A Saint-Venant shallow water model for overland flows with precipitation and recharge

We propose a one-dimensional Saint-Venant (open channel) model overland flows including a water input--output source term modelling recharge via rainfall and infiltration (or exfiltration). We derive the model via asymptotic reduction from the two-dimensional Navier--Stokes equations under the shallow water assumption, with boundary conditions including recharge via ground infiltration and runoff. This new model recovers existing models as sepcial cases, and adds more scope by adding a water-mixing friction terms that depends on the rate of water recharge. We prospose a novel entropy function and its flux, that are useful in validating the model's conservation or dissipation properties. Based on this entropy function we propose a finite volume scheme extending a class of kinetic schemes and provide numerical comparisons with respect to the newly introduced mixing friction coefficient. We also provide a comparison with experimental data.

==> Experiment_full.txt <==
time,discharge,median,cumul,med_cumul
0,0.05,0,0.44,0.6
1.2,0.02,0,0.46,0.6
2.41,0.05,0,0.52,0.7
3.57,0.1,0.09,0.64,0.9
4.83,0.1,0.08,0.76,1
5.98,0.02,0,0.78,1.1
7.19,0.15,0.17,0.96,1.3
8.4,0.12,0.09,1.1,1.5
9.61,0.13,0.09,1.26,1.6
10.76,0.28,0.26,1.6,1.9
12.03,0.24,0.17,1.88,2
13.18,0.25,0.33,2.18,2.7
14.39,0.34,0.33,2.58,2.9
15.6,0.05,0.08,2.64,3.2
16.81,0.3,0.25,3,3.7
18.02,0.26,0.25,3.32,4.2
19.17,0.24,0.17,3.6,4.5
20.38,0.51,0.5,4.22,5.2
21.59,0.54,0.25,4.86,5.5
22.8,0.96,0.83,6.02,6.6
24.01,1.02,1.07,7.24,8
25.22,1.51,1.49,9.04,9.8
26.37,3.35,2.23,13.06,13
27.58,5.4,3.22,19.6,18.1
28.84,3.69,2.73,24.12,20.6
30,4.06,2.98,28.96,23.9
31.2,3.85,3.17,33.54,26.9
32.41,3.95,3.39,38.28,31
33.62,4.41,3.97,43.62,35.5
34.83,5.28,5.7,49.98,39.9
35.98,5.96,6,56.98,46.1
37.19,7.93,8.02,66.7,59
38.4,8.23,8.6,76.54,70.6
39.61,8.4,8.6,86.52,81
40.82,7.65,7.58,95.82,90.5
42.03,7.57,7.33,104.82,99
43.18,7.54,7.6,113.86,107.7
44.39,6.86,6.69,122.08,115.5
45.65,6.77,6.43,130.34,124.6
46.81,7.38,7.27,139.1,133.7
48.02,6.95,6.85,147.5,142.2
49.23,6.73,6.86,155.48,151
50.38,7.31,7.48,164.22,159.4
51.59,6.85,6.78,172.5,167.9
52.8,6.87,6.78,180.74,175.8
54.01,6.82,6.9,189.06,184.5
55.22,7.22,7.59,197.56,193.3
56.42,7.37,7.42,206.36,202.2
57.58,7.06,7.52,214.82,210.1
58.84,6.96,6.94,223.24,217.9
60,6.92,6.86,231.54,226.3
61.2,6.73,6.67,239.62,235.3
62.41,6.42,6.38,247.26,242.7
63.62,6.72,6.86,255.38,251.6
64.83,6.27,6.28,262.96,258.3
65.98,7.17,6.78,271.44,268.6
67.19,6.83,6.94,279.7,278
68.4,6.63,6.86,287.64,286.6
69.61,6.3,6.12,295.26,296.4
70.82,6.76,6.61,303.28,304
72.03,6.41,6.53,311.04,311.9
73.18,6.5,6.36,318.76,319.6
74.39,6.66,6.61,326.82,328.3
75.65,5.94,6.03,333.98,335.6
76.81,7.16,6.94,342.56,343.8
78.02,6.89,6.69,350.82,351.9
79.23,7.42,7.02,359.64,359.5
80.43,7.07,7.27,368.24,368.3
81.59,7.18,6.98,376.9,377.1
82.8,7.62,7.84,385.88,386.2
84.01,7.09,7.02,394.52,395.7
85.22,6.88,6.69,402.78,405
86.42,7.18,6.96,411.24,413
87.63,7.07,7.33,419.72,421.9
88.84,6.9,7.02,428.14,429.9
90,7.23,7.19,436.68,438.6
91.2,7.21,7.42,445.42,447.8
92.41,6.88,6.61,453.74,454.9
93.62,6.84,6.98,461.86,463
94.83,6.89,6.61,470.2,471.3
96.04,6.94,7.04,478.42,478.4
97.19,6.95,7.11,486.76,487
98.4,6.88,6.78,495,495.2
99.67,6.98,7.11,503.52,503.9
100.82,7.19,7.27,512.14,513.2
102.03,6.89,6.86,520.3,521.9
103.24,6.83,6.86,528.48,531.6
104.39,7.68,7.69,537.68,541.4
105.65,6.54,6.03,545.66,548.5
106.81,7.2,7.44,554.24,557.2
108.02,7.3,7.02,563.14,565.7
109.23,7.23,7.3,571.64,573.2
110.43,6.73,6.61,579.74,582.1
111.64,6.77,6.43,587.94,590.2
112.8,6.63,6.55,595.84,597.1
114.01,6.89,6.78,604.18,605.2
115.22,6.82,7.16,612.36,613
116.42,6.47,6.67,620.06,620.9
117.63,7.26,7.19,628.84,628.4
118.84,6.97,6.69,637.2,635.7
120,6.99,6.61,645.52,643.7
121.2,7.2,7.17,654.26,652.6
122.41,6.56,6.7,662.04,660.3
123.62,6.83,6.61,670.3,667.6
124.83,6.74,7.11,678.46,674.8
126.04,6.51,7.02,686.18,683
127.19,6.14,5.95,693.46,690.7
128.4,5.31,5.04,699.88,696.6
129.67,4.9,4.88,705.8,703
130.82,4.71,4.71,711.44,708.7
132.03,4.35,4.3,716.7,713.6
133.24,3.76,3.88,721.16,718.3
134.45,3.79,4.05,725.74,723.2
135.6,3.43,3.39,729.84,727.6
136.81,3.3,3.36,733.76,731.8
138.02,3.29,3.33,737.78,736
139.23,2.85,3.1,741.2,739.6
140.43,2.94,2.83,744.66,743.3
141.64,2.67,2.81,747.92,746.9
142.85,2.5,2.56,750.92,750.1
144.01,2.55,2.67,753.96,753.7
145.22,2.42,2.56,756.86,756.8
146.48,2.13,2.25,759.44,759.8
147.63,2.13,2.15,762,762.8
148.84,2.03,1.98,764.44,765.4
150.05,1.87,1.82,766.66,768
151.2,1.94,2.08,769,770.7
152.41,1.75,1.74,771.1,772.9
153.62,1.66,1.65,773.08,774.9
154.83,1.62,1.57,775.06,776.8
156.04,1.52,1.57,776.84,778.8
157.25,1.44,1.4,778.56,780.8
158.4,1.48,1.57,780.34,782.7
159.67,1.31,1.4,781.96,784.4
160.82,1.31,1.3,783.5,786.2
162.03,1.19,1.16,784.94,787.8
163.24,1.23,1.24,786.4,789.4
164.45,1.11,1.02,787.76,790.9
165.65,1.11,1.08,789.1,792.4
166.86,1.04,1.07,790.34,793.7
168.02,0.99,0.95,791.54,794.9
169.23,1.06,1.07,792.8,796.3
170.43,0.85,0.83,793.82,797.2
171.64,1.06,1.07,795.1,798.7
172.85,0.83,0.83,796.08,799.8
174.01,0.91,0.83,797.16,800.7
175.22,0.74,0.66,798.06,802
176.48,0.85,0.83,799.08,802.7
177.63,0.75,0.74,799.98,803.9
178.84,0.72,0.66,800.84,804.7
180.05,0.77,0.66,801.76,805.6
181.26,0.64,0.66,802.52,806.2
182.41,0.74,0.74,803.42,807.1
183.68,0.64,0.7,804.18,807.8
184.83,0.68,0.66,805,808.4
186.04,0.6,0.66,805.72,808.9
187.25,0.57,0.58,806.4,809.4
188.46,0.6,0.58,807.12,810
189.67,0.54,0.52,807.78,810.5
190.82,0.54,0.5,808.42,811
192.03,0.58,0.58,809.12,811.6
193.29,0.48,0.5,809.7,812
194.45,0.5,0.5,810.3,812.4
195.65,0.5,0.52,810.9,812.9
196.86,0.45,0.43,811.44,813.3
198.02,0.47,0.5,812,813.7
199.23,0.45,0.43,812.54,814.1
200.49,0.45,0.42,813.08,814.6
201.64,0.37,0.41,813.52,814.9
202.85,0.45,0.5,814.06,815.3
204.06,0.32,0.33,814.44,815.6
205.22,0.47,0.5,815,816.1
206.42,0.36,0.33,815.44,816.6
207.63,0.37,0.41,815.88,816.9
208.84,0.36,0.39,816.32,817.2
210.05,0.34,0.33,816.72,817.5
211.26,0.4,0.41,817.2,817.9
212.47,0.3,0.26,817.56,818.2
213.68,0.35,0.35,817.98,818.5
214.83,0.34,0.33,818.38,818.8
216.04,0.3,0.33,818.74,819.1
217.3,0.3,0.25,819.1,819.4
218.46,0.29,0.33,819.44,819.6
219.67,0.3,0.26,819.8,819.9
220.82,0.29,0.33,820.14,820.1
222.03,0.28,0.25,820.48,820.4
223.24,0.25,0.25,820.78,820.7
224.45,0.25,0.25,821.08,821
225.65,0.27,0.25,821.4,821.3
226.86,0.27,0.26,821.72,821.6
228.07,0.22,0.25,821.98,821.8
229.23,0.27,0.25,822.3,822.1
230.49,0.23,0.25,822.58,822.3
231.64,0.23,0.25,822.86,822.6
232.85,0.2,0.17,823.1,822.9
234.06,0.24,0.26,823.38,823.2
235.27,0.18,0.17,823.6,823.4
236.48,0.23,0.25,823.88,823.6
237.63,0.22,0.25,824.14,823.8
238.84,0.18,0.17,824.36,824.1
240.05,0.22,0.25,824.62,824.3
241.26,0.17,0.17,824.82,824.5
242.47,0.2,0.17,825.06,824.7
243.68,0.17,0.17,825.26,824.8
244.83,0.19,0.17,825.48,825
246.04,0.22,0.17,825.74,825.2
247.3,0.15,0.17,825.92,825.3
248.46,0.15,0.17,826.1,825.5
249.67,0.17,0.17,826.3,825.6
250.87,0.17,0.17,826.5,825.8
252.03,0.18,0.17,826.72,826
253.24,0.13,0.16,826.88,826.1
254.45,0.17,0.17,827.08,826.3
255.65,0.18,0.17,827.3,826.6
256.86,0.1,0.09,827.42,826.7
258.07,0.17,0.17,827.62,826.8
259.28,0.16,0.17,827.82,827
260.49,0.15,0.17,828,827.1
261.64,0.19,0.17,828.22,827.2
262.85,0.11,0.08,828.36,827.3
264.06,0.15,0.17,828.54,827.5
265.27,0.15,0.09,828.72,827.6
266.48,0.13,0.16,828.88,827.7
267.69,0.12,0.08,829.02,827.8
268.84,0.17,0.17,829.22,828
270.05,0.13,0.17,829.38,828.1
271.26,0.12,0.08,829.52,828.3
272.47,0.13,0.17,829.68,828.4
273.68,0.12,0.17,829.82,828.6
274.89,0.08,0.08,829.92,828.6
276.04,0.17,0.17,830.12,828.8
277.25,0.13,0.08,830.28,828.9
278.46,0.12,0.08,830.42,829

==> PaperGraphs/Experiment.txt <==
0.00E+00	0.05
1.20E+00	0.02
2.41E+00	0.05
3.57	0.1
4.83	0.1
5.98	0.02
7.19	0.15
8.4	0.12
9.61	0.13
10.76	0.28
12.03	0.24
13.18	0.25
14.39	0.34
15.6	0.05
16.81	0.3
18.02	0.26
19.17	0.24
20.38	0.51
21.59	0.54
22.8	0.96
24.01	1.02
25.22	1.51
26.37	3.35
27.58	5.4
28.84	3.69
30	4.06
31.2	3.85
32.41	3.95
33.62	4.41
34.83	5.28
35.98	5.96
37.19	7.93
38.4	8.23
39.61	8.4
40.82	7.65
42.03	7.57
43.18	7.54
44.39	6.86
45.65	6.77
46.81	7.38
48.02	6.95
49.23	6.73
50.38	7.31
51.59	6.85
52.8	6.87
54.01	6.82
55.22	7.22
56.42	7.37
57.58	7.06
58.84	6.96
60	6.92
61.2	6.73
62.41	6.42
63.62	6.72
64.83	6.27
65.98	7.17
67.19	6.83
68.4	6.63
69.61	6.3
70.82	6.76
72.03	6.41
73.18	6.5
74.39	6.66
75.65	5.94
76.81	7.16
78.02	6.89
79.23	7.42
80.43	7.07
81.59	7.18
82.8	7.62
84.01	7.09
85.22	6.88
86.42	7.18
87.63	7.07
88.84	6.9
90	7.23
91.2	7.21
92.41	6.88
93.62	6.84
94.83	6.89
96.04	6.94
97.19	6.95
98.4	6.88
99.67	6.98
100.82	7.19
102.03	6.89
103.24	6.83
104.39	7.68
105.65	6.54
106.81	7.2
108.02	7.3
109.23	7.23
110.43	6.73
111.64	6.77
112.8	6.63
114.01	6.89
115.22	6.82
116.42	6.47
117.63	7.26
118.84	6.97
120	6.99
121.2	7.2
122.41	6.56
123.62	6.83
124.83	6.74
126.04	6.51
127.19	6.14
128.4	5.31
129.67	4.9
130.82	4.71
132.03	4.35
133.24	3.76
134.45	3.79
135.6	3.43
136.81	3.3
138.02	3.29
139.23	2.85
140.43	2.94
141.64	2.67
142.85	2.5
144.01	2.55
145.22	2.42
146.48	2.13
147.63	2.13
148.84	2.03
150.05	1.87
151.2	1.94
152.41	1.75
153.62	1.66
154.83	1.62
156.04	1.52
157.25	1.44
158.4	1.48
159.67	1.31
160.82	1.31
162.03	1.19
163.24	1.23
164.45	1.11
165.65	1.11
166.86	1.04
168.02	0.99
169.23	1.06
170.43	0.85
171.64	1.06
172.85	0.83
174.01	0.91
175.22	0.74
176.48	0.85
177.63	0.75
178.84	0.72
180.05	0.77
181.26	0.64
182.41	0.74
183.68	0.64
184.83	0.68
186.04	0.6
187.25	0.57
188.46	0.6
189.67	0.54
190.82	0.54
192.03	0.58
193.29	0.48
194.45	0.5
195.65	0.5
196.86	0.45
198.02	0.47
199.23	0.45
200.49	0.45
201.64	0.37
202.85	0.45
204.06	0.32
205.22	0.47
206.42	0.36
207.63	0.37
208.84	0.36
210.05	0.34
211.26	0.4
212.47	0.3
213.68	0.35
214.83	0.34
216.04	0.3
217.3	0.3
218.46	0.29
219.67	0.3
220.82	0.29
222.03	0.28
223.24	0.25
224.45	0.25
225.65	0.27
226.86	0.27
228.07	0.22
229.23	0.27
230.49	0.23
231.64	0.23
232.85	0.2
234.06	0.24
235.27	0.18
236.48	0.23
237.63	0.22
238.84	0.18
240.05	0.22
241.26	0.17
242.47	0.2
243.68	0.17
244.83	0.19
246.04	0.22
247.3	0.15
248.46	0.15
249.67	0.17


==> PaperGraphs/Point_0.txt <==
0	1	1	1	0.5
0.01	1.01	1.01	1	0.5
0.02	1.02	1.02	1	0.5
0.03	1.03	1.03	1	0.5
0.04	1.04	1.04	1	0.5
0.05	1.05	1.05	1	0.5
0.06	1.06	1.06	1	0.5
0.07	1.07	1.07	1	0.5
0.08	1.08	1.08	1	0.5
0.09	1.09	1.09	1	0.5
0.1	1.1	1.1	1	0.5
0.11	1.11	1.11	1	0.5
0.12	1.12	1.12	1	0.5
0.13	1.13	1.13	1	0.5
0.14	1.14	1.14	1	0.5
0.15	1.15	1.15	1	0.5
0.16	1.16	1.16	1	0.5
0.17	1.17	1.17	1	0.5
0.18	1.18	1.18	1	0.5
0.19	1.19	1.19	1	0.5
0.2	1.2	1.2	1	0.5
0.21	1.21	1.21	1	0.5
0.22	1.22	1.22	1	0.5
0.23	1.23	1.23	1	0.5
0.24	1.24	1.24	1	0.5
0.25	1.25	1.25	1	0.5
0.26	1.26	1.26	1	0.5
0.27	1.27	1.27	1	0.5
0.28	1.28	1.28	1	0.5
0.29	1.29	1.29	1	0.5
0.3	1.3	1.3	1	0.5
0.31	1.31	1.31	1	0.5
0.32	1.32	1.32	1	0.5
0.33	1.33	1.33	1	0.5
0.34	1.34	1.34	1	0.5
0.35	1.35	1.35	1	0.5
0.36	1.36	1.36	1	0.5
0.37	1.37	1.37	1	0.5
0.38	1.38	1.38	1	0.5
0.39	1.39	1.39	1	0.5
0.4	1.4	1.4	1	0.5
0.41	1.41	1.41	1	0.5
0.42	1.42	1.42	1	0.5
0.43	1.43	1.43	1	0.5
0.44	1.44	1.44	1	0.5
0.45	1.45	1.45	1	0.5
0.46	1.46	1.46	1	0.5
0.47	1.47	1.47	1	0.5
0.48	1.48	1.48	1	0.5
0.49	1.49	1.49	1	0.5
0.5	1.5	1.5	1	0.5
0.51	1.51	1.51	1	0.5
0.52	1.52	1.52	1	0.5
0.53	1.53	1.53	1	0.5
0.54	1.54	1.54	1	0.5
0.55	1.55	1.55	1	0.5
0.56	1.56	1.56	1	0.5
0.57	1.57	1.57	1	0.5
0.58	1.58	1.58	1	0.5
0.59	1.59	1.59	1	0.5
0.6	1.6	1.6	1	0.5
0.61	1.61	1.61	1	0.5
0.62	1.62	1.62	1	0.5
0.63	1.63	1.63	1	0.5
0.64	1.64	1.64	1	0.5
0.65	1.65	1.65	1	0.5
0.66	1.66	1.66	1	0.5
0.67	1.67	1.67	1	0.5
0.68	1.68	1.68	1	0.5
0.69	1.69	1.69	1	0.5
0.7	1.7	1.7	1	0.5
0.71	1.71	1.71	1	0.5
0.72	1.72	1.72	1	0.5
0.73	1.73	1.73	1	0.5
0.74	1.74	1.74	1	0.5
0.75	1.75	1.75	1	0.5
0.76	1.76	1.76	1	0.5
0.77	1.77	1.77	1	0.5
0.78	1.78	1.78	1	0.5
0.79	1.79	1.79	1	0.5
0.8	1.8	1.8	1	0.5
0.81	1.81	1.81	1	0.5
0.82	1.82	1.82	1	0.5
0.83	1.83	1.83	1	0.5
0.84	1.84	1.84	1	0.5
0.85	1.85	1.85	1	0.5
0.86	1.86	1.86	1	0.5
0.87	1.87	1.87	1	0.5
0.88	1.88	1.88	1	0.5
0.89	1.89	1.89	1	0.5
0.9	1.9	1.9	1	0.5
0.91	1.91	1.91	1	0.5
0.92	1.92	1.92	1	0.5
0.93	1.93	1.93	1	0.5
0.94	1.94	1.94	1	0.5
0.95	1.95	1.95	1	0.5
0.96	1.96	1.96	1	0.5
0.97	1.97	1.97	1	0.5
0.98	1.98	1.98	1	0.5
0.99	1.99	1.99	1	0.5
1	2	2	1	0.5


==> PaperGraphs/Point_025.txt <==
0	1	1	1	0.25
0.01	1.01	1.007490664	0.997515509	0.248759298
0.02	1.02	1.014962809	0.995061577	0.247536886
0.03	1.03	1.022416662	0.992637536	0.24633232
0.04	1.04	1.029852445	0.990242736	0.245145169
0.05	1.05	1.037270375	0.987876547	0.243975018
0.06	1.06	1.044670663	0.985538362	0.242821466
0.07	1.07	1.052053519	0.983227588	0.241684122
0.08	1.08	1.059419144	0.980943652	0.240562612
0.09	1.09	1.066767739	0.978685999	0.239456571
0.1	1.1	1.074099499	0.97645409	0.238365647
0.11	1.11	1.081414614	0.9742474	0.237289499
0.12	1.12	1.088713271	0.972065421	0.236227796
0.13	1.13	1.095995655	0.96990766	0.235180217
0.14	1.14	1.103261946	0.967773637	0.234146453
0.15	1.15	1.110512318	0.965662885	0.233126202
0.16	1.16	1.117746946	0.963574953	0.232119173
0.17	1.17	1.124965998	0.9615094	0.231125082
0.18	1.18	1.132169642	0.959465798	0.230143654
0.19	1.19	1.139358039	0.95744373	0.229174624
0.2	1.2	1.146531351	0.955442792	0.228217732
0.21	1.21	1.153689733	0.953462589	0.227272727
0.22	1.22	1.16083334	0.951502738	0.226339365
0.23	1.23	1.167962324	0.949562865	0.225417409
0.24	1.24	1.175076832	0.947642607	0.224506628
0.25	1.25	1.182177011	0.945741609	0.223606798
0.26	1.26	1.189263004	0.943859527	0.222717702
0.27	1.27	1.196334951	0.941996024	0.221839127
0.28	1.28	1.20339299	0.940150773	0.220970869
0.29	1.29	1.210437257	0.938323455	0.220112727
0.3	1.3	1.217467886	0.936513758	0.219264505
0.31	1.31	1.224485007	0.934721379	0.218426014
0.32	1.32	1.231488749	0.932946022	0.21759707
0.33	1.33	1.238479239	0.931187398	0.216777492
0.34	1.34	1.245456601	0.929445225	0.215967106
0.35	1.35	1.252420958	0.927719228	0.215165741
0.36	1.36	1.259372429	0.926009139	0.214373231
0.37	1.37	1.266311134	0.924314696	0.213589414
0.38	1.38	1.273237188	0.922635644	0.212814133
0.39	1.39	1.280150706	0.920971731	0.212047232
0.4	1.4	1.287051801	0.919322715	0.211288564
0.41	1.41	1.293940584	0.917688357	0.21053798
0.42	1.42	1.300817163	0.916068424	0.20979534
0.43	1.43	1.307681646	0.914462689	0.209060503
0.44	1.44	1.314534138	0.912870929	0.208333333
0.45	1.45	1.321374744	0.911292927	0.2076137
0.46	1.46	1.328203566	0.90972847	0.206901472
0.47	1.47	1.335020704	0.90817735	0.206196525
0.48	1.48	1.341826259	0.906639364	0.205498734
0.49	1.49	1.348620327	0.905114314	0.20480798
0.5	1.5	1.355403005	0.903602004	0.204124145
0.51	1.51	1.362174389	0.902102244	0.203447115
0.52	1.52	1.36893457	0.900614849	0.202776776
0.53	1.53	1.375683642	0.899139635	0.202113021
0.54	1.54	1.382421695	0.897676425	0.201455741
0.55	1.55	1.389148818	0.896225044	0.200804832
0.56	1.56	1.395865099	0.89478532	0.200160192
0.57	1.57	1.402570626	0.893357087	0.199521721
0.58	1.58	1.409265484	0.89194018	0.198889321
0.59	1.59	1.415949757	0.890534438	0.198262896
0.6	1.6	1.422623528	0.889139705	0.197642354
0.61	1.61	1.42928688	0.887755826	0.197027602
0.62	1.62	1.435939892	0.886382649	0.19641855
0.63	1.63	1.442582646	0.885020028	0.195815112
0.64	1.64	1.449215219	0.883667816	0.195217202
0.65	1.65	1.455837689	0.882325872	0.194624736
0.66	1.66	1.462450132	0.880994055	0.194037631
0.67	1.67	1.469052624	0.87967223	0.193455808
0.68	1.68	1.47564524	0.878360262	0.192879187
0.69	1.69	1.482228053	0.877058019	0.192307692
0.7	1.7	1.488801134	0.875765373	0.191741247
0.71	1.71	1.495364557	0.874482197	0.191179778
0.72	1.72	1.501918391	0.873208367	0.190623213
0.73	1.73	1.508462705	0.87194376	0.19007148
0.74	1.74	1.51499757	0.870688259	0.189524511
0.75	1.75	1.521523052	0.869441744	0.188982237
0.76	1.76	1.528039218	0.868204101	0.18844459
0.77	1.77	1.534546135	0.866975218	0.187911507
0.78	1.78	1.541043868	0.865754982	0.187382922
0.79	1.79	1.547532481	0.864543286	0.186858773
0.8	1.8	1.554012038	0.863340021	0.186338998
0.81	1.81	1.560482602	0.862145084	0.185823537
0.82	1.82	1.566944235	0.860958371	0.185312329
0.83	1.83	1.573396998	0.85977978	0.184805318
0.84	1.84	1.579840952	0.858609213	0.184302445
0.85	1.85	1.586276156	0.857446571	0.183803656
0.86	1.86	1.59270267	0.856291758	0.183308894
0.87	1.87	1.599120552	0.85514468	0.182818106
0.88	1.88	1.60552986	0.854005244	0.182331239
0.89	1.89	1.61193065	0.85287336	0.181848242
0.9	1.9	1.618322979	0.851748936	0.181369063
0.91	1.91	1.624706902	0.850631886	0.180893651
0.92	1.92	1.631082475	0.849522122	0.180421959
0.93	1.93	1.637449752	0.848419561	0.179953938
0.94	1.94	1.643808786	0.847324117	0.17948954
0.95	1.95	1.650159631	0.846235708	0.179028719
0.96	1.96	1.656502339	0.845154255	0.178571429
0.97	1.97	1.662836962	0.844079676	0.178117625
0.98	1.98	1.669163551	0.843011895	0.177667264
0.99	1.99	1.675482157	0.841950833	0.177220301
1	2	1.681792831	0.840896415	0.176776695


==> PaperGraphs/Point_025_ex.txt <==
0	1	1	1	0.25
0.05	1.05	1.037270375	0.987876547	0.243975018
0.1	1.1	1.074099499	0.97645409	0.238365647
0.15	1.15	1.110512318	0.965662885	0.233126202
0.2	1.2	1.146531351	0.955442792	0.228217732
0.25	1.25	1.182177011	0.945741609	0.223606798
0.3	1.3	1.217467886	0.936513758	0.219264505
0.35	1.35	1.252420958	0.927719228	0.215165741
0.4	1.4	1.287051801	0.919322715	0.211288564
0.45	1.45	1.321374744	0.911292927	0.2076137
0.5	1.5	1.355403005	0.903602004	0.204124145
0.55	1.55	1.389148818	0.896225044	0.200804832
0.6	1.6	1.422623528	0.889139705	0.197642354
0.65	1.65	1.455837689	0.882325872	0.194624736
0.7	1.7	1.488801134	0.875765373	0.191741247
0.75	1.75	1.521523052	0.869441744	0.188982237
0.8	1.8	1.554012038	0.863340021	0.186338998
0.85	1.85	1.586276156	0.857446571	0.183803656
0.9	1.9	1.618322979	0.851748936	0.181369063
0.95	1.95	1.650159631	0.846235708	0.179028719
1	2	1.681792831	0.840896415	0.176776695


==> PaperGraphs/Point_05.txt <==
0	1	1	1	0
0.01	1.01	1.004987562	0.99503719	0
0.02	1.02	1.009950494	0.990147543	0
0.03	1.03	1.014889157	0.985329278	0
0.04	1.04	1.019803903	0.980580676	0
0.05	1.05	1.024695077	0.975900073	0
0.06	1.06	1.029563014	0.971285862	0
0.07	1.07	1.034408043	0.966736489	0
0.08	1.08	1.039230485	0.962250449	0
0.09	1.09	1.044030651	0.957826285	0
0.1	1.1	1.048808848	0.953462589	0
0.11	1.11	1.053565375	0.949157996	0
0.12	1.12	1.058300524	0.944911183	0
0.13	1.13	1.063014581	0.940720868	0
0.14	1.14	1.067707825	0.936585812	0
0.15	1.15	1.072380529	0.932504808	0
0.16	1.16	1.077032961	0.928476691	0
0.17	1.17	1.081665383	0.924500327	0
0.18	1.18	1.086278049	0.920574618	0
0.19	1.19	1.090871211	0.916698497	0
0.2	1.2	1.095445115	0.912870929	0
0.21	1.21	1.1	0.909090909	0
0.22	1.22	1.104536102	0.90535746	0
0.23	1.23	1.109053651	0.901669635	0
0.24	1.24	1.113552873	0.89802651	0
0.25	1.25	1.118033989	0.894427191	0
0.26	1.26	1.122497216	0.890870806	0
0.27	1.27	1.126942767	0.887356509	0
0.28	1.28	1.13137085	0.883883476	0
0.29	1.29	1.135781669	0.880450906	0
0.3	1.3	1.140175425	0.877058019	0
0.31	1.31	1.144552314	0.873704057	0
0.32	1.32	1.148912529	0.87038828	0
0.33	1.33	1.153256259	0.86710997	0
0.34	1.34	1.15758369	0.863868426	0
0.35	1.35	1.161895004	0.860662966	0
0.36	1.36	1.166190379	0.857492926	0
0.37	1.37	1.170469991	0.854357658	0
0.38	1.38	1.174734012	0.851256531	0
0.39	1.39	1.178982612	0.84818893	0
0.4	1.4	1.183215957	0.845154255	0
0.41	1.41	1.187434209	0.842151921	0
0.42	1.42	1.191637529	0.839181358	0
0.43	1.43	1.195826074	0.83624201	0
0.44	1.44	1.2	0.833333333	0
0.45	1.45	1.204159458	0.830454799	0
0.46	1.46	1.208304597	0.827605889	0
0.47	1.47	1.212435565	0.824786099	0
0.48	1.48	1.216552506	0.821994937	0
0.49	1.49	1.220655562	0.819231921	0
0.5	1.5	1.224744871	0.816496581	0
0.51	1.51	1.228820573	0.813788459	0
0.52	1.52	1.232882801	0.811107106	0
0.53	1.53	1.236931688	0.808452083	0
0.54	1.54	1.240967365	0.805822964	0
0.55	1.55	1.24498996	0.803219329	0
0.56	1.56	1.2489996	0.800640769	0
0.57	1.57	1.252996409	0.798086884	0
0.58	1.58	1.256980509	0.795557284	0
0.59	1.59	1.260952021	0.793051586	0
0.6	1.6	1.264911064	0.790569415	0
0.61	1.61	1.268857754	0.788110406	0
0.62	1.62	1.272792206	0.785674201	0
0.63	1.63	1.276714533	0.78326045	0
0.64	1.64	1.280624847	0.780868809	0
0.65	1.65	1.284523258	0.778498944	0
0.66	1.66	1.288409873	0.776150526	0
0.67	1.67	1.292284798	0.773823233	0
0.68	1.68	1.29614814	0.77151675	0
0.69	1.69	1.3	0.769230769	0
0.7	1.7	1.303840481	0.766964989	0
0.71	1.71	1.307669683	0.764719113	0
0.72	1.72	1.311487705	0.762492852	0
0.73	1.73	1.315294644	0.760285921	0
0.74	1.74	1.319090596	0.758098044	0
0.75	1.75	1.322875656	0.755928946	0
0.76	1.76	1.326649916	0.753778361	0
0.77	1.77	1.33041347	0.751646028	0
0.78	1.78	1.334166406	0.749531689	0
0.79	1.79	1.337908816	0.747435093	0
0.8	1.8	1.341640786	0.745355992	0
0.81	1.81	1.345362405	0.743294146	0
0.82	1.82	1.349073756	0.741249317	0
0.83	1.83	1.352774926	0.739221271	0
0.84	1.84	1.356465997	0.737209781	0
0.85	1.85	1.360147051	0.735214622	0
0.86	1.86	1.36381817	0.733235575	0
0.87	1.87	1.367479433	0.731272424	0
0.88	1.88	1.37113092	0.729324957	0
0.89	1.89	1.374772708	0.727392967	0
0.9	1.9	1.378404875	0.72547625	0
0.91	1.91	1.382027496	0.723574605	0
0.92	1.92	1.385640646	0.721687836	0
0.93	1.93	1.389244399	0.719815751	0
0.94	1.94	1.392838828	0.717958159	0
0.95	1.95	1.396424004	0.716114874	0
0.96	1.96	1.4	0.714285714	0
0.97	1.97	1.403566885	0.7124705	0
0.98	1.98	1.407124728	0.710669055	0
0.99	1.99	1.410673598	0.708881205	0
1	2	1.414213562	0.707106781	0


==> PaperGraphs/Point_05_ex.txt <==
0	1	1	1	0
0.05	1.05	1.024695077	0.975900073	0
0.1	1.1	1.048808848	0.953462589	0
0.15	1.15	1.072380529	0.932504808	0
0.2	1.2	1.095445115	0.912870929	0
0.25	1.25	1.118033989	0.894427191	0
0.3	1.3	1.140175425	0.877058019	0
0.35	1.35	1.161895004	0.860662966	0
0.4	1.4	1.183215957	0.845154255	0
0.45	1.45	1.204159458	0.830454799	0
0.5	1.5	1.224744871	0.816496581	0
0.55	1.55	1.24498996	0.803219329	0
0.6	1.6	1.264911064	0.790569415	0
0.65	1.65	1.284523258	0.778498944	0
0.7	1.7	1.303840481	0.766964989	0
0.75	1.75	1.322875656	0.755928946	0
0.8	1.8	1.341640786	0.745355992	0
0.85	1.85	1.360147051	0.735214622	0
0.9	1.9	1.378404875	0.72547625	0
0.95	1.95	1.396424004	0.716114874	0
1	2	1.414213562	0.707106781	0


==> PaperGraphs/Point_075.txt <==
0	1	1	1	-0.25
0.01	1.01	1.002490679	0.992565029	-0.246296334
0.02	1.02	1.004962932	0.985257776	-0.242683221
0.03	1.03	1.007417072	0.978074827	-0.239157592
0.04	1.04	1.009853407	0.971012891	-0.235716509
0.05	1.05	1.012272234	0.964068795	-0.23235716
0.06	1.06	1.014673846	0.957239478	-0.229076854
0.07	1.07	1.017058525	0.950521986	-0.225873011
0.08	1.08	1.019426547	0.943913469	-0.222743159
0.09	1.09	1.021778181	0.937411175	-0.219684928
0.1	1.1	1.024113689	0.931012445	-0.216696043
0.11	1.11	1.026433327	0.924714709	-0.213774323
0.12	1.12	1.028737345	0.918515486	-0.210917675
0.13	1.13	1.031025985	0.912412376	-0.208124086
0.14	1.14	1.033299485	0.906403057	-0.205391625
0.15	1.15	1.035558076	0.900485284	-0.202718437
0.16	1.16	1.037801986	0.894656884	-0.200102735
0.17	1.17	1.040031433	0.888915755	-0.197542805
0.18	1.18	1.042246635	0.883259861	-0.195036995
0.19	1.19	1.044447802	0.877687229	-0.192583718
0.2	1.2	1.046635139	0.872195949	-0.190181444
0.21	1.21	1.048808848	0.866784172	-0.1878287
0.22	1.22	1.050969125	0.861450102	-0.18552407
0.23	1.23	1.053116162	0.856192002	-0.183266186
0.24	1.24	1.055250147	0.851008183	-0.181053732
0.25	1.25	1.057371263	0.845897011	-0.178885438
0.26	1.26	1.059479691	0.840856898	-0.176760081
0.27	1.27	1.061575606	0.835886304	-0.174676478
0.28	1.28	1.063659179	0.830983734	-0.172633492
0.29	1.29	1.06573058	0.826147736	-0.170630021
0.3	1.3	1.067789972	0.821376902	-0.168665004
0.31	1.31	1.069837518	0.816669861	-0.166737415
0.32	1.32	1.071873374	0.812025283	-0.164846265
0.33	1.33	1.073897695	0.807441876	-0.162990596
0.34	1.34	1.075910633	0.802918383	-0.161169482
0.35	1.35	1.077912336	0.798453582	-0.159382031
0.36	1.36	1.079902949	0.794046286	-0.157627376
0.37	1.37	1.081882614	0.789695339	-0.155904682
0.38	1.38	1.083851472	0.785399617	-0.15421314
0.39	1.39	1.085809657	0.781158027	-0.152551966
0.4	1.4	1.087757306	0.776969504	-0.150920403
0.41	1.41	1.089694548	0.772833013	-0.149317717
0.42	1.42	1.091621514	0.768747545	-0.147743197
0.43	1.43	1.093538328	0.764712117	-0.146196156
0.44	1.44	1.095445115	0.760725774	-0.144675926
0.45	1.45	1.097341997	0.756787584	-0.143181862
0.46	1.46	1.099229092	0.752896639	-0.141713337
0.47	1.47	1.101106519	0.749052053	-0.140269745
0.48	1.48	1.10297439	0.745252967	-0.138850496
0.49	1.49	1.104832821	0.741498537	-0.13745502
0.5	1.5	1.10668192	0.737787946	-0.136082763
0.51	1.51	1.108521796	0.734120395	-0.134733189
0.52	1.52	1.110352557	0.730495103	-0.133405774
0.53	1.53	1.112174306	0.726911311	-0.132100014
0.54	1.54	1.113987147	0.723368278	-0.130815416
0.55	1.55	1.115791181	0.719865278	-0.129551505
0.56	1.56	1.117586507	0.716401607	-0.128307816
0.57	1.57	1.119373221	0.712976574	-0.127083899
0.58	1.58	1.121151421	0.709589507	-0.125879317
0.59	1.59	1.1229212	0.706239748	-0.124693646
0.6	1.6	1.12468265	0.702926656	-0.123526471
0.61	1.61	1.126435863	0.699649605	-0.122377392
0.62	1.62	1.128180928	0.69640798	-0.121246019
0.63	1.63	1.129917932	0.693201185	-0.120131971
0.64	1.64	1.131646962	0.690028636	-0.119034879
0.65	1.65	1.133368103	0.68688976	-0.117954385
0.66	1.66	1.135081439	0.683783999	-0.116890139
0.67	1.67	1.136787051	0.680710809	-0.115841801
0.68	1.68	1.13848502	0.677669654	-0.11480904
0.69	1.69	1.140175425	0.674660015	-0.113791534
0.7	1.7	1.141858345	0.67168138	-0.112788969
0.71	1.71	1.143533857	0.66873325	-0.11180104
0.72	1.72	1.145202037	0.665815138	-0.110827449
0.73	1.73	1.146862958	0.662926565	-0.109867908
0.74	1.74	1.148516694	0.660067065	-0.108922133
0.75	1.75	1.150163317	0.657236181	-0.107989849
0.76	1.76	1.151802898	0.654433465	-0.10707079
0.77	1.77	1.153435507	0.651658479	-0.106164693
0.78	1.78	1.155061213	0.648910794	-0.105271305
0.79	1.79	1.156680084	0.646189991	-0.104390376
0.8	1.8	1.158292185	0.643495658	-0.103521666
0.81	1.81	1.159897584	0.640827394	-0.102664937
0.82	1.82	1.161496344	0.638184804	-0.101819961
0.83	1.83	1.163088529	0.635567502	-0.100986512
0.84	1.84	1.164674202	0.63297511	-0.100164372
0.85	1.85	1.166253425	0.630407257	-0.099353327
0.86	1.86	1.167826258	0.62786358	-0.098553169
0.87	1.87	1.169392763	0.625343723	-0.097763693
0.88	1.88	1.170952997	0.622847339	-0.096984702
0.89	1.89	1.172507019	0.620374084	-0.096216001
0.9	1.9	1.174054886	0.617923624	-0.095457401
0.91	1.91	1.175596655	0.615495631	-0.094708718
0.92	1.92	1.177132383	0.613089783	-0.09396977
0.93	1.93	1.178662122	0.610705763	-0.093240382
0.94	1.94	1.180185929	0.608343263	-0.092520381
0.95	1.95	1.181703856	0.606001978	-0.091809599
0.96	1.96	1.183215957	0.603681611	-0.091107872
0.97	1.97	1.184722282	0.601381869	-0.090415038
0.98	1.98	1.186222883	0.599102466	-0.089730941
0.99	1.99	1.187717811	0.596843121	-0.089055428
1	2	1.189207115	0.594603558	-0.088388348


==> PaperGraphs/Point_075_ex.txt <==
0	1	1	1	-0.25
0.05	1.05	1.012272234	0.964068795	-0.23235716
0.1	1.1	1.024113689	0.931012445	-0.216696043
0.15	1.15	1.035558076	0.900485284	-0.202718437
0.2	1.2	1.046635139	0.872195949	-0.190181444
0.25	1.25	1.057371263	0.845897011	-0.178885438
0.3	1.3	1.067789972	0.821376902	-0.168665004
0.35	1.35	1.077912336	0.798453582	-0.159382031
0.4	1.4	1.087757306	0.776969504	-0.150920403
0.45	1.45	1.097341997	0.756787584	-0.143181862
0.5	1.5	1.10668192	0.737787946	-0.136082763
0.55	1.55	1.115791181	0.719865278	-0.129551505
0.6	1.6	1.12468265	0.702926656	-0.123526471
0.65	1.65	1.133368103	0.68688976	-0.117954385
0.7	1.7	1.141858345	0.67168138	-0.112788969
0.75	1.75	1.150163317	0.657236181	-0.107989849
0.8	1.8	1.158292185	0.643495658	-0.103521666
0.85	1.85	1.166253425	0.630407257	-0.099353327
0.9	1.9	1.174054886	0.617923624	-0.095457401
0.95	1.95	1.181703856	0.606001978	-0.091809599
1	2	1.189207115	0.594603558	-0.088388348


==> PaperGraphs/Point_0_ex.txt <==
0	1	1	1	0.5
0.05	1.05	1.05	1	0.5
0.1	1.1	1.1	1	0.5
0.15	1.15	1.15	1	0.5
0.2	1.2	1.2	1	0.5
0.25	1.25	1.25	1	0.5
0.3	1.3	1.3	1	0.5
0.35	1.35	1.35	1	0.5
0.4	1.4	1.4	1	0.5
0.45	1.45	1.45	1	0.5
0.5	1.5	1.5	1	0.5
0.55	1.55	1.55	1	0.5
0.6	1.6	1.6	1	0.5
0.65	1.65	1.65	1	0.5
0.7	1.7	1.7	1	0.5
0.75	1.75	1.75	1	0.5
0.8	1.8	1.8	1	0.5
0.85	1.85	1.85	1	0.5
0.9	1.9	1.9	1	0.5
0.95	1.95	1.95	1	0.5
1	2	2	1	0.5


==> PaperGraphs/Point_1.txt <==
0	1	1	1	-0.5
0.01	1.01	1	0.99009901	-0.490148025
0.02	1.02	1	0.980392157	-0.480584391
0.03	1.03	1	0.970873786	-0.471297955
0.04	1.04	1	0.961538462	-0.462278107
0.05	1.05	1	0.952380952	-0.453514739
0.06	1.06	1	0.943396226	-0.44499822
0.07	1.07	1	0.934579439	-0.436719364
0.08	1.08	1	0.925925926	-0.42866941
0.09	1.09	1	0.917431193	-0.420839997
0.1	1.1	1	0.909090909	-0.41322314
0.11	1.11	1	0.900900901	-0.405811217
0.12	1.12	1	0.892857143	-0.398596939
0.13	1.13	1	0.884955752	-0.391573342
0.14	1.14	1	0.877192982	-0.384733764
0.15	1.15	1	0.869565217	-0.378071834
0.16	1.16	1	0.862068966	-0.371581451
0.17	1.17	1	0.854700855	-0.365256776
0.18	1.18	1	0.847457627	-0.359092215
0.19	1.19	1	0.840336134	-0.353082409
0.2	1.2	1	0.833333333	-0.347222222
0.21	1.21	1	0.826446281	-0.341506728
0.22	1.22	1	0.819672131	-0.335931201
0.23	1.23	1	0.81300813	-0.33049111
0.24	1.24	1	0.806451613	-0.325182102
0.25	1.25	1	0.8	-0.32
0.26	1.26	1	0.793650794	-0.314940791
0.27	1.27	1	0.787401575	-0.31000062
0.28	1.28	1	0.78125	-0.305175781
0.29	1.29	1	0.775193798	-0.300462713
0.3	1.3	1	0.769230769	-0.295857988
0.31	1.31	1	0.763358779	-0.291358312
0.32	1.32	1	0.757575758	-0.286960514
0.33	1.33	1	0.751879699	-0.282661541
0.34	1.34	1	0.746268657	-0.278458454
0.35	1.35	1	0.740740741	-0.274348422
0.36	1.36	1	0.735294118	-0.27032872
0.37	1.37	1	0.729927007	-0.266396718
0.38	1.38	1	0.724637681	-0.262549884
0.39	1.39	1	0.71942446	-0.258785777
0.4	1.4	1	0.714285714	-0.255102041
0.41	1.41	1	0.709219858	-0.251496404
0.42	1.42	1	0.704225352	-0.247966673
0.43	1.43	1	0.699300699	-0.244510734
0.44	1.44	1	0.694444444	-0.241126543
0.45	1.45	1	0.689655172	-0.237812128
0.46	1.46	1	0.684931507	-0.234565585
0.47	1.47	1	0.680272109	-0.231385071
0.48	1.48	1	0.675675676	-0.228268809
0.49	1.49	1	0.67114094	-0.22521508
0.5	1.5	1	0.666666667	-0.222222222
0.51	1.51	1	0.662251656	-0.219288628
0.52	1.52	1	0.657894737	-0.216412742
0.53	1.53	1	0.653594771	-0.213593062
0.54	1.54	1	0.649350649	-0.210828133
0.55	1.55	1	0.64516129	-0.208116545
0.56	1.56	1	0.641025641	-0.205456936
0.57	1.57	1	0.636942675	-0.202847986
0.58	1.58	1	0.632911392	-0.200288415
0.59	1.59	1	0.628930818	-0.197776987
0.6	1.6	1	0.625	-0.1953125
0.61	1.61	1	0.621118012	-0.192893793
0.62	1.62	1	0.617283951	-0.190519738
0.63	1.63	1	0.613496933	-0.188189243
0.64	1.64	1	0.609756098	-0.185901249
0.65	1.65	1	0.606060606	-0.183654729
0.66	1.66	1	0.602409639	-0.181448686
0.67	1.67	1	0.598802395	-0.179282154
0.68	1.68	1	0.595238095	-0.177154195
0.69	1.69	1	0.591715976	-0.175063898
0.7	1.7	1	0.588235294	-0.173010381
0.71	1.71	1	0.584795322	-0.170992784
0.72	1.72	1	0.581395349	-0.169010276
0.73	1.73	1	0.578034682	-0.167062047
0.74	1.74	1	0.574712644	-0.165147311
0.75	1.75	1	0.571428571	-0.163265306
0.76	1.76	1	0.568181818	-0.161415289
0.77	1.77	1	0.564971751	-0.15959654
0.78	1.78	1	0.561797753	-0.157808358
0.79	1.79	1	0.558659218	-0.156050061
0.8	1.8	1	0.555555556	-0.154320988
0.81	1.81	1	0.552486188	-0.152620494
0.82	1.82	1	0.549450549	-0.150947953
0.83	1.83	1	0.546448087	-0.149302756
0.84	1.84	1	0.543478261	-0.14768431
0.85	1.85	1	0.540540541	-0.146092038
0.86	1.86	1	0.537634409	-0.144525379
0.87	1.87	1	0.534759358	-0.142983786
0.88	1.88	1	0.531914894	-0.141466727
0.89	1.89	1	0.529100529	-0.139973685
0.9	1.9	1	0.526315789	-0.138504155
0.91	1.91	1	0.523560209	-0.137057646
0.92	1.92	1	0.520833333	-0.135633681
0.93	1.93	1	0.518134715	-0.134231791
0.94	1.94	1	0.515463918	-0.132851525
0.95	1.95	1	0.512820513	-0.131492439
0.96	1.96	1	0.510204082	-0.130154102
0.97	1.97	1	0.507614213	-0.128836095
0.98	1.98	1	0.505050505	-0.127538006
0.99	1.99	1	0.502512563	-0.126259438
1	2	1	0.5	-0.125


==> PaperGraphs/Point_1_ex.txt <==
0	1	1	1	-0.5
0.05	1.05	1	0.952380952	-0.453514739
0.1	1.1	1	0.909090909	-0.41322314
0.15	1.15	1	0.869565217	-0.378071834
0.2	1.2	1	0.833333333	-0.347222222
0.25	1.25	1	0.8	-0.32
0.3	1.3	1	0.769230769	-0.295857988
0.35	1.35	1	0.740740741	-0.274348422
0.4	1.4	1	0.714285714	-0.255102041
0.45	1.45	1	0.689655172	-0.237812128
0.5	1.5	1	0.666666667	-0.222222222
0.55	1.55	1	0.64516129	-0.208116545
0.6	1.6	1	0.625	-0.1953125
0.65	1.65	1	0.606060606	-0.183654729
0.7	1.7	1	0.588235294	-0.173010381
0.75	1.75	1	0.571428571	-0.163265306
0.8	1.8	1	0.555555556	-0.154320988
0.85	1.85	1	0.540540541	-0.146092038
0.9	1.9	1	0.526315789	-0.138504155
0.95	1.95	1	0.512820513	-0.131492439
1	2	1	0.5	-0.125


==> PaperGraphs/Point_2.txt <==
0	1	1	1	-1.5
0.01	1.01	0.99009901	0.980296049	-1.441470517
0.02	1.02	0.980392157	0.961168781	-1.385768139
0.03	1.03	0.970873786	0.942595909	-1.332730572
0.04	1.04	0.961538462	0.924556213	-1.282206287
0.05	1.05	0.952380952	0.907029478	-1.234053712
0.06	1.06	0.943396226	0.88999644	-1.188140495
0.07	1.07	0.934579439	0.873438728	-1.144342818
0.08	1.08	0.925925926	0.85733882	-1.102544779
0.09	1.09	0.917431193	0.841679993	-1.062637817
0.1	1.1	0.909090909	0.826446281	-1.024520183
0.11	1.11	0.900900901	0.811622433	-0.988096461
0.12	1.12	0.892857143	0.797193878	-0.953277118
0.13	1.13	0.884955752	0.783146683	-0.919978092
0.14	1.14	0.877192982	0.769467528	-0.888120416
0.15	1.15	0.869565217	0.756143667	-0.857629868
0.16	1.16	0.862068966	0.743162901	-0.828436647
0.17	1.17	0.854700855	0.730513551	-0.800475072
0.18	1.18	0.847457627	0.71818443	-0.773683313
0.19	1.19	0.840336134	0.706164819	-0.748003127
0.2	1.2	0.833333333	0.694444444	-0.72337963
0.21	1.21	0.826446281	0.683013455	-0.69976107
0.22	1.22	0.819672131	0.671862403	-0.677098632
0.23	1.23	0.81300813	0.66098222	-0.655346242
0.24	1.24	0.806451613	0.650364204	-0.634460397
0.25	1.25	0.8	0.64	-0.6144
0.26	1.26	0.793650794	0.629881582	-0.595126212
0.27	1.27	0.787401575	0.62000124	-0.576602306
0.28	1.28	0.78125	0.610351563	-0.558793545
0.29	1.29	0.775193798	0.600925425	-0.54166705
0.3	1.3	0.769230769	0.591715976	-0.525191695
0.31	1.31	0.763358779	0.582716625	-0.509337997
0.32	1.32	0.757575758	0.573921028	-0.49407802
0.33	1.33	0.751879699	0.565323082	-0.479385281
0.34	1.34	0.746268657	0.556916908	-0.465234664
0.35	1.35	0.740740741	0.548696845	-0.451602342
0.36	1.36	0.735294118	0.540657439	-0.4384657
0.37	1.37	0.729927007	0.532793436	-0.425803268
0.38	1.38	0.724637681	0.525099769	-0.413594651
0.39	1.39	0.71942446	0.517571554	-0.401820471
0.4	1.4	0.714285714	0.510204082	-0.390462307
0.41	1.41	0.709219858	0.502992807	-0.379502646
0.42	1.42	0.704225352	0.495933347	-0.368924826
0.43	1.43	0.699300699	0.489021468	-0.358712994
0.44	1.44	0.694444444	0.482253086	-0.348852059
0.45	1.45	0.689655172	0.475624257	-0.339327651
0.46	1.46	0.684931507	0.469131169	-0.330126081
0.47	1.47	0.680272109	0.462770142	-0.321234307
0.48	1.48	0.675675676	0.456537619	-0.312639896
0.49	1.49	0.67114094	0.450430161	-0.304330995
0.5	1.5	0.666666667	0.444444444	-0.296296296
0.51	1.51	0.662251656	0.438577255	-0.288525013
0.52	1.52	0.657894737	0.432825485	-0.28100685
0.53	1.53	0.653594771	0.427186125	-0.273731978
0.54	1.54	0.649350649	0.421656266	-0.26669101
0.55	1.55	0.64516129	0.416233091	-0.259874978
0.56	1.56	0.641025641	0.410913872	-0.253275316
0.57	1.57	0.636942675	0.405695971	-0.246883832
0.58	1.58	0.632911392	0.400576831	-0.240692696
0.59	1.59	0.628930818	0.395553973	-0.234694419
0.6	1.6	0.625	0.390625	-0.228881836
0.61	1.61	0.621118012	0.385787585	-0.223248092
0.62	1.62	0.617283951	0.381039476	-0.217786623
0.63	1.63	0.613496933	0.376378486	-0.212491147
0.64	1.64	0.609756098	0.371802499	-0.207355647
0.65	1.65	0.606060606	0.367309458	-0.202374357
0.66	1.66	0.602409639	0.362897373	-0.197541755
0.67	1.67	0.598802395	0.358564309	-0.192852545
0.68	1.68	0.595238095	0.35430839	-0.188301653
0.69	1.69	0.591715976	0.350127797	-0.183884211
0.7	1.7	0.588235294	0.346020761	-0.179595551
0.71	1.71	0.584795322	0.341985568	-0.175431193
0.72	1.72	0.581395349	0.338020552	-0.17138684
0.73	1.73	0.578034682	0.334124094	-0.167458365
0.74	1.74	0.574712644	0.330294623	-0.163641807
0.75	1.75	0.571428571	0.326530612	-0.159933361
0.76	1.76	0.568181818	0.322830579	-0.156329374
0.77	1.77	0.564971751	0.31919308	-0.152826333
0.78	1.78	0.561797753	0.315616715	-0.149420866
0.79	1.79	0.558659218	0.312100122	-0.146109729
0.8	1.8	0.555555556	0.308641975	-0.142889803
0.81	1.81	0.552486188	0.305240988	-0.139758091
0.82	1.82	0.549450549	0.301895906	-0.136711707
0.83	1.83	0.546448087	0.298605512	-0.133747878
0.84	1.84	0.543478261	0.29536862	-0.130863933
0.85	1.85	0.540540541	0.292184076	-0.128057301
0.86	1.86	0.537634409	0.289050757	-0.12532551
0.87	1.87	0.534759358	0.285967571	-0.122666178
0.88	1.88	0.531914894	0.282933454	-0.120077009
0.89	1.89	0.529100529	0.27994737	-0.117555795
0.9	1.9	0.526315789	0.27700831	-0.115100406
0.91	1.91	0.523560209	0.274115293	-0.112708791
0.92	1.92	0.520833333	0.271267361	-0.110378972
0.93	1.93	0.518134715	0.268463583	-0.108109043
0.94	1.94	0.515463918	0.26570305	-0.105897166
0.95	1.95	0.512820513	0.262984878	-0.103741569
0.96	1.96	0.510204082	0.260308205	-0.101640542
0.97	1.97	0.507614213	0.257672189	-0.099592436
0.98	1.98	0.505050505	0.255076013	-0.097595658
0.99	1.99	0.502512563	0.252518876	-0.095648674
1	2	0.5	0.25	-0.09375


==> PaperGraphs/Point_2_ex.txt <==
0	1	1	1	-1.5
0.05	1.05	0.952380952	0.907029478	-1.234053712
0.1	1.1	0.909090909	0.826446281	-1.024520183
0.15	1.15	0.869565217	0.756143667	-0.857629868
0.2	1.2	0.833333333	0.694444444	-0.72337963
0.25	1.25	0.8	0.64	-0.6144
0.3	1.3	0.769230769	0.591715976	-0.525191695
0.35	1.35	0.740740741	0.548696845	-0.451602342
0.4	1.4	0.714285714	0.510204082	-0.390462307
0.45	1.45	0.689655172	0.475624257	-0.339327651
0.5	1.5	0.666666667	0.444444444	-0.296296296
0.55	1.55	0.64516129	0.416233091	-0.259874978
0.6	1.6	0.625	0.390625	-0.228881836
0.65	1.65	0.606060606	0.367309458	-0.202374357
0.7	1.7	0.588235294	0.346020761	-0.179595551
0.75	1.75	0.571428571	0.326530612	-0.159933361
0.8	1.8	0.555555556	0.308641975	-0.142889803
0.85	1.85	0.540540541	0.292184076	-0.128057301
0.9	1.9	0.526315789	0.27700831	-0.115100406
0.95	1.95	0.512820513	0.262984878	-0.103741569
1	2	0.5	0.25	-0.09375


==> PaperGraphs/Point_m025.txt <==
0	1	1	1	0.75
0.01	1.01	1.012515586	1.002490679	0.753740672
0.02	1.02	1.02506219	1.004962932	0.75746287
0.03	1.03	1.037639584	1.007417072	0.761166867
0.04	1.04	1.050247543	1.009853407	0.764852927
0.05	1.05	1.062885846	1.012272234	0.768521307
0.06	1.06	1.075554277	1.014673846	0.772172261
0.07	1.07	1.088252622	1.017058525	0.775806032
0.08	1.08	1.100980671	1.019426547	0.779422863
0.09	1.09	1.113738217	1.021778181	0.783022988
0.1	1.1	1.126525058	1.024113689	0.786606636
0.11	1.11	1.139340993	1.026433327	0.790174031
0.12	1.12	1.152185826	1.028737345	0.793725393
0.13	1.13	1.165059363	1.031025985	0.797260936
0.14	1.14	1.177961413	1.033299485	0.800780869
0.15	1.15	1.190891788	1.035558076	0.804285397
0.16	1.16	1.203850303	1.037801986	0.807774721
0.17	1.17	1.216836777	1.040031433	0.811249037
0.18	1.18	1.22985103	1.042246635	0.814708537
0.19	1.19	1.242892885	1.044447802	0.818153409
0.2	1.2	1.255962167	1.046635139	0.821583836
0.21	1.21	1.269058706	1.048808848	0.825
0.22	1.22	1.282182333	1.050969125	0.828402076
0.23	1.23	1.295332879	1.053116162	0.831790238
0.24	1.24	1.308510182	1.055250147	0.835164654
0.25	1.25	1.321714079	1.057371263	0.838525492
0.26	1.26	1.334944411	1.059479691	0.841872912
0.27	1.27	1.348201019	1.061575606	0.845207075
0.28	1.28	1.36148375	1.063659179	0.848528137
0.29	1.29	1.374792448	1.06573058	0.851836252
0.3	1.3	1.388126964	1.067789972	0.855131569
0.31	1.31	1.401487148	1.069837518	0.858414236
0.32	1.32	1.414872853	1.071873374	0.861684397
0.33	1.33	1.428283934	1.073897695	0.864942195
0.34	1.34	1.441720248	1.075910633	0.868187768
0.35	1.35	1.455181653	1.077912336	0.871421253
0.36	1.36	1.46866801	1.079902949	0.874642784
0.37	1.37	1.482179182	1.081882614	0.877852493
0.38	1.38	1.495715031	1.083851472	0.881050509
0.39	1.39	1.509275424	1.085809657	0.884236959
0.4	1.4	1.522860228	1.087757306	0.887411967
0.41	1.41	1.536469313	1.089694548	0.890575657
0.42	1.42	1.550102549	1.091621514	0.893728147
0.43	1.43	1.563759809	1.093538328	0.896869556
0.44	1.44	1.577440966	1.095445115	0.9
0.45	1.45	1.591145895	1.097341997	0.903119593
0.46	1.46	1.604874475	1.099229092	0.906228448
0.47	1.47	1.618626582	1.101106519	0.909326674
0.48	1.48	1.632402098	1.10297439	0.91241438
0.49	1.49	1.646200903	1.104832821	0.915491671
0.5	1.5	1.66002288	1.10668192	0.918558654
0.51	1.51	1.673867912	1.108521796	0.92161543
0.52	1.52	1.687735886	1.110352557	0.9246621
0.53	1.53	1.701626689	1.112174306	0.927698766
0.54	1.54	1.715540207	1.113987147	0.930725523
0.55	1.55	1.729476331	1.115791181	0.93374247
0.56	1.56	1.74343495	1.117586507	0.9367497
0.57	1.57	1.757415957	1.119373221	0.939747306
0.58	1.58	1.771419245	1.121151421	0.942735382
0.59	1.59	1.785444708	1.1229212	0.945714016
0.6	1.6	1.799492241	1.12468265	0.948683298
0.61	1.61	1.81356174	1.126435863	0.951643316
0.62	1.62	1.827653103	1.128180928	0.954594155
0.63	1.63	1.841766229	1.129917932	0.9575359
0.64	1.64	1.855901018	1.131646962	0.960468636
0.65	1.65	1.870057371	1.133368103	0.963392443
0.66	1.66	1.884235188	1.135081439	0.966307405
0.67	1.67	1.898434374	1.136787051	0.969213599
0.68	1.68	1.912654833	1.13848502	0.972111105
0.69	1.69	1.926896468	1.140175425	0.975
0.7	1.7	1.941159187	1.141858345	0.977880361
0.71	1.71	1.955442896	1.143533857	0.980752262
0.72	1.72	1.969747503	1.145202037	0.983615779
0.73	1.73	1.984072917	1.146862958	0.986470983
0.74	1.74	1.998419047	1.148516694	0.989317947
0.75	1.75	2.012785805	1.150163317	0.992156742
0.76	1.76	2.027173101	1.151802898	0.994987437
0.77	1.77	2.041580848	1.153435507	0.997810102
0.78	1.78	2.05600896	1.155061213	1.000624805
0.79	1.79	2.07045735	1.156680084	1.003431612
0.8	1.8	2.084925934	1.158292185	1.00623059
0.81	1.81	2.099414627	1.159897584	1.009021804
0.82	1.82	2.113923345	1.161496344	1.011805317
0.83	1.83	2.128452008	1.163088529	1.014581194
0.84	1.84	2.143000532	1.164674202	1.017349497
0.85	1.85	2.157568836	1.166253425	1.020110288
0.86	1.86	2.172156841	1.167826258	1.022863627
0.87	1.87	2.186764466	1.169392763	1.025609575
0.88	1.88	2.201391633	1.170952997	1.02834819
0.89	1.89	2.216038265	1.172507019	1.031079531
0.9	1.9	2.230704283	1.174054886	1.033803656
0.91	1.91	2.245389612	1.175596655	1.036520622
0.92	1.92	2.260094175	1.177132383	1.039230485
0.93	1.93	2.274817896	1.178662122	1.041933299
0.94	1.94	2.289560703	1.180185929	1.044629121
0.95	1.95	2.30432252	1.181703856	1.047318003
0.96	1.96	2.319103275	1.183215957	1.05
0.97	1.97	2.333902895	1.184722282	1.052675164
0.98	1.98	2.348721308	1.186222883	1.055343546
0.99	1.99	2.363558443	1.187717811	1.058005198
1	2	2.37841423	1.189207115	1.060660172


==> PaperGraphs/Point_m025_ex.txt <==
0	1	1	1	0.75
0.05	1.05	1.062885846	1.012272234	0.768521307
0.1	1.1	1.126525058	1.024113689	0.786606636
0.15	1.15	1.190891788	1.035558076	0.804285397
0.2	1.2	1.255962167	1.046635139	0.821583836
0.25	1.25	1.321714079	1.057371263	0.838525492
0.3	1.3	1.388126964	1.067789972	0.855131569
0.35	1.35	1.455181653	1.077912336	0.871421253
0.4	1.4	1.522860228	1.087757306	0.887411967
0.45	1.45	1.591145895	1.097341997	0.903119593
0.5	1.5	1.66002288	1.10668192	0.918558654
0.55	1.55	1.729476331	1.115791181	0.93374247
0.6	1.6	1.799492241	1.12468265	0.948683298
0.65	1.65	1.870057371	1.133368103	0.963392443
0.7	1.7	1.941159187	1.141858345	0.977880361
0.75	1.75	2.012785805	1.150163317	0.992156742
0.8	1.8	2.084925934	1.158292185	1.00623059
0.85	1.85	2.157568836	1.166253425	1.020110288
0.9	1.9	2.230704283	1.174054886	1.033803656
0.95	1.95	2.30432252	1.181703856	1.047318003
1	2	2.37841423	1.189207115	1.060660172


==> PaperGraphs/Test3_time10_discharge_a0_single.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000002,0.005438,0.000015
0.498214,0.000498,0.000006,0.012774,0.000082
0.66039,0.00066,0.000013,0.019538,0.000191
0.798316,0.000798,0.00002,0.025573,0.000327
0.921326,0.000921,0.000029,0.031086,0.000483
1.033864,0.001034,0.000037,0.036205,0.000655
1.138486,0.001138,0.000047,0.04101,0.000841
1.236831,0.001237,0.000056,0.04556,0.001038
1.330026,0.00133,0.000066,0.049894,0.001245
1.418891,0.001419,0.000077,0.054044,0.00146
1.504042,0.001504,0.000087,0.058035,0.001684
1.585959,0.001586,0.000098,0.061884,0.001915
1.665025,0.001665,0.000109,0.065609,0.002152
1.74155,0.001742,0.000121,0.06922,0.002396
1.81579,0.001816,0.000132,0.07273,0.002645
1.88796,0.001888,0.000144,0.076147,0.002899
1.958244,0.001958,0.000156,0.079479,0.003158
2.026797,0.002027,0.000168,0.082733,0.003422
2.093754,0.002094,0.00018,0.085915,0.003691
2.159235,0.002159,0.000192,0.089029,0.003963
2.223342,0.002223,0.000205,0.09208,0.004239
2.286168,0.002286,0.000217,0.095073,0.004519
2.347795,0.002348,0.00023,0.09801,0.004803
2.408296,0.002408,0.000243,0.100895,0.00509
2.467736,0.002468,0.000256,0.103732,0.00538
2.526177,0.002526,0.000269,0.106522,0.005674
2.583671,0.002584,0.000282,0.109269,0.00597
2.640268,0.00264,0.000296,0.111974,0.006269
2.696012,0.002696,0.000309,0.114639,0.006571
2.750946,0.002751,0.000323,0.117266,0.006876
2.805107,0.002805,0.000336,0.119858,0.007183
2.85853,0.002859,0.00035,0.122414,0.007493
2.911247,0.002911,0.000364,0.124938,0.007805
2.963289,0.002963,0.000378,0.127431,0.008119
3.014683,0.003015,0.000392,0.129893,0.008436
3.065456,0.003065,0.000406,0.132326,0.008755
3.115632,0.003116,0.00042,0.13473,0.009076
3.165233,0.003165,0.000434,0.137108,0.009399
3.21428,0.003214,0.000448,0.13946,0.009725
3.262794,0.003263,0.000463,0.141786,0.010052
3.310793,0.003311,0.000477,0.144089,0.010381
3.358295,0.003358,0.000492,0.146368,0.010712
3.405317,0.003405,0.000506,0.148624,0.011045
3.451874,0.003452,0.000521,0.150858,0.011379
3.497981,0.003498,0.000535,0.153071,0.011715
3.543652,0.003544,0.00055,0.155264,0.012053
3.5889,0.003589,0.000565,0.157436,0.012393
3.633738,0.003634,0.00058,0.159589,0.012734
3.678179,0.003678,0.000595,0.161723,0.013077
3.722232,0.003722,0.00061,0.163839,0.013422
3.76591,0.003766,0.000625,0.165937,0.013768
3.809223,0.003809,0.00064,0.168018,0.014115
3.85218,0.003852,0.000655,0.170082,0.014464
3.894792,0.003895,0.00067,0.172129,0.014814
3.937066,0.003937,0.000686,0.17416,0.015166
3.979012,0.003979,0.000701,0.176176,0.015519
4.020638,0.004021,0.000716,0.178176,0.015873
4.061951,0.004062,0.000732,0.180162,0.016229
4.10296,0.004103,0.000747,0.182133,0.016586
4.143672,0.004144,0.000763,0.18409,0.016945
4.184093,0.004184,0.000778,0.186033,0.017304
4.224229,0.004224,0.000794,0.187963,0.017665
4.264089,0.004264,0.00081,0.189879,0.018027
4.303678,0.004304,0.000825,0.191782,0.01839
4.343002,0.004343,0.000841,0.193673,0.018755
4.382066,0.004382,0.000857,0.195552,0.01912
4.420877,0.004421,0.000873,0.197418,0.019487
4.459438,0.004459,0.000889,0.199272,0.019855
4.497757,0.004498,0.000905,0.201115,0.020224
4.535837,0.004536,0.000921,0.202946,0.020594
4.573683,0.004574,0.000937,0.204767,0.020965
4.6113,0.004611,0.000953,0.206576,0.021337
4.648694,0.004649,0.000969,0.208374,0.02171
4.685866,0.004686,0.000985,0.210162,0.022084
4.722823,0.004723,0.001001,0.211939,0.022459
4.759568,0.00476,0.001017,0.213707,0.022835
4.796105,0.004796,0.001033,0.215464,0.023212
4.832437,0.004832,0.00105,0.217212,0.02359
4.868569,0.004869,0.001066,0.218949,0.023969
4.904504,0.004905,0.001082,0.220678,0.024349
4.940245,0.00494,0.001099,0.222397,0.02473
4.975797,0.004976,0.001115,0.224107,0.025112
5.011161,0.005011,0.001132,0.225809,0.025495
5.046342,0.005046,0.001148,0.227501,0.025878
5.081343,0.005081,0.001165,0.229184,0.026263
5.116165,0.005116,0.001181,0.230859,0.026648
5.150814,0.005151,0.001198,0.232526,0.027034
5.18529,0.005185,0.001214,0.234185,0.027421
5.219597,0.00522,0.001231,0.235835,0.027809
5.253738,0.005254,0.001248,0.237477,0.028198
5.287715,0.005288,0.001264,0.239112,0.028587
5.32153,0.005322,0.001281,0.240738,0.028977
5.355187,0.005355,0.001298,0.242357,0.029369
5.388687,0.005389,0.001315,0.243969,0.02976
5.422033,0.005422,0.001332,0.245573,0.030153
5.455228,0.005455,0.001348,0.24717,0.030546
5.488273,0.005488,0.001365,0.248759,0.030941
5.521171,0.005521,0.001382,0.250342,0.031335
5.553923,0.005554,0.001399,0.251917,0.031731
5.586533,0.005587,0.001416,0.253486,0.032127
5.619001,0.005619,0.001433,0.255047,0.032525
5.65133,0.005651,0.00145,0.256602,0.032922
5.683522,0.005684,0.001467,0.25815,0.033321
5.715578,0.005716,0.001484,0.259692,0.03372
5.747501,0.005747,0.001501,0.261227,0.03412
5.779292,0.005779,0.001519,0.262756,0.03452
5.810953,0.005811,0.001536,0.264279,0.034922
5.842486,0.005842,0.001553,0.265795,0.035324
5.873892,0.005874,0.00157,0.267305,0.035726
5.905174,0.005905,0.001587,0.26881,0.036129
5.936333,0.005936,0.001605,0.270308,0.036533
5.967369,0.005967,0.001622,0.2718,0.036938
5.998285,0.005998,0.001639,0.273287,0.037343
6.029083,0.006029,0.001657,0.274768,0.037749
6.059763,0.00606,0.001674,0.276243,0.038155
6.090327,0.00609,0.001691,0.277712,0.038562
6.120777,0.006121,0.001709,0.279176,0.03897
6.151114,0.006151,0.001726,0.280635,0.039378
6.18134,0.006181,0.001744,0.282088,0.039787
6.211455,0.006211,0.001761,0.283536,0.040196
6.241461,0.006241,0.001779,0.284978,0.040606
6.271359,0.006271,0.001796,0.286415,0.041017
6.301151,0.006301,0.001814,0.287847,0.041428
6.330838,0.006331,0.001831,0.289274,0.04184
6.36042,0.00636,0.001849,0.290696,0.042252
6.3899,0.00639,0.001867,0.292113,0.042665
6.419277,0.006419,0.001884,0.293525,0.043078
6.448555,0.006449,0.001902,0.294932,0.043492
6.477732,0.006478,0.00192,0.296334,0.043907
6.506812,0.006507,0.001937,0.297731,0.044322
6.535793,0.006536,0.001955,0.299124,0.044738
6.564679,0.006565,0.001973,0.300512,0.045154
6.59347,0.006593,0.001991,0.301895,0.04557
6.622166,0.006622,0.002008,0.303274,0.045987
6.650769,0.006651,0.002026,0.304648,0.046405
6.67928,0.006679,0.002044,0.306017,0.046823
6.7077,0.006708,0.002062,0.307382,0.047242
6.736029,0.006736,0.00208,0.308743,0.047661
6.764269,0.006764,0.002098,0.310099,0.048081
6.79242,0.006792,0.002116,0.311451,0.048501
6.820484,0.00682,0.002133,0.312799,0.048922
6.848461,0.006848,0.002151,0.314142,0.049343
6.876351,0.006876,0.002169,0.315481,0.049764
6.904157,0.006904,0.002187,0.316816,0.050186
6.931879,0.006932,0.002205,0.318147,0.050609
6.959517,0.00696,0.002223,0.319474,0.051032
6.987073,0.006987,0.002241,0.320797,0.051455
7.014547,0.007015,0.002259,0.322116,0.051879
7.04194,0.007042,0.002278,0.32343,0.052304
7.069253,0.007069,0.002296,0.324741,0.052728
7.096487,0.007096,0.002314,0.326048,0.053154
7.123641,0.007124,0.002332,0.327351,0.053579
7.150718,0.007151,0.00235,0.32865,0.054005
7.177718,0.007178,0.002368,0.329946,0.054432
7.204641,0.007205,0.002386,0.331237,0.054859
7.231488,0.007231,0.002405,0.332525,0.055286
7.25826,0.007258,0.002423,0.333809,0.055714
7.284958,0.007285,0.002441,0.335089,0.056142
7.311582,0.007312,0.002459,0.336366,0.056571
7.338132,0.007338,0.002478,0.337639,0.057
7.364611,0.007365,0.002496,0.338908,0.057429
7.391017,0.007391,0.002514,0.340175,0.057859
7.417352,0.007417,0.002533,0.341437,0.05829
7.443617,0.007444,0.002551,0.342696,0.05872
7.469811,0.00747,0.002569,0.343951,0.059151
7.495937,0.007496,0.002588,0.345203,0.059583
7.521993,0.007522,0.002606,0.346451,0.060014
7.547982,0.007548,0.002624,0.347697,0.060446
7.573903,0.007574,0.002643,0.348938,0.060879
7.599756,0.0076,0.002661,0.350177,0.061312
7.625544,0.007626,0.00268,0.351412,0.061745
7.651265,0.007651,0.002698,0.352643,0.062179
7.676921,0.007677,0.002717,0.353871,0.062612
7.702512,0.007703,0.002735,0.355096,0.063047
7.728039,0.007728,0.002754,0.356318,0.063481
7.753503,0.007754,0.002772,0.357536,0.063916
7.778903,0.007779,0.002791,0.358752,0.064351
7.80424,0.007804,0.002809,0.359964,0.064787
7.829515,0.00783,0.002828,0.361172,0.065223
7.854728,0.007855,0.002846,0.362377,0.065659
7.87988,0.00788,0.002865,0.363579,0.066095
7.904972,0.007905,0.002884,0.364778,0.066532
7.930003,0.00793,0.002902,0.365973,0.066968
7.954974,0.007955,0.002921,0.367166,0.067405
7.979887,0.00798,0.002939,0.368356,0.067843
8.00474,0.008005,0.002958,0.369542,0.068281
8.029534,0.00803,0.002977,0.370726,0.068719
8.054272,0.008054,0.002995,0.371907,0.069157
8.078952,0.008079,0.003014,0.373085,0.069596
8.103575,0.008104,0.003033,0.37426,0.070035
8.12814,0.008128,0.003052,0.375433,0.070475
8.15265,0.008153,0.00307,0.376603,0.070915
8.177103,0.008177,0.003089,0.37777,0.071355
8.201501,0.008201,0.003108,0.378935,0.071796
8.225844,0.008226,0.003127,0.380098,0.072237
8.250133,0.00825,0.003145,0.381257,0.072679
8.274367,0.008274,0.003164,0.382415,0.073121
8.298547,0.008299,0.003183,0.38357,0.073563
8.322673,0.008323,0.003202,0.384723,0.074006
8.346746,0.008347,0.003221,0.385873,0.074449
8.370768,0.008371,0.00324,0.387021,0.074893
8.394735,0.008395,0.003259,0.388166,0.075337
8.418652,0.008419,0.003277,0.38931,0.075781
8.442516,0.008443,0.003296,0.390451,0.076226
8.46633,0.008466,0.003315,0.39159,0.076671
8.490092,0.00849,0.003334,0.392726,0.077117
8.513803,0.008514,0.003353,0.393861,0.077563
8.537465,0.008537,0.003372,0.394993,0.07801
8.561077,0.008561,0.003391,0.396124,0.078457
8.58464,0.008585,0.00341,0.397252,0.078905
8.608152,0.008608,0.003429,0.398378,0.079353
8.631616,0.008632,0.003448,0.399502,0.079801
8.655031,0.008655,0.003467,0.400625,0.08025
8.678398,0.008678,0.003486,0.401745,0.080699
8.701716,0.008702,0.003506,0.402863,0.081149
8.724987,0.008725,0.003525,0.403979,0.081599
8.748211,0.008748,0.003544,0.405093,0.08205
8.771387,0.008771,0.003563,0.406205,0.082501
8.794517,0.008795,0.003582,0.407315,0.082953
8.817599,0.008818,0.003601,0.408423,0.083405
8.840636,0.008841,0.00362,0.40953,0.083857
8.863627,0.008864,0.00364,0.410634,0.08431
8.886573,0.008887,0.003659,0.411737,0.084764
8.909472,0.008909,0.003678,0.412838,0.085217
8.932327,0.008932,0.003697,0.413936,0.085672
8.955137,0.008955,0.003717,0.415033,0.086126
8.977902,0.008978,0.003736,0.416128,0.086581
9.000624,0.009001,0.003755,0.417222,0.087037
9.0233,0.009023,0.003775,0.418313,0.087493
9.045934,0.009046,0.003794,0.419402,0.087949
9.068523,0.009069,0.003813,0.42049,0.088406
9.091069,0.009091,0.003833,0.421575,0.088863
9.113573,0.009114,0.003852,0.422659,0.08932
9.136034,0.009136,0.003871,0.423741,0.089778
9.158452,0.009158,0.003891,0.424822,0.090237
9.180828,0.009181,0.00391,0.425901,0.090696
9.203162,0.009203,0.00393,0.426977,0.091155
9.225454,0.009225,0.003949,0.428052,0.091614
9.247705,0.009248,0.003968,0.429125,0.092074
9.269916,0.00927,0.003988,0.430197,0.092535
9.292084,0.009292,0.004007,0.431266,0.092995
9.314212,0.009314,0.004027,0.432334,0.093456
9.3363,0.009336,0.004046,0.4334,0.093918
9.358347,0.009358,0.004066,0.434464,0.094379
9.380354,0.00938,0.004085,0.435526,0.094841
9.402321,0.009402,0.004105,0.436586,0.095304
9.424249,0.009424,0.004124,0.437645,0.095767
9.446137,0.009446,0.004144,0.438702,0.09623
9.467986,0.009468,0.004164,0.439757,0.096693
9.489797,0.00949,0.004183,0.44081,0.097157
9.511569,0.009512,0.004203,0.441862,0.097621
9.533301,0.009533,0.004222,0.442912,0.098085
9.554996,0.009555,0.004242,0.44396,0.09855
9.576652,0.009577,0.004262,0.445007,0.099015
9.598271,0.009598,0.004281,0.446051,0.099481
9.619853,0.00962,0.004301,0.447094,0.099947
9.641397,0.009641,0.004321,0.448135,0.100413
9.662904,0.009663,0.00434,0.449175,0.100879
9.684373,0.009684,0.00436,0.450213,0.101346
9.705806,0.009706,0.00438,0.451249,0.101813
9.727202,0.009727,0.004399,0.452283,0.10228
9.748562,0.009749,0.004419,0.453316,0.102748
9.769885,0.00977,0.004439,0.454347,0.103216
9.791172,0.009791,0.004459,0.455376,0.103684
9.812424,0.009812,0.004478,0.456404,0.104152
9.83364,0.009834,0.004498,0.45743,0.104621
9.85482,0.009855,0.004518,0.458454,0.10509
9.875966,0.009876,0.004538,0.459477,0.10556
9.897076,0.009897,0.004558,0.460498,0.106029
9.918151,0.009918,0.004577,0.461517,0.106499
9.939192,0.009939,0.004597,0.462535,0.106969
9.960198,0.00996,0.004617,0.463552,0.10744
9.981171,0.009981,0.004637,0.464566,0.107911
10.002109,0.009992,0.004652,0.465579,0.108382
10.023021,0.009992,0.004662,0.466592,0.108854
10.043908,0.009992,0.004672,0.467604,0.109327
10.064773,0.009992,0.004682,0.468614,0.1098
10.085614,0.009992,0.004692,0.469624,0.110273
10.106433,0.009992,0.004702,0.470632,0.110747
10.127229,0.009992,0.004712,0.47164,0.111222
10.148002,0.009992,0.004723,0.472646,0.111697
10.168752,0.009992,0.004733,0.473652,0.112173
10.189479,0.009992,0.004743,0.474656,0.112649
10.210183,0.009992,0.004753,0.475659,0.113126
10.230865,0.009992,0.004763,0.476662,0.113603
10.251525,0.009992,0.004773,0.477663,0.114081
10.272162,0.009992,0.004783,0.478663,0.114559
10.292777,0.009992,0.004793,0.479662,0.115038
10.313369,0.009992,0.004803,0.48066,0.115517
10.33394,0.009992,0.004813,0.481657,0.115997
10.354487,0.009992,0.004822,0.482653,0.116477
10.375013,0.009992,0.004832,0.483647,0.116957
10.395517,0.009992,0.004842,0.484641,0.117439
10.415999,0.009992,0.004852,0.485634,0.11792
10.43646,0.009992,0.004862,0.486625,0.118402
10.456898,0.009992,0.004872,0.487616,0.118885
10.477314,0.009992,0.004882,0.488605,0.119367
10.497709,0.009992,0.004892,0.489594,0.119851
10.518083,0.009992,0.004902,0.490581,0.120335
10.538434,0.009992,0.004912,0.491568,0.120819
10.558764,0.009992,0.004921,0.492553,0.121304
10.579073,0.009992,0.004931,0.493537,0.12179
10.59936,0.009992,0.004941,0.494521,0.122275
10.619626,0.009992,0.004951,0.495503,0.122762
10.639871,0.009992,0.004961,0.496484,0.123248
10.660094,0.009992,0.00497,0.497465,0.123736
10.680297,0.009992,0.00498,0.498444,0.124223
10.700479,0.009992,0.00499,0.499422,0.124711
10.720639,0.009992,0.005,0.5004,0.1252
10.740779,0.009992,0.00501,0.501376,0.125689
10.760898,0.009992,0.005019,0.502351,0.126178
10.780996,0.009992,0.005029,0.503325,0.126668
10.801074,0.009992,0.005039,0.504298,0.127158
10.821131,0.009992,0.005048,0.505271,0.127649
10.841167,0.009992,0.005058,0.506242,0.12814
10.861183,0.009992,0.005068,0.507212,0.128632
10.881179,0.009992,0.005078,0.508182,0.129124
10.901154,0.009992,0.005087,0.50915,0.129617
10.921108,0.009992,0.005097,0.510117,0.13011
10.941043,0.009992,0.005107,0.511083,0.130603
10.960958,0.009992,0.005116,0.512049,0.131097
10.980852,0.009992,0.005126,0.513013,0.131591
11.000726,0.009992,0.005135,0.513976,0.132086
11.02058,0.009992,0.005145,0.514938,0.132581
11.040414,0.009992,0.005155,0.515899,0.133076
11.060228,0.009992,0.005164,0.516859,0.133572
11.080023,0.009992,0.005174,0.517818,0.134068
11.099797,0.009992,0.005183,0.518776,0.134565
11.119553,0.009992,0.005193,0.519734,0.135062
11.139289,0.009992,0.005203,0.52069,0.135559
11.159004,0.009992,0.005212,0.521645,0.136057
11.1787,0.009992,0.005222,0.5226,0.136556
11.198378,0.009992,0.005231,0.523554,0.137054
11.218036,0.009992,0.005241,0.524507,0.137554
11.237675,0.009992,0.00525,0.525458,0.138053
11.257293,0.009992,0.00526,0.526408,0.138553
11.276892,0.009992,0.005269,0.527358,0.139053
11.296472,0.009992,0.005279,0.528307,0.139554
11.316032,0.009992,0.005288,0.529255,0.140055
11.335574,0.009992,0.005298,0.530202,0.140557
11.355097,0.009992,0.005307,0.531148,0.141059
11.3746,0.009992,0.005316,0.532093,0.141561
11.394085,0.009992,0.005326,0.533037,0.142064
11.413552,0.009992,0.005335,0.53398,0.142567
11.433001,0.009992,0.005345,0.534922,0.143071
11.45243,0.009992,0.005354,0.535863,0.143575
11.47184,0.009992,0.005364,0.536803,0.144079
11.491231,0.009992,0.005373,0.537742,0.144583
11.510605,0.009992,0.005382,0.538681,0.145088
11.52996,0.009992,0.005392,0.539618,0.145594
11.549295,0.009992,0.005401,0.540554,0.1461
11.568614,0.009992,0.00541,0.54149,0.146606
11.587914,0.009992,0.00542,0.542425,0.147112
11.607194,0.009992,0.005429,0.543358,0.147619
11.626457,0.009992,0.005438,0.544291,0.148127
11.645701,0.009992,0.005448,0.545223,0.148634
11.664928,0.009992,0.005457,0.546154,0.149142
11.684136,0.009992,0.005466,0.547084,0.14965
11.703327,0.009992,0.005476,0.548013,0.150159
11.7225,0.009992,0.005485,0.548942,0.150669
11.741654,0.009992,0.005494,0.549869,0.151178
11.760791,0.009992,0.005503,0.550795,0.151688
11.779909,0.009992,0.005513,0.551721,0.152198
11.79901,0.009992,0.005522,0.552646,0.152709
11.818093,0.009992,0.005531,0.55357,0.15322
11.837159,0.009992,0.00554,0.554493,0.153731
11.856207,0.009992,0.00555,0.555416,0.154243
11.875237,0.009992,0.005559,0.556337,0.154755
11.89425,0.009992,0.005568,0.557257,0.155268
11.913245,0.009992,0.005577,0.558177,0.155781
11.932223,0.009992,0.005586,0.559096,0.156294
11.951183,0.009992,0.005595,0.560014,0.156808
11.970126,0.009992,0.005605,0.560931,0.157322
11.989052,0.009992,0.005614,0.561846,0.157836
12.00796,0.009992,0.005623,0.562762,0.15835
12.026852,0.009992,0.005632,0.563676,0.158865
12.045726,0.009992,0.005641,0.564589,0.159381
12.064583,0.009992,0.00565,0.565502,0.159896
12.083423,0.009992,0.005659,0.566413,0.160412
12.102245,0.009992,0.005668,0.567325,0.160929
12.121052,0.009992,0.005678,0.568235,0.161445
12.139841,0.009992,0.005687,0.569144,0.161962
12.158613,0.009992,0.005696,0.570052,0.16248
12.177368,0.009992,0.005705,0.57096,0.162998
12.196107,0.009992,0.005714,0.571866,0.163516
12.214828,0.009992,0.005723,0.572772,0.164034
12.233534,0.009992,0.005732,0.573677,0.164553
12.252222,0.009992,0.005741,0.574582,0.165072
12.270894,0.009992,0.00575,0.575485,0.165591
12.28955,0.009992,0.005759,0.576387,0.166111
12.308188,0.009992,0.005768,0.577289,0.166631
12.326811,0.009992,0.005777,0.57819,0.167152
12.345417,0.009992,0.005786,0.57909,0.167672
12.364006,0.009992,0.005795,0.579989,0.168194
12.38258,0.009992,0.005804,0.580887,0.168715
12.401136,0.009992,0.005813,0.581785,0.169237
12.419678,0.009992,0.005822,0.582681,0.169759
12.438202,0.009992,0.005831,0.583578,0.170281
12.456711,0.009992,0.00584,0.584473,0.170804
12.475203,0.009992,0.005849,0.585367,0.171327
12.493679,0.009992,0.005858,0.58626,0.171851
12.512139,0.009992,0.005867,0.587153,0.172374
12.530583,0.009992,0.005876,0.588045,0.172898
12.549012,0.009992,0.005884,0.588936,0.173423
12.567424,0.009992,0.005893,0.589826,0.173947
12.58582,0.009992,0.005902,0.590716,0.174473
12.604201,0.009992,0.005911,0.591604,0.174998
12.622566,0.009992,0.00592,0.592493,0.175524
12.640915,0.009992,0.005929,0.59338,0.17605
12.659248,0.009992,0.005938,0.594267,0.176577
12.677567,0.009992,0.005947,0.595152,0.177103
12.695869,0.009992,0.005955,0.596037,0.17763
12.714155,0.009992,0.005964,0.596921,0.178157
12.732426,0.009992,0.005973,0.597804,0.178685
12.750681,0.009992,0.005982,0.598687,0.179213
12.768921,0.009992,0.005991,0.599569,0.179741
12.787146,0.009992,0.005999,0.600449,0.18027
12.805355,0.009992,0.006008,0.601329,0.180799
12.823549,0.009992,0.006017,0.602208,0.181327
12.841728,0.009992,0.006026,0.603087,0.181857
12.859892,0.009992,0.006035,0.603965,0.182387
12.87804,0.009992,0.006043,0.604841,0.182916
12.896173,0.009992,0.006052,0.605717,0.183447
12.914291,0.009992,0.006061,0.606593,0.183977
12.932394,0.009992,0.00607,0.607467,0.184508
12.950481,0.009992,0.006078,0.608341,0.185039
12.968554,0.009992,0.006087,0.609214,0.185571
12.98661,0.009992,0.006096,0.610086,0.186103
13.004653,0.009992,0.006104,0.610959,0.186635
13.022681,0.009992,0.006113,0.611829,0.187167
13.040694,0.009992,0.006122,0.612699,0.1877
13.058692,0.009992,0.006131,0.613569,0.188233
13.076674,0.009992,0.006139,0.614437,0.188766
13.094644,0.009992,0.006148,0.615305,0.1893
13.112597,0.009992,0.006157,0.616172,0.189834
13.130536,0.009992,0.006165,0.617039,0.190368
13.14846,0.009992,0.006174,0.617904,0.190903
13.16637,0.009992,0.006183,0.618769,0.191438
13.184265,0.009992,0.006191,0.619634,0.191973
13.202146,0.009992,0.0062,0.620497,0.192508
13.220012,0.009992,0.006208,0.62136,0.193044
13.237863,0.009992,0.006217,0.622222,0.19358
13.2557,0.009992,0.006226,0.623084,0.194117
13.273522,0.009992,0.006234,0.623944,0.194653
13.291331,0.009992,0.006243,0.624804,0.19519
13.309125,0.009992,0.006251,0.625662,0.195727
13.326905,0.009992,0.00626,0.626521,0.196264
13.34467,0.009992,0.006269,0.627379,0.196802
13.362422,0.009992,0.006277,0.628236,0.19734
13.380158,0.009992,0.006286,0.629092,0.197878
13.397882,0.009992,0.006294,0.629947,0.198417
13.41559,0.009992,0.006303,0.630802,0.198955
13.433285,0.009992,0.006311,0.631656,0.199495
13.450966,0.009992,0.00632,0.632509,0.200034
13.468632,0.009992,0.006328,0.633362,0.200574
13.486284,0.009992,0.006337,0.634214,0.201114
13.503922,0.009992,0.006345,0.635065,0.201654
13.521547,0.009992,0.006354,0.635916,0.202195
13.539158,0.009992,0.006362,0.636766,0.202735
13.556755,0.009992,0.006371,0.637615,0.203276
13.574338,0.009992,0.006379,0.638463,0.203817
13.591908,0.009992,0.006388,0.639311,0.204359
13.609463,0.009992,0.006396,0.640158,0.204901
13.627005,0.009992,0.006405,0.641004,0.205443
13.644533,0.009992,0.006413,0.64185,0.205985
13.662047,0.009992,0.006422,0.642694,0.206528
13.679548,0.009992,0.00643,0.643539,0.207071
13.697036,0.009992,0.006438,0.644382,0.207614
13.714509,0.009992,0.006447,0.645225,0.208158
13.731969,0.009992,0.006455,0.646067,0.208702
13.749415,0.009992,0.006464,0.646909,0.209245
13.766849,0.009992,0.006472,0.647749,0.209789
13.784268,0.009992,0.00648,0.64859,0.210334
13.801675,0.009992,0.006489,0.649429,0.210879
13.819068,0.009992,0.006497,0.650268,0.211424
13.836448,0.009992,0.006506,0.651105,0.211969
13.853814,0.009992,0.006514,0.651943,0.212515
13.871167,0.009992,0.006522,0.65278,0.213061
13.888507,0.009992,0.006531,0.653616,0.213607
13.905833,0.009992,0.006539,0.654451,0.214153
13.923146,0.009992,0.006547,0.655286,0.2147
13.940447,0.009992,0.006556,0.65612,0.215246
13.957734,0.009992,0.006564,0.656953,0.215794
13.975008,0.009992,0.006572,0.657785,0.216341
13.992269,0.009992,0.006581,0.658618,0.216889
14.009517,0.009992,0.006589,0.659449,0.217437
14.026752,0.009992,0.006597,0.66028,0.217985
14.043974,0.009992,0.006606,0.66111,0.218533
14.061183,0.009992,0.006614,0.661939,0.219082
14.078379,0.009992,0.006622,0.662768,0.21963
14.095562,0.009992,0.00663,0.663596,0.22018
14.112732,0.009992,0.006639,0.664424,0.220729
14.129889,0.009992,0.006647,0.66525,0.221279
14.147034,0.009992,0.006655,0.666076,0.221829
14.164165,0.009992,0.006663,0.666902,0.222379
14.181285,0.009992,0.006672,0.667726,0.222929
14.198391,0.009992,0.00668,0.668551,0.22348
14.215485,0.009992,0.006688,0.669374,0.224031
14.232566,0.009992,0.006696,0.670197,0.224582
14.249634,0.009992,0.006705,0.671019,0.225134
14.26669,0.009992,0.006713,0.671841,0.225685
14.283733,0.009992,0.006721,0.672662,0.226237
14.300764,0.009992,0.006729,0.673482,0.226789
14.317782,0.009992,0.006737,0.674302,0.227342
14.334788,0.009992,0.006746,0.675121,0.227894
14.351782,0.009992,0.006754,0.67594,0.228447
14.368763,0.009992,0.006762,0.676757,0.229
14.385732,0.009992,0.00677,0.677575,0.229554
14.402688,0.009992,0.006778,0.678391,0.230107
14.419632,0.009992,0.006786,0.679207,0.230661
14.436563,0.009992,0.006795,0.680022,0.231215
14.453483,0.009992,0.006803,0.680837,0.23177
14.470389,0.009992,0.006811,0.681651,0.232324
14.487284,0.009992,0.006819,0.682465,0.232879
14.504167,0.009992,0.006827,0.683278,0.233434
14.521036,0.009992,0.006835,0.68409,0.233989
14.537894,0.009992,0.006843,0.684902,0.234545
14.554741,0.009992,0.006851,0.685712,0.235101
14.571574,0.009992,0.006859,0.686522,0.235657
14.588396,0.009992,0.006868,0.687332,0.236212
14.605206,0.009992,0.006876,0.688141,0.236769
14.622004,0.009992,0.006884,0.688949,0.237326
14.638789,0.009992,0.006892,0.689757,0.237882
14.655563,0.009992,0.0069,0.690565,0.23844
14.672325,0.009992,0.006908,0.691371,0.238997
14.689075,0.009992,0.006916,0.692177,0.239555
14.705812,0.009992,0.006924,0.692983,0.240113
14.722539,0.009992,0.006932,0.693788,0.240671
14.739254,0.009992,0.00694,0.694592,0.241229
14.755956,0.009992,0.006948,0.695396,0.241788
14.772646,0.009992,0.006956,0.696199,0.242347
14.789325,0.009992,0.006964,0.697001,0.242906
14.805992,0.009992,0.006972,0.697803,0.243465
14.822648,0.009992,0.00698,0.698604,0.244024
14.839293,0.009992,0.006988,0.699405,0.244584
14.855926,0.009992,0.006996,0.700205,0.245143
14.872545,0.009992,0.007004,0.701004,0.245703
14.889153,0.009992,0.007012,0.701802,0.246263
14.90575,0.009992,0.00702,0.702601,0.246824
14.922336,0.009992,0.007028,0.703398,0.247384
14.93891,0.009992,0.007036,0.704195,0.247946
14.955472,0.009992,0.007044,0.704992,0.248507
14.972023,0.009992,0.007052,0.705788,0.249068
14.988563,0.009992,0.00706,0.706583,0.24963
15.005091,0.009992,0.007068,0.707378,0.250192
15.021607,0.009992,0.007076,0.708172,0.250754
15.038113,0.009992,0.007084,0.708966,0.251317
15.054606,0.009992,0.007092,0.709759,0.251879
15.071089,0.009992,0.0071,0.710551,0.252441
15.08756,0.009992,0.007107,0.711343,0.253004
15.104019,0.009992,0.007115,0.712134,0.253567
15.120467,0.009992,0.007123,0.712925,0.254131
15.136906,0.009992,0.007131,0.713714,0.254694
15.153333,0.009992,0.007139,0.714504,0.255258
15.169748,0.009992,0.007147,0.715294,0.255823
15.186152,0.009992,0.007155,0.716081,0.256386
15.202545,0.009992,0.007163,0.71687,0.256951
15.218926,0.009992,0.007171,0.717657,0.257516
15.235296,0.009992,0.007178,0.718444,0.258081
15.251657,0.009992,0.007186,0.719229,0.258645
15.268005,0.009992,0.007194,0.720014,0.25921
15.284343,0.009992,0.007202,0.720799,0.259776
15.300669,0.009992,0.00721,0.721584,0.260341
15.316984,0.009992,0.007218,0.722367,0.260907
15.333289,0.009992,0.007225,0.723151,0.261473
15.349583,0.009992,0.007233,0.723933,0.26204
15.365865,0.009992,0.007241,0.724715,0.262606
15.382136,0.009992,0.007249,0.725497,0.263173
15.398397,0.009992,0.007257,0.726278,0.26374
15.414647,0.009992,0.007265,0.727059,0.264307
15.430886,0.009992,0.007272,0.72784,0.264875
15.447115,0.009992,0.00728,0.728619,0.265443
15.463332,0.009992,0.007288,0.729398,0.266011
15.479539,0.009992,0.007296,0.730177,0.266579
15.495735,0.009992,0.007303,0.730955,0.267148
15.51192,0.009992,0.007311,0.731733,0.267716
15.528095,0.009992,0.007319,0.732509,0.268285
15.544259,0.009992,0.007327,0.733285,0.268853
15.560412,0.009992,0.007334,0.73406,0.269422
15.576555,0.009992,0.007342,0.734835,0.269991
15.592687,0.009992,0.00735,0.735609,0.27056
15.608809,0.009992,0.007358,0.736383,0.27113
15.624919,0.009992,0.007365,0.737156,0.271699
15.64102,0.009992,0.007373,0.737929,0.272269
15.657109,0.009992,0.007381,0.738701,0.272839
15.673188,0.009992,0.007389,0.739472,0.273409
15.689257,0.009992,0.007396,0.740243,0.27398
15.705315,0.009992,0.007404,0.741013,0.27455
15.721362,0.009992,0.007412,0.741783,0.275121
15.7374,0.009992,0.007419,0.742553,0.275692
15.753427,0.009992,0.007427,0.743322,0.276264
15.769444,0.009992,0.007435,0.744091,0.276836
15.785449,0.009992,0.007442,0.744858,0.277407
15.801445,0.009992,0.00745,0.745625,0.277979
15.81743,0.009992,0.007458,0.746392,0.278551
15.833405,0.009992,0.007465,0.747158,0.279122
15.849371,0.009992,0.007473,0.747924,0.279695
15.865325,0.009992,0.007481,0.748689,0.280268
15.881269,0.009992,0.007488,0.749454,0.280841
15.897203,0.009992,0.007496,0.750219,0.281414
15.913127,0.009992,0.007504,0.750982,0.281987
15.929041,0.009992,0.007511,0.751746,0.282561
15.944944,0.009992,0.007519,0.752509,0.283135
15.960837,0.009992,0.007526,0.75327,0.283708
15.976721,0.009992,0.007534,0.754032,0.284282
15.992594,0.009992,0.007542,0.754793,0.284856
16.008457,0.009992,0.007549,0.755553,0.28543
16.024309,0.009992,0.007557,0.756314,0.286006
16.040152,0.009992,0.007564,0.757075,0.286581
16.055984,0.009992,0.007572,0.757835,0.287157
16.071808,0.009992,0.00758,0.758594,0.287732
16.087622,0.009992,0.007587,0.759352,0.288308
16.103424,0.009992,0.007595,0.760109,0.288883
16.119217,0.009992,0.007602,0.760865,0.289458
16.135,0.009992,0.00761,0.761621,0.290033
16.150774,0.009992,0.007617,0.762377,0.290609
16.166538,0.009992,0.007625,0.763131,0.291185
16.182291,0.009992,0.007632,0.763886,0.291761
16.198034,0.009992,0.00764,0.764641,0.292338
16.213768,0.009992,0.007648,0.765395,0.292915
16.229492,0.009992,0.007655,0.76615,0.293493
16.245207,0.009992,0.007663,0.766903,0.29407
16.26091,0.009992,0.00767,0.767656,0.294648
16.276606,0.009992,0.007678,0.768408,0.295225
16.29229,0.009992,0.007685,0.769159,0.295803
16.307966,0.009992,0.007693,0.76991,0.296381
16.323631,0.009992,0.0077,0.77066,0.296958
16.339287,0.009992,0.007708,0.771411,0.297537
16.354933,0.009992,0.007715,0.77216,0.298116
16.370569,0.009992,0.007723,0.772909,0.298694
16.386196,0.009992,0.00773,0.773657,0.299273
16.401814,0.009992,0.007738,0.774405,0.299851
16.417421,0.009992,0.007745,0.775152,0.30043
16.43302,0.009992,0.007752,0.775899,0.301009
16.448608,0.009992,0.00776,0.776645,0.301589
16.464188,0.009992,0.007767,0.777391,0.302168
16.479757,0.009992,0.007775,0.778137,0.302748
16.495317,0.009992,0.007782,0.778882,0.303329
16.510868,0.009992,0.00779,0.779627,0.303909
16.526409,0.009992,0.007797,0.780371,0.304489
16.541941,0.009992,0.007805,0.781114,0.305069
16.557463,0.009992,0.007812,0.781856,0.30565
16.572975,0.009992,0.007819,0.782599,0.306231
16.588478,0.009992,0.007827,0.783342,0.306812
16.603971,0.009992,0.007834,0.784084,0.307394
16.619457,0.009992,0.007842,0.784825,0.307975
16.634932,0.009992,0.007849,0.785566,0.308557
16.650398,0.009992,0.007856,0.786306,0.309139
16.665854,0.009992,0.007864,0.787046,0.309721
16.681301,0.009992,0.007871,0.787785,0.310303
16.696739,0.009992,0.007879,0.788524,0.310885
16.712168,0.009992,0.007886,0.789262,0.311467
16.727589,0.009992,0.007893,0.789999,0.312049
16.742998,0.009992,0.007901,0.790736,0.312632
16.7584,0.009992,0.007908,0.791474,0.313215
16.77379,0.009992,0.007915,0.79221,0.313799
16.789173,0.009992,0.007923,0.792947,0.314382
16.804546,0.009992,0.00793,0.793681,0.314965
16.81991,0.009992,0.007938,0.794416,0.315549
16.835266,0.009992,0.007945,0.795151,0.316132
16.850611,0.009992,0.007952,0.795884,0.316716
16.865948,0.009992,0.00796,0.796618,0.3173
16.881277,0.009992,0.007967,0.79735,0.317883
16.896595,0.009992,0.007974,0.798082,0.318468
16.911905,0.009992,0.007981,0.798814,0.319052
16.927206,0.009992,0.007989,0.799546,0.319637
16.942497,0.009992,0.007996,0.800277,0.320221
16.957781,0.009992,0.008003,0.801008,0.320807
16.973055,0.009992,0.008011,0.801738,0.321392
16.988319,0.009992,0.008018,0.802467,0.321977
17.003576,0.009992,0.008025,0.803197,0.322563
17.018824,0.009992,0.008033,0.803926,0.323148
17.034061,0.009992,0.00804,0.804654,0.323734
17.049292,0.009992,0.008047,0.805382,0.32432
17.064512,0.009992,0.008054,0.806109,0.324906
17.079723,0.009992,0.008062,0.806837,0.325493
17.094927,0.009992,0.008069,0.807563,0.326079
17.110121,0.009992,0.008076,0.808289,0.326666
17.125305,0.009992,0.008083,0.809015,0.327252
17.140482,0.009992,0.008091,0.809739,0.327839
17.155649,0.009992,0.008098,0.810464,0.328426
17.170807,0.009992,0.008105,0.811189,0.329013
17.185957,0.009992,0.008112,0.811912,0.329601
17.201099,0.009992,0.00812,0.812636,0.330189
17.21623,0.009992,0.008127,0.81336,0.330777
17.231354,0.009992,0.008134,0.814082,0.331365
17.246469,0.009992,0.008141,0.814804,0.331953
17.261576,0.009992,0.008148,0.815526,0.332541
17.276672,0.009992,0.008156,0.816247,0.333129
17.291761,0.009992,0.008163,0.816967,0.333718
17.306843,0.009992,0.00817,0.817687,0.334306
17.321915,0.009992,0.008177,0.818407,0.334895
17.336977,0.009992,0.008184,0.819126,0.335484
17.352032,0.009992,0.008192,0.819844,0.336072
17.367079,0.009992,0.008199,0.820563,0.336662
17.382116,0.009992,0.008206,0.82128,0.33725
17.397144,0.009992,0.008213,0.821997,0.33784
17.412165,0.009992,0.00822,0.822714,0.338429
17.427177,0.009992,0.008227,0.823431,0.339019
17.442183,0.009992,0.008235,0.824147,0.33961
17.457176,0.009992,0.008242,0.824863,0.3402
17.472162,0.009992,0.008249,0.825578,0.34079
17.487141,0.009992,0.008256,0.826293,0.34138
17.502111,0.009992,0.008263,0.827007,0.34197
17.517073,0.009992,0.00827,0.82772,0.34256
17.532024,0.009992,0.008277,0.828432,0.34315
17.546968,0.009991,0.008284,0.829143,0.343739
17.561905,0.009991,0.008291,0.829852,0.344327
17.576834,0.009991,0.008298,0.830559,0.344914
17.591753,0.009991,0.008305,0.831264,0.3455
17.606663,0.009991,0.008312,0.831967,0.346085
17.621565,0.00999,0.008319,0.832667,0.346667
17.636459,0.00999,0.008325,0.833361,0.347245
17.651346,0.009989,0.008331,0.834048,0.347818
17.666225,0.009988,0.008337,0.834729,0.348386
17.681095,0.009987,0.008343,0.835403,0.348949
17.695955,0.009985,0.008349,0.836066,0.349503
17.710808,0.009984,0.008354,0.836718,0.350049
17.725653,0.009982,0.008358,0.837358,0.350584
17.74049,0.009979,0.008362,0.837984,0.351109
17.75532,0.009976,0.008366,0.838594,0.35162
17.770142,0.009972,0.008369,0.839187,0.352118
17.784952,0.009968,0.008371,0.839764,0.352602
17.799755,0.009963,0.008372,0.840321,0.35307
17.81455,0.009958,0.008373,0.840859,0.353522
17.829338,0.009952,0.008373,0.841375,0.353956
17.844118,0.009945,0.008373,0.841872,0.354374
17.858891,0.009938,0.008371,0.842346,0.354774
17.873655,0.00993,0.008369,0.842802,0.355157
17.888411,0.009922,0.008366,0.843236,0.355524
17.903156,0.009912,0.008363,0.843651,0.355874
17.917894,0.009903,0.008358,0.844047,0.356207
17.932625,0.009892,0.008353,0.844424,0.356526
17.947348,0.009881,0.008348,0.844784,0.35683
17.962063,0.00987,0.008342,0.845128,0.35712
17.97677,0.009858,0.008335,0.845457,0.357398
17.99147,0.009846,0.008328,0.84577,0.357664
18.006163,0.009833,0.00832,0.846071,0.357918
18.020847,0.00982,0.008312,0.84636,0.358163
18.035524,0.009807,0.008303,0.846637,0.358397
18.050192,0.009793,0.008294,0.846902,0.358622
18.06485,0.009779,0.008285,0.847159,0.358839
18.0795,0.009765,0.008275,0.847406,0.359048
18.094143,0.009751,0.008265,0.847646,0.359252
18.108778,0.009736,0.008255,0.847878,0.359448
18.123405,0.009721,0.008244,0.848104,0.35964
18.138025,0.009706,0.008234,0.848323,0.359826
18.152637,0.009691,0.008223,0.848536,0.360007
18.167242,0.009676,0.008212,0.848745,0.360184
18.181839,0.00966,0.008201,0.848949,0.360357
18.196428,0.009645,0.00819,0.849149,0.360527
18.21101,0.009629,0.008178,0.849345,0.360693
18.225584,0.009613,0.008167,0.849537,0.360856
18.24015,0.009597,0.008155,0.849727,0.361018
18.254709,0.009582,0.008144,0.849915,0.361178
18.26926,0.009566,0.008132,0.850099,0.361334
18.283804,0.00955,0.00812,0.850281,0.361489
18.29834,0.009534,0.008108,0.850461,0.361642
18.312868,0.009518,0.008096,0.85064,0.361794
18.327389,0.009502,0.008084,0.850816,0.361944
18.341902,0.009486,0.008072,0.850992,0.362094
18.356407,0.00947,0.00806,0.851165,0.362241
18.370905,0.009453,0.008048,0.851338,0.362388
18.385395,0.009437,0.008036,0.85151,0.362535
18.399878,0.009421,0.008024,0.85168,0.36268
18.414352,0.009405,0.008012,0.851849,0.362823
18.42882,0.009389,0.007999,0.852018,0.362967
18.443279,0.009373,0.007987,0.852185,0.36311
18.457731,0.009357,0.007975,0.852353,0.363253
18.472176,0.009341,0.007963,0.852519,0.363394
18.486612,0.009324,0.007951,0.852686,0.363537
18.501041,0.009308,0.007939,0.852851,0.363677
18.515463,0.009292,0.007926,0.853016,0.363818
18.529877,0.009276,0.007914,0.853181,0.363959
18.544283,0.00926,0.007902,0.853345,0.364099
18.558681,0.009244,0.00789,0.853508,0.364238
18.573072,0.009228,0.007878,0.853672,0.364378
18.587456,0.009212,0.007865,0.853835,0.364517
18.601831,0.009196,0.007853,0.853996,0.364655
18.616199,0.00918,0.007841,0.854158,0.364793
18.63056,0.009164,0.007829,0.854321,0.364932
18.644913,0.009148,0.007817,0.854482,0.36507
18.659258,0.009132,0.007805,0.854644,0.365208
18.673595,0.009116,0.007792,0.854806,0.365346
18.687925,0.0091,0.00778,0.854967,0.365484
18.70225,0.009084,0.007768,0.855127,0.365621
18.716568,0.009068,0.007756,0.855288,0.365759
18.730879,0.009052,0.007744,0.855448,0.365896
18.745182,0.009037,0.007732,0.855609,0.366033
18.759478,0.009021,0.00772,0.855769,0.36617
18.773766,0.009005,0.007708,0.85593,0.366308
18.788046,0.008989,0.007696,0.856089,0.366444
18.802319,0.008973,0.007683,0.856248,0.36658
18.816584,0.008958,0.007671,0.856408,0.366717
18.830841,0.008942,0.007659,0.856567,0.366854
18.845091,0.008926,0.007647,0.856727,0.366991
18.859333,0.008911,0.007635,0.856886,0.367127
18.873571,0.008895,0.007623,0.857046,0.367264
18.887802,0.008879,0.007611,0.857205,0.3674
18.902025,0.008864,0.007599,0.857364,0.367536
18.916241,0.008848,0.007587,0.857523,0.367673
18.930449,0.008832,0.007575,0.857681,0.367809
18.944649,0.008817,0.007563,0.857839,0.367944
18.958841,0.008801,0.007551,0.857997,0.36808
18.973026,0.008786,0.00754,0.858156,0.368216
18.987207,0.00877,0.007528,0.858314,0.368351
19.001381,0.008755,0.007516,0.858472,0.368487
19.015547,0.008739,0.007504,0.858631,0.368623
19.029705,0.008724,0.007492,0.858788,0.368759
19.043856,0.008708,0.00748,0.858945,0.368894
19.057999,0.008693,0.007468,0.859103,0.369029
19.072134,0.008678,0.007456,0.859261,0.369165
19.086264,0.008662,0.007445,0.859418,0.3693
19.100388,0.008647,0.007433,0.859575,0.369435
19.114504,0.008632,0.007421,0.859732,0.36957
19.128613,0.008616,0.007409,0.859889,0.369705
19.142714,0.008601,0.007397,0.860047,0.36984
19.156807,0.008586,0.007386,0.860203,0.369975
19.170895,0.008571,0.007374,0.86036,0.37011
19.184977,0.008555,0.007362,0.860517,0.370245
19.199051,0.00854,0.00735,0.860674,0.37038
19.213118,0.008525,0.007339,0.860831,0.370515
19.227177,0.00851,0.007327,0.860986,0.370649
19.241228,0.008495,0.007315,0.861143,0.370784
19.255276,0.00848,0.007303,0.861299,0.370918
19.269316,0.008464,0.007292,0.861456,0.371053
19.283348,0.008449,0.00728,0.861611,0.371187
19.297373,0.008434,0.007268,0.861768,0.371322
19.31139,0.008419,0.007257,0.861925,0.371457
19.325401,0.008404,0.007245,0.862081,0.371591
19.339407,0.008389,0.007233,0.862236,0.371725
19.353405,0.008374,0.007222,0.862392,0.37186
19.367395,0.008359,0.00721,0.862547,0.371994
19.381378,0.008344,0.007199,0.862703,0.372128
19.395355,0.008329,0.007187,0.862859,0.372262
19.409327,0.008315,0.007176,0.863014,0.372397
19.42329,0.0083,0.007164,0.863169,0.37253
19.437246,0.008285,0.007152,0.863325,0.372665
19.451195,0.00827,0.007141,0.86348,0.372799
19.465139,0.008255,0.007129,0.863635,0.372933
19.479076,0.00824,0.007118,0.86379,0.373066
19.493006,0.008226,0.007106,0.863944,0.3732
19.506927,0.008211,0.007095,0.864099,0.373334
19.520845,0.008196,0.007083,0.864254,0.373467
19.534756,0.008181,0.007072,0.864409,0.373602
19.548658,0.008167,0.007061,0.864565,0.373736
19.562553,0.008152,0.007049,0.864719,0.373869
19.576443,0.008137,0.007038,0.864874,0.374003
19.590326,0.008123,0.007026,0.865028,0.374137
19.604202,0.008108,0.007015,0.865182,0.37427
19.618071,0.008093,0.007004,0.865337,0.374404
19.631933,0.008079,0.006992,0.86549,0.374537
19.64579,0.008064,0.006981,0.865645,0.374671
19.659639,0.00805,0.006969,0.865799,0.374804
19.673481,0.008035,0.006958,0.865953,0.374938
19.687319,0.008021,0.006947,0.866107,0.375071
19.701149,0.008006,0.006936,0.866261,0.375204
19.714972,0.007992,0.006924,0.866415,0.375338
19.728786,0.007977,0.006913,0.866568,0.37547
19.742598,0.007963,0.006902,0.866722,0.375604
19.756401,0.007949,0.00689,0.866876,0.375737
19.770197,0.007934,0.006879,0.867028,0.375869
19.783987,0.00792,0.006868,0.867182,0.376002
19.797771,0.007905,0.006857,0.867335,0.376135
19.811548,0.007891,0.006845,0.867488,0.376268
19.825317,0.007877,0.006834,0.867642,0.376401
19.839083,0.007863,0.006823,0.867795,0.376534
19.85284,0.007848,0.006812,0.867949,0.376668
19.86659,0.007834,0.006801,0.868102,0.3768
19.880337,0.00782,0.00679,0.868254,0.376932
19.894075,0.007806,0.006778,0.868407,0.377065
19.907806,0.007791,0.006767,0.868559,0.377198
19.921532,0.007777,0.006756,0.868712,0.37733
19.935251,0.007763,0.006745,0.868865,0.377463
19.948963,0.007749,0.006734,0.869017,0.377595
19.962669,0.007735,0.006723,0.86917,0.377728
19.97637,0.007721,0.006712,0.869321,0.37786
19.990063,0.007707,0.006701,0.869474,0.377993
20.00375,0.007693,0.00669,0.869626,0.378125
20.017431,0.007679,0.006679,0.869779,0.378258
20.031105,0.007665,0.006668,0.869931,0.37839
20.044773,0.007651,0.006657,0.870083,0.378522
20.058435,0.007637,0.006646,0.870235,0.378654
20.07209,0.007623,0.006635,0.870386,0.378786
20.085739,0.007609,0.006624,0.870538,0.378918
20.099382,0.007595,0.006613,0.870689,0.37905
20.113018,0.007581,0.006602,0.870842,0.379183
20.126648,0.007567,0.006591,0.870994,0.379315
20.140272,0.007553,0.00658,0.871146,0.379448
20.153889,0.007539,0.006569,0.871298,0.37958
20.1675,0.007526,0.006558,0.87145,0.379712
20.181105,0.007512,0.006547,0.871601,0.379844
20.194702,0.007498,0.006536,0.871752,0.379976
20.208296,0.007484,0.006525,0.871904,0.380108
20.221882,0.00747,0.006515,0.872055,0.38024
20.23546,0.007457,0.006504,0.872206,0.380372
20.249035,0.007443,0.006493,0.872357,0.380504
20.262602,0.007429,0.006482,0.872509,0.380636
20.276163,0.007416,0.006471,0.87266,0.380768
20.289719,0.007402,0.00646,0.872811,0.3809
20.303267,0.007388,0.00645,0.872962,0.381031
20.316809,0.007375,0.006439,0.873113,0.381163
20.330345,0.007361,0.006428,0.873263,0.381294
20.343874,0.007347,0.006417,0.873414,0.381426
20.357399,0.007334,0.006407,0.873566,0.381559
20.370916,0.00732,0.006396,0.873716,0.38169
20.384428,0.007307,0.006385,0.873866,0.381821
20.397934,0.007293,0.006374,0.874017,0.381953
20.411432,0.00728,0.006364,0.874168,0.382085
20.424927,0.007266,0.006353,0.874318,0.382216
20.438414,0.007253,0.006342,0.874468,0.382347
20.451895,0.007239,0.006332,0.874619,0.382479
20.46537,0.007226,0.006321,0.874769,0.382611
20.478838,0.007213,0.006311,0.87492,0.382743
20.492302,0.007199,0.0063,0.87507,0.382874
20.505758,0.007186,0.006289,0.875221,0.383006
20.519209,0.007173,0.006279,0.87537,0.383137
20.532654,0.007159,0.006268,0.875521,0.383268
20.546091,0.007146,0.006258,0.875671,0.3834
20.559525,0.007133,0.006247,0.875821,0.383531
20.57295,0.007119,0.006236,0.87597,0.383662
20.586372,0.007106,0.006226,0.876121,0.383794
20.599787,0.007093,0.006215,0.87627,0.383925
20.613195,0.00708,0.006205,0.876421,0.384057
20.626598,0.007067,0.006194,0.87657,0.384187
20.639994,0.007053,0.006184,0.876719,0.384319
20.653385,0.00704,0.006173,0.876869,0.38445
20.666769,0.007027,0.006163,0.877019,0.384581
20.680149,0.007014,0.006152,0.877167,0.384711
20.693521,0.007001,0.006142,0.877317,0.384843
20.706888,0.006988,0.006132,0.877467,0.384974
20.720249,0.006975,0.006121,0.877616,0.385105
20.733604,0.006962,0.006111,0.877766,0.385237
20.746954,0.006949,0.0061,0.877915,0.385367
20.760296,0.006936,0.00609,0.878064,0.385498
20.773634,0.006923,0.00608,0.878213,0.385629
20.786964,0.00691,0.006069,0.878362,0.38576
20.800291,0.006897,0.006059,0.878511,0.38589
20.81361,0.006884,0.006048,0.87866,0.386021
20.826925,0.006871,0.006038,0.878809,0.386153
20.840233,0.006858,0.006028,0.878958,0.386283
20.853535,0.006845,0.006017,0.879107,0.386415
20.866831,0.006832,0.006007,0.879255,0.386545
20.880121,0.006819,0.005997,0.879404,0.386675
20.893406,0.006806,0.005987,0.879553,0.386807
20.906685,0.006794,0.005976,0.879702,0.386938
20.919958,0.006781,0.005966,0.87985,0.387068
20.933226,0.006768,0.005956,0.879999,0.387199
20.946487,0.006755,0.005946,0.880147,0.387329
20.959742,0.006743,0.005935,0.880295,0.38746
20.972992,0.00673,0.005925,0.880443,0.38759
20.986235,0.006717,0.005915,0.880592,0.387722
20.999474,0.006704,0.005905,0.88074,0.387852
21.012705,0.006692,0.005895,0.880888,0.387982
21.025932,0.006679,0.005884,0.881035,0.388112
21.039152,0.006666,0.005874,0.881184,0.388242
21.052368,0.006654,0.005864,0.881332,0.388373
21.065577,0.006641,0.005854,0.88148,0.388504
21.078781,0.006629,0.005844,0.881628,0.388634
21.091978,0.006616,0.005834,0.881775,0.388764
21.105171,0.006604,0.005824,0.881924,0.388895
21.118357,0.006591,0.005814,0.882071,0.389025
21.131538,0.006578,0.005804,0.882219,0.389155
21.144712,0.006566,0.005794,0.882366,0.389285
21.157883,0.006553,0.005784,0.882514,0.389415
21.171047,0.006541,0.005774,0.882661,0.389546
21.184206,0.006529,0.005764,0.88281,0.389677
21.197359,0.006516,0.005754,0.882958,0.389807
21.210506,0.006504,0.005744,0.883105,0.389937
21.223648,0.006491,0.005734,0.883253,0.390068
21.236784,0.006479,0.005724,0.883402,0.390199
21.249914,0.006467,0.005714,0.883548,0.390329
21.263039,0.006454,0.005704,0.883696,0.390459
21.276157,0.006442,0.005694,0.883843,0.390589
21.28927,0.00643,0.005684,0.88399,0.390719
21.30238,0.006417,0.005674,0.884137,0.390849
21.315481,0.006405,0.005664,0.884285,0.39098
21.328579,0.006393,0.005654,0.884433,0.391111
21.341669,0.006381,0.005644,0.88458,0.391241
21.354755,0.006368,0.005634,0.884726,0.39137
21.367834,0.006356,0.005624,0.884875,0.391502
21.380909,0.006344,0.005615,0.885022,0.391632
21.393978,0.006332,0.005605,0.885169,0.391762
21.407042,0.00632,0.005595,0.885315,0.391891
21.420099,0.006307,0.005585,0.885461,0.392021
21.433151,0.006295,0.005575,0.885607,0.39215
21.446199,0.006283,0.005565,0.885753,0.39228
21.45924,0.006271,0.005556,0.885901,0.39241
21.472277,0.006259,0.005546,0.886047,0.39254
21.485306,0.006247,0.005536,0.886192,0.392668
21.498331,0.006235,0.005526,0.886338,0.392798
21.511351,0.006223,0.005517,0.886484,0.392927
21.524364,0.006211,0.005507,0.886632,0.393058
21.537373,0.006199,0.005497,0.886778,0.393187
21.550375,0.006187,0.005487,0.886924,0.393317
21.563374,0.006175,0.005478,0.887071,0.393447
21.576366,0.006163,0.005468,0.887217,0.393577
21.589354,0.006151,0.005458,0.887363,0.393707
21.602335,0.006139,0.005449,0.88751,0.393837
21.615311,0.006127,0.005439,0.887656,0.393967
21.628283,0.006116,0.005429,0.887803,0.394097
21.641249,0.006104,0.00542,0.887949,0.394227
21.654209,0.006092,0.00541,0.888096,0.394357
21.667166,0.00608,0.005401,0.888242,0.394487
21.680117,0.006068,0.005391,0.888388,0.394617
21.693064,0.006056,0.005381,0.888534,0.394746
21.706005,0.006045,0.005372,0.88868,0.394876
21.718943,0.006033,0.005362,0.888826,0.395006
21.731876,0.006021,0.005353,0.888971,0.395135
21.744804,0.006009,0.005343,0.889117,0.395265
21.757729,0.005998,0.005334,0.889264,0.395395
21.770649,0.005986,0.005324,0.88941,0.395525
21.783566,0.005974,0.005315,0.889555,0.395654
21.796478,0.005963,0.005305,0.889701,0.395784
21.809389,0.005951,0.005296,0.889847,0.395914
21.822296,0.005939,0.005286,0.889993,0.396044
21.835201,0.005928,0.005277,0.890139,0.396174
21.848103,0.005916,0.005267,0.890284,0.396303
21.861004,0.005905,0.005258,0.890429,0.396432
21.873901,0.005893,0.005248,0.890575,0.396562
21.886799,0.005881,0.005239,0.890721,0.396692
21.899693,0.00587,0.005229,0.890867,0.396822
21.912586,0.005858,0.00522,0.891013,0.396952
21.925478,0.005847,0.00521,0.891159,0.397082
21.938368,0.005835,0.005201,0.891305,0.397212
21.951258,0.005824,0.005192,0.89145,0.397342
21.964148,0.005812,0.005182,0.891596,0.397472
21.977037,0.005801,0.005173,0.891743,0.397603
21.989927,0.005789,0.005163,0.891888,0.397732
22.002817,0.005778,0.005154,0.892035,0.397863
22.015707,0.005766,0.005145,0.89218,0.397993
22.028597,0.005755,0.005135,0.892326,0.398122
22.041487,0.005744,0.005126,0.892472,0.398253
22.054377,0.005732,0.005117,0.892617,0.398383
22.067266,0.005721,0.005107,0.892764,0.398514
22.080156,0.005709,0.005098,0.89291,0.398644
22.093046,0.005698,0.005089,0.893056,0.398775
22.105936,0.005687,0.005079,0.893202,0.398905
22.118828,0.005675,0.00507,0.893348,0.399035
22.131721,0.005664,0.005061,0.893495,0.399166
22.144615,0.005653,0.005051,0.893641,0.399297
22.157509,0.005641,0.005042,0.893788,0.399428
22.170404,0.00563,0.005033,0.893935,0.39956
22.183302,0.005619,0.005024,0.894081,0.39969
22.196199,0.005607,0.005014,0.894227,0.399821
22.209097,0.005596,0.005005,0.894373,0.399952
22.221998,0.005585,0.004996,0.894519,0.400082
22.2349,0.005574,0.004987,0.894667,0.400214
22.247801,0.005562,0.004977,0.894814,0.400346
22.260704,0.005551,0.004968,0.894959,0.400476
22.273609,0.00554,0.004959,0.895107,0.400608
22.286514,0.005529,0.00495,0.895254,0.40074
22.299421,0.005517,0.00494,0.895401,0.400872
22.31233,0.005506,0.004931,0.895548,0.401003
22.325239,0.005495,0.004922,0.895694,0.401134
22.338152,0.005484,0.004913,0.895841,0.401266
22.351065,0.005473,0.004904,0.895987,0.401397
22.363977,0.005462,0.004894,0.896134,0.401528
22.376894,0.00545,0.004885,0.896281,0.40166
22.389811,0.005439,0.004876,0.896429,0.401792
22.402729,0.005428,0.004867,0.896576,0.401924
22.415649,0.005417,0.004858,0.896724,0.402057
22.42857,0.005406,0.004849,0.896871,0.402189
22.441494,0.005395,0.004839,0.897018,0.402321
22.454418,0.005384,0.00483,0.897165,0.402453
22.467342,0.005373,0.004821,0.897313,0.402585
22.48027,0.005362,0.004812,0.897461,0.402718
22.493198,0.005351,0.004803,0.897608,0.40285
22.506128,0.00534,0.004794,0.897755,0.402982
22.51906,0.005329,0.004785,0.897903,0.403115
22.531992,0.005318,0.004775,0.898052,0.403248
22.544928,0.005307,0.004766,0.898199,0.403381
22.557863,0.005296,0.004757,0.898347,0.403514
22.570801,0.005285,0.004748,0.898495,0.403647
22.58374,0.005274,0.004739,0.898644,0.403781
22.59668,0.005263,0.00473,0.898792,0.403914
22.609623,0.005252,0.004721,0.89894,0.404047
22.622566,0.005241,0.004712,0.899088,0.40418
22.635511,0.00523,0.004703,0.899237,0.404314
22.648458,0.005219,0.004694,0.899385,0.404447
22.661406,0.005208,0.004685,0.899533,0.40458
22.674356,0.005197,0.004676,0.899682,0.404714
22.687307,0.005186,0.004667,0.899831,0.404848
22.70026,0.005175,0.004658,0.899979,0.404981
22.713215,0.005165,0.004649,0.900127,0.405115
22.72617,0.005154,0.00464,0.900276,0.405248
22.739128,0.005143,0.004631,0.900424,0.405381
22.752087,0.005132,0.004622,0.900572,0.405515
22.765047,0.005121,0.004613,0.900721,0.405649
22.778009,0.00511,0.004604,0.90087,0.405783
22.790974,0.0051,0.004595,0.901019,0.405918
22.80394,0.005089,0.004586,0.901168,0.406051
22.816906,0.005078,0.004577,0.901317,0.406186
22.829876,0.005067,0.004568,0.901466,0.40632
22.842846,0.005056,0.004559,0.901615,0.406455
22.855818,0.005046,0.00455,0.901764,0.406589
22.868792,0.005035,0.004541,0.901914,0.406724
22.881765,0.005024,0.004532,0.902063,0.406859
22.894743,0.005014,0.004523,0.902213,0.406994
22.907721,0.005003,0.004514,0.902362,0.407128
22.9207,0.004992,0.004505,0.90251,0.407263
22.933681,0.004981,0.004497,0.90266,0.407398
22.946663,0.004971,0.004488,0.90281,0.407533
22.959648,0.00496,0.004479,0.902959,0.407668
22.972633,0.004949,0.00447,0.90311,0.407804
22.98562,0.004939,0.004461,0.903259,0.407938
22.99861,0.004928,0.004452,0.903408,0.408073
23.011599,0.004918,0.004443,0.903558,0.408209
23.024591,0.004907,0.004434,0.903708,0.408344
23.037584,0.004896,0.004426,0.903858,0.40848
23.050581,0.004886,0.004417,0.904009,0.408616
23.063578,0.004875,0.004408,0.904159,0.408752
23.076576,0.004865,0.004399,0.904309,0.408887
23.089577,0.004854,0.00439,0.904459,0.409023
23.102577,0.004844,0.004382,0.904609,0.409159
23.115582,0.004833,0.004373,0.904759,0.409295
23.128586,0.004823,0.004364,0.904909,0.409431
23.141592,0.004812,0.004355,0.905061,0.409567
23.1546,0.004801,0.004346,0.905211,0.409704
23.167608,0.004791,0.004338,0.905362,0.40984
23.18062,0.004781,0.004329,0.905513,0.409977
23.193632,0.00477,0.00432,0.905663,0.410113
23.206646,0.00476,0.004311,0.905813,0.410249
23.219662,0.004749,0.004303,0.905964,0.410386
23.232679,0.004739,0.004294,0.906115,0.410522
23.245699,0.004728,0.004285,0.906266,0.410659
23.258718,0.004718,0.004276,0.906416,0.410795
23.271742,0.004708,0.004268,0.906567,0.410932
23.284765,0.004697,0.004259,0.906719,0.411069
23.297791,0.004687,0.00425,0.90687,0.411207
23.310818,0.004676,0.004242,0.907021,0.411344
23.323845,0.004666,0.004233,0.907173,0.411481
23.336876,0.004656,0.004224,0.907324,0.411618
23.349907,0.004645,0.004216,0.907475,0.411755
23.36294,0.004635,0.004207,0.907626,0.411893
23.375975,0.004625,0.004198,0.907778,0.412031
23.389011,0.004614,0.00419,0.90793,0.412168
23.40205,0.004604,0.004181,0.908082,0.412306
23.415089,0.004594,0.004172,0.908233,0.412444
23.428131,0.004584,0.004164,0.908385,0.412582
23.441174,0.004573,0.004155,0.908537,0.41272
23.454218,0.004563,0.004146,0.90869,0.412858
23.467264,0.004553,0.004138,0.908842,0.412997
23.48031,0.004543,0.004129,0.908993,0.413135
23.493361,0.004532,0.004121,0.909146,0.413273
23.506411,0.004522,0.004112,0.909298,0.413412
23.519464,0.004512,0.004103,0.90945,0.41355
23.532518,0.004502,0.004095,0.909603,0.413689
23.545574,0.004492,0.004086,0.909756,0.413828
23.558632,0.004481,0.004078,0.909908,0.413966
23.57169,0.004471,0.004069,0.910061,0.414105
23.584751,0.004461,0.004061,0.910214,0.414244
23.597813,0.004451,0.004052,0.910366,0.414383
23.610876,0.004441,0.004044,0.910519,0.414522
23.623941,0.004431,0.004035,0.910672,0.414662
23.637007,0.004421,0.004027,0.910825,0.414801
23.650076,0.004411,0.004018,0.910979,0.414941
23.663145,0.004401,0.00401,0.911132,0.415081
23.676218,0.004391,0.004001,0.911284,0.41522
23.689291,0.00438,0.003993,0.911437,0.415359
23.702366,0.00437,0.003984,0.911591,0.415499
23.715443,0.00436,0.003976,0.911745,0.415639
23.728519,0.00435,0.003967,0.911897,0.415778
23.7416,0.00434,0.003959,0.912051,0.415919
23.754681,0.00433,0.00395,0.912205,0.416059
23.767765,0.00432,0.003942,0.912359,0.416199
23.780849,0.00431,0.003933,0.912513,0.41634
23.793936,0.0043,0.003925,0.912666,0.41648
23.807024,0.004291,0.003916,0.91282,0.416621
23.820112,0.004281,0.003908,0.912975,0.416761
23.833204,0.004271,0.0039,0.913128,0.416901
23.846296,0.004261,0.003891,0.913282,0.417042
23.85939,0.004251,0.003883,0.913436,0.417183
23.872486,0.004241,0.003874,0.91359,0.417323
23.885584,0.004231,0.003866,0.913744,0.417464
23.898684,0.004221,0.003858,0.913898,0.417605
23.911783,0.004211,0.003849,0.914053,0.417747
23.924887,0.004201,0.003841,0.914208,0.417888
23.93799,0.004192,0.003833,0.914362,0.418029
23.951096,0.004182,0.003824,0.914517,0.418171
23.964203,0.004172,0.003816,0.914671,0.418312
23.977312,0.004162,0.003808,0.914827,0.418454
23.990423,0.004152,0.003799,0.914982,0.418596
24.003534,0.004143,0.003791,0.915137,0.418737
24.016649,0.004133,0.003783,0.915292,0.41888
24.029764,0.004123,0.003774,0.915447,0.419021
24.042881,0.004113,0.003766,0.915602,0.419164
24.056,0.004104,0.003758,0.915758,0.419306
24.069118,0.004094,0.00375,0.915913,0.419448
24.082241,0.004084,0.003741,0.916068,0.41959
24.095364,0.004074,0.003733,0.916223,0.419733
24.10849,0.004065,0.003725,0.916379,0.419875
24.121616,0.004055,0.003717,0.916535,0.420018
24.134745,0.004045,0.003708,0.916691,0.420161
24.147875,0.004036,0.0037,0.916847,0.420304
24.161005,0.004026,0.003692,0.917002,0.420447
24.174139,0.004016,0.003684,0.917159,0.42059
24.187273,0.004007,0.003676,0.917315,0.420733
24.200411,0.003997,0.003667,0.91747,0.420876
24.213549,0.003988,0.003659,0.917627,0.421019
24.226688,0.003978,0.003651,0.917783,0.421163
24.23983,0.003968,0.003643,0.917939,0.421306
24.252972,0.003959,0.003635,0.918096,0.42145
24.266117,0.003949,0.003626,0.918253,0.421594
24.279263,0.00394,0.003618,0.91841,0.421739
24.292412,0.00393,0.00361,0.918566,0.421882
24.305561,0.003921,0.003602,0.918723,0.422026
24.318712,0.003911,0.003594,0.918881,0.422171
24.331865,0.003902,0.003586,0.919038,0.422316
24.345018,0.003892,0.003578,0.919196,0.42246
24.358175,0.003883,0.00357,0.919352,0.422604
24.371332,0.003873,0.003561,0.91951,0.422749
24.384493,0.003864,0.003553,0.919667,0.422894
24.397654,0.003854,0.003545,0.919824,0.423038
24.410816,0.003845,0.003537,0.919982,0.423183
24.423981,0.003835,0.003529,0.920139,0.423328
24.437145,0.003826,0.003521,0.920298,0.423474
24.450314,0.003817,0.003513,0.920455,0.423619
24.463482,0.003807,0.003505,0.920613,0.423764
24.476654,0.003798,0.003497,0.92077,0.423909
24.489826,0.003789,0.003489,0.920929,0.424055
24.503,0.003779,0.003481,0.921087,0.424201
24.516176,0.00377,0.003473,0.921245,0.424346
24.529352,0.00376,0.003465,0.921403,0.424492
24.542532,0.003751,0.003457,0.921562,0.424638
24.555712,0.003742,0.003449,0.921719,0.424783
24.568895,0.003733,0.003441,0.921877,0.424929
24.582079,0.003723,0.003433,0.922036,0.425076
24.595264,0.003714,0.003425,0.922195,0.425222
24.608452,0.003705,0.003417,0.922354,0.425369
24.621641,0.003695,0.003409,0.922513,0.425515
24.634832,0.003686,0.003401,0.922671,0.425661
24.648024,0.003677,0.003393,0.92283,0.425807
24.661219,0.003668,0.003385,0.922989,0.425954
24.674414,0.003659,0.003377,0.923148,0.426101
24.687611,0.003649,0.00337,0.923307,0.426248
24.700809,0.00364,0.003362,0.923467,0.426396
24.71401,0.003631,0.003354,0.923626,0.426542
24.727213,0.003622,0.003346,0.923786,0.42669
24.740416,0.003613,0.003338,0.923945,0.426837
24.753622,0.003604,0.00333,0.924104,0.426984
24.766829,0.003594,0.003322,0.924264,0.427132
24.780037,0.003585,0.003314,0.924424,0.42728
24.793247,0.003576,0.003307,0.924584,0.427428
24.806459,0.003567,0.003299,0.924744,0.427575
24.819674,0.003558,0.003291,0.924903,0.427723
24.832888,0.003549,0.003283,0.925063,0.427871
24.846106,0.00354,0.003275,0.925225,0.42802
24.859324,0.003531,0.003267,0.925385,0.428168
24.872545,0.003522,0.00326,0.925545,0.428316
24.885767,0.003513,0.003252,0.925706,0.428466
24.898991,0.003504,0.003244,0.925867,0.428615
24.912216,0.003495,0.003236,0.926027,0.428763
24.925444,0.003486,0.003229,0.926189,0.428913
24.938673,0.003477,0.003221,0.92635,0.429062
24.951902,0.003468,0.003213,0.926512,0.429212
24.965136,0.003459,0.003205,0.926674,0.429362
24.978369,0.00345,0.003198,0.926835,0.429512
24.991604,0.003441,0.00319,0.926996,0.429661
25.004841,0.003432,0.003182,0.927156,0.429809
25.01808,0.003423,0.003174,0.927318,0.429959
25.031321,0.003414,0.003167,0.927479,0.430108
25.044561,0.003406,0.003159,0.927641,0.430259
25.057806,0.003397,0.003151,0.927803,0.430409
25.071051,0.003388,0.003144,0.927964,0.430559
25.084299,0.003379,0.003136,0.928126,0.430709
25.097548,0.00337,0.003128,0.928288,0.430859
25.110798,0.003361,0.003121,0.928452,0.431012
25.12405,0.003352,0.003113,0.928615,0.431163
25.137302,0.003344,0.003106,0.928776,0.431313
25.150558,0.003335,0.003098,0.928939,0.431464
25.163815,0.003326,0.00309,0.929101,0.431614
25.177074,0.003317,0.003083,0.929264,0.431766
25.190334,0.003309,0.003075,0.929428,0.431918
25.203596,0.0033,0.003068,0.929591,0.43207
25.21686,0.003291,0.00306,0.929753,0.43222
25.230125,0.003282,0.003052,0.929916,0.432372
25.243393,0.003274,0.003045,0.930079,0.432523
25.25666,0.003265,0.003037,0.930241,0.432674
25.269932,0.003256,0.00303,0.930405,0.432826
25.283203,0.003248,0.003022,0.930569,0.432979
25.296478,0.003239,0.003015,0.930733,0.433132
25.309753,0.00323,0.003007,0.930897,0.433284
25.32303,0.003222,0.003,0.931061,0.433437
25.336309,0.003213,0.002992,0.931224,0.433589
25.349588,0.003204,0.002985,0.931388,0.433742
25.362871,0.003196,0.002977,0.931553,0.433895
25.376154,0.003187,0.00297,0.931716,0.434047
25.389441,0.003179,0.002962,0.93188,0.4342
25.402727,0.00317,0.002955,0.932045,0.434354
25.416016,0.003161,0.002947,0.932209,0.434507
25.429306,0.003153,0.00294,0.932374,0.434661
25.442598,0.003144,0.002932,0.932539,0.434814
25.455893,0.003136,0.002925,0.932703,0.434967
25.469187,0.003127,0.002917,0.932867,0.435121
25.482485,0.003119,0.00291,0.933033,0.435275
25.495783,0.00311,0.002903,0.933197,0.435428
25.509085,0.003102,0.002895,0.933363,0.435583
25.522387,0.003093,0.002888,0.93353,0.435739
25.53569,0.003085,0.00288,0.933695,0.435894
25.548996,0.003077,0.002873,0.93386,0.436047
25.562304,0.003068,0.002866,0.934026,0.436202
25.575613,0.00306,0.002858,0.934191,0.436357
25.588923,0.003051,0.002851,0.934356,0.43651
25.602236,0.003043,0.002844,0.934522,0.436665
25.615549,0.003034,0.002836,0.934688,0.43682
25.628866,0.003026,0.002829,0.934853,0.436975
25.642183,0.003018,0.002822,0.93502,0.437131
25.655502,0.003009,0.002814,0.935186,0.437287
25.668823,0.003001,0.002807,0.935352,0.437442
25.682146,0.002993,0.0028,0.935519,0.437598
25.695471,0.002984,0.002792,0.935686,0.437754
25.708796,0.002976,0.002785,0.935852,0.437909
25.722124,0.002968,0.002778,0.936018,0.438064
25.735453,0.00296,0.002771,0.936184,0.438221
25.748783,0.002951,0.002763,0.936352,0.438378
25.762115,0.002943,0.002756,0.936519,0.438534
25.77545,0.002935,0.002749,0.936687,0.438691
25.788786,0.002927,0.002742,0.936855,0.438848
25.802122,0.002918,0.002735,0.937022,0.439005
25.815462,0.00291,0.002727,0.937189,0.439162
25.828802,0.002902,0.00272,0.937357,0.439319
25.842146,0.002894,0.002713,0.937524,0.439476
25.85549,0.002886,0.002706,0.937691,0.439633
25.868835,0.002877,0.002699,0.93786,0.43979
25.882183,0.002869,0.002691,0.938028,0.439948
25.895533,0.002861,0.002684,0.938196,0.440106
25.908884,0.002853,0.002677,0.938365,0.440265
25.922235,0.002845,0.00267,0.938533,0.440422
25.935591,0.002837,0.002663,0.938701,0.44058
25.948946,0.002829,0.002656,0.938869,0.440738
25.962305,0.002821,0.002649,0.939038,0.440896
25.975664,0.002813,0.002642,0.939207,0.441055
25.989025,0.002805,0.002635,0.939375,0.441213
26.002388,0.002797,0.002627,0.939544,0.441372
26.015753,0.002788,0.00262,0.939713,0.441531
26.029119,0.00278,0.002613,0.939882,0.441689
26.042486,0.002772,0.002606,0.94005,0.441847
26.055857,0.002764,0.002599,0.940219,0.442006
26.069227,0.002756,0.002592,0.940389,0.442166
26.082602,0.002749,0.002585,0.940559,0.442326
26.095976,0.002741,0.002578,0.940728,0.442485
26.109352,0.002733,0.002571,0.940898,0.442645
26.12273,0.002725,0.002564,0.941068,0.442804
26.13611,0.002717,0.002557,0.941238,0.442965
26.149492,0.002709,0.00255,0.941408,0.443124
26.162874,0.002701,0.002543,0.941578,0.443285
26.17626,0.002693,0.002536,0.941749,0.443446
26.189646,0.002685,0.002529,0.941919,0.443606
26.203035,0.002677,0.002522,0.942089,0.443766
26.216425,0.00267,0.002515,0.942261,0.443928
26.229816,0.002662,0.002508,0.942432,0.444089
26.24321,0.002654,0.002502,0.942603,0.44425
26.256605,0.002646,0.002495,0.942774,0.444411
26.270002,0.002638,0.002488,0.942945,0.444572
26.2834,0.00263,0.002481,0.943117,0.444735
26.296801,0.002623,0.002474,0.943289,0.444897
26.310202,0.002615,0.002467,0.943459,0.445057
26.323606,0.002607,0.00246,0.94363,0.445219
26.337011,0.002599,0.002453,0.943803,0.445382
26.350418,0.002592,0.002446,0.943973,0.445543
26.363827,0.002584,0.00244,0.944145,0.445705
26.377237,0.002576,0.002433,0.944318,0.445868
26.39065,0.002569,0.002426,0.944489,0.44603
26.404062,0.002561,0.002419,0.944662,0.446193
26.417479,0.002553,0.002412,0.944835,0.446356
26.430895,0.002546,0.002406,0.945007,0.446519
26.444315,0.002538,0.002399,0.945179,0.446682
26.457735,0.00253,0.002392,0.945351,0.446844
26.471159,0.002523,0.002385,0.945523,0.447007
26.484583,0.002515,0.002378,0.945694,0.447169
26.498009,0.002507,0.002372,0.945868,0.447333
26.511436,0.0025,0.002365,0.946041,0.447497
26.524866,0.002492,0.002358,0.946213,0.44766
26.538298,0.002485,0.002352,0.946385,0.447823
26.551729,0.002477,0.002345,0.946559,0.447987
26.565165,0.00247,0.002338,0.946733,0.448152
26.5786,0.002462,0.002331,0.946907,0.448317
26.592039,0.002455,0.002325,0.947081,0.448481
26.605478,0.002447,0.002318,0.947254,0.448645
26.618919,0.00244,0.002311,0.947428,0.44881
26.632362,0.002432,0.002305,0.947601,0.448974
26.645807,0.002425,0.002298,0.947774,0.449138
26.659254,0.002417,0.002292,0.947947,0.449302
26.672701,0.00241,0.002285,0.948121,0.449467
26.686152,0.002403,0.002278,0.948296,0.449632
26.699602,0.002395,0.002272,0.948469,0.449797
26.713057,0.002388,0.002265,0.948643,0.449962
26.726511,0.00238,0.002259,0.948817,0.450127
26.739967,0.002373,0.002252,0.94899,0.450291
26.753426,0.002366,0.002245,0.949164,0.450456
26.766886,0.002358,0.002239,0.949339,0.450622
26.780348,0.002351,0.002232,0.949512,0.450787
26.79381,0.002344,0.002226,0.949687,0.450952
26.807276,0.002336,0.002219,0.949861,0.451118
26.820742,0.002329,0.002213,0.950035,0.451283
26.834211,0.002322,0.002206,0.95021,0.451449
26.847681,0.002315,0.0022,0.950384,0.451614
26.861153,0.002307,0.002193,0.950559,0.451781
26.874626,0.0023,0.002187,0.950733,0.451947
26.888102,0.002293,0.00218,0.950907,0.452112
26.901579,0.002286,0.002174,0.951082,0.452278
26.915058,0.002278,0.002167,0.951257,0.452445
26.928539,0.002271,0.002161,0.951432,0.452611
26.94202,0.002264,0.002155,0.951607,0.452778
26.955505,0.002257,0.002148,0.951781,0.452944
26.96899,0.00225,0.002142,0.951957,0.453111
26.982479,0.002243,0.002135,0.952132,0.453277
26.995968,0.002236,0.002129,0.952306,0.453443
27.009459,0.002229,0.002123,0.952481,0.45361
27.022951,0.002221,0.002116,0.952655,0.453775
27.036446,0.002214,0.00211,0.952829,0.453942
27.049942,0.002207,0.002104,0.953005,0.454109
27.063438,0.0022,0.002097,0.953179,0.454275
27.076939,0.002193,0.002091,0.953354,0.454442
27.090439,0.002186,0.002085,0.953529,0.454609
27.103943,0.002179,0.002078,0.953703,0.454775
27.117447,0.002172,0.002072,0.95388,0.454943
27.130953,0.002165,0.002066,0.954054,0.455109
27.144461,0.002158,0.00206,0.954229,0.455277
27.15797,0.002151,0.002053,0.954405,0.455445
27.171482,0.002144,0.002047,0.95458,0.455612
27.184994,0.002137,0.002041,0.954754,0.455778
27.198509,0.002131,0.002035,0.95493,0.455946
27.212025,0.002124,0.002028,0.955107,0.456114
27.225544,0.002117,0.002022,0.95528,0.45628
27.239063,0.00211,0.002016,0.955456,0.456448
27.252586,0.002103,0.00201,0.955632,0.456616
27.266109,0.002096,0.002004,0.955807,0.456784
27.279634,0.002089,0.001997,0.955983,0.456952
27.293161,0.002083,0.001991,0.956158,0.457119
27.30669,0.002076,0.001985,0.956332,0.457286
27.320221,0.002069,0.001979,0.956508,0.457454
27.333752,0.002062,0.001973,0.956683,0.457621
27.347286,0.002056,0.001967,0.956859,0.457789
27.360821,0.002049,0.001961,0.957033,0.457956
27.374359,0.002042,0.001955,0.957209,0.458124
27.387897,0.002035,0.001949,0.957383,0.458291
27.401438,0.002029,0.001943,0.957558,0.458459
27.41498,0.002022,0.001936,0.957734,0.458627
27.428524,0.002015,0.00193,0.957909,0.458795
27.44207,0.002009,0.001924,0.958084,0.458962
27.455616,0.002002,0.001918,0.958259,0.45913
27.469166,0.001995,0.001912,0.958434,0.459298
27.482716,0.001989,0.001906,0.958608,0.459465
27.496269,0.001982,0.0019,0.958782,0.459631
27.509823,0.001976,0.001894,0.958957,0.459799
27.523378,0.001969,0.001888,0.959132,0.459967
27.536936,0.001962,0.001883,0.959307,0.460135
27.550495,0.001956,0.001877,0.959482,0.460302
27.564056,0.001949,0.001871,0.959656,0.46047
27.57762,0.001943,0.001865,0.959832,0.460638
27.591185,0.001936,0.001859,0.960006,0.460805
27.60475,0.00193,0.001853,0.96018,0.460973
27.618319,0.001923,0.001847,0.960353,0.461139
27.631887,0.001917,0.001841,0.960529,0.461308
27.64546,0.00191,0.001835,0.960704,0.461476
27.659033,0.001904,0.001829,0.960879,0.461644
27.672607,0.001898,0.001824,0.961053,0.461811
27.686184,0.001891,0.001818,0.961228,0.46198
27.699762,0.001885,0.001812,0.961403,0.462148
27.713343,0.001878,0.001806,0.961579,0.462317
27.726923,0.001872,0.0018,0.961754,0.462486
27.740507,0.001866,0.001795,0.961929,0.462654
27.754091,0.001859,0.001789,0.962103,0.462821
27.767679,0.001853,0.001783,0.962277,0.462989
27.781267,0.001847,0.001777,0.962452,0.463157
27.794857,0.00184,0.001772,0.962626,0.463324
27.808449,0.001834,0.001766,0.9628,0.463492
27.822042,0.001828,0.00176,0.962975,0.46366
27.835638,0.001822,0.001754,0.963148,0.463827
27.849236,0.001815,0.001749,0.963324,0.463996
27.862835,0.001809,0.001743,0.963498,0.464164
27.876434,0.001803,0.001737,0.963672,0.464332
27.890038,0.001797,0.001732,0.963847,0.4645
27.903641,0.001791,0.001726,0.964021,0.464668
27.917248,0.001784,0.00172,0.964196,0.464837
27.930855,0.001778,0.001715,0.964369,0.465003
27.944464,0.001772,0.001709,0.964542,0.465171
27.958075,0.001766,0.001704,0.964716,0.465338
27.971687,0.00176,0.001698,0.96489,0.465507
27.985302,0.001754,0.001692,0.965063,0.465674
27.998917,0.001748,0.001687,0.965237,0.465841
28.012535,0.001742,0.001681,0.965411,0.466009
28.026154,0.001736,0.001676,0.965584,0.466177
28.039776,0.001729,0.00167,0.965759,0.466345
28.053398,0.001723,0.001665,0.965933,0.466513
28.067022,0.001717,0.001659,0.966107,0.466682
28.080648,0.001711,0.001654,0.966281,0.46685
28.094276,0.001705,0.001648,0.966455,0.467018
28.107906,0.001699,0.001643,0.966628,0.467185
28.121538,0.001694,0.001637,0.966802,0.467353
28.135172,0.001688,0.001632,0.966977,0.467522
28.148806,0.001682,0.001626,0.967151,0.467691
28.162443,0.001676,0.001621,0.967325,0.467859
28.176081,0.00167,0.001616,0.967499,0.468027
28.189722,0.001664,0.00161,0.967672,0.468195
28.203363,0.001658,0.001605,0.967845,0.468362
28.217007,0.001652,0.001599,0.96802,0.468532
28.230652,0.001646,0.001594,0.968194,0.4687
28.244299,0.001641,0.001589,0.968368,0.468868
28.257948,0.001635,0.001583,0.968539,0.469034
28.271597,0.001629,0.001578,0.968712,0.469201
28.28525,0.001623,0.001573,0.968886,0.46937
28.298903,0.001617,0.001567,0.969059,0.469538
28.312559,0.001612,0.001562,0.969233,0.469707
28.326216,0.001606,0.001557,0.969406,0.469874
28.339874,0.0016,0.001552,0.969579,0.470042
28.353535,0.001594,0.001546,0.969753,0.470211
28.367197,0.001589,0.001541,0.969927,0.470379
28.380861,0.001583,0.001536,0.970099,0.470546
28.394526,0.001577,0.001531,0.970273,0.470714
28.408194,0.001572,0.001525,0.970445,0.470882
28.421862,0.001566,0.00152,0.970618,0.47105
28.435534,0.00156,0.001515,0.970792,0.471219
28.449205,0.001555,0.00151,0.970965,0.471387
28.462881,0.001549,0.001505,0.971138,0.471555
28.476557,0.001544,0.001499,0.971311,0.471723
28.490234,0.001538,0.001494,0.971485,0.471891
28.503914,0.001533,0.001489,0.971659,0.47206
28.517595,0.001527,0.001484,0.971832,0.472229
28.531279,0.001522,0.001479,0.972006,0.472397
28.544962,0.001516,0.001474,0.972179,0.472566
28.558649,0.001511,0.001469,0.972354,0.472736
28.572336,0.001505,0.001464,0.972527,0.472904
28.586027,0.0015,0.001459,0.9727,0.473073
28.599718,0.001494,0.001454,0.972872,0.47324
28.613411,0.001489,0.001449,0.973047,0.47341
28.627106,0.001483,0.001444,0.973222,0.47358
28.640802,0.001478,0.001439,0.973395,0.473749
28.654501,0.001472,0.001434,0.973569,0.473918
28.6682,0.001467,0.001429,0.973743,0.474087
28.681902,0.001462,0.001424,0.973916,0.474256
28.695604,0.001456,0.001419,0.974091,0.474427
28.709311,0.001451,0.001414,0.974266,0.474597
28.723017,0.001446,0.001409,0.974441,0.474767
28.736725,0.00144,0.001404,0.974616,0.474938
28.750435,0.001435,0.001399,0.97479,0.475108
28.764147,0.00143,0.001394,0.974964,0.475278
28.777861,0.001425,0.001389,0.97514,0.475449
28.791574,0.001419,0.001384,0.975315,0.47562
28.805292,0.001414,0.00138,0.975492,0.475792
28.81901,0.001409,0.001375,0.975666,0.475962
28.832731,0.001404,0.00137,0.975842,0.476133
28.846453,0.001399,0.001365,0.976018,0.476305
28.860176,0.001393,0.00136,0.976193,0.476477
28.873901,0.001388,0.001356,0.976369,0.476649
28.887629,0.001383,0.001351,0.976545,0.476821
28.901358,0.001378,0.001346,0.976721,0.476992
28.915089,0.001373,0.001341,0.976897,0.477164
28.928822,0.001368,0.001337,0.977074,0.477337
28.942554,0.001363,0.001332,0.97725,0.477509
28.956291,0.001358,0.001327,0.977427,0.477682
28.970028,0.001353,0.001322,0.977605,0.477856
28.983768,0.001348,0.001318,0.977782,0.478029
28.997509,0.001343,0.001313,0.977959,0.478202
29.011251,0.001338,0.001309,0.978137,0.478376
29.024996,0.001333,0.001304,0.978315,0.47855
29.038742,0.001328,0.001299,0.978495,0.478727
29.05249,0.001323,0.001295,0.978674,0.478902
29.066238,0.001318,0.00129,0.978853,0.479076
29.07999,0.001313,0.001286,0.979032,0.479252
29.093742,0.001308,0.001281,0.979212,0.479428
29.107498,0.001303,0.001276,0.979392,0.479604
29.121254,0.001298,0.001272,0.979572,0.479781
29.135012,0.001294,0.001267,0.979752,0.479957
29.148771,0.001289,0.001263,0.979933,0.480135
29.162533,0.001284,0.001258,0.980115,0.480312
29.176296,0.001279,0.001254,0.980297,0.480491
29.19006,0.001274,0.00125,0.980479,0.48067
29.203827,0.00127,0.001245,0.980661,0.480848
29.217594,0.001265,0.001241,0.980844,0.481027
29.231365,0.00126,0.001236,0.981026,0.481206
29.245136,0.001255,0.001232,0.981211,0.481388
29.258909,0.001251,0.001227,0.981394,0.481567
29.272684,0.001246,0.001223,0.981578,0.481748
29.286461,0.001241,0.001219,0.981762,0.481929
29.30024,0.001237,0.001214,0.981947,0.48211
29.314018,0.001232,0.00121,0.982133,0.482292
29.327801,0.001228,0.001206,0.982318,0.482475
29.341583,0.001223,0.001202,0.982504,0.482657
29.35537,0.001218,0.001197,0.982691,0.482841
29.369156,0.001214,0.001193,0.982879,0.483026
29.382944,0.001209,0.001189,0.983065,0.483209
29.396734,0.001205,0.001185,0.983254,0.483394
29.410526,0.0012,0.00118,0.983441,0.483579
29.42432,0.001196,0.001176,0.983631,0.483765
29.438114,0.001191,0.001172,0.98382,0.483951
29.451912,0.001187,0.001168,0.98401,0.484138
29.46571,0.001182,0.001164,0.9842,0.484325
29.479509,0.001178,0.00116,0.98439,0.484512
29.493311,0.001174,0.001155,0.984581,0.4847
29.507114,0.001169,0.001151,0.984774,0.48489
29.52092,0.001165,0.001147,0.984964,0.485077
29.534725,0.00116,0.001143,0.985157,0.485267
29.548534,0.001156,0.001139,0.98535,0.485457
29.562344,0.001152,0.001135,0.985543,0.485648
29.576157,0.001147,0.001131,0.985735,0.485837
29.58997,0.001143,0.001127,0.985929,0.486028
29.603785,0.001139,0.001123,0.986125,0.486221
29.617601,0.001135,0.001119,0.986319,0.486413
29.63142,0.00113,0.001115,0.986513,0.486604
29.645241,0.001126,0.001111,0.986709,0.486797
29.659061,0.001122,0.001107,0.986906,0.486991
29.672886,0.001118,0.001103,0.987104,0.487187
29.68671,0.001113,0.001099,0.987302,0.487382
29.700539,0.001109,0.001095,0.987499,0.487577
29.714367,0.001105,0.001092,0.987695,0.487771
29.728197,0.001101,0.001088,0.987895,0.487968
29.742029,0.001097,0.001084,0.988092,0.488163
29.755863,0.001093,0.00108,0.988293,0.488361
29.769699,0.001089,0.001076,0.988492,0.488559
29.783535,0.001085,0.001072,0.988692,0.488756
29.797375,0.001081,0.001069,0.988894,0.488956
29.811214,0.001077,0.001065,0.989097,0.489156
29.825058,0.001073,0.001061,0.989297,0.489355
29.838902,0.001068,0.001057,0.9895,0.489555
29.852747,0.001064,0.001054,0.989701,0.489754
29.866594,0.001061,0.00105,0.989903,0.489954
29.880442,0.001057,0.001046,0.990107,0.490155
29.894293,0.001053,0.001042,0.99031,0.490357
29.908144,0.001049,0.001039,0.990514,0.490559
29.921999,0.001045,0.001035,0.990719,0.490762
29.935854,0.001041,0.001031,0.990924,0.490966
29.949711,0.001037,0.001028,0.991129,0.491168
29.96357,0.001033,0.001024,0.991334,0.491372
29.97743,0.001029,0.00102,0.99154,0.491576
29.991293,0.001025,0.001017,0.991746,0.49178
30.005156,0.001021,0.001013,0.991951,0.491983
30.019022,0.001018,0.00101,0.992157,0.492187
30.032888,0.001014,0.001006,0.992362,0.492391
30.046759,0.00101,0.001002,0.99257,0.492597
30.060629,0.001006,0.000999,0.992776,0.492802
30.074501,0.001002,0.000995,0.992982,0.493006
30.088375,0.000999,0.000992,0.99319,0.493213
30.102249,0.000995,0.000988,0.993398,0.49342
30.116127,0.000991,0.000985,0.993607,0.493628
30.130005,0.000987,0.000981,0.993814,0.493833
30.143887,0.000984,0.000978,0.994021,0.494039
30.157768,0.00098,0.000974,0.994229,0.494245
30.171652,0.000976,0.000971,0.994437,0.494453
30.185537,0.000973,0.000967,0.994647,0.494661
30.199425,0.000969,0.000964,0.994857,0.49487
30.213314,0.000965,0.000961,0.995066,0.495078
30.227203,0.000962,0.000957,0.995274,0.495286
30.241096,0.000958,0.000954,0.995483,0.495493
30.25499,0.000954,0.00095,0.995692,0.495701
30.268885,0.000951,0.000947,0.995901,0.495909
30.282782,0.000947,0.000943,0.99611,0.496118
30.29668,0.000944,0.00094,0.996318,0.496325
30.310581,0.00094,0.000937,0.996527,0.496533
30.324482,0.000936,0.000933,0.996737,0.496742
30.338387,0.000933,0.00093,0.996946,0.49695
30.352291,0.000929,0.000927,0.997155,0.497159
30.366198,0.000926,0.000923,0.997365,0.497368
30.380106,0.000922,0.00092,0.997576,0.497579
30.394016,0.000919,0.000917,0.997785,0.497788
30.407928,0.000915,0.000913,0.997994,0.497996
30.421841,0.000912,0.00091,0.998204,0.498205
30.435757,0.000908,0.000907,0.998414,0.498415
30.449673,0.000905,0.000903,0.998622,0.498623
30.463593,0.000901,0.0009,0.998831,0.498832
30.477512,0.000898,0.000897,0.99904,0.49904
30.491434,0.000894,0.000894,0.99925,0.49925
30.505358,0.000891,0.00089,0.99946,0.49946
30.519281,0.000887,0.000887,0.999668,0.499668
30.533209,0.000884,0.000884,0.999877,0.499877
30.547136,0.000881,0.000881,1.000086,0.500086
30.561068,0.000877,0.000877,1.000293,0.500293
30.574999,0.000874,0.000874,1.000501,0.500501
30.588932,0.00087,0.000871,1.00071,0.50071
30.602867,0.000867,0.000868,1.000919,0.500919
30.616802,0.000864,0.000865,1.001126,0.501127
30.630741,0.00086,0.000861,1.001334,0.501335
30.64468,0.000857,0.000858,1.001541,0.501542
30.658623,0.000853,0.000855,1.001748,0.501749
30.672565,0.00085,0.000852,1.001955,0.501957
30.68651,0.000847,0.000849,1.002163,0.502166
30.700457,0.000843,0.000845,1.002369,0.502372
30.714403,0.00084,0.000842,1.002578,0.502581
30.728354,0.000837,0.000839,1.002784,0.502788
30.742304,0.000834,0.000836,1.002988,0.502992
30.756258,0.00083,0.000833,1.003196,0.503201
30.770212,0.000827,0.00083,1.003402,0.503408
30.784168,0.000824,0.000827,1.003609,0.503615
30.798126,0.00082,0.000824,1.003814,0.503822
30.812084,0.000817,0.00082,1.004019,0.504027
30.826046,0.000814,0.000817,1.004225,0.504234
30.840008,0.000811,0.000814,1.004431,0.504441
30.853971,0.000807,0.000811,1.004634,0.504645
30.867937,0.000804,0.000808,1.004839,0.504851
30.881905,0.000801,0.000805,1.005044,0.505057
30.895874,0.000798,0.000802,1.005249,0.505263
30.909843,0.000795,0.000799,1.005454,0.505469
30.923817,0.000791,0.000796,1.00566,0.505676
30.93779,0.000788,0.000793,1.005864,0.505881
30.951765,0.000785,0.00079,1.006067,0.506086
30.965742,0.000782,0.000787,1.006269,0.506289
30.979721,0.000779,0.000784,1.006472,0.506493
30.993702,0.000776,0.000781,1.006674,0.506697
31.007683,0.000772,0.000778,1.006877,0.506901
31.021667,0.000769,0.000775,1.007081,0.507106
31.035652,0.000766,0.000772,1.007282,0.507309
31.049639,0.000763,0.000769,1.007484,0.507512
31.063627,0.00076,0.000766,1.007687,0.507716
31.077616,0.000757,0.000763,1.00789,0.507921
31.091608,0.000754,0.00076,1.00809,0.508123
31.1056,0.000751,0.000757,1.00829,0.508325
31.119596,0.000748,0.000754,1.008492,0.508528
31.133593,0.000745,0.000751,1.008693,0.50873
31.147591,0.000742,0.000748,1.008892,0.508931
31.161591,0.000738,0.000745,1.009092,0.509133
31.175591,0.000735,0.000742,1.009292,0.509335
31.189594,0.000732,0.000739,1.00949,0.509536
31.203598,0.000729,0.000736,1.00969,0.509737
31.217604,0.000726,0.000734,1.009888,0.509937
31.231611,0.000723,0.000731,1.010086,0.510137
31.245619,0.00072,0.000728,1.010284,0.510337
31.25963,0.000717,0.000725,1.010482,0.510537
31.273642,0.000714,0.000722,1.01068,0.510737
31.287657,0.000711,0.000719,1.010877,0.510936
31.301672,0.000708,0.000716,1.011075,0.511136
31.315689,0.000705,0.000713,1.011271,0.511335
31.329708,0.000703,0.000711,1.011467,0.511533
31.343727,0.0007,0.000708,1.011664,0.511732
31.35775,0.000697,0.000705,1.01186,0.51193
31.371773,0.000694,0.000702,1.012054,0.512127
31.385798,0.000691,0.000699,1.012249,0.512324
31.399824,0.000688,0.000696,1.012444,0.512521
31.413851,0.000685,0.000694,1.012638,0.512718
31.427881,0.000682,0.000691,1.012834,0.512917
31.441912,0.000679,0.000688,1.013029,0.513114
31.455944,0.000676,0.000685,1.013223,0.51331
31.469978,0.000673,0.000682,1.013418,0.513508
31.484015,0.000671,0.00068,1.013609,0.513702
31.498053,0.000668,0.000677,1.013803,0.513898
31.512091,0.000665,0.000674,1.013997,0.514095
31.526133,0.000662,0.000671,1.014189,0.514289
31.540174,0.000659,0.000669,1.014381,0.514485
31.554218,0.000656,0.000666,1.014574,0.51468
31.568264,0.000654,0.000663,1.014766,0.514875
31.58231,0.000651,0.00066,1.014957,0.515069
31.596359,0.000648,0.000658,1.015147,0.515262
31.610409,0.000645,0.000655,1.015338,0.515456
31.62446,0.000642,0.000652,1.015528,0.515649
31.638514,0.00064,0.00065,1.015719,0.515842
31.652567,0.000637,0.000647,1.015908,0.516034
31.666624,0.000634,0.000644,1.016099,0.516229
31.680681,0.000631,0.000642,1.01629,0.516423
31.69474,0.000629,0.000639,1.01648,0.516616
31.708801,0.000626,0.000636,1.016669,0.516807
31.722862,0.000623,0.000634,1.016858,0.517
31.736927,0.00062,0.000631,1.017046,0.517192
31.750992,0.000618,0.000628,1.017235,0.517383
31.765059,0.000615,0.000626,1.017421,0.517573
31.779127,0.000612,0.000623,1.017609,0.517764
31.793196,0.00061,0.00062,1.017796,0.517955
31.807268,0.000607,0.000618,1.017983,0.518144
31.821341,0.000604,0.000615,1.01817,0.518335
31.835415,0.000602,0.000613,1.018357,0.518526
31.849491,0.000599,0.00061,1.018545,0.518717
31.863567,0.000596,0.000607,1.018731,0.518906
31.877647,0.000594,0.000605,1.018917,0.519096
31.891727,0.000591,0.000602,1.019102,0.519285
31.905809,0.000588,0.0006,1.019288,0.519474
31.919893,0.000586,0.000597,1.019472,0.519662
31.933977,0.000583,0.000595,1.019656,0.519849
31.948065,0.00058,0.000592,1.01984,0.520037
31.962152,0.000578,0.000589,1.020023,0.520223
31.976242,0.000575,0.000587,1.020207,0.520411
31.990334,0.000573,0.000584,1.020391,0.520599
32.004425,0.00057,0.000582,1.020576,0.520787
32.018517,0.000568,0.000579,1.020759,0.520974
32.032616,0.000565,0.000577,1.020941,0.52116
32.046715,0.000562,0.000574,1.021122,0.521345
32.060814,0.00056,0.000572,1.021305,0.521532
32.074913,0.000557,0.000569,1.021486,0.521717
32.089012,0.000555,0.000567,1.021668,0.521903
32.103119,0.000552,0.000564,1.021848,0.522087
32.117226,0.00055,0.000562,1.022029,0.522272
32.131332,0.000547,0.000559,1.022208,0.522455
32.145439,0.000545,0.000557,1.02239,0.52264
32.159546,0.000542,0.000554,1.022569,0.522823
32.17366,0.00054,0.000552,1.022749,0.523008
32.187775,0.000537,0.00055,1.022928,0.523191
32.201889,0.000535,0.000547,1.023109,0.523376
32.216003,0.000532,0.000545,1.023288,0.523559
32.230118,0.00053,0.000542,1.023467,0.523743
32.244236,0.000527,0.00054,1.023647,0.523927
32.258358,0.000525,0.000538,1.023826,0.52411
32.27248,0.000523,0.000535,1.024002,0.52429
32.286602,0.00052,0.000533,1.024181,0.524473
32.300724,0.000518,0.00053,1.024359,0.524656
32.31485,0.000515,0.000528,1.024537,0.524838
32.328979,0.000513,0.000526,1.024714,0.525019
32.343109,0.00051,0.000523,1.02489,0.5252
32.357239,0.000508,0.000521,1.025066,0.52538
32.371368,0.000506,0.000518,1.025242,0.525561
32.385502,0.000503,0.000516,1.025417,0.52574
32.399639,0.000501,0.000514,1.025593,0.52592
32.413776,0.000499,0.000511,1.025767,0.526099
32.427914,0.000496,0.000509,1.025944,0.526281
32.442051,0.000494,0.000507,1.02612,0.526461
32.456188,0.000492,0.000504,1.026295,0.526641
32.470333,0.000489,0.000502,1.026468,0.526818
32.484478,0.000487,0.0005,1.026643,0.526998
32.498623,0.000485,0.000498,1.026816,0.527175
32.512768,0.000482,0.000495,1.026989,0.527353
32.526913,0.00048,0.000493,1.027161,0.52753
32.541065,0.000478,0.000491,1.027333,0.527707
32.555218,0.000475,0.000488,1.027505,0.527883
32.56937,0.000473,0.000486,1.027677,0.52806
32.583523,0.000471,0.000484,1.02785,0.528237
32.597675,0.000468,0.000482,1.028022,0.528414
32.611835,0.000466,0.000479,1.028194,0.528591
32.625996,0.000464,0.000477,1.028365,0.528767
32.640156,0.000462,0.000475,1.028536,0.528943
32.654316,0.000459,0.000473,1.028708,0.52912
32.668476,0.000457,0.00047,1.028878,0.529295
32.68264,0.000455,0.000468,1.02905,0.529472
32.696808,0.000453,0.000466,1.02922,0.529647
32.710976,0.000451,0.000464,1.02939,0.529822
32.725143,0.000448,0.000462,1.02956,0.529997
32.739311,0.000446,0.000459,1.029729,0.530171
32.753479,0.000444,0.000457,1.029898,0.530345
32.767654,0.000442,0.000455,1.030066,0.530518
32.78183,0.00044,0.000453,1.030234,0.530691
32.796005,0.000437,0.000451,1.030403,0.530866
32.810181,0.000435,0.000449,1.030571,0.531038
32.824356,0.000433,0.000446,1.030739,0.531211
32.838535,0.000431,0.000444,1.030907,0.531384
32.852718,0.000429,0.000442,1.031073,0.531556
32.866901,0.000427,0.00044,1.031239,0.531727
32.881084,0.000424,0.000438,1.031405,0.531898
32.895267,0.000422,0.000436,1.031572,0.532071
32.909451,0.00042,0.000434,1.031739,0.532243
32.923641,0.000418,0.000431,1.031906,0.532415
32.937832,0.000416,0.000429,1.032071,0.532586
32.952023,0.000414,0.000427,1.032237,0.532756
32.966213,0.000412,0.000425,1.032402,0.532926
32.980404,0.00041,0.000423,1.032566,0.533096
32.994598,0.000408,0.000421,1.032729,0.533265
33.008797,0.000406,0.000419,1.032894,0.533435
33.022995,0.000403,0.000417,1.033058,0.533604
33.037193,0.000401,0.000415,1.033222,0.533773
33.051392,0.000399,0.000413,1.033387,0.533944
33.06559,0.000397,0.000411,1.033548,0.534111
33.079796,0.000395,0.000409,1.033712,0.534281
33.094002,0.000393,0.000407,1.033875,0.534449
33.108208,0.000391,0.000405,1.034037,0.534616
33.122414,0.000389,0.000402,1.034197,0.534782
33.13662,0.000387,0.0004,1.03436,0.53495
33.150826,0.000385,0.000398,1.034521,0.535116
33.165039,0.000383,0.000396,1.034683,0.535284
33.179253,0.000381,0.000394,1.034844,0.535451
33.193466,0.000379,0.000392,1.035005,0.535618
33.20768,0.000377,0.00039,1.035167,0.535785
33.221893,0.000375,0.000388,1.035327,0.535951
33.236107,0.000373,0.000386,1.035486,0.536116
33.250328,0.000371,0.000385,1.035646,0.536282
33.264549,0.000369,0.000383,1.035807,0.536448
33.27877,0.000367,0.000381,1.035965,0.536612
33.292992,0.000365,0.000379,1.036126,0.536778
33.307213,0.000363,0.000377,1.036284,0.536943
33.321434,0.000362,0.000375,1.036443,0.537107
33.335663,0.00036,0.000373,1.036601,0.537271
33.349892,0.000358,0.000371,1.036759,0.537435
33.36412,0.000356,0.000369,1.036917,0.537599
33.378349,0.000354,0.000367,1.037075,0.537762
33.392578,0.000352,0.000365,1.037231,0.537924
33.406807,0.00035,0.000363,1.037388,0.538087
33.421043,0.000348,0.000361,1.037544,0.538249
33.43528,0.000346,0.000359,1.037702,0.538412
33.449516,0.000344,0.000358,1.037859,0.538576
33.463753,0.000343,0.000356,1.038014,0.538737
33.477989,0.000341,0.000354,1.03817,0.538898
33.492226,0.000339,0.000352,1.038326,0.53906
33.506462,0.000337,0.00035,1.038482,0.539222
33.520706,0.000335,0.000348,1.038637,0.539383
33.53495,0.000333,0.000346,1.038792,0.539544
33.549194,0.000332,0.000344,1.038945,0.539704
33.563438,0.00033,0.000343,1.039099,0.539863
33.577682,0.000328,0.000341,1.039255,0.540025
33.591927,0.000326,0.000339,1.039409,0.540185
33.606174,0.000324,0.000337,1.039562,0.540344
33.620426,0.000322,0.000335,1.039715,0.540504
33.634678,0.000321,0.000333,1.039869,0.540663
33.64893,0.000319,0.000332,1.04002,0.540821
33.663181,0.000317,0.00033,1.040175,0.540982
33.677433,0.000315,0.000328,1.040326,0.541139
33.691685,0.000314,0.000326,1.040478,0.541298
33.705936,0.000312,0.000324,1.040629,0.541454
33.720196,0.00031,0.000323,1.040781,0.541613
33.734455,0.000308,0.000321,1.040934,0.541772
33.748714,0.000307,0.000319,1.041081,0.541925
33.762974,0.000305,0.000317,1.041233,0.542083
33.777233,0.000303,0.000316,1.041384,0.54224
33.791492,0.000301,0.000314,1.041536,0.542398
33.805752,0.0003,0.000312,1.041685,0.542554
33.820011,0.000298,0.00031,1.041836,0.542711
33.834278,0.000296,0.000309,1.041986,0.542867
33.848545,0.000294,0.000307,1.042135,0.543023
33.862812,0.000293,0.000305,1.042283,0.543177
33.877079,0.000291,0.000303,1.042433,0.543333
33.891346,0.000289,0.000302,1.042581,0.543488
33.905613,0.000288,0.0003,1.042731,0.543644
33.91988,0.000286,0.000298,1.042877,0.543797
33.934147,0.000284,0.000297,1.043025,0.54395
33.948418,0.000283,0.000295,1.043171,0.544103
33.962692,0.000281,0.000293,1.043319,0.544258
33.976967,0.000279,0.000292,1.043466,0.544411
33.991241,0.000278,0.00029,1.043613,0.544564
34.005516,0.000276,0.000288,1.043761,0.544719
34.019791,0.000275,0.000287,1.043908,0.544872
34.034065,0.000273,0.000285,1.044054,0.545024
34.04834,0.000271,0.000283,1.0442,0.545177
34.062614,0.00027,0.000282,1.044346,0.545329
34.076893,0.000268,0.00028,1.044492,0.545481
34.091175,0.000266,0.000278,1.044637,0.545633
34.105457,0.000265,0.000277,1.044784,0.545786
34.11974,0.000263,0.000275,1.044926,0.545935
34.134022,0.000262,0.000273,1.045072,0.546088
34.148304,0.00026,0.000272,1.045218,0.54624
34.162586,0.000259,0.00027,1.045362,0.546391
34.176868,0.000257,0.000269,1.045507,0.546542
34.191151,0.000255,0.000267,1.04565,0.546692
34.205433,0.000254,0.000265,1.045793,0.546842
34.219715,0.000252,0.000264,1.045936,0.546991
34.234005,0.000251,0.000262,1.046078,0.54714
34.248295,0.000249,0.000261,1.046219,0.547287
34.262585,0.000248,0.000259,1.046363,0.547438
34.276875,0.000246,0.000258,1.046506,0.547587
34.291164,0.000245,0.000256,1.046647,0.547735
34.305454,0.000243,0.000254,1.046788,0.547883
34.319744,0.000242,0.000253,1.046929,0.54803
34.334034,0.00024,0.000251,1.047072,0.54818
34.348324,0.000239,0.00025,1.047213,0.548327
34.362614,0.000237,0.000248,1.047353,0.548475
34.376904,0.000236,0.000247,1.047494,0.548622
34.391197,0.000234,0.000245,1.047634,0.548769
34.405495,0.000233,0.000244,1.047774,0.548915
34.419792,0.000231,0.000242,1.047913,0.549061
34.43409,0.00023,0.000241,1.048054,0.549208
34.448387,0.000228,0.000239,1.048193,0.549354
34.462685,0.000227,0.000238,1.048331,0.549499
34.476982,0.000225,0.000236,1.04847,0.549645
34.49128,0.000224,0.000235,1.04861,0.549791
34.505577,0.000222,0.000233,1.048749,0.549937
34.519875,0.000221,0.000232,1.048887,0.550082
34.534172,0.00022,0.00023,1.049024,0.550226
34.54847,0.000218,0.000229,1.049163,0.550371
34.562771,0.000217,0.000227,1.049303,0.550518
34.577076,0.000215,0.000226,1.049441,0.550664
34.591381,0.000214,0.000224,1.049579,0.550808
34.605686,0.000212,0.000223,1.049716,0.550952
34.619991,0.000211,0.000222,1.049852,0.551095
34.634296,0.00021,0.00022,1.049991,0.55124
34.648602,0.000208,0.000219,1.050128,0.551384
34.662907,0.000207,0.000217,1.050264,0.551527
34.677212,0.000206,0.000216,1.050398,0.551668
34.691517,0.000204,0.000214,1.050535,0.551812
34.705822,0.000203,0.000213,1.05067,0.551954
34.720127,0.000201,0.000212,1.050807,0.552098
34.734432,0.0002,0.00021,1.050944,0.552241
34.748741,0.000199,0.000209,1.051078,0.552382
34.763054,0.000197,0.000207,1.051214,0.552526
34.777367,0.000196,0.000206,1.051351,0.55267
34.791679,0.000195,0.000205,1.051486,0.552812
34.805992,0.000193,0.000203,1.051622,0.552955
34.820305,0.000192,0.000202,1.051756,0.553095
34.834618,0.000191,0.000201,1.051891,0.553237
34.84893,0.000189,0.000199,1.052025,0.553378
34.863243,0.000188,0.000198,1.05216,0.55352
34.877556,0.000187,0.000197,1.052294,0.553661
34.891869,0.000185,0.000195,1.052427,0.553801
34.906181,0.000184,0.000194,1.05256,0.553941
34.920494,0.000183,0.000193,1.052694,0.554082
34.934811,0.000182,0.000191,1.052827,0.554222
34.949131,0.00018,0.00019,1.052959,0.554361
34.963451,0.000179,0.000189,1.053092,0.554501
34.977772,0.000178,0.000187,1.053225,0.554641
34.992092,0.000177,0.000186,1.053357,0.554781
35.006413,0.000175,0.000185,1.053488,0.554919
35.020733,0.000174,0.000183,1.053621,0.555058
35.035053,0.000173,0.000182,1.053755,0.5552
35.049374,0.000171,0.000181,1.053886,0.555338
35.063694,0.00017,0.000179,1.054017,0.555476
35.078014,0.000169,0.000178,1.054149,0.555615
35.092335,0.000168,0.000177,1.054281,0.555755
35.106655,0.000167,0.000176,1.054411,0.555891
35.120979,0.000165,0.000174,1.054542,0.556029
35.135307,0.000164,0.000173,1.054672,0.556166
35.149635,0.000163,0.000172,1.054802,0.556304
35.163963,0.000162,0.000171,1.054935,0.556444
35.178291,0.000161,0.000169,1.055066,0.556583
35.192619,0.000159,0.000168,1.055198,0.556722
35.206947,0.000158,0.000167,1.05533,0.55686
35.221275,0.000157,0.000166,1.05546,0.556998
35.235603,0.000156,0.000164,1.055591,0.557136
35.249931,0.000155,0.000163,1.05572,0.557272
35.264259,0.000153,0.000162,1.055851,0.55741
35.278587,0.000152,0.000161,1.055981,0.557548
35.292915,0.000151,0.00016,1.056112,0.557687
35.307247,0.00015,0.000158,1.056243,0.557825
35.321583,0.000149,0.000157,1.056372,0.557961
35.335918,0.000148,0.000156,1.056501,0.558097
35.350254,0.000146,0.000155,1.056629,0.558233
35.36459,0.000145,0.000154,1.056759,0.55837
35.378925,0.000144,0.000152,1.056888,0.558506
35.393261,0.000143,0.000151,1.057016,0.558642
35.407597,0.000142,0.00015,1.057146,0.558779
35.421932,0.000141,0.000149,1.057275,0.558915
35.436268,0.00014,0.000148,1.057403,0.559051
35.450603,0.000139,0.000147,1.057531,0.559186
35.464939,0.000137,0.000145,1.05766,0.559322
35.479275,0.000136,0.000144,1.057788,0.559458
35.493618,0.000135,0.000143,1.057916,0.559593
35.507961,0.000134,0.000142,1.058045,0.55973
35.522305,0.000133,0.000141,1.058173,0.559865
35.536648,0.000132,0.00014,1.0583,0.56
35.550991,0.000131,0.000139,1.058428,0.560135
35.565334,0.00013,0.000137,1.058556,0.56027
35.579678,0.000129,0.000136,1.058683,0.560405
35.594021,0.000128,0.000135,1.058809,0.560538
35.608364,0.000127,0.000134,1.058939,0.560676
35.622707,0.000126,0.000133,1.059065,0.560809
35.637051,0.000125,0.000132,1.05919,0.560942
35.651394,0.000123,0.000131,1.059318,0.561077
35.665741,0.000122,0.00013,1.059445,0.561211
35.680092,0.000121,0.000129,1.059573,0.561348
35.694443,0.00012,0.000128,1.0597,0.561482
35.708794,0.000119,0.000126,1.059827,0.561617
35.723145,0.000118,0.000125,1.059953,0.561751
35.737495,0.000117,0.000124,1.060081,0.561885
35.751846,0.000116,0.000123,1.060206,0.562018
35.766197,0.000115,0.000122,1.060331,0.562151
35.780548,0.000114,0.000121,1.060456,0.562284
35.794899,0.000113,0.00012,1.060583,0.562418
35.80925,0.000112,0.000119,1.060708,0.562551
35.823601,0.000111,0.000118,1.060833,0.562683
35.837955,0.00011,0.000117,1.060959,0.562817
35.852314,0.000109,0.000116,1.061084,0.56295
35.866673,0.000108,0.000115,1.061209,0.563082
35.881031,0.000107,0.000114,1.061334,0.563215
35.89539,0.000106,0.000113,1.061458,0.563347
35.909748,0.000105,0.000112,1.061583,0.56348
35.924107,0.000104,0.000111,1.061711,0.563615
35.938465,0.000104,0.00011,1.061837,0.563749
35.952824,0.000103,0.000109,1.06196,0.563879
35.967182,0.000102,0.000108,1.062084,0.564011
35.981541,0.000101,0.000107,1.06221,0.564146
35.995899,0.0001,0.000106,1.062336,0.564279
36.010262,0.000099,0.000105,1.06246,0.564411
36.024628,0.000098,0.000104,1.062585,0.564543
36.038994,0.000097,0.000103,1.062707,0.564673
36.05336,0.000096,0.000102,1.062831,0.564805
36.067726,0.000095,0.000101,1.062953,0.564935
36.082092,0.000094,0.0001,1.063077,0.565066
36.096458,0.000093,0.000099,1.063201,0.565198
36.110825,0.000092,0.000098,1.063324,0.565329
36.125191,0.000092,0.000097,1.063447,0.56546
36.139557,0.000091,0.000096,1.06357,0.565591
36.153923,0.00009,0.000096,1.063694,0.565722
36.168289,0.000089,0.000095,1.063816,0.565853
36.182663,0.000088,0.000094,1.063939,0.565984
36.197037,0.000087,0.000093,1.064062,0.566114
36.211411,0.000086,0.000092,1.064186,0.566246
36.225784,0.000086,0.000091,1.064307,0.566375
36.240158,0.000085,0.00009,1.064428,0.566504
36.254532,0.000084,0.000089,1.064551,0.566635
36.268906,0.000083,0.000088,1.064672,0.566763
36.283279,0.000082,0.000087,1.064794,0.566893
36.297653,0.000081,0.000087,1.064915,0.567022
36.312027,0.00008,0.000086,1.065037,0.567152
36.326401,0.00008,0.000085,1.065157,0.56728
36.340778,0.000079,0.000084,1.065279,0.56741
36.35516,0.000078,0.000083,1.065399,0.567538
36.369541,0.000077,0.000082,1.065519,0.567665
36.383923,0.000076,0.000081,1.06564,0.567795
36.398304,0.000076,0.000081,1.065762,0.567924
36.412685,0.000075,0.00008,1.065883,0.568054
36.427067,0.000074,0.000079,1.066001,0.568179
36.441448,0.000073,0.000078,1.066123,0.568309
36.45583,0.000072,0.000077,1.066244,0.568438
36.470211,0.000072,0.000076,1.066364,0.568566
36.484592,0.000071,0.000076,1.066484,0.568694
36.498974,0.00007,0.000075,1.066603,0.568821
36.513363,0.000069,0.000074,1.06672,0.568946
36.527752,0.000069,0.000073,1.066838,0.569071
36.542141,0.000068,0.000072,1.066958,0.569199
36.55653,0.000067,0.000072,1.067077,0.569327
36.570919,0.000066,0.000071,1.067194,0.569451
36.585308,0.000066,0.00007,1.067313,0.569578
36.599697,0.000065,0.000069,1.067433,0.569706
36.614086,0.000064,0.000069,1.067553,0.569835
36.628475,0.000063,0.000068,1.067672,0.569961
36.642864,0.000063,0.000067,1.06779,0.570088
36.657257,0.000062,0.000066,1.067911,0.570217
36.671654,0.000061,0.000065,1.068028,0.570341
36.68605,0.000061,0.000065,1.068146,0.570468
36.700447,0.00006,0.000064,1.068265,0.570595
36.714844,0.000059,0.000063,1.068382,0.57072
36.72924,0.000059,0.000063,1.068499,0.570845
36.743637,0.000058,0.000062,1.068618,0.570972
36.758034,0.000057,0.000061,1.068736,0.571098
36.77243,0.000056,0.00006,1.068853,0.571223
36.786827,0.000056,0.00006,1.068971,0.57135
36.801224,0.000055,0.000059,1.069086,0.571473
36.815624,0.000054,0.000058,1.069204,0.571599
36.830029,0.000054,0.000058,1.069321,0.571723
36.844433,0.000053,0.000057,1.069438,0.571849
36.858837,0.000053,0.000056,1.069553,0.571972
36.873241,0.000052,0.000055,1.069669,0.572095
36.887646,0.000051,0.000055,1.069784,0.572219
36.90205,0.000051,0.000054,1.069901,0.572344
36.916454,0.00005,0.000053,1.070016,0.572468
36.930859,0.000049,0.000053,1.070133,0.572593
36.945263,0.000049,0.000052,1.070251,0.572718
36.959667,0.000048,0.000051,1.070366,0.572842
36.974079,0.000047,0.000051,1.070484,0.572968
36.988491,0.000047,0.00005,1.070599,0.573091
37.002903,0.000046,0.00005,1.070716,0.573217
37.017315,0.000046,0.000049,1.070834,0.573343
37.031727,0.000045,0.000048,1.070949,0.573466
37.046139,0.000044,0.000048,1.071064,0.573589
37.060551,0.000044,0.000047,1.071178,0.573711
37.074963,0.000043,0.000046,1.071293,0.573834
37.089375,0.000043,0.000046,1.071407,0.573957
37.103786,0.000042,0.000045,1.071522,0.574079
37.118202,0.000042,0.000045,1.071639,0.574205
37.132622,0.000041,0.000044,1.071752,0.574326
37.147041,0.00004,0.000043,1.071864,0.574447
37.161461,0.00004,0.000043,1.071979,0.57457
37.17588,0.000039,0.000042,1.072091,0.57469
37.1903,0.000039,0.000042,1.072207,0.574814
37.20472,0.000038,0.000041,1.072322,0.574937
37.219139,0.000038,0.000041,1.072433,0.575057
37.233559,0.000037,0.00004,1.072548,0.575179
37.247978,0.000037,0.000039,1.072659,0.575298
37.262402,0.000036,0.000039,1.072772,0.57542
37.276829,0.000036,0.000038,1.072887,0.575544
37.291256,0.000035,0.000038,1.073,0.575665
37.305683,0.000035,0.000037,1.073113,0.575786
37.32011,0.000034,0.000037,1.073227,0.575909
37.334538,0.000034,0.000036,1.07334,0.576029
37.348965,0.000033,0.000036,1.073452,0.57615
37.363392,0.000033,0.000035,1.073562,0.576268
37.377819,0.000032,0.000035,1.073675,0.576389
37.392246,0.000032,0.000034,1.073788,0.57651
37.406673,0.000031,0.000034,1.073898,0.576628
37.421108,0.000031,0.000033,1.074006,0.576744
37.435543,0.00003,0.000033,1.074116,0.576863
37.449978,0.00003,0.000032,1.074226,0.576981
37.464413,0.000029,0.000032,1.074336,0.577099
37.478848,0.000029,0.000031,1.074447,0.577218
37.493282,0.000028,0.000031,1.074555,0.577334
37.507717,0.000028,0.00003,1.074666,0.577454
37.522152,0.000028,0.00003,1.074775,0.577571
37.536587,0.000027,0.000029,1.074884,0.577688
37.551022,0.000027,0.000029,1.074995,0.577807
37.565464,0.000026,0.000028,1.075102,0.577922
37.579906,0.000026,0.000028,1.075212,0.578041
37.594349,0.000025,0.000027,1.075321,0.578157
37.608791,0.000025,0.000027,1.075429,0.578274
37.623234,0.000025,0.000026,1.075537,0.57839
37.637676,0.000024,0.000026,1.075646,0.578507
37.652119,0.000024,0.000026,1.075754,0.578624
37.666561,0.000023,0.000025,1.07586,0.578738
37.681004,0.000023,0.000025,1.075967,0.578853
37.69545,0.000023,0.000024,1.076073,0.578966
37.7099,0.000022,0.000024,1.076181,0.579082
37.72435,0.000022,0.000023,1.076286,0.579195
37.7388,0.000021,0.000023,1.076392,0.57931
37.75325,0.000021,0.000023,1.076498,0.579424
37.7677,0.000021,0.000022,1.076604,0.579538
37.78215,0.00002,0.000022,1.076709,0.579651
37.7966,0.00002,0.000022,1.076813,0.579763
37.81105,0.00002,0.000021,1.076916,0.579874
37.8255,0.000019,0.000021,1.077022,0.579988
37.839954,0.000019,0.00002,1.077126,0.5801
37.854412,0.000019,0.00002,1.07723,0.580212
37.86887,0.000018,0.00002,1.077335,0.580325
37.883327,0.000018,0.000019,1.077441,0.580439
37.897785,0.000018,0.000019,1.077543,0.58055
37.912243,0.000017,0.000019,1.077647,0.580661
37.926701,0.000017,0.000018,1.077749,0.580772
37.941158,0.000017,0.000018,1.077852,0.580883
37.955616,0.000016,0.000018,1.077954,0.580992
37.970074,0.000016,0.000017,1.078056,0.581102
37.984539,0.000016,0.000017,1.078161,0.581215
37.999004,0.000015,0.000017,1.078261,0.581323
38.01347,0.000015,0.000016,1.07836,0.58143
38.027935,0.000015,0.000016,1.07846,0.581538
38.0424,0.000014,0.000016,1.07856,0.581646
38.056866,0.000014,0.000015,1.07866,0.581753
38.071331,0.000014,0.000015,1.07876,0.581862
38.085796,0.000014,0.000015,1.07886,0.581969
38.100262,0.000013,0.000014,1.078957,0.582074
38.114731,0.000013,0.000014,1.079053,0.582178
38.129204,0.000013,0.000014,1.079151,0.582284
38.143677,0.000013,0.000014,1.07925,0.582391
38.15815,0.000012,0.000013,1.079347,0.582495
38.172623,0.000012,0.000013,1.079444,0.582599
38.187096,0.000012,0.000013,1.079542,0.582705
38.201569,0.000012,0.000012,1.079639,0.582811
38.216042,0.000011,0.000012,1.079735,0.582913
38.230515,0.000011,0.000012,1.079831,0.583017
38.244991,0.000011,0.000012,1.079923,0.583116
38.259472,0.000011,0.000011,1.080015,0.583216
38.273952,0.00001,0.000011,1.08011,0.583319
38.288433,0.00001,0.000011,1.080205,0.583422
38.302914,0.00001,0.000011,1.080298,0.583522
38.317394,0.00001,0.00001,1.080392,0.583623
38.331875,0.000009,0.00001,1.080484,0.583723
38.346355,0.000009,0.00001,1.080577,0.583823
38.360836,0.000009,0.00001,1.080668,0.583922
38.375317,0.000009,0.00001,1.08076,0.584021
38.389805,0.000009,0.000009,1.080851,0.58412
38.404293,0.000008,0.000009,1.080942,0.584217
38.418781,0.000008,0.000009,1.081031,0.584314
38.43327,0.000008,0.000009,1.081121,0.584412
38.447758,0.000008,0.000009,1.081209,0.584506
38.462246,0.000008,0.000008,1.081296,0.584601
38.476734,0.000008,0.000008,1.081385,0.584697
38.491222,0.000007,0.000008,1.081472,0.584791
38.505711,0.000007,0.000008,1.08156,0.584886
38.520206,0.000007,0.000008,1.081648,0.584981
38.534702,0.000007,0.000007,1.081734,0.585075
38.549198,0.000007,0.000007,1.081823,0.585171
38.563694,0.000006,0.000007,1.08191,0.585265
38.57819,0.000006,0.000007,1.081994,0.585356
38.592686,0.000006,0.000007,1.082077,0.585445
38.607182,0.000006,0.000007,1.082162,0.585538
38.621677,0.000006,0.000006,1.082244,0.585626
38.636173,0.000006,0.000006,1.082328,0.585717
38.650677,0.000006,0.000006,1.082411,0.585807
38.66518,0.000005,0.000006,1.082494,0.585897
38.679684,0.000005,0.000006,1.082576,0.585986
38.694187,0.000005,0.000006,1.082658,0.586074
38.708691,0.000005,0.000005,1.082741,0.586164
38.723194,0.000005,0.000005,1.082821,0.586251
38.737698,0.000005,0.000005,1.082903,0.586339
38.752201,0.000005,0.000005,1.08298,0.586423
38.766705,0.000005,0.000005,1.083059,0.586508
38.781216,0.000004,0.000005,1.083137,0.586593
38.795727,0.000004,0.000005,1.083213,0.586676
38.810238,0.000004,0.000005,1.08329,0.586758
38.824749,0.000004,0.000004,1.083366,0.586841
38.83926,0.000004,0.000004,1.083442,0.586924
38.853771,0.000004,0.000004,1.083517,0.587004
38.868282,0.000004,0.000004,1.083593,0.587087
38.882793,0.000004,0.000004,1.083666,0.587166
38.897308,0.000004,0.000004,1.08374,0.587246
38.911827,0.000003,0.000004,1.083814,0.587326
38.926346,0.000003,0.000004,1.083887,0.587405
38.940865,0.000003,0.000004,1.083958,0.587482
38.955383,0.000003,0.000003,1.084031,0.587561
38.969902,0.000003,0.000003,1.084103,0.58764
38.984421,0.000003,0.000003,1.084173,0.587716
38.99894,0.000003,0.000003,1.084244,0.587792
39.013458,0.000003,0.000003,1.084313,0.587867
39.027985,0.000003,0.000003,1.084381,0.587941
39.042511,0.000003,0.000003,1.084447,0.588013
39.057037,0.000003,0.000003,1.084515,0.588086
39.071564,0.000003,0.000003,1.084581,0.588159
39.08609,0.000002,0.000003,1.084649,0.588232
39.100616,0.000002,0.000003,1.084714,0.588302
39.115143,0.000002,0.000002,1.084781,0.588375
39.129669,0.000002,0.000002,1.084847,0.588446
39.144199,0.000002,0.000002,1.084912,0.588517
39.158733,0.000002,0.000002,1.084974,0.588584
39.173267,0.000002,0.000002,1.085037,0.588653
39.187801,0.000002,0.000002,1.0851,0.588721
39.202335,0.000002,0.000002,1.085164,0.588791
39.216869,0.000002,0.000002,1.085227,0.588858
39.231403,0.000002,0.000002,1.085288,0.588925
39.245937,0.000002,0.000002,1.085348,0.58899
39.260471,0.000002,0.000002,1.085407,0.589054
39.275013,0.000002,0.000002,1.085465,0.589117
39.289555,0.000002,0.000002,1.085525,0.589182
39.304096,0.000002,0.000002,1.085582,0.589244
39.318638,0.000002,0.000002,1.085638,0.589305
39.333179,0.000001,0.000002,1.085693,0.589365
39.347721,0.000001,0.000002,1.08575,0.589426
39.362263,0.000001,0.000001,1.085804,0.589486
39.376804,0.000001,0.000001,1.08586,0.589545
39.39135,0.000001,0.000001,1.085916,0.589607
39.405899,0.000001,0.000001,1.085969,0.589664
39.420448,0.000001,0.000001,1.086023,0.589723
39.434998,0.000001,0.000001,1.086077,0.589781
39.449547,0.000001,0.000001,1.086128,0.589837
39.464096,0.000001,0.000001,1.086177,0.589891
39.478645,0.000001,0.000001,1.086229,0.589946
39.493195,0.000001,0.000001,1.086281,0.590003
39.507744,0.000001,0.000001,1.086332,0.590058
39.522301,0.000001,0.000001,1.086381,0.590112
39.536858,0.000001,0.000001,1.08643,0.590165
39.551414,0.000001,0.000001,1.08648,0.590219
39.565971,0.000001,0.000001,1.086527,0.59027
39.580528,0.000001,0.000001,1.086574,0.590322
39.595085,0.000001,0.000001,1.08662,0.590372
39.609642,0.000001,0.000001,1.086667,0.590423
39.624199,0.000001,0.000001,1.086715,0.590474
39.638763,0.000001,0.000001,1.086761,0.590524
39.653328,0.000001,0.000001,1.086808,0.590576
39.667892,0.000001,0.000001,1.086855,0.590627
39.682457,0.000001,0.000001,1.0869,0.590676
39.697021,0.000001,0.000001,1.086945,0.590725
39.711586,0.000001,0.000001,1.086988,0.590772
39.726151,0.000001,0.000001,1.087031,0.590818
39.740715,0.000001,0.000001,1.087072,0.590862
39.755283,0.000001,0.000001,1.087111,0.590906
39.769855,0.000001,0.000001,1.087154,0.590951
39.784428,0.000001,0.000001,1.087196,0.590997
39.799,0.000001,0.000001,1.087236,0.591041
39.813572,0.000001,0.000001,1.087277,0.591086
39.828144,0.000001,0.000001,1.087317,0.591129
39.842716,0,0.000001,1.087357,0.591173
39.857288,0,0.000001,1.087395,0.591214
39.871864,0,0.000001,1.087432,0.591254
39.886444,0,0,1.087471,0.591296
39.901024,0,0,1.087508,0.591337
39.915604,0,0,1.087545,0.591377
39.930183,0,0,1.087581,0.591416
39.944763,0,0,1.087617,0.591455
39.959343,0,0,1.087654,0.591495
39.973923,0,0,1.087688,0.591533
39.988506,0,0,1.087723,0.591571
40,0,0,1.08775,0.5916

==> PaperGraphs/Test3_time10_discharge_a0_triple.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000001,0.004422,0.00001
0.496607,0.000497,0.000005,0.010296,0.000053
0.655595,0.000656,0.00001,0.015647,0.000122
0.79037,0.00079,0.000016,0.0204,0.000208
0.91028,0.00091,0.000023,0.02473,0.000306
1.019776,0.00102,0.000029,0.028741,0.000413
1.121413,0.001121,0.000036,0.032499,0.000528
1.216826,0.001217,0.000044,0.036053,0.00065
1.307142,0.001307,0.000052,0.039433,0.000777
1.393175,0.001393,0.000059,0.042667,0.00091
1.475539,0.001476,0.000068,0.045773,0.001048
1.554712,0.001555,0.000076,0.048767,0.001189
1.631074,0.001631,0.000084,0.051661,0.001334
1.704932,0.001705,0.000093,0.054465,0.001483
1.776541,0.001777,0.000102,0.057189,0.001635
1.846113,0.001846,0.00011,0.059839,0.00179
1.913831,0.001914,0.000119,0.062422,0.001948
1.979848,0.00198,0.000129,0.064942,0.002109
2.044299,0.002044,0.000138,0.067405,0.002272
2.1073,0.002107,0.000147,0.069815,0.002437
2.168954,0.002169,0.000157,0.072176,0.002605
2.229352,0.002229,0.000166,0.074489,0.002774
2.288575,0.002289,0.000176,0.07676,0.002946
2.346695,0.002347,0.000185,0.078989,0.00312
2.403778,0.002404,0.000195,0.08118,0.003295
2.459881,0.00246,0.000205,0.083335,0.003472
2.515058,0.002515,0.000215,0.085454,0.003651
2.569358,0.002569,0.000225,0.087541,0.003832
2.622825,0.002623,0.000235,0.089597,0.004014
2.675499,0.002675,0.000245,0.091623,0.004197
2.727419,0.002727,0.000255,0.093621,0.004382
2.778618,0.002779,0.000266,0.095592,0.004569
2.829129,0.002829,0.000276,0.097537,0.004757
2.87898,0.002879,0.000286,0.099457,0.004946
2.928199,0.002928,0.000297,0.101353,0.005136
2.976813,0.002977,0.000307,0.103226,0.005328
3.024843,0.003025,0.000318,0.105077,0.005521
3.072314,0.003072,0.000328,0.106907,0.005715
3.119246,0.003119,0.000339,0.108717,0.00591
3.165657,0.003166,0.00035,0.110507,0.006106
3.211568,0.003212,0.000361,0.112278,0.006303
3.256994,0.003257,0.000371,0.114031,0.006502
3.301953,0.003302,0.000382,0.115766,0.006701
3.346459,0.003346,0.000393,0.117484,0.006901
3.390527,0.003391,0.000404,0.119185,0.007102
3.434172,0.003434,0.000415,0.12087,0.007305
3.477405,0.003477,0.000426,0.122539,0.007508
3.52024,0.00352,0.000437,0.124193,0.007712
3.562688,0.003563,0.000448,0.125833,0.007917
3.604761,0.003605,0.000459,0.127458,0.008123
3.646468,0.003646,0.000471,0.129069,0.008329
3.68782,0.003688,0.000482,0.130667,0.008537
3.728828,0.003729,0.000493,0.132251,0.008745
3.769499,0.003769,0.000504,0.133823,0.008954
3.809843,0.00381,0.000516,0.135382,0.009164
3.849869,0.00385,0.000527,0.136929,0.009375
3.889583,0.00389,0.000539,0.138465,0.009586
3.928995,0.003929,0.00055,0.139988,0.009798
3.968112,0.003968,0.000561,0.1415,0.010011
4.006939,0.004007,0.000573,0.143002,0.010225
4.045485,0.004045,0.000585,0.144492,0.010439
4.083756,0.004084,0.000596,0.145972,0.010654
4.121759,0.004122,0.000608,0.147442,0.01087
4.159499,0.004159,0.000619,0.148902,0.011086
4.196981,0.004197,0.000631,0.150351,0.011303
4.234213,0.004234,0.000643,0.151791,0.01152
4.271198,0.004271,0.000654,0.153222,0.011739
4.307943,0.004308,0.000666,0.154644,0.011957
4.344451,0.004344,0.000678,0.156056,0.012177
4.380729,0.004381,0.00069,0.15746,0.012397
4.416781,0.004417,0.000702,0.158854,0.012617
4.452611,0.004453,0.000713,0.160241,0.012839
4.488224,0.004488,0.000725,0.161619,0.01306
4.523623,0.004524,0.000737,0.162989,0.013283
4.558815,0.004559,0.000749,0.164351,0.013506
4.593801,0.004594,0.000761,0.165704,0.013729
4.628585,0.004629,0.000773,0.167051,0.013953
4.663173,0.004663,0.000785,0.168389,0.014177
4.697566,0.004698,0.000797,0.16972,0.014402
4.731769,0.004732,0.000809,0.171044,0.014628
4.765785,0.004766,0.000821,0.172361,0.014854
4.799618,0.0048,0.000834,0.17367,0.015081
4.83327,0.004833,0.000846,0.174973,0.015308
4.866744,0.004867,0.000858,0.176269,0.015535
4.900044,0.0049,0.00087,0.177558,0.015763
4.933172,0.004933,0.000882,0.17884,0.015992
4.966132,0.004966,0.000894,0.180116,0.016221
4.998926,0.004999,0.000907,0.181386,0.01645
5.031557,0.005032,0.000919,0.182649,0.01668
5.064027,0.005064,0.000931,0.183906,0.016911
5.09634,0.005096,0.000944,0.185157,0.017142
5.128496,0.005128,0.000956,0.186402,0.017373
5.1605,0.00516,0.000968,0.187641,0.017605
5.192352,0.005192,0.000981,0.188875,0.017837
5.224057,0.005224,0.000993,0.190102,0.018069
5.255615,0.005256,0.001006,0.191324,0.018302
5.287029,0.005287,0.001018,0.192541,0.018536
5.318301,0.005318,0.00103,0.193751,0.01877
5.349433,0.005349,0.001043,0.194957,0.019004
5.380427,0.00538,0.001055,0.196157,0.019239
5.411286,0.005411,0.001068,0.197352,0.019474
5.44201,0.005442,0.00108,0.198542,0.019709
5.472603,0.005473,0.001093,0.199726,0.019945
5.503065,0.005503,0.001106,0.200906,0.020182
5.533399,0.005533,0.001118,0.202081,0.020418
5.563607,0.005564,0.001131,0.20325,0.020655
5.593689,0.005594,0.001143,0.204415,0.020893
5.623649,0.005624,0.001156,0.205575,0.021131
5.653487,0.005653,0.001169,0.206731,0.021369
5.683205,0.005683,0.001181,0.207882,0.021607
5.712804,0.005713,0.001194,0.209028,0.021846
5.742286,0.005742,0.001207,0.21017,0.022086
5.771653,0.005772,0.00122,0.211307,0.022325
5.800905,0.005801,0.001232,0.21244,0.022565
5.830045,0.00583,0.001245,0.213568,0.022806
5.859074,0.005859,0.001258,0.214692,0.023046
5.887993,0.005888,0.001271,0.215812,0.023287
5.916803,0.005917,0.001284,0.216928,0.023529
5.945506,0.005946,0.001296,0.218039,0.023771
5.974102,0.005974,0.001309,0.219147,0.024013
6.002594,0.006003,0.001322,0.22025,0.024255
6.030982,0.006031,0.001335,0.22135,0.024498
6.059267,0.006059,0.001348,0.222445,0.024741
6.087451,0.006087,0.001361,0.223537,0.024984
6.115535,0.006116,0.001374,0.224624,0.025228
6.143519,0.006144,0.001387,0.225708,0.025472
6.171406,0.006171,0.0014,0.226788,0.025716
6.199195,0.006199,0.001413,0.227864,0.025961
6.226889,0.006227,0.001426,0.228937,0.026206
6.254488,0.006254,0.001439,0.230005,0.026451
6.281992,0.006282,0.001452,0.23107,0.026697
6.309403,0.006309,0.001465,0.232132,0.026943
6.336723,0.006337,0.001478,0.23319,0.027189
6.363952,0.006364,0.001491,0.234244,0.027435
6.39109,0.006391,0.001504,0.235295,0.027682
6.418139,0.006418,0.001517,0.236343,0.027929
6.4451,0.006445,0.00153,0.237387,0.028176
6.471973,0.006472,0.001543,0.238427,0.028424
6.498761,0.006499,0.001556,0.239465,0.028672
6.525462,0.006525,0.001569,0.240498,0.02892
6.552078,0.006552,0.001583,0.241529,0.029168
6.57861,0.006579,0.001596,0.242557,0.029417
6.60506,0.006605,0.001609,0.243581,0.029666
6.631426,0.006631,0.001622,0.244602,0.029915
6.657712,0.006658,0.001635,0.24562,0.030164
6.683916,0.006684,0.001648,0.246634,0.030414
6.71004,0.00671,0.001662,0.247646,0.030664
6.736085,0.006736,0.001675,0.248654,0.030914
6.762051,0.006762,0.001688,0.24966,0.031165
6.78794,0.006788,0.001701,0.250662,0.031416
6.813752,0.006814,0.001715,0.251662,0.031667
6.839487,0.006839,0.001728,0.252658,0.031918
6.865147,0.006865,0.001741,0.253652,0.03217
6.890731,0.006891,0.001755,0.254642,0.032421
6.916242,0.006916,0.001768,0.25563,0.032673
6.941679,0.006942,0.001781,0.256615,0.032926
6.967042,0.006967,0.001795,0.257597,0.033178
6.992334,0.006992,0.001808,0.258576,0.033431
7.017554,0.007018,0.001821,0.259553,0.033684
7.042703,0.007043,0.001835,0.260527,0.033937
7.067781,0.007068,0.001848,0.261498,0.03419
7.09279,0.007093,0.001862,0.262466,0.034444
7.117729,0.007118,0.001875,0.263431,0.034698
7.1426,0.007143,0.001888,0.264394,0.034952
7.167403,0.007167,0.001902,0.265354,0.035207
7.192139,0.007192,0.001915,0.266312,0.035461
7.216808,0.007217,0.001929,0.267267,0.035716
7.241411,0.007241,0.001942,0.26822,0.035971
7.265948,0.007266,0.001956,0.26917,0.036226
7.290421,0.00729,0.001969,0.270117,0.036482
7.314828,0.007315,0.001983,0.271062,0.036737
7.339171,0.007339,0.001996,0.272004,0.036993
7.363451,0.007363,0.00201,0.272944,0.037249
7.387669,0.007388,0.002023,0.273882,0.037506
7.411823,0.007412,0.002037,0.274817,0.037762
7.435915,0.007436,0.00205,0.27575,0.038019
7.459946,0.00746,0.002064,0.27668,0.038276
7.483916,0.007484,0.002078,0.277608,0.038533
7.507825,0.007508,0.002091,0.278533,0.03879
7.531675,0.007532,0.002105,0.279456,0.039048
7.555465,0.007555,0.002118,0.280377,0.039306
7.579195,0.007579,0.002132,0.281295,0.039564
7.602868,0.007603,0.002146,0.282212,0.039822
7.626482,0.007626,0.002159,0.283126,0.04008
7.650039,0.00765,0.002173,0.284038,0.040339
7.673538,0.007674,0.002187,0.284947,0.040597
7.69698,0.007697,0.0022,0.285854,0.040856
7.720366,0.00772,0.002214,0.286759,0.041115
7.743697,0.007744,0.002228,0.287662,0.041375
7.766972,0.007767,0.002241,0.288563,0.041634
7.790191,0.00779,0.002255,0.289462,0.041894
7.813356,0.007813,0.002269,0.290358,0.042154
7.836466,0.007836,0.002282,0.291253,0.042414
7.859523,0.00786,0.002296,0.292145,0.042674
7.882527,0.007883,0.00231,0.293035,0.042935
7.905477,0.007905,0.002324,0.293923,0.043195
7.928374,0.007928,0.002337,0.294809,0.043456
7.951219,0.007951,0.002351,0.295693,0.043717
7.974012,0.007974,0.002365,0.296575,0.043978
7.996754,0.007997,0.002379,0.297455,0.04424
8.019444,0.008019,0.002392,0.298333,0.044501
8.042084,0.008042,0.002406,0.299209,0.044763
8.064673,0.008065,0.00242,0.300083,0.045025
8.087212,0.008087,0.002434,0.300955,0.045287
8.1097,0.00811,0.002448,0.301825,0.045549
8.132139,0.008132,0.002462,0.302694,0.045812
8.154531,0.008155,0.002475,0.30356,0.046074
8.176872,0.008177,0.002489,0.304424,0.046337
8.199166,0.008199,0.002503,0.305287,0.0466
8.221412,0.008221,0.002517,0.306147,0.046863
8.243609,0.008244,0.002531,0.307006,0.047126
8.265759,0.008266,0.002545,0.307863,0.04739
8.287863,0.008288,0.002559,0.308718,0.047653
8.309919,0.00831,0.002573,0.309571,0.047917
8.33193,0.008332,0.002586,0.310423,0.048181
8.353893,0.008354,0.0026,0.311272,0.048445
8.375811,0.008376,0.002614,0.31212,0.048709
8.397683,0.008398,0.002628,0.312966,0.048974
8.419511,0.00842,0.002642,0.31381,0.049238
8.441293,0.008441,0.002656,0.314653,0.049503
8.463031,0.008463,0.00267,0.315493,0.049768
8.484724,0.008485,0.002684,0.316332,0.050033
8.506373,0.008506,0.002698,0.31717,0.050298
8.527979,0.008528,0.002712,0.318005,0.050564
8.549541,0.00855,0.002726,0.318839,0.050829
8.571059,0.008571,0.00274,0.319671,0.051095
8.592535,0.008593,0.002754,0.320502,0.051361
8.613969,0.008614,0.002768,0.321331,0.051627
8.635359,0.008635,0.002782,0.322158,0.051893
8.656707,0.008657,0.002796,0.322983,0.052159
8.678013,0.008678,0.00281,0.323807,0.052426
8.699278,0.008699,0.002824,0.324629,0.052692
8.720502,0.008721,0.002838,0.32545,0.052959
8.741684,0.008742,0.002852,0.326269,0.053226
8.762826,0.008763,0.002866,0.327087,0.053493
8.783927,0.008784,0.00288,0.327903,0.05376
8.804988,0.008805,0.002894,0.328717,0.054027
8.82601,0.008826,0.002908,0.32953,0.054295
8.846992,0.008847,0.002923,0.330341,0.054563
8.867937,0.008868,0.002937,0.331151,0.05483
8.888844,0.008889,0.002951,0.331959,0.055098
8.909714,0.00891,0.002965,0.332766,0.055367
8.930549,0.008931,0.002979,0.333571,0.055635
8.951349,0.008951,0.002993,0.334375,0.055903
8.972116,0.008972,0.003007,0.335178,0.056172
8.992852,0.008993,0.003021,0.33598,0.056441
9.013556,0.009014,0.003036,0.33678,0.05671
9.03423,0.009034,0.00305,0.337579,0.05698
9.054873,0.009055,0.003064,0.338377,0.057249
9.075483,0.009075,0.003078,0.339174,0.057519
9.096064,0.009096,0.003092,0.339969,0.057789
9.116613,0.009117,0.003107,0.340763,0.05806
9.137133,0.009137,0.003121,0.341556,0.05833
9.157623,0.009158,0.003135,0.342348,0.058601
9.178083,0.009178,0.003149,0.343139,0.058872
9.198513,0.009199,0.003164,0.343928,0.059143
9.218914,0.009219,0.003178,0.344717,0.059415
9.239285,0.009239,0.003192,0.345504,0.059686
9.259628,0.00926,0.003207,0.34629,0.059958
9.279942,0.00928,0.003221,0.347075,0.06023
9.300227,0.0093,0.003235,0.347858,0.060503
9.320484,0.00932,0.00325,0.348641,0.060775
9.340713,0.009341,0.003264,0.349423,0.061048
9.360914,0.009361,0.003278,0.350203,0.061321
9.381087,0.009381,0.003293,0.350983,0.061594
9.401234,0.009401,0.003307,0.351761,0.061868
9.421353,0.009421,0.003321,0.352538,0.062142
9.441448,0.009441,0.003336,0.353315,0.062416
9.461517,0.009462,0.00335,0.35409,0.06269
9.481562,0.009482,0.003365,0.354865,0.062964
9.501582,0.009502,0.003379,0.355638,0.063239
9.521579,0.009522,0.003394,0.356411,0.063514
9.541553,0.009542,0.003408,0.357182,0.063789
9.561505,0.009562,0.003423,0.357953,0.064065
9.581437,0.009581,0.003437,0.358723,0.064341
9.601349,0.009601,0.003452,0.359492,0.064617
9.621242,0.009621,0.003466,0.36026,0.064894
9.641115,0.009641,0.003481,0.361028,0.065171
9.660972,0.009661,0.003495,0.361796,0.065448
9.680811,0.009681,0.00351,0.362563,0.065726
9.700634,0.009701,0.003525,0.363329,0.066004
9.720442,0.009721,0.003539,0.364096,0.066283
9.740234,0.00974,0.003554,0.364863,0.066562
9.760012,0.00976,0.003569,0.36563,0.066843
9.779767,0.00978,0.003583,0.366398,0.067124
9.799496,0.0098,0.003598,0.367166,0.067406
9.819196,0.00982,0.003613,0.367936,0.067688
9.838869,0.00984,0.003628,0.368708,0.067973
9.858516,0.00986,0.003643,0.369482,0.068259
9.878134,0.009881,0.003658,0.37026,0.068546
9.897725,0.009901,0.003674,0.371044,0.068837
9.91729,0.009922,0.003689,0.371833,0.06913
9.936828,0.009943,0.003705,0.372629,0.069426
9.956339,0.009964,0.003721,0.373435,0.069727
9.975823,0.009985,0.003737,0.374251,0.070032
9.995281,0.010007,0.003753,0.375079,0.070342
10.014714,0.01001,0.003763,0.375921,0.070658
10.034128,0.010014,0.003773,0.376778,0.070981
10.053525,0.010017,0.003783,0.377652,0.07131
10.072903,0.010022,0.003794,0.378543,0.071647
10.092263,0.010027,0.003805,0.379452,0.071992
10.111605,0.010033,0.003816,0.380379,0.072344
10.130929,0.010039,0.003828,0.381325,0.072704
10.150234,0.010046,0.003841,0.382289,0.073073
10.169522,0.010054,0.003853,0.383271,0.073448
10.188792,0.010062,0.003866,0.384268,0.073831
10.208044,0.010071,0.00388,0.38528,0.07422
10.227279,0.01008,0.003894,0.386305,0.074616
10.246495,0.010089,0.003908,0.387341,0.075016
10.265694,0.010099,0.003922,0.388386,0.075422
10.284875,0.010109,0.003937,0.389437,0.07583
10.304038,0.010119,0.003951,0.390492,0.076242
10.323184,0.010129,0.003966,0.391549,0.076656
10.342312,0.010139,0.003981,0.392608,0.07707
10.361423,0.010149,0.003995,0.393665,0.077486
10.380516,0.01016,0.00401,0.39472,0.077902
10.399591,0.01017,0.004025,0.395771,0.078317
10.41865,0.01018,0.00404,0.396817,0.078732
10.437691,0.01019,0.004054,0.397859,0.079146
10.456715,0.010199,0.004069,0.398895,0.079559
10.475721,0.010209,0.004083,0.399925,0.07997
10.494711,0.010218,0.004097,0.40095,0.08038
10.513683,0.010228,0.004111,0.401968,0.080789
10.532639,0.010237,0.004125,0.402981,0.081197
10.551577,0.010246,0.004139,0.403988,0.081603
10.570498,0.010254,0.004153,0.40499,0.082009
10.589401,0.010263,0.004167,0.405987,0.082413
10.608288,0.010272,0.00418,0.406979,0.082816
10.627158,0.01028,0.004194,0.407966,0.083218
10.646011,0.010288,0.004207,0.408948,0.083619
10.664848,0.010297,0.004221,0.409927,0.08402
10.683668,0.010305,0.004234,0.4109,0.08442
10.702471,0.010313,0.004247,0.411871,0.084819
10.721257,0.01032,0.004261,0.412837,0.085217
10.740027,0.010328,0.004274,0.4138,0.085615
10.75878,0.010336,0.004287,0.414759,0.086013
10.777516,0.010343,0.0043,0.415715,0.086409
10.796237,0.010351,0.004313,0.416668,0.086806
10.81494,0.010358,0.004326,0.417618,0.087202
10.833628,0.010366,0.004339,0.418564,0.087598
10.852299,0.010373,0.004352,0.419508,0.087994
10.870953,0.01038,0.004364,0.420449,0.088389
10.889591,0.010388,0.004377,0.421387,0.088784
10.908213,0.010395,0.00439,0.422323,0.089178
10.926819,0.010402,0.004403,0.423256,0.089573
10.945408,0.010409,0.004415,0.424186,0.089967
10.963982,0.010416,0.004428,0.425114,0.090361
10.982538,0.010423,0.00444,0.42604,0.090755
11.00108,0.01043,0.004453,0.426962,0.091148
11.019605,0.010436,0.004466,0.427883,0.091542
11.038114,0.010443,0.004478,0.428801,0.091935
11.056607,0.01045,0.004491,0.429717,0.092329
11.075085,0.010457,0.004503,0.430632,0.092722
11.093546,0.010463,0.004515,0.431544,0.093115
11.111992,0.01047,0.004528,0.432454,0.093508
11.130423,0.010476,0.00454,0.433362,0.093901
11.148836,0.010483,0.004552,0.434268,0.094294
11.167234,0.010489,0.004565,0.435173,0.094688
11.185617,0.010496,0.004577,0.436076,0.095081
11.203985,0.010502,0.004589,0.436977,0.095474
11.222338,0.010509,0.004601,0.437877,0.095868
11.240674,0.010515,0.004614,0.438775,0.096262
11.258994,0.010521,0.004626,0.439671,0.096655
11.277299,0.010528,0.004638,0.440566,0.097049
11.295588,0.010534,0.00465,0.441459,0.097443
11.313863,0.01054,0.004662,0.442351,0.097837
11.332122,0.010546,0.004675,0.443242,0.098232
11.350366,0.010552,0.004687,0.444131,0.098626
11.368594,0.010559,0.004699,0.445019,0.099021
11.386807,0.010565,0.004711,0.445905,0.099416
11.405005,0.010571,0.004723,0.44679,0.099811
11.423188,0.010577,0.004735,0.447674,0.100206
11.441356,0.010583,0.004747,0.448557,0.100602
11.459508,0.010589,0.004759,0.449439,0.100998
11.477645,0.010595,0.004771,0.450319,0.101393
11.495769,0.010601,0.004783,0.451198,0.10179
11.513877,0.010607,0.004795,0.452076,0.102186
11.53197,0.010612,0.004807,0.452952,0.102583
11.550048,0.010618,0.004819,0.453827,0.10298
11.56811,0.010624,0.004831,0.454702,0.103377
11.58616,0.01063,0.004843,0.455575,0.103774
11.604194,0.010636,0.004855,0.456447,0.104172
11.622212,0.010642,0.004867,0.457318,0.10457
11.640216,0.010647,0.004878,0.458188,0.104968
11.658206,0.010653,0.00489,0.459056,0.105366
11.676181,0.010659,0.004902,0.459924,0.105765
11.69414,0.010664,0.004914,0.46079,0.106164
11.712087,0.01067,0.004926,0.461656,0.106563
11.730018,0.010676,0.004938,0.46252,0.106962
11.747934,0.010681,0.00495,0.463383,0.107362
11.765837,0.010687,0.004961,0.464245,0.107762
11.783724,0.010693,0.004973,0.465106,0.108162
11.801598,0.010698,0.004985,0.465965,0.108562
11.819456,0.010704,0.004997,0.466824,0.108962
11.837301,0.010709,0.005008,0.467681,0.109363
11.855131,0.010715,0.00502,0.468538,0.109764
11.872948,0.01072,0.005032,0.469393,0.110165
11.890749,0.010726,0.005044,0.470248,0.110567
11.908537,0.010731,0.005055,0.471101,0.110968
11.926311,0.010737,0.005067,0.471954,0.11137
11.94407,0.010742,0.005079,0.472805,0.111772
11.961815,0.010747,0.005091,0.473655,0.112174
11.979546,0.010753,0.005102,0.474504,0.112577
11.997263,0.010758,0.005114,0.475352,0.11298
12.014966,0.010763,0.005126,0.4762,0.113383
12.032655,0.010769,0.005137,0.477046,0.113786
12.05033,0.010774,0.005149,0.477891,0.11419
12.067991,0.010779,0.00516,0.478735,0.114594
12.085639,0.010785,0.005172,0.479578,0.114997
12.103272,0.01079,0.005184,0.48042,0.115401
12.120893,0.010795,0.005195,0.481261,0.115806
12.138499,0.0108,0.005207,0.482101,0.116211
12.156092,0.010806,0.005219,0.48294,0.116616
12.173671,0.010811,0.00523,0.483778,0.117021
12.191236,0.010816,0.005242,0.484615,0.117426
12.208787,0.010821,0.005253,0.485451,0.117832
12.226325,0.010826,0.005265,0.486287,0.118237
12.24385,0.010832,0.005276,0.487121,0.118643
12.26136,0.010837,0.005288,0.487954,0.11905
12.278857,0.010842,0.005299,0.488787,0.119456
12.296341,0.010847,0.005311,0.489618,0.119863
12.313811,0.010852,0.005322,0.490449,0.12027
12.331268,0.010857,0.005334,0.491278,0.120677
12.348712,0.010862,0.005345,0.492107,0.121084
12.366142,0.010867,0.005357,0.492934,0.121492
12.383559,0.010872,0.005368,0.493761,0.1219
12.400963,0.010877,0.00538,0.494587,0.122308
12.418353,0.010882,0.005391,0.495412,0.122716
12.43573,0.010887,0.005403,0.496235,0.123125
12.453094,0.010892,0.005414,0.497058,0.123533
12.470444,0.010897,0.005426,0.49788,0.123942
12.487782,0.010902,0.005437,0.498702,0.124352
12.505106,0.010907,0.005448,0.499522,0.124761
12.522417,0.010912,0.00546,0.500341,0.125171
12.539716,0.010917,0.005471,0.50116,0.125581
12.557001,0.010922,0.005483,0.501977,0.125991
12.574273,0.010927,0.005494,0.502794,0.126401
12.591532,0.010932,0.005505,0.503609,0.126811
12.608778,0.010937,0.005517,0.504425,0.127222
12.626012,0.010942,0.005528,0.505239,0.127633
12.643232,0.010946,0.005539,0.506052,0.128044
12.660439,0.010951,0.005551,0.506865,0.128456
12.677634,0.010956,0.005562,0.507676,0.128868
12.694817,0.010961,0.005574,0.508487,0.129279
12.711986,0.010966,0.005585,0.509297,0.129691
12.729142,0.010971,0.005596,0.510105,0.130104
12.746286,0.010975,0.005607,0.510914,0.130516
12.763417,0.01098,0.005619,0.511721,0.130929
12.780536,0.010985,0.00563,0.512527,0.131342
12.797642,0.01099,0.005641,0.513333,0.131755
12.814734,0.010994,0.005653,0.514137,0.132169
12.831816,0.010999,0.005664,0.514941,0.132582
12.848884,0.011004,0.005675,0.515744,0.132996
12.865939,0.011009,0.005686,0.516546,0.13341
12.882982,0.011013,0.005698,0.517347,0.133824
12.900013,0.011018,0.005709,0.518147,0.134238
12.917031,0.011023,0.00572,0.518947,0.134653
12.934037,0.011027,0.005731,0.519746,0.135068
12.951031,0.011032,0.005743,0.520544,0.135483
12.968012,0.011037,0.005754,0.521341,0.135898
12.984981,0.011041,0.005765,0.522138,0.136314
13.001937,0.011046,0.005776,0.522933,0.136729
13.018881,0.01105,0.005787,0.523728,0.137145
13.035813,0.011055,0.005799,0.524521,0.137561
13.052732,0.01106,0.00581,0.525314,0.137978
13.06964,0.011064,0.005821,0.526107,0.138394
13.086535,0.011069,0.005832,0.526898,0.138811
13.103418,0.011073,0.005843,0.527688,0.139228
13.12029,0.011078,0.005854,0.528478,0.139645
13.137149,0.011082,0.005865,0.529267,0.140062
13.153996,0.011087,0.005877,0.530054,0.140479
13.170831,0.011091,0.005888,0.530841,0.140896
13.187654,0.011096,0.005899,0.531627,0.141314
13.204464,0.0111,0.00591,0.532413,0.141732
13.221263,0.011105,0.005921,0.533197,0.14215
13.23805,0.011109,0.005932,0.533981,0.142568
13.254826,0.011114,0.005943,0.534765,0.142987
13.271588,0.011118,0.005954,0.535547,0.143405
13.28834,0.011123,0.005965,0.536328,0.143824
13.305079,0.011127,0.005976,0.537109,0.144243
13.321808,0.011131,0.005987,0.537888,0.144662
13.338524,0.011136,0.005998,0.538667,0.145081
13.355227,0.01114,0.006009,0.539445,0.145501
13.37192,0.011144,0.00602,0.540223,0.14592
13.3886,0.011149,0.006032,0.541,0.146341
13.405272,0.011153,0.006043,0.541776,0.146761
13.421932,0.011158,0.006054,0.542552,0.147182
13.438583,0.011162,0.006065,0.543328,0.147602
13.455226,0.011166,0.006076,0.544102,0.148024
13.47186,0.011171,0.006087,0.544877,0.148445
13.488485,0.011175,0.006098,0.545651,0.148867
13.505102,0.011179,0.006109,0.546424,0.14929
13.521711,0.011184,0.00612,0.547197,0.149712
13.538311,0.011188,0.006131,0.54797,0.150135
13.554903,0.011192,0.006142,0.548742,0.150559
13.571486,0.011197,0.006153,0.549513,0.150982
13.58806,0.011201,0.006164,0.550284,0.151406
13.604627,0.011205,0.006175,0.551055,0.151831
13.621184,0.011209,0.006186,0.551826,0.152256
13.637734,0.011214,0.006197,0.552597,0.152682
13.654276,0.011218,0.006208,0.553366,0.153107
13.670809,0.011222,0.006219,0.554136,0.153533
13.687334,0.011227,0.00623,0.554905,0.15396
13.703851,0.011231,0.006241,0.555675,0.154387
13.720359,0.011235,0.006252,0.556443,0.154814
13.736859,0.01124,0.006263,0.557212,0.155242
13.753351,0.011244,0.006274,0.557979,0.155671
13.769835,0.011248,0.006285,0.558747,0.156099
13.78631,0.011253,0.006296,0.559515,0.156529
13.802778,0.011257,0.006307,0.560282,0.156958
13.819237,0.011261,0.006318,0.561049,0.157388
13.835688,0.011266,0.006329,0.561815,0.157818
13.852131,0.01127,0.00634,0.562582,0.158249
13.868567,0.011274,0.006351,0.563348,0.15868
13.884993,0.011279,0.006363,0.564114,0.159112
13.901411,0.011283,0.006374,0.564879,0.159544
13.917822,0.011287,0.006385,0.565645,0.159977
13.934225,0.011292,0.006396,0.56641,0.16041
13.950621,0.011296,0.006407,0.567175,0.160844
13.967007,0.011301,0.006418,0.56794,0.161278
13.983385,0.011305,0.006429,0.568706,0.161713
13.999756,0.011309,0.00644,0.569472,0.162149
14.016119,0.011314,0.006452,0.570238,0.162586
14.032475,0.011318,0.006463,0.571006,0.163024
14.048822,0.011323,0.006474,0.571775,0.163463
14.065163,0.011327,0.006485,0.572545,0.163904
14.081495,0.011332,0.006497,0.573318,0.164347
14.097818,0.011337,0.006508,0.574094,0.164792
14.114134,0.011342,0.00652,0.574875,0.16524
14.130442,0.011347,0.006532,0.57566,0.165692
14.146742,0.011353,0.006544,0.576451,0.166148
14.163034,0.011358,0.006557,0.57725,0.166609
14.179319,0.011364,0.006569,0.578058,0.167076
14.195597,0.01137,0.006582,0.578877,0.16755
14.211866,0.011377,0.006595,0.579709,0.168031
14.228128,0.011385,0.006609,0.580555,0.168522
14.244383,0.011392,0.006624,0.581416,0.169022
14.26063,0.011401,0.006639,0.582295,0.169534
14.276869,0.01141,0.006654,0.583194,0.170058
14.293101,0.01142,0.00667,0.584113,0.170594
14.309327,0.01143,0.006687,0.585055,0.171145
14.325545,0.011442,0.006705,0.586019,0.171709
14.341756,0.011454,0.006724,0.587007,0.172289
14.357959,0.011467,0.006743,0.588017,0.172882
14.374154,0.011481,0.006763,0.589049,0.173489
14.390342,0.011495,0.006783,0.590102,0.17411
14.406524,0.011511,0.006805,0.591174,0.174743
14.422698,0.011526,0.006827,0.592263,0.175388
14.438865,0.011543,0.006849,0.593366,0.176042
14.455024,0.011559,0.006872,0.594481,0.176704
14.471177,0.011576,0.006895,0.595605,0.177373
14.487323,0.011594,0.006918,0.596734,0.178046
14.503463,0.011611,0.006942,0.597866,0.178722
14.519595,0.011628,0.006965,0.598999,0.1794
14.535722,0.011646,0.006989,0.60013,0.180078
14.551842,0.011663,0.007012,0.601257,0.180755
14.567956,0.01168,0.007036,0.602379,0.18143
14.584064,0.011697,0.007059,0.603495,0.182103
14.600166,0.011714,0.007082,0.604603,0.182773
14.616263,0.01173,0.007105,0.605704,0.183439
14.632355,0.011746,0.007128,0.606796,0.184101
14.648441,0.011762,0.00715,0.60788,0.184759
14.664523,0.011778,0.007172,0.608956,0.185414
14.6806,0.011793,0.007194,0.610024,0.186065
14.696672,0.011808,0.007216,0.611085,0.186712
14.712741,0.011823,0.007237,0.612138,0.187357
14.728806,0.011838,0.007259,0.613185,0.187998
14.744866,0.011852,0.00728,0.614225,0.188636
14.760923,0.011866,0.007301,0.61526,0.189272
14.776978,0.011881,0.007322,0.616288,0.189906
14.79303,0.011894,0.007343,0.617312,0.190537
14.809078,0.011908,0.007363,0.61833,0.191166
14.825124,0.011922,0.007384,0.619345,0.191794
14.841167,0.011935,0.007404,0.620354,0.19242
14.857208,0.011949,0.007424,0.62136,0.193044
14.873247,0.011962,0.007445,0.622361,0.193667
14.889284,0.011975,0.007465,0.623358,0.194288
14.905319,0.011988,0.007485,0.624352,0.194908
14.921352,0.012001,0.007504,0.625342,0.195526
14.937384,0.012013,0.007524,0.626328,0.196144
14.953413,0.012026,0.007544,0.627312,0.19676
14.969441,0.012038,0.007564,0.628292,0.197376
14.985469,0.012051,0.007583,0.62927,0.19799
15.001494,0.012063,0.007603,0.630244,0.198604
15.017519,0.012075,0.007622,0.631216,0.199217
15.033543,0.012088,0.007642,0.632184,0.199829
15.049565,0.0121,0.007661,0.633151,0.20044
15.065583,0.012112,0.00768,0.634114,0.20105
15.081594,0.012124,0.007699,0.635075,0.20166
15.097596,0.012135,0.007718,0.636033,0.202269
15.113591,0.012147,0.007738,0.636988,0.202877
15.129577,0.012159,0.007757,0.637941,0.203484
15.145555,0.01217,0.007775,0.638891,0.204091
15.161525,0.012182,0.007794,0.639838,0.204697
15.177487,0.012193,0.007813,0.640784,0.205302
15.193442,0.012205,0.007832,0.641728,0.205907
15.209388,0.012216,0.007851,0.642668,0.206511
15.225326,0.012227,0.00787,0.643607,0.207115
15.241256,0.012238,0.007888,0.644543,0.207718
15.257178,0.01225,0.007907,0.645477,0.20832
15.273093,0.012261,0.007925,0.64641,0.208923
15.289,0.012272,0.007944,0.647339,0.209524
15.304897,0.012283,0.007962,0.648267,0.210125
15.320787,0.012293,0.007981,0.649193,0.210726
15.33667,0.012304,0.007999,0.650117,0.211326
15.352545,0.012315,0.008018,0.651038,0.211925
15.368412,0.012326,0.008036,0.651957,0.212524
15.384272,0.012336,0.008054,0.652875,0.213123
15.400124,0.012347,0.008072,0.65379,0.213721
15.415966,0.012358,0.008091,0.654704,0.214319
15.431801,0.012368,0.008109,0.655616,0.214916
15.447628,0.012379,0.008127,0.656526,0.215513
15.463448,0.012389,0.008145,0.657434,0.216109
15.479259,0.012399,0.008163,0.65834,0.216706
15.495064,0.01241,0.008181,0.659245,0.217302
15.51086,0.01242,0.008199,0.660147,0.217897
15.526649,0.01243,0.008217,0.661049,0.218493
15.542431,0.01244,0.008235,0.661949,0.219088
15.558205,0.012451,0.008253,0.662847,0.219683
15.573971,0.012461,0.008271,0.663744,0.220278
15.589727,0.012471,0.008289,0.66464,0.220873
15.605476,0.012481,0.008306,0.665534,0.221468
15.621218,0.012491,0.008324,0.666427,0.222063
15.636951,0.012501,0.008342,0.66732,0.222658
15.652678,0.012511,0.00836,0.668211,0.223253
15.668396,0.012521,0.008378,0.669102,0.223849
15.684107,0.012531,0.008395,0.669992,0.224445
15.69981,0.012541,0.008413,0.670881,0.225041
15.715506,0.012551,0.008431,0.67177,0.225638
15.731194,0.01256,0.008449,0.672658,0.226235
15.746874,0.01257,0.008467,0.673546,0.226832
15.762547,0.01258,0.008485,0.674434,0.227431
15.778212,0.01259,0.008502,0.675321,0.228029
15.793869,0.0126,0.00852,0.676208,0.228629
15.809519,0.01261,0.008538,0.677095,0.229229
15.825161,0.01262,0.008556,0.677982,0.22983
15.840796,0.01263,0.008574,0.678869,0.230432
15.856422,0.01264,0.008592,0.679755,0.231034
15.872042,0.01265,0.00861,0.680642,0.231637
15.887653,0.01266,0.008628,0.681528,0.232241
15.903257,0.01267,0.008646,0.682415,0.232845
15.918856,0.01268,0.008664,0.683301,0.23345
15.934446,0.01269,0.008683,0.684187,0.234056
15.950029,0.0127,0.008701,0.685073,0.234663
15.965605,0.01271,0.008719,0.685959,0.23527
15.981173,0.01272,0.008737,0.686845,0.235878
15.996733,0.012731,0.008755,0.687731,0.236487
16.012285,0.012741,0.008773,0.688617,0.237096
16.027832,0.012751,0.008792,0.689502,0.237706
16.043371,0.012761,0.00881,0.690388,0.238318
16.058903,0.012771,0.008828,0.691273,0.238929
16.074427,0.012781,0.008847,0.692159,0.239542
16.089943,0.012791,0.008865,0.693044,0.240155
16.105452,0.012801,0.008883,0.69393,0.240769
16.120953,0.012812,0.008902,0.694815,0.241384
16.136446,0.012822,0.00892,0.695699,0.241999
16.151932,0.012832,0.008939,0.696583,0.242614
16.16741,0.012842,0.008957,0.697467,0.24323
16.18288,0.012852,0.008975,0.69835,0.243846
16.198343,0.012862,0.008994,0.699233,0.244463
16.213799,0.012873,0.009012,0.700115,0.245081
16.229246,0.012883,0.009031,0.700996,0.245698
16.244688,0.012893,0.009049,0.701877,0.246316
16.260124,0.012903,0.009068,0.702757,0.246934
16.275553,0.012913,0.009086,0.703637,0.247553
16.290974,0.012923,0.009105,0.704516,0.248171
16.306387,0.012933,0.009123,0.705393,0.248789
16.321793,0.012943,0.009141,0.70627,0.249409
16.337191,0.012953,0.00916,0.707146,0.250028
16.352581,0.012963,0.009178,0.70802,0.250646
16.367964,0.012973,0.009197,0.708894,0.251265
16.383339,0.012983,0.009215,0.709767,0.251885
16.398708,0.012993,0.009233,0.710638,0.252503
16.414072,0.013003,0.009252,0.711507,0.253121
16.429428,0.013013,0.00927,0.712376,0.25374
16.444777,0.013022,0.009288,0.713244,0.254358
16.460117,0.013032,0.009306,0.71411,0.254976
16.475451,0.013042,0.009325,0.714975,0.255594
16.490776,0.013052,0.009343,0.715839,0.256213
16.506094,0.013061,0.009361,0.716701,0.25683
16.521404,0.013071,0.009379,0.717563,0.257448
16.536711,0.013081,0.009397,0.718422,0.258065
16.55201,0.01309,0.009415,0.719282,0.258683
16.567301,0.0131,0.009434,0.72014,0.259301
16.582584,0.013109,0.009452,0.720997,0.259918
16.59786,0.013119,0.00947,0.721852,0.260535
16.613129,0.013128,0.009488,0.722707,0.261152
16.628389,0.013138,0.009506,0.723559,0.261769
16.643646,0.013147,0.009524,0.724412,0.262386
16.658895,0.013156,0.009542,0.725263,0.263003
16.674137,0.013166,0.00956,0.726113,0.26362
16.689371,0.013175,0.009578,0.726961,0.264236
16.704597,0.013184,0.009596,0.72781,0.264853
16.719816,0.013194,0.009614,0.728656,0.26547
16.735031,0.013203,0.009631,0.729502,0.266087
16.750238,0.013212,0.009649,0.730347,0.266703
16.765438,0.013221,0.009667,0.73119,0.26732
16.78063,0.01323,0.009685,0.732033,0.267936
16.795815,0.01324,0.009703,0.732875,0.268553
16.810991,0.013249,0.009721,0.733716,0.26917
16.826164,0.013258,0.009739,0.734557,0.269787
16.84133,0.013267,0.009756,0.735396,0.270404
16.856487,0.013276,0.009774,0.736234,0.27102
16.871637,0.013285,0.009792,0.737072,0.271637
16.88678,0.013294,0.00981,0.737907,0.272254
16.901917,0.013303,0.009827,0.738743,0.27287
16.917048,0.013312,0.009845,0.739576,0.273487
16.932171,0.013321,0.009863,0.740408,0.274102
16.947287,0.013329,0.00988,0.741238,0.274717
16.962395,0.013338,0.009898,0.742065,0.275331
16.977497,0.013347,0.009915,0.74289,0.275942
16.992594,0.013355,0.009933,0.74371,0.276552
17.007683,0.013364,0.00995,0.744525,0.277159
17.022764,0.013372,0.009966,0.745334,0.277762
17.037838,0.01338,0.009983,0.746136,0.278359
17.052908,0.013387,0.009999,0.746927,0.27895
17.06797,0.013394,0.010015,0.747706,0.279532
17.083025,0.013401,0.01003,0.748471,0.280105
17.098072,0.013407,0.010044,0.74922,0.280665
17.113113,0.013412,0.010058,0.749949,0.281211
17.128149,0.013416,0.010071,0.750656,0.281742
17.143177,0.01342,0.010083,0.75134,0.282256
17.158197,0.013422,0.010094,0.751998,0.28275
17.17321,0.013424,0.010103,0.752627,0.283224
17.188219,0.013424,0.010112,0.753228,0.283676
17.20322,0.013424,0.010119,0.753798,0.284106
17.218214,0.013422,0.010125,0.754338,0.284513
17.2332,0.013419,0.010129,0.754846,0.284897
17.248182,0.013415,0.010133,0.755324,0.285257
17.263157,0.01341,0.010135,0.755773,0.285597
17.278124,0.013404,0.010136,0.756193,0.285914
17.293083,0.013397,0.010136,0.756585,0.286211
17.308039,0.013389,0.010135,0.75695,0.286487
17.322987,0.01338,0.010132,0.757291,0.286745
17.337927,0.01337,0.010129,0.757608,0.286985
17.352861,0.013359,0.010125,0.757905,0.28721
17.36779,0.013348,0.01012,0.75818,0.287419
17.382711,0.013336,0.010114,0.758438,0.287614
17.397625,0.013323,0.010108,0.758678,0.287796
17.412533,0.01331,0.010101,0.758905,0.287968
17.427435,0.013296,0.010093,0.759117,0.288129
17.442329,0.013282,0.010085,0.759316,0.28828
17.457216,0.013267,0.010077,0.759505,0.288424
17.472099,0.013253,0.010068,0.759683,0.288559
17.486975,0.013237,0.010058,0.759853,0.288688
17.501842,0.013222,0.010049,0.760014,0.288811
17.516705,0.013206,0.010039,0.760168,0.288927
17.531561,0.01319,0.010029,0.760314,0.289039
17.54641,0.013174,0.010018,0.760456,0.289147
17.561251,0.013158,0.010008,0.760591,0.289249
17.576088,0.013141,0.009997,0.760722,0.289349
17.590918,0.013124,0.009986,0.760848,0.289445
17.60574,0.013108,0.009975,0.760972,0.289539
17.620558,0.013091,0.009963,0.761091,0.28963
17.635368,0.013074,0.009952,0.761208,0.289719
17.650171,0.013057,0.00994,0.761321,0.289805
17.664968,0.01304,0.009929,0.761433,0.28989
17.67976,0.013022,0.009917,0.761543,0.289974
17.694544,0.013005,0.009905,0.761651,0.290056
17.709322,0.012988,0.009894,0.761755,0.290135
17.724094,0.012971,0.009882,0.761859,0.290215
17.738859,0.012953,0.00987,0.761962,0.290293
17.753618,0.012936,0.009858,0.762063,0.29037
17.768372,0.012918,0.009846,0.762163,0.290446
17.783117,0.012901,0.009834,0.762262,0.290522
17.797855,0.012883,0.009822,0.762359,0.290596
17.81259,0.012866,0.00981,0.762457,0.29067
17.827316,0.012849,0.009798,0.762553,0.290744
17.842037,0.012831,0.009786,0.762649,0.290817
17.856752,0.012814,0.009773,0.762744,0.290889
17.87146,0.012796,0.009761,0.762839,0.290962
17.886162,0.012779,0.009749,0.762932,0.291033
17.900858,0.012761,0.009737,0.763027,0.291105
17.915546,0.012744,0.009725,0.763119,0.291176
17.930229,0.012726,0.009713,0.763211,0.291246
17.944906,0.012709,0.009701,0.763304,0.291316
17.959576,0.012691,0.009688,0.763396,0.291386
17.974239,0.012674,0.009676,0.763487,0.291456
17.988897,0.012656,0.009664,0.763579,0.291526
18.003548,0.012639,0.009652,0.763669,0.291595
18.018194,0.012621,0.00964,0.76376,0.291665
18.032833,0.012604,0.009627,0.76385,0.291734
18.047464,0.012586,0.009615,0.76394,0.291802
18.062092,0.012569,0.009603,0.76403,0.291871
18.076712,0.012552,0.009591,0.764121,0.29194
18.091326,0.012534,0.009579,0.76421,0.292008
18.105934,0.012517,0.009567,0.764299,0.292077
18.120535,0.012499,0.009554,0.764389,0.292145
18.135132,0.012482,0.009542,0.764477,0.292213
18.149721,0.012465,0.00953,0.764566,0.292281
18.164303,0.012447,0.009518,0.764655,0.292348
18.178881,0.01243,0.009506,0.764743,0.292416
18.193451,0.012413,0.009493,0.764831,0.292483
18.208015,0.012395,0.009481,0.764919,0.29255
18.222574,0.012378,0.009469,0.765007,0.292618
18.237125,0.012361,0.009457,0.765095,0.292685
18.251673,0.012343,0.009445,0.765182,0.292752
18.266212,0.012326,0.009433,0.76527,0.292819
18.280746,0.012309,0.009421,0.765357,0.292886
18.295275,0.012292,0.009408,0.765444,0.292952
18.309795,0.012274,0.009396,0.765531,0.293019
18.324312,0.012257,0.009384,0.765618,0.293085
18.338821,0.01224,0.009372,0.765705,0.293152
18.353325,0.012223,0.00936,0.765791,0.293218
18.367823,0.012205,0.009348,0.765877,0.293284
18.382313,0.012188,0.009336,0.765965,0.293351
18.396799,0.012171,0.009324,0.766051,0.293417
18.411278,0.012154,0.009312,0.766137,0.293483
18.425751,0.012137,0.0093,0.766223,0.293549
18.440218,0.01212,0.009287,0.76631,0.293615
18.454679,0.012103,0.009275,0.766396,0.293681
18.469135,0.012086,0.009263,0.766482,0.293747
18.483583,0.012068,0.009251,0.766567,0.293813
18.498028,0.012051,0.009239,0.766653,0.293878
18.512465,0.012034,0.009227,0.766739,0.293944
18.526896,0.012017,0.009215,0.766823,0.294009
18.541321,0.012,0.009203,0.766908,0.294074
18.55574,0.011983,0.009191,0.766994,0.29414
18.570154,0.011966,0.009179,0.767079,0.294205
18.58456,0.011949,0.009167,0.767164,0.29427
18.598963,0.011932,0.009155,0.767249,0.294336
18.613358,0.011915,0.009143,0.767333,0.2944
18.627748,0.011898,0.009131,0.767419,0.294466
18.642132,0.011881,0.009119,0.767504,0.294531
18.656509,0.011864,0.009107,0.767588,0.294596
18.670881,0.011848,0.009095,0.767673,0.294661
18.685247,0.011831,0.009083,0.767757,0.294726
18.699608,0.011814,0.009071,0.767842,0.29479
18.713961,0.011797,0.009059,0.767926,0.294855
18.72831,0.01178,0.009047,0.768011,0.29492
18.742651,0.011763,0.009035,0.768095,0.294985
18.756989,0.011746,0.009023,0.768178,0.295049
18.771318,0.01173,0.009011,0.768262,0.295113
18.785645,0.011713,0.008999,0.768346,0.295178
18.799963,0.011696,0.008988,0.76843,0.295242
18.814278,0.011679,0.008976,0.768513,0.295306
18.828585,0.011662,0.008964,0.768597,0.29537
18.842886,0.011646,0.008952,0.76868,0.295435
18.857182,0.011629,0.00894,0.768764,0.295499
18.871471,0.011612,0.008928,0.768847,0.295563
18.885756,0.011596,0.008916,0.76893,0.295627
18.900034,0.011579,0.008904,0.769014,0.295691
18.914307,0.011562,0.008892,0.769097,0.295755
18.928574,0.011546,0.008881,0.76918,0.295819
18.942835,0.011529,0.008869,0.769263,0.295882
18.95709,0.011512,0.008857,0.769346,0.295946
18.97134,0.011496,0.008845,0.769429,0.29601
18.985584,0.011479,0.008833,0.769512,0.296074
18.999823,0.011462,0.008821,0.769594,0.296137
19.014055,0.011446,0.00881,0.769677,0.296201
19.028282,0.011429,0.008798,0.769759,0.296265
19.042503,0.011413,0.008786,0.769841,0.296328
19.056719,0.011396,0.008774,0.769923,0.296391
19.070929,0.01138,0.008762,0.770006,0.296455
19.085133,0.011363,0.008751,0.770088,0.296518
19.099331,0.011347,0.008739,0.770171,0.296581
19.113523,0.01133,0.008727,0.770253,0.296645
19.12771,0.011314,0.008715,0.770334,0.296708
19.141891,0.011297,0.008704,0.770416,0.29677
19.156067,0.011281,0.008692,0.770498,0.296834
19.170237,0.011264,0.00868,0.77058,0.296896
19.184401,0.011248,0.008668,0.770661,0.296959
19.198559,0.011231,0.008657,0.770743,0.297022
19.212711,0.011215,0.008645,0.770825,0.297086
19.226858,0.011199,0.008633,0.770906,0.297148
19.240999,0.011182,0.008621,0.770988,0.297211
19.255135,0.011166,0.00861,0.771069,0.297274
19.269266,0.01115,0.008598,0.77115,0.297336
19.28339,0.011133,0.008586,0.771231,0.297399
19.29751,0.011117,0.008575,0.771313,0.297462
19.311623,0.011101,0.008563,0.771394,0.297525
19.325731,0.011084,0.008551,0.771475,0.297587
19.339832,0.011068,0.00854,0.771556,0.297649
19.35393,0.011052,0.008528,0.771637,0.297712
19.368021,0.011035,0.008516,0.771717,0.297774
19.382107,0.011019,0.008505,0.771798,0.297836
19.396187,0.011003,0.008493,0.771879,0.297898
19.410261,0.010987,0.008481,0.77196,0.297961
19.42433,0.010971,0.00847,0.772039,0.298022
19.438393,0.010954,0.008458,0.77212,0.298084
19.452452,0.010938,0.008446,0.772201,0.298147
19.466503,0.010922,0.008435,0.772281,0.298209
19.480551,0.010906,0.008423,0.772362,0.298272
19.494591,0.01089,0.008412,0.772442,0.298333
19.508627,0.010874,0.0084,0.772523,0.298396
19.522657,0.010857,0.008388,0.772603,0.298458
19.536682,0.010841,0.008377,0.772683,0.29852
19.550701,0.010825,0.008365,0.772763,0.298581
19.564714,0.010809,0.008354,0.772843,0.298643
19.578724,0.010793,0.008342,0.772923,0.298705
19.592726,0.010777,0.008331,0.773003,0.298767
19.606724,0.010761,0.008319,0.773083,0.298828
19.620716,0.010745,0.008308,0.773162,0.29889
19.634703,0.010729,0.008296,0.773242,0.298951
19.648684,0.010713,0.008284,0.773321,0.299013
19.662659,0.010697,0.008273,0.7734,0.299074
19.67663,0.010681,0.008261,0.77348,0.299136
19.690594,0.010665,0.00825,0.77356,0.299197
19.704554,0.010649,0.008238,0.77364,0.299259
19.718508,0.010633,0.008227,0.773719,0.299321
19.732456,0.010617,0.008215,0.773799,0.299383
19.746399,0.010601,0.008204,0.773877,0.299443
19.760336,0.010585,0.008193,0.773957,0.299505
19.774269,0.010569,0.008181,0.774036,0.299566
19.788197,0.010553,0.00817,0.774116,0.299628
19.802118,0.010538,0.008158,0.774195,0.299689
19.816034,0.010522,0.008147,0.774274,0.29975
19.829945,0.010506,0.008135,0.774353,0.299811
19.843851,0.01049,0.008124,0.774432,0.299873
19.857752,0.010474,0.008112,0.774512,0.299934
19.871647,0.010458,0.008101,0.77459,0.299995
19.885536,0.010443,0.00809,0.774669,0.300056
19.89942,0.010427,0.008078,0.774748,0.300117
19.9133,0.010411,0.008067,0.774826,0.300178
19.927174,0.010395,0.008055,0.774905,0.300239
19.941042,0.01038,0.008044,0.774984,0.3003
19.954905,0.010364,0.008033,0.775063,0.300361
19.968761,0.010348,0.008021,0.775141,0.300422
19.982615,0.010332,0.00801,0.77522,0.300483
19.996462,0.010317,0.007999,0.775298,0.300544
20.010303,0.010301,0.007987,0.775376,0.300604
20.024141,0.010285,0.007976,0.775455,0.300665
20.037973,0.01027,0.007964,0.775533,0.300726
20.0518,0.010254,0.007953,0.775612,0.300787
20.06562,0.010238,0.007942,0.77569,0.300847
20.079435,0.010223,0.00793,0.775768,0.300908
20.093246,0.010207,0.007919,0.775847,0.300969
20.107052,0.010192,0.007908,0.775925,0.30103
20.120852,0.010176,0.007897,0.776004,0.301091
20.134647,0.01016,0.007885,0.776082,0.301151
20.148438,0.010145,0.007874,0.77616,0.301212
20.162222,0.010129,0.007863,0.776238,0.301273
20.176003,0.010114,0.007851,0.776317,0.301334
20.189775,0.010098,0.00784,0.776395,0.301395
20.203545,0.010083,0.007829,0.776473,0.301455
20.217308,0.010067,0.007818,0.776551,0.301516
20.231066,0.010052,0.007806,0.776629,0.301576
20.24482,0.010036,0.007795,0.776707,0.301637
20.258568,0.010021,0.007784,0.776786,0.301698
20.27231,0.010005,0.007773,0.776864,0.301759
20.286049,0.00999,0.007761,0.776942,0.30182
20.299782,0.009974,0.00775,0.777021,0.30188
20.313509,0.009959,0.007739,0.777098,0.301941
20.327232,0.009943,0.007728,0.777177,0.302002
20.34095,0.009928,0.007717,0.777256,0.302063
20.354662,0.009913,0.007705,0.777334,0.302124
20.36837,0.009897,0.007694,0.777413,0.302185
20.382072,0.009882,0.007683,0.777491,0.302246
20.395769,0.009866,0.007672,0.77757,0.302308
20.409462,0.009851,0.007661,0.777649,0.302369
20.423149,0.009836,0.007649,0.777728,0.30243
20.436831,0.00982,0.007638,0.777806,0.302491
20.450508,0.009805,0.007627,0.777886,0.302553
20.46418,0.009789,0.007616,0.777966,0.302615
20.477846,0.009774,0.007605,0.778046,0.302678
20.491508,0.009759,0.007594,0.778126,0.30274
20.505165,0.009743,0.007582,0.778207,0.302803
20.518816,0.009728,0.007571,0.778288,0.302866
20.532463,0.009713,0.00756,0.778371,0.30293
20.546104,0.009697,0.007549,0.778454,0.302995
20.55974,0.009682,0.007538,0.778538,0.303061
20.573372,0.009666,0.007526,0.778625,0.303128
20.586998,0.009651,0.007515,0.778712,0.303196
20.600618,0.009635,0.007504,0.7788,0.303265
20.614235,0.00962,0.007493,0.778892,0.303336
20.627846,0.009604,0.007481,0.778986,0.303409
20.641451,0.009588,0.00747,0.779083,0.303485
20.655052,0.009572,0.007459,0.779183,0.303563
20.66865,0.009556,0.007447,0.779288,0.303645
20.682241,0.00954,0.007436,0.779397,0.30373
20.695827,0.009524,0.007424,0.779513,0.30382
20.70941,0.009508,0.007412,0.779634,0.303915
20.722986,0.009491,0.007401,0.779764,0.304016
20.736557,0.009474,0.007389,0.779903,0.304124
20.750124,0.009457,0.007377,0.780051,0.30424
20.763685,0.009439,0.007364,0.780214,0.304367
20.777241,0.009421,0.007352,0.78039,0.304504
20.790792,0.009402,0.007339,0.780583,0.304655
20.80434,0.009383,0.007326,0.780796,0.304821
20.817883,0.009363,0.007313,0.78103,0.305004
20.831419,0.009343,0.007299,0.78129,0.305207
20.844952,0.009321,0.007285,0.78158,0.305434
20.858479,0.009299,0.007271,0.781904,0.305687
20.872,0.009275,0.007256,0.782267,0.305971
20.885517,0.00925,0.00724,0.782673,0.306289
20.899031,0.009224,0.007223,0.783129,0.306646
20.912539,0.009195,0.007206,0.783642,0.307047
20.926041,0.009166,0.007188,0.784216,0.307498
20.939539,0.009133,0.007168,0.784861,0.308003
20.953032,0.009099,0.007148,0.785582,0.30857
20.96652,0.009062,0.007127,0.786388,0.309203
20.980003,0.009023,0.007104,0.787285,0.309909
20.993483,0.008981,0.007079,0.78828,0.310692
21.006956,0.008935,0.007053,0.789378,0.311558
21.020424,0.008887,0.007026,0.790583,0.31251
21.033888,0.008835,0.006997,0.791898,0.313551
21.047348,0.008781,0.006966,0.793324,0.314682
21.060802,0.008723,0.006934,0.794858,0.315899
21.074251,0.008663,0.0069,0.796494,0.317202
21.087696,0.0086,0.006864,0.798225,0.318582
21.101135,0.008534,0.006828,0.800038,0.32003
21.114571,0.008468,0.00679,0.801917,0.321536
21.128,0.0084,0.006752,0.803846,0.323085
21.141426,0.008331,0.006713,0.805804,0.32466
21.154846,0.008263,0.006674,0.807772,0.326247
21.168262,0.008195,0.006636,0.809725,0.327828
21.181673,0.008128,0.006597,0.811645,0.329384
21.19508,0.008064,0.00656,0.813512,0.330901
21.208481,0.008001,0.006523,0.815308,0.332364
21.221878,0.007941,0.006488,0.817022,0.333762
21.23527,0.007884,0.006455,0.81864,0.335086
21.248657,0.007831,0.006422,0.820158,0.336329
21.262039,0.00778,0.006392,0.82157,0.337489
21.275417,0.007732,0.006363,0.822876,0.338563
21.28879,0.007688,0.006335,0.824078,0.339552
21.302158,0.007646,0.00631,0.825178,0.340459
21.315523,0.007607,0.006285,0.826183,0.341289
21.328882,0.007571,0.006262,0.827098,0.342046
21.342236,0.007537,0.00624,0.827931,0.342735
21.355585,0.007506,0.00622,0.828687,0.343361
21.368931,0.007476,0.0062,0.829376,0.343932
21.382271,0.007448,0.006182,0.830003,0.344453
21.395607,0.007422,0.006164,0.830577,0.344929
21.408939,0.007397,0.006147,0.831103,0.345366
21.422268,0.007373,0.006131,0.831586,0.345768
21.435593,0.00735,0.006115,0.832032,0.346139
21.448914,0.007328,0.0061,0.832446,0.346483
21.462233,0.007307,0.006085,0.832832,0.346805
21.47555,0.007287,0.006071,0.833194,0.347106
21.488865,0.007267,0.006057,0.833536,0.347391
21.502178,0.007247,0.006043,0.833859,0.34766
21.515491,0.007229,0.00603,0.834167,0.347917
21.528805,0.00721,0.006017,0.834461,0.348162
21.542114,0.007192,0.006003,0.834743,0.348398
21.555424,0.007174,0.005991,0.835015,0.348625
21.568733,0.007157,0.005978,0.835279,0.348845
21.582043,0.007139,0.005965,0.835536,0.34906
21.595352,0.007122,0.005953,0.835786,0.349269
21.608662,0.007105,0.00594,0.83603,0.349473
21.621971,0.007088,0.005928,0.83627,0.349674
21.635284,0.007072,0.005915,0.836505,0.349871
21.648598,0.007055,0.005903,0.836737,0.350065
21.661911,0.007038,0.005891,0.836966,0.350256
21.675224,0.007022,0.005879,0.837192,0.350445
21.68854,0.007006,0.005867,0.837415,0.350632
21.701857,0.00699,0.005855,0.837636,0.350817
21.715174,0.006973,0.005843,0.837854,0.351
21.728493,0.006957,0.005831,0.838071,0.351182
21.741814,0.006941,0.005819,0.838286,0.351361
21.755135,0.006925,0.005807,0.8385,0.351541
21.768457,0.006909,0.005795,0.838712,0.351719
21.781782,0.006893,0.005783,0.838923,0.351896
21.795107,0.006878,0.005771,0.839133,0.352072
21.808435,0.006862,0.005759,0.839341,0.352247
21.821764,0.006846,0.005748,0.839549,0.352421
21.835096,0.00683,0.005736,0.839755,0.352594
21.848429,0.006815,0.005724,0.839961,0.352767
21.861763,0.006799,0.005712,0.840165,0.352939
21.875099,0.006784,0.005701,0.840369,0.35311
21.888437,0.006768,0.005689,0.840571,0.35328
21.901777,0.006753,0.005677,0.840773,0.35345
21.915119,0.006737,0.005666,0.840975,0.353619
21.928463,0.006722,0.005654,0.841174,0.353787
21.941807,0.006706,0.005642,0.841375,0.353956
21.955154,0.006691,0.005631,0.841574,0.354123
21.968502,0.006676,0.005619,0.841773,0.354291
21.981853,0.00666,0.005608,0.84197,0.354457
21.995205,0.006645,0.005596,0.842167,0.354623
22.00856,0.00663,0.005585,0.842365,0.354789
22.021915,0.006615,0.005573,0.842561,0.354955
22.035275,0.006599,0.005562,0.842756,0.355119
22.048634,0.006584,0.00555,0.842952,0.355284
22.061996,0.006569,0.005539,0.843146,0.355448
22.075359,0.006554,0.005527,0.84334,0.355611
22.088726,0.006539,0.005516,0.843534,0.355775
22.102093,0.006524,0.005504,0.843727,0.355938
22.115463,0.006509,0.005493,0.84392,0.3561
22.128836,0.006494,0.005482,0.844112,0.356263
22.14221,0.006479,0.00547,0.844305,0.356425
22.155586,0.006464,0.005459,0.844496,0.356587
22.168964,0.006449,0.005447,0.844687,0.356748
22.182344,0.006434,0.005436,0.844878,0.35691
22.195726,0.006419,0.005425,0.845069,0.357071
22.20911,0.006404,0.005413,0.84526,0.357232
22.222496,0.00639,0.005402,0.845449,0.357392
22.235884,0.006375,0.005391,0.845638,0.357552
22.249273,0.00636,0.00538,0.845826,0.357711
22.262665,0.006345,0.005368,0.846016,0.357871
22.276058,0.006331,0.005357,0.846205,0.358031
22.289455,0.006316,0.005346,0.846393,0.358191
22.302853,0.006301,0.005334,0.846581,0.35835
22.316254,0.006287,0.005323,0.846769,0.358509
22.329655,0.006272,0.005312,0.846956,0.358667
22.34306,0.006257,0.005301,0.847143,0.358826
22.356464,0.006243,0.00529,0.847331,0.358984
22.369873,0.006228,0.005278,0.847517,0.359142
22.383282,0.006214,0.005267,0.847704,0.359301
22.396694,0.006199,0.005256,0.847891,0.359459
22.410109,0.006184,0.005245,0.848077,0.359618
22.423525,0.00617,0.005234,0.848264,0.359775
22.436943,0.006155,0.005223,0.848448,0.359932
22.450363,0.006141,0.005211,0.848634,0.36009
22.463785,0.006127,0.0052,0.84882,0.360247
22.477209,0.006112,0.005189,0.849006,0.360405
22.490637,0.006098,0.005178,0.849191,0.360563
22.504065,0.006083,0.005167,0.849376,0.360719
22.517496,0.006069,0.005156,0.84956,0.360876
22.530928,0.006055,0.005145,0.849745,0.361033
22.544363,0.00604,0.005134,0.84993,0.36119
22.557798,0.006026,0.005123,0.850114,0.361347
22.571238,0.006012,0.005112,0.850299,0.361504
22.584679,0.005997,0.005101,0.850483,0.361661
22.598122,0.005983,0.00509,0.850668,0.361818
22.611567,0.005969,0.005079,0.850852,0.361974
22.625013,0.005955,0.005068,0.851036,0.362131
22.638462,0.00594,0.005057,0.85122,0.362287
22.651913,0.005926,0.005046,0.851403,0.362443
22.665367,0.005912,0.005035,0.851586,0.3626
22.678822,0.005898,0.005024,0.851771,0.362757
22.69228,0.005884,0.005013,0.851954,0.362913
22.705738,0.00587,0.005002,0.852137,0.363068
22.7192,0.005855,0.004991,0.85232,0.363225
22.732664,0.005841,0.00498,0.852504,0.363381
22.74613,0.005827,0.004969,0.852687,0.363537
22.759598,0.005813,0.004958,0.85287,0.363694
22.773067,0.005799,0.004947,0.853052,0.363849
22.786539,0.005785,0.004936,0.853235,0.364005
22.800013,0.005771,0.004925,0.853418,0.364161
22.81349,0.005757,0.004914,0.8536,0.364317
22.826967,0.005743,0.004903,0.853783,0.364472
22.840448,0.005729,0.004893,0.853965,0.364628
22.853931,0.005715,0.004882,0.854147,0.364784
22.867416,0.005701,0.004871,0.85433,0.364939
22.880903,0.005687,0.00486,0.854512,0.365095
22.894392,0.005674,0.004849,0.854694,0.365251
22.907883,0.00566,0.004838,0.854876,0.365406
22.921375,0.005646,0.004827,0.855058,0.365562
22.934872,0.005632,0.004817,0.855241,0.365718
22.948368,0.005618,0.004806,0.855422,0.365874
22.961868,0.005604,0.004795,0.855605,0.36603
22.97537,0.005591,0.004784,0.855787,0.366186
22.988874,0.005577,0.004774,0.855968,0.366341
23.00238,0.005563,0.004763,0.85615,0.366497
23.015888,0.005549,0.004752,0.856332,0.366652
23.029398,0.005536,0.004741,0.856513,0.366808
23.04291,0.005522,0.004731,0.856695,0.366963
23.056425,0.005508,0.00472,0.856877,0.367119
23.069941,0.005494,0.004709,0.857059,0.367275
23.08346,0.005481,0.004698,0.857239,0.36743
23.096981,0.005467,0.004688,0.857421,0.367585
23.110504,0.005454,0.004677,0.857602,0.367741
23.124029,0.00544,0.004666,0.857784,0.367896
23.137556,0.005426,0.004656,0.857965,0.368052
23.151087,0.005413,0.004645,0.858146,0.368208
23.164618,0.005399,0.004634,0.858328,0.368363
23.178152,0.005386,0.004624,0.858508,0.368518
23.191689,0.005372,0.004613,0.858689,0.368673
23.205227,0.005359,0.004602,0.85887,0.368829
23.218767,0.005345,0.004592,0.859051,0.368985
23.232309,0.005332,0.004581,0.859233,0.36914
23.245855,0.005318,0.00457,0.859414,0.369296
23.259401,0.005305,0.00456,0.859595,0.369452
23.272951,0.005291,0.004549,0.859776,0.369607
23.286503,0.005278,0.004539,0.859957,0.369763
23.300056,0.005264,0.004528,0.860139,0.369919
23.313612,0.005251,0.004518,0.860319,0.370075
23.327169,0.005238,0.004507,0.8605,0.37023
23.340731,0.005224,0.004496,0.860681,0.370386
23.354292,0.005211,0.004486,0.860862,0.370542
23.367857,0.005198,0.004475,0.861043,0.370697
23.381424,0.005184,0.004465,0.861223,0.370853
23.394993,0.005171,0.004454,0.861403,0.371008
23.408564,0.005158,0.004444,0.861585,0.371165
23.422136,0.005144,0.004433,0.861767,0.371321
23.435713,0.005131,0.004423,0.861947,0.371477
23.449289,0.005118,0.004412,0.862128,0.371632
23.46287,0.005105,0.004402,0.862309,0.371789
23.476452,0.005092,0.004391,0.86249,0.371945
23.490036,0.005078,0.004381,0.862671,0.372101
23.503622,0.005065,0.004371,0.862853,0.372257
23.51721,0.005052,0.00436,0.863034,0.372414
23.530802,0.005039,0.00435,0.863215,0.37257
23.544395,0.005026,0.004339,0.863395,0.372726
23.557991,0.005013,0.004329,0.863577,0.372882
23.571589,0.005,0.004318,0.863758,0.373039
23.585188,0.004986,0.004308,0.863938,0.373194
23.598791,0.004973,0.004298,0.864119,0.37335
23.612394,0.00496,0.004287,0.864299,0.373506
23.626001,0.004947,0.004277,0.864479,0.373662
23.63961,0.004934,0.004267,0.864659,0.373818
23.653221,0.004921,0.004256,0.86484,0.373974
23.666836,0.004908,0.004246,0.865021,0.374131
23.68045,0.004895,0.004236,0.865202,0.374287
23.694069,0.004882,0.004225,0.865383,0.374444
23.707689,0.00487,0.004215,0.865564,0.374601
23.721312,0.004857,0.004205,0.865745,0.374757
23.734936,0.004844,0.004194,0.865925,0.374913
23.748562,0.004831,0.004184,0.866107,0.37507
23.762192,0.004818,0.004174,0.866287,0.375227
23.775824,0.004805,0.004163,0.866468,0.375384
23.789457,0.004792,0.004153,0.866649,0.37554
23.803093,0.004779,0.004143,0.86683,0.375697
23.81673,0.004767,0.004133,0.867011,0.375854
23.830372,0.004754,0.004122,0.867191,0.37601
23.844013,0.004741,0.004112,0.867373,0.376168
23.857658,0.004728,0.004102,0.867553,0.376324
23.871305,0.004715,0.004092,0.867733,0.37648
23.884954,0.004703,0.004082,0.867915,0.376638
23.898607,0.00469,0.004071,0.868095,0.376794
23.91226,0.004677,0.004061,0.868275,0.376951
23.925917,0.004665,0.004051,0.868456,0.377108
23.939575,0.004652,0.004041,0.868637,0.377266
23.953236,0.004639,0.004031,0.868819,0.377423
23.9669,0.004626,0.00402,0.869,0.377581
23.980564,0.004614,0.00401,0.869181,0.377738
23.994232,0.004601,0.004,0.869362,0.377895
24.007902,0.004589,0.00399,0.869543,0.378053
24.021574,0.004576,0.00398,0.869724,0.37821
24.03525,0.004563,0.00397,0.869905,0.378367
24.048927,0.004551,0.00396,0.870085,0.378524
24.062607,0.004538,0.003949,0.870267,0.378682
24.076288,0.004526,0.003939,0.870447,0.378839
24.089972,0.004513,0.003929,0.870628,0.378997
24.103659,0.004501,0.003919,0.870809,0.379154
24.117348,0.004488,0.003909,0.87099,0.379312
24.131039,0.004476,0.003899,0.871171,0.379469
24.144732,0.004463,0.003889,0.871352,0.379627
24.158426,0.004451,0.003879,0.871532,0.379784
24.172125,0.004438,0.003869,0.871714,0.379943
24.185825,0.004426,0.003859,0.871896,0.380101
24.199528,0.004413,0.003849,0.872077,0.380259
24.213234,0.004401,0.003839,0.872258,0.380417
24.22694,0.004389,0.003829,0.872439,0.380575
24.24065,0.004376,0.003819,0.87262,0.380733
24.254362,0.004364,0.003809,0.8728,0.38089
24.268076,0.004352,0.003799,0.872981,0.381048
24.281794,0.004339,0.003789,0.873163,0.381207
24.295511,0.004327,0.003779,0.873345,0.381366
24.309233,0.004315,0.003769,0.873526,0.381523
24.322956,0.004302,0.003759,0.873707,0.381682
24.336681,0.00429,0.003749,0.873888,0.38184
24.35041,0.004278,0.003739,0.87407,0.381999
24.364141,0.004266,0.003729,0.874252,0.382158
24.377874,0.004253,0.003719,0.874434,0.382317
24.391611,0.004241,0.003709,0.874615,0.382476
24.405348,0.004229,0.003699,0.874797,0.382635
24.419088,0.004217,0.00369,0.874979,0.382794
24.432831,0.004205,0.00368,0.875161,0.382954
24.446575,0.004192,0.00367,0.875343,0.383112
24.460323,0.00418,0.00366,0.875524,0.383271
24.474073,0.004168,0.00365,0.875706,0.383431
24.487825,0.004156,0.00364,0.875888,0.38359
24.501579,0.004144,0.00363,0.87607,0.38375
24.515335,0.004132,0.003621,0.876252,0.383909
24.529095,0.00412,0.003611,0.876434,0.384068
24.542856,0.004108,0.003601,0.876617,0.384228
24.55662,0.004096,0.003591,0.876799,0.384388
24.570387,0.004084,0.003581,0.876982,0.384548
24.584156,0.004072,0.003571,0.877164,0.384708
24.597927,0.00406,0.003562,0.877347,0.384869
24.6117,0.004048,0.003552,0.87753,0.385029
24.625475,0.004036,0.003542,0.877713,0.38519
24.639254,0.004024,0.003532,0.877895,0.38535
24.653034,0.004012,0.003523,0.878077,0.38551
24.666817,0.004,0.003513,0.87826,0.38567
24.680603,0.003988,0.003503,0.878444,0.385832
24.694391,0.003976,0.003493,0.878627,0.385992
24.708181,0.003964,0.003484,0.878809,0.386153
24.721975,0.003952,0.003474,0.878993,0.386314
24.735769,0.00394,0.003464,0.879176,0.386476
24.749567,0.003928,0.003454,0.879359,0.386636
24.763367,0.003917,0.003445,0.879543,0.386798
24.777168,0.003905,0.003435,0.879727,0.38696
24.790974,0.003893,0.003425,0.87991,0.387121
24.804781,0.003881,0.003416,0.880093,0.387282
24.81859,0.003869,0.003406,0.880277,0.387444
24.832403,0.003858,0.003396,0.880461,0.387606
24.846218,0.003846,0.003387,0.880645,0.387768
24.860035,0.003834,0.003377,0.88083,0.387931
24.873856,0.003822,0.003367,0.881014,0.388093
24.887678,0.003811,0.003358,0.881198,0.388255
24.901503,0.003799,0.003348,0.881383,0.388418
24.915329,0.003787,0.003339,0.881568,0.388581
24.929157,0.003775,0.003329,0.881753,0.388745
24.942989,0.003764,0.003319,0.881938,0.388908
24.956823,0.003752,0.00331,0.882123,0.389071
24.970659,0.00374,0.0033,0.882309,0.389235
24.984499,0.003729,0.003291,0.882496,0.389399
24.998341,0.003717,0.003281,0.882682,0.389564
25.012184,0.003705,0.003271,0.882868,0.389728
25.026031,0.003694,0.003262,0.883056,0.389894
25.039881,0.003682,0.003252,0.883244,0.39006
25.053732,0.003671,0.003243,0.883433,0.390227
25.067587,0.003659,0.003233,0.883623,0.390394
25.081444,0.003647,0.003224,0.883812,0.390562
25.095303,0.003636,0.003214,0.884003,0.39073
25.109165,0.003624,0.003204,0.884196,0.390901
25.123028,0.003613,0.003195,0.884389,0.391072
25.136894,0.003601,0.003185,0.884585,0.391245
25.150763,0.003589,0.003176,0.884783,0.39142
25.164633,0.003577,0.003166,0.884982,0.391597
25.178507,0.003566,0.003156,0.885184,0.391775
25.192383,0.003554,0.003147,0.885389,0.391956
25.206261,0.003542,0.003137,0.885597,0.392141
25.220142,0.00353,0.003127,0.88581,0.39233
25.234026,0.003518,0.003117,0.886029,0.392523
25.247911,0.003506,0.003107,0.886252,0.392722
25.261801,0.003494,0.003097,0.886483,0.392926
25.275692,0.003482,0.003087,0.886722,0.393138
25.289585,0.003469,0.003077,0.88697,0.393357
25.303482,0.003457,0.003067,0.887229,0.393588
25.317381,0.003444,0.003056,0.887502,0.39383
25.331282,0.003431,0.003046,0.887789,0.394085
25.345186,0.003417,0.003035,0.888094,0.394355
25.359093,0.003404,0.003024,0.88842,0.394645
25.373001,0.003389,0.003012,0.888771,0.394957
25.386913,0.003375,0.003001,0.889149,0.395293
25.400827,0.003359,0.002988,0.889559,0.395658
25.414743,0.003343,0.002976,0.890007,0.396056
25.428663,0.003327,0.002963,0.8905,0.396495
25.442585,0.003309,0.002949,0.891041,0.396977
25.456509,0.003291,0.002934,0.891638,0.397509
25.470436,0.003271,0.002919,0.8923,0.398099
25.484365,0.00325,0.002903,0.893033,0.398754
25.498297,0.003228,0.002885,0.893847,0.399481
25.512232,0.003204,0.002867,0.894749,0.400288
25.526169,0.003179,0.002848,0.89575,0.401184
25.540108,0.003152,0.002827,0.896859,0.402178
25.55405,0.003123,0.002805,0.89808,0.403274
25.567995,0.003092,0.002781,0.89942,0.404479
25.581942,0.003059,0.002756,0.900884,0.405796
25.595892,0.003024,0.002729,0.902471,0.407227
25.609844,0.002987,0.002701,0.904177,0.408768
25.623798,0.002949,0.002672,0.905997,0.410415
25.637756,0.002909,0.002641,0.907915,0.412155
25.651716,0.002869,0.00261,0.909916,0.413973
25.665678,0.002827,0.002578,0.911978,0.415852
25.679644,0.002785,0.002546,0.914078,0.417769
25.693611,0.002744,0.002514,0.916187,0.419699
25.707581,0.002703,0.002482,0.918277,0.421617
25.721554,0.002663,0.002451,0.920324,0.423498
25.735529,0.002624,0.002421,0.922303,0.425321
25.749506,0.002588,0.002392,0.924192,0.427065
25.763487,0.002553,0.002364,0.92598,0.42872
25.77747,0.00252,0.002338,0.927652,0.430269
25.791456,0.00249,0.002313,0.929206,0.431712
25.805445,0.002461,0.00229,0.930639,0.433044
25.819437,0.002434,0.002269,0.931955,0.43427
25.833431,0.00241,0.002249,0.933159,0.435392
25.847427,0.002387,0.00223,0.93426,0.43642
25.861427,0.002366,0.002212,0.935266,0.437361
25.875429,0.002346,0.002196,0.936186,0.438222
25.889433,0.002327,0.00218,0.93703,0.439012
25.90344,0.002309,0.002166,0.937808,0.439741
25.91745,0.002293,0.002152,0.938527,0.440416
25.931461,0.002277,0.002138,0.939196,0.441044
25.945477,0.002262,0.002126,0.939821,0.441632
25.959494,0.002247,0.002113,0.94041,0.442186
25.973513,0.002233,0.002102,0.940968,0.44271
25.987535,0.00222,0.00209,0.941499,0.44321
26.00156,0.002207,0.002079,0.942006,0.443688
26.015589,0.002194,0.002068,0.942496,0.444149
26.029619,0.002182,0.002057,0.942969,0.444595
26.043653,0.002169,0.002047,0.943426,0.445027
26.05769,0.002157,0.002036,0.943871,0.445446
26.071728,0.002146,0.002026,0.944307,0.445858
26.08577,0.002134,0.002016,0.944733,0.446261
26.099813,0.002122,0.002006,0.945153,0.446657
26.113859,0.002111,0.001996,0.945566,0.447047
26.127909,0.0021,0.001986,0.945972,0.447432
26.14196,0.002089,0.001977,0.946373,0.447811
26.156015,0.002078,0.001967,0.94677,0.448187
26.170073,0.002067,0.001958,0.947162,0.448558
26.184134,0.002056,0.001948,0.947551,0.448927
26.198196,0.002045,0.001939,0.947937,0.449292
26.212261,0.002035,0.001929,0.948318,0.449653
26.22633,0.002024,0.00192,0.948697,0.450013
26.2404,0.002013,0.001911,0.949073,0.45037
26.254473,0.002003,0.001902,0.949446,0.450724
26.268549,0.001993,0.001893,0.949817,0.451076
26.282629,0.001982,0.001883,0.950186,0.451426
26.296711,0.001972,0.001874,0.950551,0.451774
26.310795,0.001962,0.001865,0.950914,0.452119
26.324883,0.001952,0.001857,0.951276,0.452463
26.338972,0.001942,0.001848,0.951635,0.452805
26.353064,0.001932,0.001839,0.951992,0.453145
26.367159,0.001922,0.00183,0.952347,0.453483
26.381256,0.001912,0.001821,0.9527,0.453818
26.395357,0.001902,0.001813,0.95305,0.454152
26.40946,0.001892,0.001804,0.9534,0.454486
26.423567,0.001882,0.001795,0.953747,0.454817
26.437675,0.001873,0.001787,0.954093,0.455147
26.451786,0.001863,0.001778,0.954438,0.455476
26.4659,0.001854,0.00177,0.95478,0.455803
26.480017,0.001844,0.001761,0.955123,0.45613
26.494137,0.001835,0.001753,0.955461,0.456453
26.508259,0.001825,0.001744,0.955798,0.456775
26.522385,0.001816,0.001736,0.956134,0.457096
26.536512,0.001806,0.001728,0.95647,0.457417
26.550642,0.001797,0.00172,0.956801,0.457734
26.564775,0.001788,0.001711,0.957133,0.458052
26.578913,0.001779,0.001703,0.957464,0.458369
26.593052,0.00177,0.001695,0.957793,0.458684
26.607193,0.001761,0.001687,0.95812,0.458997
26.621338,0.001752,0.001679,0.958446,0.45931
26.635485,0.001743,0.001671,0.958771,0.459621
26.649635,0.001734,0.001663,0.959094,0.45993
26.663788,0.001725,0.001655,0.959417,0.46024
26.677944,0.001716,0.001647,0.959737,0.460548
26.692102,0.001707,0.001639,0.960056,0.460854
26.706263,0.001698,0.001631,0.960375,0.46116
26.720427,0.00169,0.001623,0.960693,0.461465
26.734594,0.001681,0.001615,0.96101,0.46177
26.748764,0.001672,0.001608,0.961324,0.462072
26.762936,0.001664,0.0016,0.961639,0.462375
26.777111,0.001655,0.001592,0.961951,0.462675
26.791288,0.001647,0.001584,0.962263,0.462975
26.80547,0.001638,0.001577,0.962572,0.463273
26.819653,0.00163,0.001569,0.962882,0.463571
26.833839,0.001621,0.001562,0.96319,0.463868
26.848028,0.001613,0.001554,0.963496,0.464163
26.862219,0.001605,0.001547,0.963803,0.464458
26.876413,0.001596,0.001539,0.964108,0.464752
26.890612,0.001588,0.001532,0.964412,0.465046
26.904812,0.00158,0.001524,0.964715,0.465338
26.919014,0.001572,0.001517,0.965016,0.465628
26.93322,0.001564,0.001509,0.965318,0.465919
26.94743,0.001556,0.001502,0.965618,0.466209
26.961641,0.001548,0.001495,0.965916,0.466497
26.975855,0.00154,0.001488,0.966213,0.466784
26.990072,0.001532,0.00148,0.966511,0.467071
27.004293,0.001524,0.001473,0.966806,0.467357
27.018517,0.001516,0.001466,0.9671,0.467641
27.032742,0.001508,0.001459,0.967395,0.467926
27.04697,0.0015,0.001452,0.967689,0.468211
27.061203,0.001492,0.001445,0.967981,0.468493
27.075438,0.001485,0.001437,0.968272,0.468775
27.089674,0.001477,0.00143,0.968562,0.469057
27.103914,0.001469,0.001423,0.968852,0.469337
27.118158,0.001462,0.001416,0.969141,0.469617
27.132404,0.001454,0.001409,0.969429,0.469896
27.146652,0.001446,0.001403,0.969715,0.470173
27.160904,0.001439,0.001396,0.970001,0.470451
27.175159,0.001431,0.001389,0.970286,0.470728
27.189417,0.001424,0.001382,0.97057,0.471003
27.203676,0.001416,0.001375,0.970853,0.471278
27.217939,0.001409,0.001368,0.971137,0.471553
27.232206,0.001402,0.001362,0.971419,0.471827
27.246475,0.001394,0.001355,0.9717,0.4721
27.260746,0.001387,0.001348,0.97198,0.472372
27.275021,0.00138,0.001342,0.972258,0.472643
27.289299,0.001373,0.001335,0.972537,0.472914
27.303579,0.001365,0.001328,0.972814,0.473184
27.317863,0.001358,0.001322,0.973091,0.473453
27.33215,0.001351,0.001315,0.973366,0.473721
27.346439,0.001344,0.001309,0.973642,0.47399
27.360731,0.001337,0.001302,0.973918,0.474258
27.375027,0.00133,0.001296,0.974191,0.474524
27.389324,0.001323,0.001289,0.974465,0.474791
27.403625,0.001316,0.001283,0.974737,0.475056
27.417931,0.001309,0.001276,0.97501,0.475322
27.432238,0.001302,0.00127,0.97528,0.475586
27.446547,0.001295,0.001264,0.975551,0.47585
27.460859,0.001289,0.001257,0.975821,0.476113
27.475176,0.001282,0.001251,0.97609,0.476376
27.489494,0.001275,0.001245,0.976358,0.476637
27.503817,0.001268,0.001239,0.976626,0.476899
27.518141,0.001262,0.001232,0.976892,0.477159
27.532469,0.001255,0.001226,0.977159,0.477419
27.546799,0.001248,0.00122,0.977425,0.47768
27.561132,0.001242,0.001214,0.977689,0.477938
27.575468,0.001235,0.001208,0.977953,0.478196
27.589808,0.001229,0.001202,0.978217,0.478454
27.604151,0.001222,0.001196,0.978481,0.478712
27.618496,0.001216,0.00119,0.978743,0.478969
27.632845,0.001209,0.001184,0.979006,0.479227
27.647196,0.001203,0.001178,0.979268,0.479483
27.661551,0.001196,0.001172,0.979529,0.479738
27.675909,0.00119,0.001166,0.979789,0.479993
27.690269,0.001184,0.00116,0.980048,0.480247
27.704632,0.001177,0.001154,0.980307,0.480501
27.718998,0.001171,0.001148,0.980566,0.480755
27.733368,0.001165,0.001142,0.980823,0.481007
27.74774,0.001159,0.001137,0.981081,0.48126
27.762115,0.001152,0.001131,0.981338,0.481512
27.776493,0.001146,0.001125,0.981594,0.481764
27.790874,0.00114,0.00112,0.981851,0.482015
27.80526,0.001134,0.001114,0.982107,0.482267
27.819647,0.001128,0.001108,0.98236,0.482516
27.834038,0.001122,0.001103,0.982615,0.482766
27.848431,0.001116,0.001097,0.98287,0.483017
27.862827,0.00111,0.001091,0.983124,0.483266
27.877228,0.001104,0.001086,0.983377,0.483515
27.89163,0.001098,0.00108,0.983629,0.483763
27.906036,0.001092,0.001075,0.983881,0.484011
27.920444,0.001087,0.001069,0.984134,0.48426
27.934856,0.001081,0.001064,0.984385,0.484507
27.949272,0.001075,0.001058,0.984636,0.484754
27.96369,0.001069,0.001053,0.984887,0.485001
27.978111,0.001063,0.001048,0.985137,0.485248
27.992535,0.001058,0.001042,0.985388,0.485494
28.006962,0.001052,0.001037,0.985637,0.485741
28.021393,0.001046,0.001032,0.985887,0.485987
28.035826,0.001041,0.001026,0.986137,0.486233
28.050262,0.001035,0.001021,0.986385,0.486478
28.064701,0.00103,0.001016,0.986634,0.486724
28.079144,0.001024,0.001011,0.986881,0.486967
28.09359,0.001019,0.001006,0.987129,0.487212
28.108038,0.001013,0.001,0.987377,0.487457
28.12249,0.001008,0.000995,0.987624,0.487701
28.136944,0.001002,0.00099,0.987872,0.487945
28.151402,0.000997,0.000985,0.98812,0.488191
28.165863,0.000992,0.00098,0.988366,0.488434
28.180328,0.000986,0.000975,0.988614,0.488679
28.194796,0.000981,0.00097,0.988861,0.488923
28.209267,0.000976,0.000965,0.989108,0.489167
28.22374,0.000971,0.00096,0.989355,0.489411
28.238216,0.000965,0.000955,0.9896,0.489654
28.252697,0.00096,0.00095,0.989846,0.489897
28.267179,0.000955,0.000946,0.990093,0.490142
28.281666,0.00095,0.000941,0.990339,0.490386
28.296156,0.000945,0.000936,0.990584,0.490628
28.310648,0.00094,0.000931,0.990829,0.490871
28.325144,0.000935,0.000926,0.991075,0.491115
28.339643,0.00093,0.000922,0.991318,0.491355
28.354145,0.000925,0.000917,0.991563,0.491599
28.36865,0.00092,0.000912,0.991808,0.491842
28.38316,0.000915,0.000907,0.992052,0.492084
28.397671,0.00091,0.000903,0.992296,0.492326
28.412186,0.000905,0.000898,0.992541,0.492568
28.426704,0.0009,0.000894,0.992784,0.49281
28.441225,0.000895,0.000889,0.993029,0.493053
28.45575,0.00089,0.000884,0.993273,0.493296
28.470278,0.000886,0.00088,0.993519,0.49354
28.484808,0.000881,0.000875,0.993763,0.493782
28.499342,0.000876,0.000871,0.994007,0.494025
28.51388,0.000871,0.000866,0.994251,0.494268
28.528419,0.000867,0.000862,0.994496,0.494511
28.542963,0.000862,0.000858,0.994742,0.494755
28.55751,0.000857,0.000853,0.994986,0.494999
28.57206,0.000853,0.000849,0.995231,0.495242
28.586613,0.000848,0.000844,0.995475,0.495486
28.60117,0.000844,0.00084,0.995719,0.495728
28.61573,0.000839,0.000836,0.995962,0.49597
28.630293,0.000835,0.000831,0.996207,0.496214
28.644859,0.00083,0.000827,0.996451,0.496457
28.659428,0.000826,0.000823,0.996696,0.496701
28.674,0.000821,0.000819,0.99694,0.496944
28.688576,0.000817,0.000815,0.997184,0.497188
28.703154,0.000812,0.00081,0.997429,0.497432
28.717733,0.000808,0.000806,0.997672,0.497675
28.732313,0.000804,0.000802,0.997916,0.497919
28.746889,0.000799,0.000798,0.998161,0.498162
28.761463,0.000795,0.000794,0.998405,0.498406
28.776035,0.000791,0.00079,0.998649,0.49865
28.790604,0.000787,0.000786,0.998893,0.498894
28.80517,0.000782,0.000782,0.999136,0.499136
28.819735,0.000778,0.000778,0.999378,0.499378
28.834295,0.000774,0.000774,0.999619,0.499619
28.848854,0.00077,0.00077,0.999862,0.499863
28.863411,0.000766,0.000766,1.000106,0.500106
28.877964,0.000762,0.000762,1.000348,0.500348
28.892513,0.000758,0.000758,1.000589,0.500589
28.907061,0.000753,0.000754,1.000831,0.500831
28.921606,0.000749,0.00075,1.001073,0.501074
28.936148,0.000745,0.000746,1.001314,0.501315
28.950687,0.000741,0.000743,1.001554,0.501555
28.965225,0.000737,0.000739,1.001795,0.501797
28.979759,0.000733,0.000735,1.002036,0.502038
28.994291,0.00073,0.000731,1.002277,0.50228
29.008821,0.000726,0.000727,1.002518,0.502521
29.023348,0.000722,0.000724,1.002757,0.502761
29.037872,0.000718,0.00072,1.002996,0.503
29.052395,0.000714,0.000716,1.003234,0.503239
29.066914,0.00071,0.000713,1.003474,0.50348
29.08143,0.000706,0.000709,1.003711,0.503718
29.095943,0.000702,0.000705,1.003949,0.503957
29.110455,0.000699,0.000702,1.004187,0.504195
29.124962,0.000695,0.000698,1.004424,0.504434
29.139469,0.000691,0.000694,1.004661,0.504671
29.153973,0.000687,0.000691,1.004897,0.504909
29.168476,0.000684,0.000687,1.005134,0.505147
29.18298,0.00068,0.000684,1.005369,0.505383
29.197483,0.000676,0.00068,1.005604,0.505619
29.21199,0.000673,0.000677,1.005838,0.505855
29.226498,0.000669,0.000673,1.006073,0.506092
29.241005,0.000665,0.00067,1.006308,0.506328
29.255516,0.000662,0.000666,1.006542,0.506564
29.270027,0.000658,0.000663,1.006777,0.5068
29.284542,0.000655,0.000659,1.00701,0.507035
29.299057,0.000651,0.000656,1.007243,0.507269
29.313576,0.000648,0.000652,1.007475,0.507503
29.328094,0.000644,0.000649,1.007707,0.507737
29.342617,0.000641,0.000646,1.007938,0.50797
29.357141,0.000637,0.000642,1.008169,0.508203
29.371668,0.000634,0.000639,1.0084,0.508435
29.386198,0.00063,0.000636,1.008631,0.508668
29.400728,0.000627,0.000632,1.008861,0.5089
29.415262,0.000623,0.000629,1.009091,0.509132
29.429798,0.00062,0.000626,1.00932,0.509364
29.444336,0.000616,0.000622,1.009549,0.509595
29.458878,0.000613,0.000619,1.009777,0.509825
29.473419,0.00061,0.000616,1.010005,0.510055
29.487965,0.000606,0.000612,1.010231,0.510284
29.502512,0.000603,0.000609,1.010459,0.510514
29.517061,0.0006,0.000606,1.010687,0.510744
29.531614,0.000596,0.000603,1.010912,0.510972
29.546169,0.000593,0.000599,1.011138,0.5112
29.560726,0.00059,0.000596,1.011362,0.511427
29.575285,0.000586,0.000593,1.011588,0.511655
29.589846,0.000583,0.00059,1.011812,0.511881
29.60441,0.00058,0.000587,1.012035,0.512108
29.618977,0.000577,0.000584,1.012258,0.512333
29.633545,0.000573,0.00058,1.012481,0.512559
29.648117,0.00057,0.000577,1.012703,0.512784
29.662691,0.000567,0.000574,1.012925,0.513009
29.677267,0.000564,0.000571,1.013147,0.513233
29.691845,0.000561,0.000568,1.013368,0.513457
29.706425,0.000557,0.000565,1.013588,0.513681
29.721008,0.000554,0.000562,1.013809,0.513905
29.735594,0.000551,0.000559,1.014028,0.514126
29.750181,0.000548,0.000556,1.014247,0.514348
29.764772,0.000545,0.000553,1.014465,0.51457
29.779366,0.000542,0.00055,1.014683,0.514791
29.793961,0.000539,0.000547,1.014901,0.515012
29.808559,0.000535,0.000544,1.015119,0.515233
29.823158,0.000532,0.000541,1.015334,0.515452
29.837761,0.000529,0.000538,1.015551,0.515672
29.852365,0.000526,0.000535,1.015768,0.515892
29.866972,0.000523,0.000532,1.015985,0.516112
29.881582,0.00052,0.000529,1.016199,0.51633
29.896194,0.000517,0.000526,1.016415,0.51655
29.910809,0.000514,0.000523,1.016629,0.516768
29.925426,0.000511,0.00052,1.016842,0.516984
29.940046,0.000508,0.000517,1.017057,0.517203
29.954668,0.000505,0.000514,1.017271,0.51742
29.969294,0.000502,0.000511,1.017483,0.517636
29.983921,0.000499,0.000508,1.017696,0.517852
29.99855,0.000496,0.000505,1.017908,0.518068
30.013184,0.000494,0.000502,1.01812,0.518285
30.027819,0.000491,0.0005,1.018333,0.518501
30.042456,0.000488,0.000497,1.018546,0.518718
30.057095,0.000485,0.000494,1.018758,0.518934
30.071735,0.000482,0.000491,1.01897,0.51915
30.08638,0.000479,0.000488,1.019178,0.519361
30.101027,0.000476,0.000485,1.019386,0.519574
30.115675,0.000473,0.000483,1.019596,0.519788
30.130327,0.000471,0.00048,1.019804,0.52
30.144981,0.000468,0.000477,1.020011,0.520212
30.159637,0.000465,0.000474,1.020219,0.520423
30.174297,0.000462,0.000472,1.020428,0.520636
30.188959,0.000459,0.000469,1.020635,0.520848
30.203623,0.000456,0.000466,1.020843,0.52106
30.21829,0.000454,0.000463,1.021049,0.521271
30.23296,0.000451,0.000461,1.021256,0.521482
30.247631,0.000448,0.000458,1.021464,0.521694
30.262306,0.000445,0.000455,1.021671,0.521906
30.276983,0.000443,0.000452,1.021877,0.522116
30.291662,0.00044,0.00045,1.022083,0.522327
30.306345,0.000437,0.000447,1.022289,0.522537
30.32103,0.000435,0.000444,1.022495,0.522748
30.335716,0.000432,0.000442,1.022702,0.52296
30.350407,0.000429,0.000439,1.022907,0.523169
30.365099,0.000427,0.000436,1.023112,0.523379
30.379793,0.000424,0.000434,1.023319,0.523591
30.394491,0.000421,0.000431,1.023523,0.5238
30.409191,0.000419,0.000428,1.023728,0.524009
30.423893,0.000416,0.000426,1.023931,0.524217
30.438599,0.000413,0.000423,1.024135,0.524427
30.453306,0.000411,0.000421,1.024339,0.524635
30.468016,0.000408,0.000418,1.024544,0.524845
30.482729,0.000405,0.000415,1.024748,0.525054
30.497444,0.000403,0.000413,1.02495,0.525262
30.512161,0.0004,0.00041,1.025153,0.52547
30.526882,0.000398,0.000408,1.025357,0.525679
30.541605,0.000395,0.000405,1.025561,0.525887
30.55633,0.000392,0.000403,1.025764,0.526096
30.571058,0.00039,0.0004,1.025965,0.526302
30.585789,0.000387,0.000398,1.026168,0.52651
30.600521,0.000385,0.000395,1.026368,0.526716
30.615257,0.000382,0.000392,1.026571,0.526924
30.629995,0.00038,0.00039,1.026774,0.527132
30.644735,0.000377,0.000387,1.026975,0.527339
30.659479,0.000375,0.000385,1.027178,0.527547
30.674225,0.000372,0.000383,1.02738,0.527755
30.688972,0.00037,0.00038,1.027583,0.527963
30.703724,0.000367,0.000378,1.027784,0.52817
30.718479,0.000365,0.000375,1.027986,0.528378
30.733236,0.000362,0.000373,1.028188,0.528585
30.747995,0.00036,0.00037,1.02839,0.528793
30.762758,0.000358,0.000368,1.02859,0.528999
30.777523,0.000355,0.000365,1.028792,0.529206
30.79229,0.000353,0.000363,1.028991,0.529411
30.80706,0.00035,0.000361,1.029191,0.529617
30.821833,0.000348,0.000358,1.029391,0.529823
30.836607,0.000346,0.000356,1.029592,0.53003
30.851385,0.000343,0.000353,1.029793,0.530236
30.866165,0.000341,0.000351,1.029991,0.53044
30.880947,0.000338,0.000349,1.030191,0.530647
30.895733,0.000336,0.000346,1.030389,0.530851
30.910521,0.000334,0.000344,1.030588,0.531055
30.925312,0.000331,0.000342,1.030785,0.531259
30.940105,0.000329,0.000339,1.030984,0.531464
30.954903,0.000327,0.000337,1.031182,0.531668
30.969702,0.000324,0.000335,1.031381,0.531873
30.984503,0.000322,0.000332,1.03158,0.532078
30.999308,0.00032,0.00033,1.031778,0.532283
31.014114,0.000318,0.000328,1.031976,0.532487
31.028923,0.000315,0.000325,1.032173,0.53269
31.043736,0.000313,0.000323,1.03237,0.532894
31.05855,0.000311,0.000321,1.032567,0.533097
31.073368,0.000309,0.000319,1.032763,0.533299
31.088188,0.000306,0.000316,1.032961,0.533504
31.103012,0.000304,0.000314,1.033158,0.533707
31.117838,0.000302,0.000312,1.033354,0.53391
31.132666,0.0003,0.00031,1.033548,0.534111
31.147497,0.000298,0.000308,1.033743,0.534312
31.162331,0.000295,0.000305,1.033936,0.534512
31.177166,0.000293,0.000303,1.034129,0.534712
31.192005,0.000291,0.000301,1.034321,0.53491
31.206848,0.000289,0.000299,1.034515,0.535111
31.221693,0.000287,0.000297,1.034708,0.535311
31.23654,0.000285,0.000295,1.034901,0.53551
31.25139,0.000282,0.000292,1.035094,0.535709
31.266243,0.00028,0.00029,1.035286,0.535908
31.281097,0.000278,0.000288,1.035477,0.536106
31.295956,0.000276,0.000286,1.035667,0.536303
31.310816,0.000274,0.000284,1.035858,0.536501
31.325678,0.000272,0.000282,1.036049,0.536698
31.340544,0.00027,0.00028,1.036238,0.536894
31.355412,0.000268,0.000278,1.036427,0.537091
31.370277,0.000266,0.000276,1.036617,0.537287
31.385139,0.000264,0.000274,1.036804,0.537481
31.399998,0.000262,0.000271,1.036994,0.537678
31.41485,0.00026,0.000269,1.037179,0.537871
31.429699,0.000258,0.000267,1.037368,0.538066
31.444544,0.000256,0.000265,1.037557,0.538263
31.459385,0.000254,0.000263,1.037742,0.538455
31.474222,0.000252,0.000261,1.037926,0.538646
31.489054,0.00025,0.000259,1.038111,0.538838
31.503881,0.000248,0.000257,1.038296,0.53903
31.518705,0.000246,0.000256,1.038481,0.539221
31.533524,0.000244,0.000254,1.038664,0.539412
31.548338,0.000242,0.000252,1.038846,0.5396
31.563148,0.00024,0.00025,1.039026,0.539788
31.577955,0.000238,0.000248,1.039206,0.539974
31.592758,0.000237,0.000246,1.039389,0.540165
31.607555,0.000235,0.000244,1.039568,0.540351
31.622349,0.000233,0.000242,1.039749,0.540539
31.637138,0.000231,0.00024,1.039926,0.540723
31.651922,0.000229,0.000238,1.040107,0.540911
31.666702,0.000227,0.000236,1.040286,0.541098
31.681479,0.000225,0.000235,1.040467,0.541285
31.696251,0.000224,0.000233,1.040644,0.54147
31.71102,0.000222,0.000231,1.040821,0.541655
31.725782,0.00022,0.000229,1.040999,0.541839
31.740543,0.000218,0.000227,1.041174,0.542021
31.755302,0.000216,0.000225,1.04135,0.542205
31.770058,0.000215,0.000224,1.041526,0.542388
31.784813,0.000213,0.000222,1.041701,0.542571
31.799568,0.000211,0.00022,1.041875,0.542752
31.814323,0.000209,0.000218,1.042049,0.542933
31.829079,0.000208,0.000217,1.042223,0.543115
31.843834,0.000206,0.000215,1.042397,0.543296
31.858593,0.000204,0.000213,1.042569,0.543475
31.873352,0.000203,0.000211,1.042742,0.543656
31.888111,0.000201,0.00021,1.042913,0.543834
31.90287,0.000199,0.000208,1.043085,0.544013
31.917631,0.000198,0.000206,1.043256,0.544192
31.932394,0.000196,0.000204,1.043427,0.54437
31.947157,0.000194,0.000203,1.043598,0.544548
31.96192,0.000193,0.000201,1.043768,0.544726
31.976686,0.000191,0.000199,1.043936,0.544902
31.991453,0.000189,0.000198,1.044105,0.545078
32.006222,0.000188,0.000196,1.044276,0.545256
32.020992,0.000186,0.000194,1.044444,0.545432
32.035763,0.000184,0.000193,1.044612,0.545608
32.050533,0.000183,0.000191,1.04478,0.545783
32.065304,0.000181,0.000189,1.044948,0.545958
32.080074,0.00018,0.000188,1.045116,0.546134
32.094849,0.000178,0.000186,1.045281,0.546306
32.109627,0.000177,0.000185,1.045448,0.546481
32.124405,0.000175,0.000183,1.045615,0.546656
32.139183,0.000173,0.000181,1.045779,0.546827
32.153961,0.000172,0.00018,1.045946,0.547002
32.168739,0.00017,0.000178,1.046111,0.547174
32.183517,0.000169,0.000177,1.046275,0.547346
32.198303,0.000167,0.000175,1.046439,0.547517
32.213089,0.000166,0.000174,1.046604,0.54769
32.227875,0.000164,0.000172,1.046768,0.547861
32.242661,0.000163,0.000171,1.04693,0.548031
32.257446,0.000161,0.000169,1.047092,0.548201
32.272232,0.00016,0.000167,1.047255,0.548372
32.287022,0.000158,0.000166,1.047419,0.548544
32.301815,0.000157,0.000164,1.047581,0.548713
32.316608,0.000156,0.000163,1.047742,0.548882
32.331402,0.000154,0.000161,1.047904,0.549051
32.346195,0.000153,0.00016,1.048066,0.549221
32.360989,0.000151,0.000159,1.048227,0.54939
32.375782,0.00015,0.000157,1.048387,0.549558
32.390583,0.000148,0.000156,1.048546,0.549725
32.405384,0.000147,0.000154,1.048706,0.549892
32.420185,0.000146,0.000153,1.048867,0.550061
32.434986,0.000144,0.000151,1.049026,0.550228
32.449787,0.000143,0.00015,1.049183,0.550393
32.464588,0.000141,0.000148,1.049343,0.55056
32.479389,0.00014,0.000147,1.049502,0.550727
32.494198,0.000139,0.000146,1.049662,0.550895
32.509007,0.000137,0.000144,1.04982,0.551061
32.523815,0.000136,0.000143,1.049978,0.551227
32.538624,0.000135,0.000142,1.050136,0.551393
32.553432,0.000133,0.00014,1.050294,0.551559
32.568241,0.000132,0.000139,1.050451,0.551724
32.583054,0.000131,0.000137,1.050609,0.55189
32.59787,0.00013,0.000136,1.050767,0.552056
32.612686,0.000128,0.000135,1.050921,0.552217
32.627502,0.000127,0.000133,1.051075,0.55238
32.642319,0.000126,0.000132,1.051229,0.552542
32.657135,0.000124,0.000131,1.051385,0.552705
32.671951,0.000123,0.000129,1.051542,0.55287
32.686771,0.000122,0.000128,1.051696,0.553032
32.701595,0.000121,0.000127,1.051853,0.553197
32.716419,0.000119,0.000126,1.052009,0.553361
32.731243,0.000118,0.000124,1.052164,0.553525
32.746067,0.000117,0.000123,1.052317,0.553686
32.760891,0.000116,0.000122,1.052471,0.553848
32.775715,0.000114,0.00012,1.052625,0.55401
32.790539,0.000113,0.000119,1.052777,0.55417
32.80537,0.000112,0.000118,1.052932,0.554333
32.820202,0.000111,0.000117,1.053085,0.554494
32.835033,0.00011,0.000115,1.053237,0.554654
32.849865,0.000108,0.000114,1.05339,0.554815
32.864697,0.000107,0.000113,1.053544,0.554978
32.879528,0.000106,0.000112,1.053695,0.555136
32.89436,0.000105,0.000111,1.053847,0.555297
32.909195,0.000104,0.000109,1.053998,0.555456
32.924034,0.000103,0.000108,1.054152,0.555619
32.938873,0.000102,0.000107,1.054303,0.555777
32.953712,0.0001,0.000106,1.054454,0.555936
32.968552,0.000099,0.000105,1.054604,0.556095
32.983391,0.000098,0.000104,1.054757,0.556256
32.99823,0.000097,0.000102,1.054907,0.556415
33.013069,0.000096,0.000101,1.055058,0.556574
33.027912,0.000095,0.0001,1.05521,0.556734
33.042759,0.000094,0.000099,1.055361,0.556893
33.057606,0.000093,0.000098,1.055512,0.557052
33.072453,0.000092,0.000097,1.055664,0.557213
33.087299,0.000091,0.000096,1.055815,0.557372
33.102146,0.000089,0.000094,1.055965,0.557531
33.116993,0.000088,0.000093,1.056116,0.557691
33.13184,0.000087,0.000092,1.056265,0.557848
33.146687,0.000086,0.000091,1.056415,0.558006
33.161541,0.000085,0.00009,1.056566,0.558166
33.176395,0.000084,0.000089,1.056715,0.558323
33.19125,0.000083,0.000088,1.056864,0.55848
33.206104,0.000082,0.000087,1.057014,0.558639
33.220959,0.000081,0.000086,1.057165,0.558799
33.235813,0.00008,0.000085,1.057315,0.558957
33.250668,0.000079,0.000084,1.057463,0.559114
33.265522,0.000078,0.000083,1.057612,0.559272
33.28038,0.000077,0.000082,1.057761,0.559429
33.295242,0.000076,0.000081,1.057909,0.559586
33.310104,0.000075,0.00008,1.058057,0.559743
33.324966,0.000074,0.000079,1.058208,0.559902
33.339828,0.000073,0.000078,1.058358,0.560061
33.354691,0.000072,0.000077,1.058507,0.560218
33.369553,0.000072,0.000076,1.058656,0.560376
33.384415,0.000071,0.000075,1.058807,0.560537
33.399277,0.00007,0.000074,1.058955,0.560693
33.414139,0.000069,0.000073,1.059106,0.560852
33.429008,0.000068,0.000072,1.059256,0.561011
33.443878,0.000067,0.000071,1.059404,0.561168
33.458748,0.000066,0.00007,1.059553,0.561326
33.473618,0.000065,0.000069,1.059702,0.561484
33.488487,0.000064,0.000068,1.059849,0.56164
33.503357,0.000063,0.000067,1.059999,0.561799
33.518227,0.000063,0.000066,1.060146,0.561955
33.533096,0.000062,0.000065,1.060292,0.562109
33.547966,0.000061,0.000064,1.060438,0.562265
33.562843,0.00006,0.000064,1.060586,0.562422
33.577721,0.000059,0.000063,1.060735,0.562579
33.592598,0.000058,0.000062,1.060882,0.562736
33.607475,0.000057,0.000061,1.061029,0.562892
33.622353,0.000057,0.00006,1.061176,0.563048
33.63723,0.000056,0.000059,1.061324,0.563205
33.652107,0.000055,0.000058,1.061472,0.563361
33.666985,0.000054,0.000058,1.061618,0.563517
33.681862,0.000053,0.000057,1.061764,0.563671
33.696743,0.000053,0.000056,1.061908,0.563824
33.711628,0.000052,0.000055,1.062056,0.563981
33.726513,0.000051,0.000054,1.0622,0.564134
33.741398,0.00005,0.000053,1.062346,0.564289
33.756283,0.00005,0.000053,1.062493,0.564446
33.771168,0.000049,0.000052,1.062637,0.564599
33.786053,0.000048,0.000051,1.062782,0.564753
33.800938,0.000047,0.00005,1.062928,0.564908
33.815823,0.000047,0.00005,1.063074,0.565063
33.830711,0.000046,0.000049,1.063217,0.565215
33.845604,0.000045,0.000048,1.063361,0.565368
33.860497,0.000044,0.000047,1.063506,0.565523
33.875389,0.000044,0.000047,1.06365,0.565676
33.890282,0.000043,0.000046,1.063794,0.565828
33.905174,0.000042,0.000045,1.063939,0.565983
33.920067,0.000042,0.000044,1.064079,0.566132
33.934959,0.000041,0.000044,1.064224,0.566286
33.949852,0.00004,0.000043,1.064368,0.56644
33.964745,0.00004,0.000042,1.064511,0.566592
33.979645,0.000039,0.000042,1.064656,0.566746
33.994545,0.000038,0.000041,1.064798,0.566897
34.009445,0.000038,0.00004,1.06494,0.567048
34.024345,0.000037,0.000039,1.06508,0.567198
34.039246,0.000036,0.000039,1.065222,0.567349
34.054146,0.000036,0.000038,1.065362,0.567498
34.069046,0.000035,0.000037,1.065502,0.567648
34.083946,0.000035,0.000037,1.065648,0.567803
34.09885,0.000034,0.000036,1.065787,0.567951
34.113758,0.000033,0.000036,1.065929,0.568103
34.128666,0.000033,0.000035,1.066067,0.568249
34.143574,0.000032,0.000034,1.066206,0.568397
34.158482,0.000032,0.000034,1.066344,0.568545
34.173389,0.000031,0.000033,1.066483,0.568693
34.188297,0.000031,0.000033,1.066621,0.56884
34.203205,0.00003,0.000032,1.06676,0.568988
34.218113,0.000029,0.000031,1.066899,0.569137
34.233025,0.000029,0.000031,1.067037,0.569283
34.24794,0.000028,0.00003,1.067174,0.56943
34.262856,0.000028,0.00003,1.067309,0.569575
34.277771,0.000027,0.000029,1.067446,0.56972
34.292686,0.000027,0.000029,1.067583,0.569867
34.307602,0.000026,0.000028,1.067719,0.570012
34.322517,0.000026,0.000027,1.067854,0.570156
34.337433,0.000025,0.000027,1.067989,0.5703
34.352348,0.000025,0.000026,1.068123,0.570443
34.367271,0.000024,0.000026,1.068257,0.570587
34.382195,0.000024,0.000025,1.068392,0.57073
34.397118,0.000023,0.000025,1.068524,0.570872
34.412041,0.000023,0.000024,1.068659,0.571016
34.426964,0.000022,0.000024,1.06879,0.571156
34.441887,0.000022,0.000023,1.06892,0.571295
34.45681,0.000021,0.000023,1.069053,0.571437
34.471733,0.000021,0.000023,1.069184,0.571577
34.486664,0.000021,0.000022,1.069315,0.571717
34.501595,0.00002,0.000022,1.069445,0.571857
34.516525,0.00002,0.000021,1.069573,0.571994
34.531456,0.000019,0.000021,1.069704,0.572133
34.546387,0.000019,0.00002,1.069832,0.57227
34.561317,0.000019,0.00002,1.06996,0.572407
34.576248,0.000018,0.000019,1.070089,0.572546
34.591179,0.000018,0.000019,1.070217,0.572682
34.606113,0.000017,0.000019,1.070345,0.572819
34.621052,0.000017,0.000018,1.070471,0.572954
34.63599,0.000017,0.000018,1.070596,0.573088
34.650928,0.000016,0.000017,1.070722,0.573223
34.665867,0.000016,0.000017,1.070847,0.573357
34.680805,0.000016,0.000017,1.070973,0.573491
34.695744,0.000015,0.000016,1.071098,0.573625
34.710682,0.000015,0.000016,1.07122,0.573756
34.725628,0.000014,0.000016,1.071344,0.573888
34.740574,0.000014,0.000015,1.071465,0.574018
34.75552,0.000014,0.000015,1.071585,0.574147
34.770466,0.000014,0.000014,1.071705,0.574275
34.785412,0.000013,0.000014,1.071825,0.574405
34.800358,0.000013,0.000014,1.071942,0.57453
34.815304,0.000013,0.000013,1.072063,0.57466
34.83025,0.000012,0.000013,1.072182,0.574787
34.845203,0.000012,0.000013,1.072299,0.574912
34.860157,0.000012,0.000013,1.072414,0.575036
34.875111,0.000011,0.000012,1.072531,0.575161
34.890064,0.000011,0.000012,1.072647,0.575286
34.905018,0.000011,0.000012,1.072762,0.575409
34.919971,0.000011,0.000011,1.072879,0.575534
34.934925,0.00001,0.000011,1.072993,0.575657
34.949883,0.00001,0.000011,1.073106,0.575778
34.964844,0.00001,0.000011,1.073218,0.575898
34.979805,0.00001,0.00001,1.073327,0.576015
34.994766,0.000009,0.00001,1.07344,0.576136
35.009727,0.000009,0.00001,1.07355,0.576255
35.024689,0.000009,0.000009,1.07366,0.576373
35.03965,0.000009,0.000009,1.073769,0.57649
35.054611,0.000008,0.000009,1.073876,0.576605
35.069576,0.000008,0.000009,1.073982,0.576719
35.084545,0.000008,0.000009,1.07409,0.576835
35.099514,0.000008,0.000008,1.074196,0.576949
35.114483,0.000008,0.000008,1.074301,0.577062
35.129452,0.000007,0.000008,1.074404,0.577172
35.144421,0.000007,0.000008,1.074505,0.577281
35.159389,0.000007,0.000007,1.074608,0.577391
35.174362,0.000007,0.000007,1.07471,0.5775
35.189339,0.000007,0.000007,1.074812,0.577611
35.204315,0.000006,0.000007,1.074913,0.577719
35.219292,0.000006,0.000007,1.075013,0.577827
35.234268,0.000006,0.000006,1.075112,0.577933
35.249245,0.000006,0.000006,1.075211,0.57804
35.264221,0.000006,0.000006,1.07531,0.578146
35.279198,0.000006,0.000006,1.075407,0.578251
35.294178,0.000005,0.000006,1.075503,0.578354
35.309162,0.000005,0.000006,1.075599,0.578456
35.324146,0.000005,0.000005,1.075694,0.578559
35.33913,0.000005,0.000005,1.075787,0.578659
35.354115,0.000005,0.000005,1.07588,0.578759
35.369099,0.000005,0.000005,1.075971,0.578857
35.384083,0.000005,0.000005,1.076061,0.578954
35.399071,0.000004,0.000005,1.076154,0.579054
35.414062,0.000004,0.000005,1.076242,0.579148
35.429054,0.000004,0.000004,1.076328,0.579241
35.444046,0.000004,0.000004,1.076414,0.579334
35.459038,0.000004,0.000004,1.076503,0.579429
35.47403,0.000004,0.000004,1.07659,0.579523
35.489021,0.000004,0.000004,1.076675,0.579614
35.504013,0.000004,0.000004,1.076759,0.579705
35.519012,0.000003,0.000004,1.076842,0.579795
35.534012,0.000003,0.000004,1.076923,0.579882
35.549011,0.000003,0.000003,1.077004,0.579969
35.564011,0.000003,0.000003,1.077085,0.580056
35.57901,0.000003,0.000003,1.077165,0.580142
35.594009,0.000003,0.000003,1.077244,0.580227
35.609009,0.000003,0.000003,1.077322,0.580311
35.624012,0.000003,0.000003,1.077399,0.580395
35.639019,0.000003,0.000003,1.077479,0.58048
35.654026,0.000003,0.000003,1.077554,0.580561
35.669033,0.000003,0.000003,1.077629,0.580643
35.68404,0.000002,0.000003,1.077706,0.580725
35.699047,0.000002,0.000003,1.07778,0.580805
35.714054,0.000002,0.000002,1.077853,0.580884
35.729061,0.000002,0.000002,1.077924,0.580961
35.744076,0.000002,0.000002,1.077998,0.58104
35.75909,0.000002,0.000002,1.07807,0.581117
35.774105,0.000002,0.000002,1.07814,0.581192
35.78912,0.000002,0.000002,1.07821,0.581268
35.804134,0.000002,0.000002,1.078279,0.581343
35.819149,0.000002,0.000002,1.078346,0.581415
35.834164,0.000002,0.000002,1.078415,0.58149
35.849186,0.000002,0.000002,1.078482,0.581561
35.864208,0.000002,0.000002,1.078547,0.581632
35.87923,0.000002,0.000002,1.078612,0.581702
35.894253,0.000002,0.000002,1.078675,0.58177
35.909275,0.000001,0.000002,1.078737,0.581837
35.924297,0.000001,0.000002,1.078798,0.581903
35.93932,0.000001,0.000002,1.078861,0.58197
35.95435,0.000001,0.000001,1.078923,0.582037
35.969379,0.000001,0.000001,1.078983,0.582102
35.984409,0.000001,0.000001,1.079043,0.582167
35.999439,0.000001,0.000001,1.079101,0.58223
36.014469,0.000001,0.000001,1.079159,0.582292
36.029499,0.000001,0.000001,1.079217,0.582355
36.044529,0.000001,0.000001,1.079273,0.582416
36.059563,0.000001,0.000001,1.07933,0.582477
36.0746,0.000001,0.000001,1.079386,0.582537
36.089638,0.000001,0.000001,1.079443,0.582599
36.104675,0.000001,0.000001,1.079494,0.582654
36.119713,0.000001,0.000001,1.079548,0.582712
36.13475,0.000001,0.000001,1.079602,0.58277
36.149788,0.000001,0.000001,1.079654,0.582826
36.164829,0.000001,0.000001,1.079706,0.582883
36.179874,0.000001,0.000001,1.079757,0.582938
36.19492,0.000001,0.000001,1.079808,0.582993
36.209965,0.000001,0.000001,1.079854,0.583042
36.22501,0.000001,0.000001,1.079905,0.583097
36.240055,0.000001,0.000001,1.079953,0.58315
36.2551,0.000001,0.000001,1.080002,0.583202
36.270149,0.000001,0.000001,1.080052,0.583257
36.285202,0.000001,0.000001,1.080101,0.583309
36.300255,0.000001,0.000001,1.080148,0.58336
36.315308,0.000001,0.000001,1.080192,0.583407
36.33036,0.000001,0.000001,1.08024,0.583459
36.345413,0.000001,0.000001,1.080286,0.583509
36.360466,0.000001,0.000001,1.080329,0.583555
36.375523,0.000001,0.000001,1.080375,0.583605
36.390583,0.000001,0.000001,1.080418,0.583651
36.405643,0.000001,0.000001,1.080459,0.583695
36.420704,0,0.000001,1.080499,0.583739
36.435764,0,0.000001,1.080542,0.583785
36.450825,0,0,1.080584,0.583831
36.465885,0,0,1.080624,0.583874
36.480953,0,0,1.080666,0.583919
36.496021,0,0,1.080708,0.583965
36.511089,0,0,1.080746,0.584006
36.526157,0,0,1.080785,0.584048
36.541225,0,0,1.08082,0.584086
36.556293,0,0,1.080858,0.584127
36.571365,0,0,1.080897,0.58417
36.586441,0,0,1.080935,0.58421
36.601517,0,0,1.080969,0.584247
36.616592,0,0,1.081007,0.584288
36.631668,0,0,1.081043,0.584327
36.646744,0,0,1.081076,0.584363
36.661819,0,0,1.081111,0.584401
36.676899,0,0,1.081144,0.584436
36.691982,0,0,1.081177,0.584472
36.707066,0,0,1.081212,0.58451
36.722149,0,0,1.081245,0.584545
36.737232,0,0,1.081275,0.584578
36.752316,0,0,1.081306,0.584611
36.767399,0,0,1.081338,0.584646
36.78249,0,0,1.08137,0.584681
36.797581,0,0,1.081399,0.584712
36.812672,0,0,1.08143,0.584746
36.827763,0,0,1.08146,0.584778
36.842854,0,0,1.081488,0.584809
36.857944,0,0,1.081516,0.584838
36.873039,0,0,1.081545,0.58487
36.888138,0,0,1.081571,0.584898
36.903236,0,0,1.081599,0.584928
36.918335,0,0,1.081627,0.584958
36.933434,0,0,1.081653,0.584986
36.948532,0,0,1.081681,0.585016
36.963631,0,0,1.081709,0.585047
36.978737,0,0,1.081735,0.585076
36.993843,0,0,1.081762,0.585104
37.008949,0,0,1.081788,0.585133
37.024055,0,0,1.081812,0.585159
37.039162,0,0,1.081836,0.585185
37.054268,0,0,1.08186,0.585211
37.069378,0,0,1.081887,0.58524
37.084492,0,0,1.081908,0.585263
37.099606,0,0,1.081933,0.585289
37.114719,0,0,1.081958,0.585316
37.129833,0,0,1.081981,0.585341
37.144947,0,0,1.082002,0.585364
37.160061,0,0,1.082023,0.585387
37.175182,0,0,1.082045,0.585411
37.190304,0,0,1.08207,0.585437
37.205425,0,0,1.082091,0.58546
37.220547,0,0,1.082114,0.585485
37.235668,0,0,1.082134,0.585507
37.25079,0,0,1.082155,0.58553
37.265915,0,0,1.082178,0.585554
37.281044,0,0,1.082196,0.585574
37.296173,0,0,1.082215,0.585594
37.311302,0,0,1.082233,0.585614
37.326431,0,0,1.082254,0.585637
37.34156,0,0,1.082272,0.585656
37.356689,0,0,1.08229,0.585676
37.371826,0,0,1.082308,0.585695
37.386963,0,0,1.082326,0.585715
37.4021,0,0,1.082342,0.585732
37.417236,0,0,1.082362,0.585754
37.432373,0,0,1.082378,0.585771
37.44751,0,0,1.082397,0.585791
37.46265,0,0,1.082413,0.585809
37.477795,0,0,1.082431,0.585829
37.492939,0,0,1.082448,0.585847
37.508083,0,0,1.082464,0.585864
37.523228,0,0,1.082478,0.585879
37.538372,0,0,1.082492,0.585895
37.55352,0,0,1.082507,0.585911
37.568672,0,0,1.082524,0.585929
37.583824,0,0,1.08254,0.585946
37.598976,0,0,1.082554,0.585961
37.614128,0,0,1.082568,0.585977
37.62928,0,0,1.082583,0.585993
37.644432,0,0,1.082598,0.58601
37.659592,0,0,1.082612,0.586024
37.674751,0,0,1.082626,0.58604
37.689911,0,0,1.082638,0.586052
37.70507,0,0,1.082652,0.586068
37.72023,0,0,1.082667,0.586084
37.73539,0,0,1.082679,0.586097
37.750553,0,0,1.082693,0.586112
37.76572,0,0,1.082707,0.586127
37.780888,0,0,1.082719,0.586141
37.796055,0,0,1.082732,0.586154
37.811222,0,0,1.082746,0.58617
37.826389,0,0,1.082758,0.586183
37.841557,0,0,1.082771,0.586196
37.856731,0,0,1.082782,0.586209
37.871906,0,0,1.082795,0.586223
37.887081,0,0,1.082809,0.586237
37.902256,0,0,1.08282,0.586249
37.917431,0,0,1.082831,0.586261
37.932606,0,0,1.082844,0.586276
37.947784,0,0,1.082857,0.58629
37.962967,0,0,1.08287,0.586303
37.978149,0,0,1.082879,0.586314
37.993332,0,0,1.08289,0.586325
38.008514,0,0,1.082902,0.586339
38.023697,0,0,1.082916,0.586354
38.038879,0,0,1.082927,0.586366
38.05407,0,0,1.082936,0.586375
38.06926,0,0,1.082947,0.586388
38.08445,0,0,1.082956,0.586397
38.09964,0,0,1.082967,0.586409
38.11483,0,0,1.082978,0.586421
38.13002,0,0,1.082988,0.586432
38.14521,0,0,1.083001,0.586445
38.160408,0,0,1.083011,0.586456
38.175606,0,0,1.083021,0.586467
38.190804,0,0,1.083032,0.586479
38.206001,0,0,1.083043,0.586491
38.221199,0,0,1.083051,0.5865
38.236397,0,0,1.083061,0.586511
38.251598,0,0,1.083071,0.586522
38.266804,0,0,1.083081,0.586532
38.282009,0,0,1.083091,0.586543
38.297215,0,0,1.083102,0.586555
38.31242,0,0,1.083111,0.586565
38.327625,0,0,1.08312,0.586574
38.342831,0,0,1.083128,0.586583
38.35804,0,0,1.083136,0.586592
38.373253,0,0,1.083146,0.586602
38.388466,0,0,1.083154,0.586611
38.403679,0,0,1.083162,0.58662
38.418892,0,0,1.083171,0.58663
38.434105,0,0,1.083179,0.586638
38.449318,0,0,1.08319,0.58665
38.464539,0,0,1.083198,0.586659
38.479759,0,0,1.083205,0.586667
38.49498,0,0,1.083215,0.586678
38.510201,0,0,1.083223,0.586686
38.525421,0,0,1.08323,0.586694
38.540642,0,0,1.083239,0.586703
38.555862,0,0,1.083246,0.586711
38.571087,0,0,1.083254,0.58672
38.586315,0,0,1.083262,0.586728
38.601543,0,0,1.083272,0.586739
38.616772,0,0,1.083281,0.586748
38.632,0,0,1.083286,0.586754
38.647228,0,0,1.083291,0.58676
38.662457,0,0,1.083299,0.586768
38.677689,0,0,1.083305,0.586775
38.692924,0,0,1.083314,0.586785
38.70816,0,0,1.083323,0.586794
38.723396,0,0,1.083327,0.586799
38.738632,0,0,1.083334,0.586806
38.753868,0,0,1.083338,0.586811
38.769104,0,0,1.083347,0.58682
38.78434,0,0,1.083354,0.586827
38.799583,0,0,1.083359,0.586834
38.814827,0,0,1.083367,0.586842
38.83007,0,0,1.083375,0.58685
38.845314,0,0,1.083382,0.586858
38.860558,0,0,1.083388,0.586865
38.875801,0,0,1.083393,0.58687
38.891045,0,0,1.0834,0.586878
38.906292,0,0,1.083405,0.586883
38.921543,0,0,1.083409,0.586887
38.936794,0,0,1.083412,0.586891
38.952045,0,0,1.083418,0.586897
38.967297,0,0,1.083423,0.586903
38.982548,0,0,1.083427,0.586907
38.997799,0,0,1.083429,0.58691
39.01305,0,0,1.083435,0.586916
39.028305,0,0,1.083438,0.586918
39.043564,0,0,1.083441,0.586922
39.058823,0,0,1.083446,0.586928
39.074081,0,0,1.083452,0.586935
39.08934,0,0,1.083457,0.58694
39.104599,0,0,1.083461,0.586944
39.119858,0,0,1.083468,0.586952
39.135117,0,0,1.083473,0.586957
39.150379,0,0,1.083477,0.586961
39.165646,0,0,1.083479,0.586964
39.180912,0,0,1.083485,0.58697
39.196178,0,0,1.083488,0.586974
39.211445,0,0,1.08349,0.586975
39.226711,0,0,1.083493,0.586979
39.241978,0,0,1.083499,0.586985
39.257244,0,0,1.083505,0.586991
39.272511,0,0,1.083509,0.586996
39.287785,0,0,1.083511,0.586998
39.303059,0,0,1.083514,0.587001
39.318333,0,0,1.083515,0.587002
39.333607,0,0,1.083515,0.587003
39.348881,0,0,1.083519,0.587007
39.364155,0,0,1.083522,0.58701
39.379429,0,0,1.083523,0.587011
39.394703,0,0,1.083525,0.587013
39.409977,0,0,1.083528,0.587017
39.425255,0,0,1.083532,0.58702
39.440536,0,0,1.083532,0.587021
39.455818,0,0,1.083535,0.587024
39.4711,0,0,1.083538,0.587028
39.486382,0,0,1.08354,0.587029
39.501663,0,0,1.083541,0.58703
39.516945,0,0,1.083542,0.587032
39.532227,0,0,1.083546,0.587036
39.547508,0,0,1.083547,0.587037
39.56279,0,0,1.08355,0.58704
39.578075,0,0,1.083551,0.587041
39.593365,0,0,1.083554,0.587044
39.608654,0,0,1.083556,0.587046
39.623943,0,0,1.083558,0.587049
39.639233,0,0,1.083558,0.587049
39.654522,0,0,1.08356,0.587051
39.669811,0,0,1.083561,0.587052
39.685101,0,0,1.083563,0.587054
39.70039,0,0,1.083563,0.587054
39.715679,0,0,1.083564,0.587056
39.730968,0,0,1.083565,0.587057
39.746262,0,0,1.083566,0.587057
39.761559,0,0,1.083567,0.587059
39.776855,0,0,1.083568,0.587059
39.792152,0,0,1.083565,0.587057
39.807449,0,0,1.083565,0.587057
39.822746,0,0,1.083565,0.587056
39.838043,0,0,1.083566,0.587058
39.85334,0,0,1.08357,0.587062
39.868637,0,0,1.083571,0.587063
39.883934,0,0,1.083571,0.587063
39.899231,0,0,1.083572,0.587064
39.914528,0,0,1.083573,0.587066
39.929825,0,0,1.083572,0.587064
39.945126,0,0,1.083572,0.587065
39.96043,0,0,1.083575,0.587067
39.975735,0,0,1.083573,0.587066
39.991039,0,0,1.083573,0.587066
40,0,0,1.083572,0.587064

==> PaperGraphs/Test3_time10_discharge_a1_single.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000001,0.004733,0.000011
0.500066,0.0005,0.000005,0.009638,0.000046
0.667174,0.000667,0.000009,0.013841,0.000096
0.810941,0.000811,0.000014,0.017473,0.000153
0.940289,0.00094,0.000019,0.020735,0.000215
1.059465,0.001059,0.000025,0.023735,0.000282
1.170914,0.001171,0.000031,0.026533,0.000352
1.276208,0.001276,0.000037,0.029173,0.000426
1.376432,0.001376,0.000044,0.031681,0.000502
1.472375,0.001472,0.00005,0.034078,0.000581
1.564635,0.001565,0.000057,0.03638,0.000662
1.653678,0.001654,0.000064,0.038599,0.000745
1.739874,0.00174,0.000071,0.040746,0.00083
1.823526,0.001824,0.000078,0.042827,0.000917
1.904886,0.001905,0.000085,0.044849,0.001006
1.984163,0.001984,0.000093,0.046818,0.001096
2.061537,0.002062,0.0001,0.048739,0.001188
2.137162,0.002137,0.000108,0.050615,0.001281
2.21117,0.002211,0.000116,0.052449,0.001375
2.28368,0.002284,0.000124,0.054246,0.001471
2.354793,0.002355,0.000132,0.056007,0.001568
2.4246,0.002425,0.00014,0.057736,0.001667
2.493183,0.002493,0.000148,0.059433,0.001766
2.560615,0.002561,0.000156,0.061101,0.001867
2.626961,0.002627,0.000165,0.062742,0.001968
2.692281,0.002692,0.000173,0.064357,0.002071
2.756629,0.002757,0.000182,0.065947,0.002174
2.820054,0.00282,0.00019,0.067514,0.002279
2.882601,0.002883,0.000199,0.069059,0.002385
2.944311,0.002944,0.000208,0.070582,0.002491
3.005222,0.003005,0.000217,0.072086,0.002598
3.065371,0.003065,0.000226,0.07357,0.002706
3.124789,0.003125,0.000234,0.075036,0.002815
3.183506,0.003184,0.000243,0.076485,0.002925
3.241551,0.003242,0.000253,0.077917,0.003035
3.29895,0.003299,0.000262,0.079332,0.003147
3.355727,0.003356,0.000271,0.080732,0.003259
3.411906,0.003412,0.00028,0.082117,0.003372
3.467508,0.003468,0.000289,0.083487,0.003485
3.522553,0.003523,0.000299,0.084843,0.003599
3.57706,0.003577,0.000308,0.086186,0.003714
3.631047,0.003631,0.000318,0.087516,0.00383
3.684531,0.003685,0.000327,0.088833,0.003946
3.737528,0.003738,0.000337,0.090139,0.004062
3.790053,0.00379,0.000347,0.091432,0.00418
3.84212,0.003842,0.000356,0.092714,0.004298
3.893744,0.003894,0.000366,0.093985,0.004417
3.944936,0.003945,0.000376,0.095245,0.004536
3.995709,0.003996,0.000386,0.096494,0.004656
4.046076,0.004046,0.000395,0.097733,0.004776
4.096046,0.004096,0.000405,0.098963,0.004897
4.145631,0.004146,0.000415,0.100183,0.005018
4.19484,0.004195,0.000425,0.101393,0.00514
4.243684,0.004244,0.000435,0.102595,0.005263
4.292171,0.004292,0.000445,0.103787,0.005386
4.340311,0.00434,0.000456,0.104971,0.005509
4.388112,0.004388,0.000466,0.106147,0.005634
4.435582,0.004436,0.000476,0.107314,0.005758
4.482728,0.004483,0.000486,0.108473,0.005883
4.52956,0.00453,0.000497,0.109624,0.006009
4.576082,0.004576,0.000507,0.110768,0.006135
4.622303,0.004622,0.000517,0.111904,0.006261
4.66823,0.004668,0.000528,0.113032,0.006388
4.713868,0.004714,0.000538,0.114154,0.006516
4.759223,0.004759,0.000549,0.115268,0.006643
4.804302,0.004804,0.000559,0.116376,0.006772
4.849111,0.004849,0.00057,0.117477,0.0069
4.893654,0.004894,0.00058,0.118571,0.00703
4.937937,0.004938,0.000591,0.119659,0.007159
4.981966,0.004982,0.000602,0.120741,0.007289
5.025745,0.005026,0.000612,0.121816,0.00742
5.06928,0.005069,0.000623,0.122885,0.00755
5.112574,0.005113,0.000634,0.123948,0.007682
5.155632,0.005156,0.000644,0.125006,0.007813
5.198459,0.005198,0.000655,0.126057,0.007945
5.241059,0.005241,0.000666,0.127103,0.008078
5.283435,0.005283,0.000677,0.128144,0.00821
5.325593,0.005326,0.000688,0.129179,0.008344
5.367536,0.005368,0.000699,0.130208,0.008477
5.409267,0.005409,0.00071,0.131232,0.008611
5.45079,0.005451,0.000721,0.132252,0.008745
5.492109,0.005492,0.000732,0.133266,0.00888
5.533226,0.005533,0.000743,0.134275,0.009015
5.574147,0.005574,0.000754,0.135279,0.00915
5.614873,0.005615,0.000765,0.136279,0.009286
5.655407,0.005655,0.000776,0.137273,0.009422
5.695754,0.005696,0.000788,0.138263,0.009558
5.735915,0.005736,0.000799,0.139249,0.009695
5.775893,0.005776,0.00081,0.140229,0.009832
5.815692,0.005816,0.000821,0.141206,0.00997
5.855315,0.005855,0.000832,0.142178,0.010107
5.894763,0.005895,0.000844,0.143146,0.010245
5.93404,0.005934,0.000855,0.144109,0.010384
5.973147,0.005973,0.000867,0.145068,0.010522
6.012088,0.006012,0.000878,0.146023,0.010661
6.050864,0.006051,0.000889,0.146974,0.010801
6.089479,0.006089,0.000901,0.147921,0.01094
6.127934,0.006128,0.000912,0.148864,0.01108
6.166232,0.006166,0.000924,0.149803,0.011221
6.204375,0.006204,0.000935,0.150739,0.011361
6.242364,0.006242,0.000947,0.15167,0.011502
6.280203,0.00628,0.000958,0.152598,0.011643
6.317893,0.006318,0.00097,0.153522,0.011784
6.355435,0.006355,0.000982,0.154442,0.011926
6.392833,0.006393,0.000993,0.155359,0.012068
6.430088,0.00643,0.001005,0.156273,0.012211
6.467201,0.006467,0.001017,0.157182,0.012353
6.504175,0.006504,0.001028,0.158089,0.012496
6.541012,0.006541,0.00104,0.158991,0.012639
6.577713,0.006578,0.001052,0.159891,0.012783
6.614278,0.006614,0.001063,0.160787,0.012926
6.650712,0.006651,0.001075,0.16168,0.01307
6.687015,0.006687,0.001087,0.16257,0.013214
6.723188,0.006723,0.001099,0.163456,0.013359
6.759233,0.006759,0.001111,0.16434,0.013504
6.795153,0.006795,0.001123,0.16522,0.013649
6.830947,0.006831,0.001135,0.166097,0.013794
6.866619,0.006867,0.001147,0.166971,0.01394
6.902168,0.006902,0.001158,0.167842,0.014085
6.937596,0.006938,0.00117,0.16871,0.014232
6.972906,0.006973,0.001182,0.169575,0.014378
7.008098,0.007008,0.001194,0.170437,0.014524
7.043173,0.007043,0.001206,0.171296,0.014671
7.078133,0.007078,0.001219,0.172153,0.014818
7.112979,0.007113,0.001231,0.173006,0.014966
7.147713,0.007148,0.001243,0.173857,0.015113
7.182335,0.007182,0.001255,0.174705,0.015261
7.216847,0.007217,0.001267,0.17555,0.015409
7.25125,0.007251,0.001279,0.176393,0.015557
7.285545,0.007286,0.001291,0.177233,0.015706
7.319734,0.00732,0.001303,0.17807,0.015855
7.353817,0.007354,0.001316,0.178905,0.016003
7.387795,0.007388,0.001328,0.179737,0.016153
7.42167,0.007422,0.00134,0.180567,0.016302
7.455443,0.007455,0.001352,0.181394,0.016452
7.489115,0.007489,0.001365,0.182218,0.016602
7.522686,0.007523,0.001377,0.18304,0.016752
7.556159,0.007556,0.001389,0.18386,0.016902
7.589532,0.00759,0.001402,0.184677,0.017053
7.622808,0.007623,0.001414,0.185492,0.017204
7.655988,0.007656,0.001426,0.186304,0.017355
7.689073,0.007689,0.001439,0.187114,0.017506
7.722063,0.007722,0.001451,0.187922,0.017657
7.75496,0.007755,0.001464,0.188727,0.017809
7.787763,0.007788,0.001476,0.18953,0.017961
7.820475,0.00782,0.001488,0.19033,0.018113
7.853096,0.007853,0.001501,0.191129,0.018265
7.885627,0.007886,0.001513,0.191925,0.018418
7.918069,0.007918,0.001526,0.192719,0.01857
7.950422,0.00795,0.001538,0.193511,0.018723
7.982688,0.007983,0.001551,0.1943,0.018876
8.014867,0.008015,0.001564,0.195088,0.01903
8.04696,0.008047,0.001576,0.195873,0.019183
8.078967,0.008079,0.001589,0.196656,0.019337
8.11089,0.008111,0.001601,0.197438,0.019491
8.14273,0.008143,0.001614,0.198217,0.019645
8.174486,0.008174,0.001627,0.198994,0.019799
8.206161,0.008206,0.001639,0.199769,0.019954
8.237753,0.008238,0.001652,0.200542,0.020109
8.269265,0.008269,0.001665,0.201313,0.020263
8.300697,0.008301,0.001677,0.202082,0.020419
8.332049,0.008332,0.00169,0.202849,0.020574
8.363322,0.008363,0.001703,0.203614,0.020729
8.394517,0.008395,0.001716,0.204377,0.020885
8.425634,0.008426,0.001728,0.205139,0.021041
8.456675,0.008457,0.001741,0.205898,0.021197
8.487638,0.008488,0.001754,0.206655,0.021353
8.518528,0.008519,0.001767,0.207411,0.02151
8.549342,0.008549,0.00178,0.208164,0.021666
8.580082,0.00858,0.001793,0.208916,0.021823
8.610747,0.008611,0.001805,0.209666,0.02198
8.64134,0.008641,0.001818,0.210415,0.022137
8.671861,0.008672,0.001831,0.211161,0.022294
8.702309,0.008702,0.001844,0.211906,0.022452
8.732685,0.008733,0.001857,0.212649,0.02261
8.762991,0.008763,0.00187,0.21339,0.022768
8.793226,0.008793,0.001883,0.214129,0.022926
8.823392,0.008823,0.001896,0.214867,0.023084
8.853488,0.008853,0.001909,0.215603,0.023242
8.883515,0.008884,0.001922,0.216337,0.023401
8.913475,0.008913,0.001935,0.21707,0.02356
8.943367,0.008943,0.001948,0.2178,0.023719
8.973192,0.008973,0.001961,0.21853,0.023878
9.002951,0.009003,0.001974,0.219257,0.024037
9.032643,0.009033,0.001987,0.219983,0.024196
9.06227,0.009062,0.002,0.220707,0.024356
9.091831,0.009092,0.002013,0.22143,0.024516
9.121327,0.009121,0.002026,0.222151,0.024676
9.150761,0.009151,0.002039,0.22287,0.024836
9.18013,0.00918,0.002053,0.223588,0.024996
9.209435,0.009209,0.002066,0.224305,0.025156
9.238679,0.009239,0.002079,0.22502,0.025317
9.267859,0.009268,0.002092,0.225733,0.025478
9.296979,0.009297,0.002105,0.226445,0.025639
9.326035,0.009326,0.002118,0.227155,0.0258
9.355031,0.009355,0.002132,0.227863,0.025961
9.383967,0.009384,0.002145,0.228571,0.026122
9.412843,0.009413,0.002158,0.229276,0.026284
9.441659,0.009442,0.002171,0.229981,0.026446
9.470415,0.00947,0.002185,0.230683,0.026607
9.499112,0.009499,0.002198,0.231385,0.026769
9.527751,0.009528,0.002211,0.232084,0.026932
9.556332,0.009556,0.002225,0.232783,0.027094
9.584855,0.009585,0.002238,0.23348,0.027256
9.613321,0.009613,0.002251,0.234176,0.027419
9.64173,0.009642,0.002265,0.23487,0.027582
9.670082,0.00967,0.002278,0.235562,0.027745
9.698379,0.009698,0.002291,0.236254,0.027908
9.726619,0.009727,0.002305,0.236944,0.028071
9.754804,0.009755,0.002318,0.237633,0.028235
9.782933,0.009783,0.002331,0.23832,0.028398
9.811008,0.009811,0.002345,0.239006,0.028562
9.839029,0.009839,0.002358,0.23969,0.028726
9.866996,0.009867,0.002372,0.240373,0.02889
9.894908,0.009895,0.002385,0.241055,0.029054
9.922767,0.009923,0.002399,0.241736,0.029218
9.950574,0.009951,0.002412,0.242415,0.029382
9.978328,0.009978,0.002426,0.243093,0.029547
10.006029,0.009992,0.002439,0.244105,0.029794
10.033677,0.009992,0.002453,0.24545,0.030123
10.061271,0.009992,0.002466,0.246792,0.030453
10.088811,0.009992,0.002479,0.248131,0.030785
10.116298,0.009992,0.002493,0.249468,0.031117
10.143731,0.009992,0.002506,0.250802,0.031451
10.171113,0.009992,0.002519,0.252134,0.031786
10.198442,0.009992,0.002533,0.253463,0.032122
10.225718,0.009992,0.002546,0.254789,0.032459
10.252943,0.009992,0.002559,0.256113,0.032797
10.280116,0.009992,0.002572,0.257434,0.033136
10.307238,0.009992,0.002586,0.258753,0.033477
10.334309,0.009992,0.002599,0.260069,0.033818
10.361329,0.009992,0.002612,0.261383,0.03416
10.3883,0.009992,0.002625,0.262694,0.034504
10.415219,0.009992,0.002638,0.264002,0.034849
10.442089,0.009992,0.002651,0.265308,0.035194
10.468909,0.009992,0.002664,0.266612,0.035541
10.495681,0.009992,0.002677,0.267913,0.035889
10.522404,0.009992,0.00269,0.269212,0.036237
10.549077,0.009992,0.002703,0.270508,0.036587
10.575703,0.009992,0.002716,0.271802,0.036938
10.60228,0.009992,0.002729,0.273093,0.03729
10.628809,0.009992,0.002742,0.274382,0.037643
10.655291,0.009992,0.002755,0.275669,0.037997
10.681725,0.009992,0.002767,0.276953,0.038351
10.708112,0.009992,0.00278,0.278235,0.038707
10.734452,0.009992,0.002793,0.279514,0.039064
10.760746,0.009992,0.002806,0.280791,0.039422
10.786993,0.009992,0.002818,0.282066,0.039781
10.813194,0.009992,0.002831,0.283338,0.04014
10.83935,0.009992,0.002844,0.284609,0.040501
10.865459,0.009992,0.002857,0.285876,0.040863
10.891523,0.009992,0.002869,0.287142,0.041225
10.917542,0.009992,0.002882,0.288405,0.041589
10.943517,0.009992,0.002894,0.289667,0.041953
10.969446,0.009992,0.002907,0.290926,0.042319
10.995331,0.009992,0.00292,0.292182,0.042685
11.021172,0.009992,0.002932,0.293437,0.043052
11.046968,0.009992,0.002945,0.294689,0.043421
11.072721,0.009992,0.002957,0.295939,0.04379
11.098432,0.009992,0.00297,0.297186,0.04416
11.124098,0.009992,0.002982,0.298432,0.044531
11.149721,0.009992,0.002994,0.299675,0.044903
11.175302,0.009992,0.003007,0.300917,0.045275
11.20084,0.009992,0.003019,0.302156,0.045649
11.226335,0.009992,0.003032,0.303393,0.046024
11.251787,0.009992,0.003044,0.304628,0.046399
11.277198,0.009992,0.003056,0.30586,0.046775
11.302567,0.009992,0.003069,0.307091,0.047152
11.327894,0.009992,0.003081,0.308319,0.04753
11.353181,0.009992,0.003093,0.309546,0.047909
11.378426,0.009992,0.003105,0.31077,0.048289
11.40363,0.009992,0.003117,0.311992,0.04867
11.428793,0.009992,0.00313,0.313213,0.049051
11.453916,0.009992,0.003142,0.314431,0.049433
11.478998,0.009992,0.003154,0.315647,0.049817
11.504041,0.009992,0.003166,0.316861,0.050201
11.529043,0.009992,0.003178,0.318073,0.050585
11.554006,0.009992,0.00319,0.319283,0.050971
11.578928,0.009992,0.003202,0.320492,0.051357
11.603811,0.009992,0.003214,0.321698,0.051745
11.628655,0.009992,0.003226,0.322902,0.052133
11.653461,0.009992,0.003239,0.324104,0.052522
11.678227,0.009992,0.00325,0.325304,0.052911
11.702954,0.009992,0.003262,0.326503,0.053302
11.727643,0.009992,0.003274,0.327699,0.053693
11.752294,0.009992,0.003286,0.328893,0.054085
11.776906,0.009992,0.003298,0.330085,0.054478
11.80148,0.009992,0.00331,0.331275,0.054872
11.826016,0.009992,0.003322,0.332464,0.055266
11.850516,0.009992,0.003334,0.333651,0.055661
11.874978,0.009992,0.003346,0.334835,0.056057
11.899403,0.009992,0.003358,0.336018,0.056454
11.92379,0.009992,0.003369,0.337199,0.056852
11.948141,0.009992,0.003381,0.338378,0.05725
11.972455,0.009992,0.003393,0.339555,0.057649
11.996733,0.009992,0.003405,0.340731,0.058049
12.020974,0.009992,0.003416,0.341904,0.058449
12.045179,0.009992,0.003428,0.343076,0.05885
12.069348,0.009992,0.00344,0.344246,0.059253
12.093481,0.009992,0.003451,0.345413,0.059655
12.117578,0.009992,0.003463,0.34658,0.060059
12.14164,0.009992,0.003475,0.347744,0.060463
12.165666,0.009992,0.003486,0.348907,0.060868
12.189657,0.009992,0.003498,0.350067,0.061274
12.213613,0.009992,0.00351,0.351226,0.06168
12.237534,0.009992,0.003521,0.352383,0.062087
12.26142,0.009992,0.003533,0.353538,0.062495
12.285272,0.009992,0.003544,0.354692,0.062903
12.309088,0.009992,0.003556,0.355843,0.063312
12.33287,0.009992,0.003567,0.356993,0.063722
12.356618,0.009992,0.003579,0.358142,0.064133
12.380333,0.009992,0.00359,0.359288,0.064544
12.404014,0.009992,0.003602,0.360433,0.064956
12.42766,0.009992,0.003613,0.361576,0.065369
12.451274,0.009992,0.003624,0.362717,0.065782
12.474854,0.009992,0.003636,0.363857,0.066196
12.498401,0.009992,0.003647,0.364995,0.066611
12.521914,0.009992,0.003658,0.366131,0.067026
12.545394,0.009992,0.00367,0.367265,0.067442
12.568842,0.009992,0.003681,0.368398,0.067858
12.592257,0.009992,0.003692,0.369528,0.068276
12.615639,0.009992,0.003704,0.370658,0.068693
12.638988,0.009992,0.003715,0.371785,0.069112
12.662306,0.009992,0.003726,0.372911,0.069531
12.685591,0.009992,0.003737,0.374035,0.069951
12.708844,0.009992,0.003749,0.375157,0.070371
12.732066,0.009992,0.00376,0.376278,0.070793
12.755256,0.009992,0.003771,0.377397,0.071214
12.778414,0.009992,0.003782,0.378515,0.071637
12.80154,0.009992,0.003793,0.379631,0.07206
12.824636,0.009992,0.003804,0.380745,0.072483
12.847699,0.009992,0.003816,0.381858,0.072908
12.870732,0.009992,0.003827,0.382969,0.073333
12.893735,0.009992,0.003838,0.384078,0.073758
12.916705,0.009992,0.003849,0.385186,0.074184
12.939645,0.009992,0.00386,0.386292,0.074611
12.962554,0.009992,0.003871,0.387397,0.075038
12.985433,0.009992,0.003882,0.388499,0.075466
13.008281,0.009992,0.003893,0.3896,0.075894
13.0311,0.009992,0.003904,0.3907,0.076323
13.053889,0.009992,0.003915,0.391798,0.076753
13.076648,0.009992,0.003926,0.392894,0.077183
13.099377,0.009992,0.003937,0.393989,0.077614
13.122076,0.009992,0.003948,0.395082,0.078045
13.144746,0.009992,0.003959,0.396173,0.078477
13.167386,0.009992,0.00397,0.397263,0.078909
13.189997,0.009992,0.00398,0.398352,0.079342
13.212578,0.009992,0.003991,0.399439,0.079776
13.23513,0.009992,0.004002,0.400524,0.08021
13.257654,0.009992,0.004013,0.401607,0.080644
13.280149,0.009992,0.004024,0.402689,0.081079
13.302614,0.009992,0.004035,0.403769,0.081515
13.325051,0.009992,0.004045,0.404848,0.081951
13.34746,0.009992,0.004056,0.405925,0.082387
13.36984,0.009992,0.004067,0.407,0.082825
13.392192,0.009992,0.004078,0.408074,0.083262
13.414515,0.009992,0.004088,0.409146,0.0837
13.436811,0.009992,0.004099,0.410216,0.084139
13.459079,0.009992,0.00411,0.411285,0.084578
13.481318,0.009992,0.00412,0.412352,0.085017
13.503531,0.009992,0.004131,0.413417,0.085457
13.525715,0.009992,0.004142,0.41448,0.085897
13.547872,0.009992,0.004152,0.415542,0.086337
13.570002,0.009992,0.004163,0.416602,0.086778
13.592104,0.009992,0.004173,0.41766,0.08722
13.614179,0.009992,0.004184,0.418717,0.087662
13.636227,0.009992,0.004194,0.419773,0.088105
13.658248,0.009992,0.004205,0.420827,0.088548
13.680243,0.009992,0.004216,0.421881,0.088992
13.70221,0.009992,0.004226,0.422933,0.089436
13.724152,0.009992,0.004237,0.423984,0.089881
13.746066,0.009992,0.004247,0.425034,0.090327
13.767954,0.009992,0.004257,0.426083,0.090773
13.789815,0.009992,0.004268,0.427131,0.09122
13.811649,0.009992,0.004278,0.428178,0.091668
13.833458,0.009992,0.004289,0.429224,0.092117
13.855241,0.009992,0.004299,0.43027,0.092566
13.876997,0.009992,0.00431,0.431314,0.093016
13.898727,0.009992,0.00432,0.432358,0.093467
13.920432,0.009992,0.004331,0.433401,0.093918
13.942111,0.009992,0.004341,0.434443,0.09437
13.963764,0.009992,0.004351,0.435484,0.094823
13.985392,0.009992,0.004362,0.436525,0.095277
14.006993,0.009992,0.004372,0.437564,0.095731
14.02857,0.009992,0.004383,0.438603,0.096186
14.050121,0.009992,0.004393,0.439641,0.096642
14.071647,0.009992,0.004403,0.440679,0.097099
14.093147,0.009992,0.004414,0.441715,0.097556
14.114622,0.009992,0.004424,0.442751,0.098014
14.136072,0.009992,0.004434,0.443786,0.098473
14.157497,0.009992,0.004445,0.44482,0.098932
14.178897,0.009992,0.004455,0.445853,0.099393
14.200272,0.009992,0.004465,0.446886,0.099853
14.221622,0.009992,0.004476,0.447917,0.100315
14.242948,0.009992,0.004486,0.448947,0.100777
14.264249,0.009992,0.004496,0.449977,0.10124
14.285525,0.009992,0.004507,0.451005,0.101703
14.306777,0.009992,0.004517,0.452033,0.102167
14.328005,0.009992,0.004527,0.453059,0.102631
14.349208,0.009992,0.004537,0.454085,0.103096
14.370387,0.009992,0.004548,0.455109,0.103562
14.391541,0.009992,0.004558,0.456132,0.104028
14.412672,0.009992,0.004568,0.457155,0.104495
14.433779,0.009992,0.004578,0.458176,0.104963
14.454862,0.009992,0.004588,0.459197,0.105431
14.475921,0.009992,0.004599,0.460216,0.105899
14.496956,0.009992,0.004609,0.461234,0.106369
14.517967,0.009992,0.004619,0.462252,0.106838
14.538956,0.009992,0.004629,0.463268,0.107309
14.55992,0.009992,0.004639,0.464283,0.107779
14.580861,0.009992,0.004649,0.465298,0.108251
14.601779,0.009992,0.004659,0.466311,0.108723
14.622674,0.009992,0.00467,0.467323,0.109195
14.643545,0.009992,0.00468,0.468334,0.109668
14.664392,0.009992,0.00469,0.469344,0.110142
14.685217,0.009992,0.0047,0.470352,0.110616
14.706018,0.009992,0.00471,0.47136,0.11109
14.726797,0.009992,0.00472,0.472367,0.111565
14.747553,0.009992,0.00473,0.473372,0.112041
14.768286,0.009992,0.00474,0.474377,0.112517
14.788996,0.009992,0.00475,0.47538,0.112993
14.809684,0.009992,0.00476,0.476383,0.11347
14.83035,0.009992,0.00477,0.477384,0.113948
14.850993,0.009992,0.00478,0.478385,0.114426
14.871614,0.009992,0.00479,0.479384,0.114904
14.892212,0.009992,0.0048,0.480382,0.115384
14.912788,0.009992,0.00481,0.48138,0.115863
14.933342,0.009992,0.00482,0.482376,0.116343
14.953874,0.009992,0.00483,0.483371,0.116824
14.974383,0.009992,0.00484,0.484364,0.117304
14.994871,0.009992,0.00485,0.485357,0.117786
15.015337,0.009992,0.00486,0.486349,0.118268
15.035781,0.009992,0.00487,0.48734,0.11875
15.056203,0.009992,0.004879,0.48833,0.119233
15.076604,0.009992,0.004889,0.489319,0.119717
15.096983,0.009992,0.004899,0.490307,0.1202
15.11734,0.009992,0.004909,0.491294,0.120685
15.137676,0.009992,0.004919,0.492279,0.121169
15.15799,0.009992,0.004929,0.493264,0.121655
15.178284,0.009992,0.004939,0.494247,0.12214
15.198555,0.009992,0.004948,0.49523,0.122626
15.218805,0.009992,0.004958,0.496212,0.123113
15.239035,0.009992,0.004968,0.497192,0.1236
15.259243,0.009992,0.004978,0.498171,0.124087
15.27943,0.009992,0.004988,0.49915,0.124575
15.299597,0.009992,0.004997,0.500127,0.125064
15.319742,0.009992,0.005007,0.501104,0.125553
15.339867,0.009992,0.005017,0.502079,0.126042
15.35997,0.009992,0.005027,0.503054,0.126532
15.380054,0.009992,0.005036,0.504027,0.127022
15.400116,0.009992,0.005046,0.505,0.127512
15.420157,0.009992,0.005056,0.505971,0.128003
15.440179,0.009992,0.005065,0.506941,0.128495
15.46018,0.009992,0.005075,0.507911,0.128987
15.480161,0.009992,0.005085,0.508879,0.129479
15.500121,0.009992,0.005094,0.509847,0.129972
15.520061,0.009992,0.005104,0.510813,0.130465
15.539981,0.009992,0.005114,0.511779,0.130959
15.559881,0.009992,0.005123,0.512743,0.131453
15.579761,0.009992,0.005133,0.513706,0.131947
15.599621,0.009992,0.005143,0.514669,0.132442
15.61946,0.009992,0.005152,0.51563,0.132937
15.63928,0.009992,0.005162,0.516591,0.133433
15.65908,0.009992,0.005171,0.51755,0.133929
15.67886,0.009992,0.005181,0.518508,0.134425
15.698621,0.009992,0.005191,0.519466,0.134922
15.718361,0.009992,0.0052,0.520423,0.13542
15.738082,0.009992,0.00521,0.521378,0.135918
15.757784,0.009992,0.005219,0.522333,0.136416
15.777467,0.009992,0.005229,0.523287,0.136915
15.797129,0.009992,0.005238,0.52424,0.137414
15.816772,0.009992,0.005248,0.525191,0.137913
15.836395,0.009992,0.005257,0.526142,0.138413
15.856,0.009992,0.005267,0.527092,0.138913
15.875586,0.009992,0.005276,0.528041,0.139414
15.895152,0.009992,0.005286,0.528989,0.139915
15.9147,0.009992,0.005295,0.529936,0.140416
15.934228,0.009992,0.005305,0.530882,0.140918
15.953737,0.009992,0.005314,0.531827,0.14142
15.973228,0.009992,0.005324,0.532771,0.141923
15.992699,0.009992,0.005333,0.533714,0.142425
16.012152,0.009992,0.005342,0.534657,0.142929
16.031586,0.009992,0.005352,0.535598,0.143433
16.051001,0.009992,0.005361,0.536539,0.143937
16.070398,0.009992,0.005371,0.537478,0.144441
16.089777,0.009992,0.00538,0.538417,0.144946
16.109137,0.009992,0.005389,0.539354,0.145452
16.128477,0.009992,0.005399,0.540291,0.145957
16.1478,0.009992,0.005408,0.541227,0.146464
16.167105,0.009992,0.005417,0.542163,0.14697
16.186392,0.009992,0.005427,0.543097,0.147477
16.20566,0.009992,0.005436,0.54403,0.147984
16.224909,0.009992,0.005445,0.544962,0.148492
16.244141,0.009992,0.005455,0.545894,0.149
16.263353,0.009992,0.005464,0.546824,0.149508
16.282549,0.009992,0.005473,0.547753,0.150017
16.301725,0.009992,0.005483,0.548682,0.150526
16.320885,0.009992,0.005492,0.54961,0.151035
16.340027,0.009992,0.005501,0.550537,0.151545
16.35915,0.009992,0.00551,0.551463,0.152055
16.378256,0.009992,0.00552,0.552388,0.152566
16.397345,0.009992,0.005529,0.553312,0.153077
16.416414,0.009992,0.005538,0.554235,0.153588
16.435467,0.009992,0.005547,0.555157,0.1541
16.454502,0.009992,0.005556,0.556079,0.154612
16.473518,0.009992,0.005566,0.557,0.155124
16.492519,0.009992,0.005575,0.557919,0.155637
16.511501,0.009992,0.005584,0.558838,0.15615
16.530466,0.009992,0.005593,0.559755,0.156663
16.549414,0.009992,0.005602,0.560673,0.157177
16.568344,0.009992,0.005612,0.561589,0.157691
16.587257,0.009992,0.005621,0.562504,0.158206
16.606153,0.009992,0.00563,0.563418,0.15872
16.625032,0.009992,0.005639,0.564332,0.159235
16.643894,0.009992,0.005648,0.565244,0.159751
16.662739,0.009992,0.005657,0.566156,0.160267
16.681566,0.009992,0.005666,0.567067,0.160783
16.700377,0.009992,0.005675,0.567978,0.161299
16.719172,0.009992,0.005684,0.568887,0.161816
16.737947,0.009992,0.005694,0.569796,0.162334
16.756708,0.009992,0.005703,0.570704,0.162851
16.775452,0.009992,0.005712,0.57161,0.163369
16.794178,0.009992,0.005721,0.572516,0.163888
16.812889,0.009992,0.00573,0.573422,0.164406
16.831581,0.009992,0.005739,0.574326,0.164925
16.850258,0.009992,0.005748,0.57523,0.165445
16.868917,0.009992,0.005757,0.576132,0.165964
16.88756,0.009992,0.005766,0.577035,0.166484
16.906187,0.009992,0.005775,0.577935,0.167005
16.924799,0.009992,0.005784,0.578836,0.167525
16.943392,0.009992,0.005793,0.579735,0.168046
16.961969,0.009992,0.005802,0.580634,0.168568
16.980532,0.009992,0.005811,0.581531,0.169089
16.999077,0.009992,0.00582,0.582428,0.169611
17.017605,0.009992,0.005829,0.583325,0.170134
17.036118,0.009992,0.005838,0.58422,0.170657
17.054615,0.009992,0.005847,0.585115,0.17118
17.073097,0.009992,0.005856,0.586008,0.171703
17.09156,0.009992,0.005864,0.586902,0.172227
17.110008,0.009992,0.005873,0.587794,0.172751
17.128441,0.009992,0.005882,0.588686,0.173275
17.146858,0.009992,0.005891,0.589576,0.1738
17.16526,0.009992,0.0059,0.590466,0.174325
17.183645,0.009992,0.005909,0.591355,0.17485
17.202013,0.009992,0.005918,0.592243,0.175376
17.220366,0.009992,0.005927,0.59313,0.175902
17.238703,0.009992,0.005936,0.594016,0.176428
17.257025,0.009992,0.005944,0.594901,0.176954
17.275331,0.009992,0.005953,0.595786,0.17748
17.293623,0.009992,0.005962,0.59667,0.178007
17.311899,0.009992,0.005971,0.597554,0.178535
17.33016,0.009992,0.00598,0.598436,0.179063
17.348406,0.009992,0.005988,0.599318,0.179591
17.366636,0.009992,0.005997,0.600199,0.18012
17.384851,0.009992,0.006006,0.601079,0.180648
17.403048,0.009992,0.006015,0.601958,0.181177
17.421228,0.009992,0.006024,0.602837,0.181706
17.439394,0.009992,0.006032,0.603715,0.182236
17.457544,0.009992,0.006041,0.604592,0.182766
17.475681,0.009992,0.00605,0.605469,0.183296
17.493805,0.009992,0.006059,0.606344,0.183827
17.511913,0.009992,0.006067,0.607219,0.184358
17.530006,0.009992,0.006076,0.608094,0.184889
17.548084,0.009992,0.006085,0.608967,0.18542
17.566147,0.009992,0.006094,0.60984,0.185952
17.584194,0.009992,0.006102,0.610712,0.186484
17.602226,0.009992,0.006111,0.611583,0.187017
17.620243,0.009992,0.00612,0.612453,0.187549
17.638245,0.009992,0.006128,0.613323,0.188082
17.656231,0.009992,0.006137,0.614192,0.188616
17.674202,0.009992,0.006146,0.61506,0.189149
17.69216,0.009992,0.006154,0.615927,0.189683
17.710104,0.009992,0.006163,0.616794,0.190217
17.728033,0.009992,0.006172,0.61766,0.190752
17.745947,0.009992,0.00618,0.618525,0.191287
17.763845,0.009992,0.006189,0.619389,0.191822
17.781729,0.009992,0.006198,0.620253,0.192357
17.799599,0.009992,0.006206,0.621116,0.192893
17.817455,0.009992,0.006215,0.621978,0.193429
17.835297,0.009992,0.006224,0.62284,0.193965
17.853123,0.009992,0.006232,0.623701,0.194501
17.870934,0.009992,0.006241,0.62456,0.195038
17.888733,0.009992,0.006249,0.625419,0.195575
17.906517,0.009992,0.006258,0.626278,0.196112
17.924286,0.009992,0.006266,0.627136,0.19665
17.942039,0.009992,0.006275,0.627993,0.197188
17.959782,0.009992,0.006284,0.62885,0.197726
17.977509,0.009992,0.006292,0.629705,0.198265
17.99522,0.009992,0.006301,0.630561,0.198804
18.012918,0.009992,0.006309,0.631415,0.199342
18.030603,0.009992,0.006318,0.632268,0.199882
18.048273,0.009992,0.006326,0.633121,0.200421
18.065929,0.009992,0.006335,0.633974,0.200961
18.083572,0.009992,0.006343,0.634825,0.201502
18.1012,0.009992,0.006352,0.635676,0.202042
18.118814,0.009992,0.00636,0.636527,0.202583
18.136415,0.009992,0.006369,0.637376,0.203124
18.154001,0.009992,0.006377,0.638224,0.203665
18.171576,0.009992,0.006386,0.639072,0.204207
18.189135,0.009992,0.006394,0.639919,0.204748
18.20668,0.009992,0.006403,0.640766,0.205291
18.224213,0.009992,0.006411,0.641612,0.205833
18.24173,0.009992,0.00642,0.642457,0.206375
18.259235,0.009992,0.006428,0.643301,0.206918
18.276726,0.009992,0.006436,0.644145,0.207461
18.294203,0.009992,0.006445,0.644988,0.208005
18.311666,0.009992,0.006453,0.645831,0.208549
18.329117,0.009992,0.006462,0.646672,0.209092
18.346554,0.009992,0.00647,0.647513,0.209637
18.363977,0.009992,0.006478,0.648354,0.210181
18.381388,0.009992,0.006487,0.649193,0.210726
18.398785,0.009992,0.006495,0.650032,0.211271
18.416168,0.009992,0.006504,0.65087,0.211816
18.433538,0.009992,0.006512,0.651707,0.212361
18.450895,0.009992,0.00652,0.652545,0.212907
18.468239,0.009992,0.006529,0.653381,0.213453
18.485569,0.009992,0.006537,0.654216,0.214
18.502886,0.009992,0.006545,0.655051,0.214546
18.520189,0.009992,0.006554,0.655885,0.215093
18.537479,0.009992,0.006562,0.656718,0.21564
18.554756,0.009992,0.00657,0.657551,0.216187
18.572021,0.009992,0.006579,0.658384,0.216735
18.589272,0.009992,0.006587,0.659215,0.217282
18.60651,0.009992,0.006595,0.660046,0.21783
18.623735,0.009992,0.006604,0.660876,0.218379
18.640947,0.009992,0.006612,0.661706,0.218927
18.658148,0.009992,0.00662,0.662535,0.219476
18.675335,0.009992,0.006628,0.663364,0.220026
18.692509,0.009992,0.006637,0.664191,0.220575
18.709669,0.009992,0.006645,0.665019,0.221125
18.726816,0.009992,0.006653,0.665845,0.221675
18.743952,0.009992,0.006661,0.66667,0.222225
18.761074,0.009992,0.00667,0.667495,0.222775
18.778183,0.009992,0.006678,0.668319,0.223325
18.79528,0.009992,0.006686,0.669142,0.223876
18.812365,0.009992,0.006694,0.669966,0.224427
18.829435,0.009992,0.006703,0.670789,0.224979
18.846495,0.009992,0.006711,0.671611,0.22553
18.863541,0.009992,0.006719,0.672432,0.226083
18.880575,0.009992,0.006727,0.673253,0.226635
18.897596,0.009992,0.006735,0.674073,0.227187
18.914606,0.009992,0.006744,0.674892,0.22774
18.931602,0.009992,0.006752,0.675711,0.228293
18.948586,0.009992,0.00676,0.676529,0.228846
18.965557,0.009992,0.006768,0.677347,0.229399
18.982517,0.009992,0.006776,0.678164,0.229953
18.999464,0.009992,0.006784,0.67898,0.230507
19.016399,0.009992,0.006793,0.679795,0.231061
19.033321,0.009992,0.006801,0.68061,0.231615
19.050232,0.009992,0.006809,0.681424,0.232169
19.067129,0.009992,0.006817,0.682237,0.232723
19.084015,0.009992,0.006825,0.683049,0.233278
19.100887,0.009992,0.006833,0.683861,0.233833
19.117748,0.009992,0.006841,0.684673,0.234388
19.134598,0.009992,0.006849,0.685484,0.234944
19.151436,0.009992,0.006858,0.686295,0.2355
19.168261,0.009992,0.006866,0.687105,0.236057
19.185074,0.009992,0.006874,0.687915,0.236613
19.201874,0.009992,0.006882,0.688723,0.23717
19.218662,0.009992,0.00689,0.689532,0.237727
19.235439,0.009992,0.006898,0.690339,0.238284
19.252205,0.009992,0.006906,0.691146,0.238841
19.268957,0.009992,0.006914,0.691952,0.239399
19.285698,0.009992,0.006922,0.692757,0.239956
19.302427,0.009992,0.00693,0.693562,0.240514
19.319145,0.009992,0.006938,0.694367,0.241072
19.335852,0.009992,0.006946,0.69517,0.241631
19.352545,0.009992,0.006954,0.695974,0.24219
19.369226,0.009992,0.006962,0.696777,0.242749
19.385897,0.009992,0.00697,0.697579,0.243308
19.402555,0.009992,0.006978,0.698381,0.243868
19.419203,0.009992,0.006986,0.699181,0.244427
19.435839,0.009992,0.006994,0.699981,0.244987
19.452463,0.009992,0.007002,0.700781,0.245547
19.469074,0.009992,0.00701,0.701579,0.246107
19.485674,0.009992,0.007018,0.702377,0.246667
19.502262,0.009992,0.007026,0.703175,0.247227
19.518839,0.009992,0.007034,0.703972,0.247788
19.535404,0.009992,0.007042,0.704768,0.248349
19.551958,0.009992,0.00705,0.705564,0.24891
19.568501,0.009992,0.007058,0.706359,0.249472
19.585032,0.009992,0.007066,0.707154,0.250034
19.601551,0.009992,0.007074,0.707948,0.250596
19.618059,0.009992,0.007082,0.708742,0.251157
19.634556,0.009992,0.00709,0.709535,0.25172
19.651041,0.009992,0.007098,0.710328,0.252283
19.667515,0.009992,0.007106,0.71112,0.252846
19.683977,0.009992,0.007114,0.711911,0.253409
19.70043,0.009992,0.007121,0.712702,0.253972
19.716871,0.009992,0.007129,0.713492,0.254536
19.733301,0.009992,0.007137,0.714282,0.2551
19.74972,0.009992,0.007145,0.715071,0.255664
19.766127,0.009992,0.007153,0.71586,0.256228
19.782522,0.009992,0.007161,0.716649,0.256793
19.798906,0.009992,0.007169,0.717436,0.257357
19.815281,0.009992,0.007177,0.718222,0.257922
19.831644,0.009992,0.007184,0.719009,0.258487
19.847996,0.009992,0.007192,0.719795,0.259052
19.864336,0.009992,0.0072,0.72058,0.259618
19.880665,0.009992,0.007208,0.721365,0.260183
19.896982,0.009992,0.007216,0.722149,0.26075
19.91329,0.009992,0.007224,0.722933,0.261316
19.929586,0.009992,0.007232,0.723716,0.261882
19.945871,0.009992,0.007239,0.724498,0.262449
19.962147,0.009992,0.007247,0.72528,0.263015
19.978411,0.009992,0.007255,0.726061,0.263582
19.994663,0.009992,0.007263,0.726841,0.264149
20.010904,0.009992,0.007271,0.727621,0.264716
20.027136,0.009992,0.007278,0.728401,0.265284
20.043356,0.009992,0.007286,0.729179,0.265851
20.059566,0.009992,0.007294,0.729957,0.266419
20.075766,0.009992,0.007302,0.730735,0.266987
20.091953,0.009992,0.007309,0.731512,0.267555
20.108131,0.009992,0.007317,0.732289,0.268124
20.124298,0.009992,0.007325,0.733065,0.268692
20.140455,0.009992,0.007333,0.733841,0.269261
20.156601,0.009992,0.00734,0.734615,0.26983
20.172735,0.009992,0.007348,0.73539,0.270399
20.18886,0.009992,0.007356,0.736164,0.270969
20.204973,0.009992,0.007364,0.736937,0.271538
20.221077,0.009992,0.007371,0.73771,0.272108
20.237169,0.009992,0.007379,0.738482,0.272678
20.25325,0.009992,0.007387,0.739253,0.273247
20.269321,0.009992,0.007394,0.740023,0.273817
20.285383,0.009992,0.007402,0.740793,0.274387
20.301434,0.009992,0.00741,0.74156,0.274956
20.317472,0.009992,0.007417,0.742327,0.275525
20.333502,0.009992,0.007425,0.743092,0.276093
20.349522,0.009992,0.007432,0.743854,0.27666
20.36553,0.009991,0.00744,0.744614,0.277225
20.381529,0.009991,0.007447,0.745372,0.27779
20.397518,0.009991,0.007454,0.746127,0.278353
20.413496,0.00999,0.007461,0.746876,0.278912
20.429462,0.009989,0.007468,0.747621,0.279469
20.445419,0.009989,0.007475,0.74836,0.280022
20.461367,0.009988,0.007482,0.749092,0.28057
20.477303,0.009986,0.007488,0.749817,0.281113
20.493229,0.009985,0.007494,0.750534,0.281651
20.509146,0.009983,0.0075,0.75124,0.282181
20.525051,0.009981,0.007505,0.751938,0.282705
20.540947,0.009978,0.00751,0.752622,0.28322
20.556833,0.009975,0.007514,0.753295,0.283727
20.572708,0.009972,0.007519,0.753954,0.284223
20.588573,0.009969,0.007522,0.754599,0.28471
20.604429,0.009964,0.007525,0.755231,0.285187
20.620274,0.00996,0.007528,0.755847,0.285652
20.63611,0.009955,0.00753,0.756448,0.286107
20.651936,0.009949,0.007532,0.757034,0.28655
20.667751,0.009943,0.007533,0.757605,0.286983
20.683558,0.009937,0.007534,0.758161,0.287404
20.699352,0.00993,0.007534,0.758703,0.287815
20.715137,0.009923,0.007534,0.75923,0.288215
20.730913,0.009915,0.007533,0.759744,0.288605
20.746679,0.009907,0.007532,0.760245,0.288986
20.762436,0.009898,0.00753,0.760732,0.289357
20.778181,0.00989,0.007528,0.761209,0.289719
20.793919,0.00988,0.007526,0.761673,0.290073
20.809645,0.009871,0.007523,0.762127,0.290419
20.825361,0.009861,0.00752,0.762571,0.290757
20.841068,0.009851,0.007516,0.763006,0.291089
20.856766,0.009841,0.007513,0.763432,0.291414
20.872454,0.00983,0.007509,0.76385,0.291734
20.88813,0.009819,0.007505,0.76426,0.292047
20.903799,0.009808,0.0075,0.764664,0.292355
20.919456,0.009797,0.007495,0.765061,0.292659
20.935106,0.009786,0.007491,0.765452,0.292959
20.950745,0.009774,0.007486,0.765838,0.293254
20.966375,0.009763,0.00748,0.766219,0.293546
20.981995,0.009751,0.007475,0.766595,0.293834
20.997604,0.009739,0.00747,0.766967,0.294119
21.013205,0.009727,0.007464,0.767335,0.294401
21.028795,0.009715,0.007458,0.767699,0.294681
21.044376,0.009703,0.007453,0.768061,0.294959
21.059948,0.009691,0.007447,0.768418,0.295233
21.07551,0.009679,0.007441,0.768772,0.295506
21.091063,0.009666,0.007435,0.769125,0.295777
21.106606,0.009654,0.007428,0.769476,0.296046
21.122141,0.009641,0.007422,0.769824,0.296315
21.137665,0.009629,0.007416,0.770171,0.296581
21.153181,0.009616,0.00741,0.770514,0.296846
21.168686,0.009604,0.007403,0.770857,0.29711
21.184183,0.009591,0.007397,0.771198,0.297373
21.199669,0.009579,0.00739,0.771537,0.297635
21.215147,0.009566,0.007384,0.771875,0.297895
21.230616,0.009554,0.007377,0.772211,0.298155
21.246075,0.009541,0.007371,0.772547,0.298414
21.261524,0.009528,0.007364,0.772879,0.298671
21.276964,0.009516,0.007358,0.773212,0.298929
21.292397,0.009503,0.007351,0.773544,0.299185
21.307817,0.00949,0.007344,0.773875,0.299441
21.323231,0.009477,0.007337,0.774203,0.299695
21.338634,0.009465,0.007331,0.774532,0.29995
21.354029,0.009452,0.007324,0.77486,0.300204
21.369415,0.009439,0.007317,0.775186,0.300457
21.38479,0.009426,0.00731,0.775512,0.300709
21.400158,0.009414,0.007304,0.775836,0.300961
21.415516,0.009401,0.007297,0.776159,0.301212
21.430864,0.009388,0.00729,0.776482,0.301462
21.446205,0.009375,0.007283,0.776803,0.301712
21.461535,0.009363,0.007276,0.777125,0.301961
21.476856,0.00935,0.007269,0.777445,0.30221
21.492168,0.009337,0.007262,0.777765,0.302459
21.507471,0.009324,0.007255,0.778084,0.302707
21.522766,0.009311,0.007248,0.778401,0.302954
21.538052,0.009299,0.007241,0.77872,0.303202
21.553328,0.009286,0.007234,0.779036,0.303449
21.568596,0.009273,0.007227,0.779352,0.303695
21.583853,0.00926,0.00722,0.779667,0.30394
21.599102,0.009248,0.007213,0.779982,0.304186
21.614344,0.009235,0.007206,0.780296,0.304431
21.629574,0.009222,0.007199,0.780609,0.304675
21.644796,0.009209,0.007192,0.780922,0.30492
21.660011,0.009196,0.007185,0.781234,0.305163
21.675215,0.009184,0.007177,0.781545,0.305406
21.690411,0.009171,0.00717,0.781855,0.305648
21.705599,0.009158,0.007163,0.782164,0.30589
21.720778,0.009145,0.007156,0.782472,0.306131
21.735947,0.009133,0.007149,0.78278,0.306372
21.751108,0.00912,0.007142,0.783088,0.306613
21.76626,0.009107,0.007134,0.783395,0.306854
21.781403,0.009094,0.007127,0.783701,0.307094
21.796537,0.009082,0.00712,0.784007,0.307334
21.811665,0.009069,0.007113,0.784312,0.307573
21.82678,0.009056,0.007106,0.784617,0.307812
21.841888,0.009043,0.007098,0.78492,0.308049
21.856989,0.009031,0.007091,0.785224,0.308288
21.872082,0.009018,0.007084,0.785527,0.308526
21.887163,0.009005,0.007076,0.785829,0.308764
21.902237,0.008992,0.007069,0.786131,0.309001
21.917303,0.00898,0.007062,0.786431,0.309237
21.932362,0.008967,0.007054,0.78673,0.309472
21.947409,0.008954,0.007047,0.787031,0.309709
21.962448,0.008941,0.00704,0.787329,0.309943
21.97748,0.008929,0.007032,0.787628,0.310179
21.992504,0.008916,0.007025,0.787926,0.310414
22.007517,0.008903,0.007018,0.788224,0.310648
22.022522,0.008891,0.00701,0.78852,0.310882
22.037519,0.008878,0.007003,0.788817,0.311116
22.052509,0.008865,0.006996,0.789112,0.311349
22.06749,0.008852,0.006988,0.789407,0.311582
22.08246,0.00884,0.006981,0.789702,0.311814
22.097424,0.008827,0.006973,0.789996,0.312047
22.112379,0.008814,0.006966,0.790289,0.312279
22.127327,0.008802,0.006958,0.790582,0.31251
22.142265,0.008789,0.006951,0.790874,0.312741
22.157194,0.008776,0.006943,0.791166,0.312972
22.172115,0.008764,0.006936,0.791457,0.313202
22.187029,0.008751,0.006929,0.791748,0.313432
22.201935,0.008738,0.006921,0.792038,0.313662
22.216831,0.008726,0.006914,0.792327,0.313891
22.231718,0.008713,0.006906,0.792617,0.31412
22.246597,0.0087,0.006899,0.792904,0.314348
22.261469,0.008688,0.006891,0.793192,0.314577
22.276333,0.008675,0.006883,0.79348,0.314805
22.291189,0.008662,0.006876,0.793767,0.315033
22.306038,0.00865,0.006868,0.794053,0.31526
22.320875,0.008637,0.006861,0.794338,0.315487
22.335705,0.008625,0.006853,0.794624,0.315713
22.350527,0.008612,0.006846,0.794908,0.315939
22.365341,0.008599,0.006838,0.795192,0.316165
22.380148,0.008587,0.006831,0.795476,0.316391
22.394947,0.008574,0.006823,0.795759,0.316616
22.409739,0.008562,0.006815,0.796042,0.316841
22.424519,0.008549,0.006808,0.796325,0.317066
22.439291,0.008536,0.0068,0.796606,0.317291
22.454056,0.008524,0.006793,0.796887,0.317515
22.468813,0.008511,0.006785,0.797168,0.317738
22.483562,0.008499,0.006777,0.797448,0.317962
22.498304,0.008486,0.00677,0.797728,0.318185
22.513039,0.008474,0.006762,0.798008,0.318408
22.527765,0.008461,0.006754,0.798286,0.31863
22.542484,0.008449,0.006747,0.798564,0.318852
22.557192,0.008436,0.006739,0.798843,0.319075
22.571892,0.008424,0.006731,0.79912,0.319296
22.586584,0.008411,0.006724,0.799396,0.319517
22.601269,0.008399,0.006716,0.799672,0.319738
22.615946,0.008386,0.006708,0.799947,0.319958
22.630615,0.008374,0.006701,0.800223,0.320179
22.645277,0.008361,0.006693,0.800498,0.320398
22.659931,0.008349,0.006685,0.800772,0.320618
22.674578,0.008336,0.006678,0.801046,0.320837
22.689217,0.008324,0.00667,0.801319,0.321056
22.703848,0.008311,0.006662,0.801592,0.321275
22.718472,0.008299,0.006654,0.801865,0.321494
22.733088,0.008286,0.006647,0.802137,0.321712
22.747696,0.008274,0.006639,0.802408,0.321929
22.762295,0.008261,0.006631,0.80268,0.322147
22.776884,0.008249,0.006624,0.802951,0.322365
22.791466,0.008237,0.006616,0.803221,0.322582
22.80604,0.008224,0.006608,0.80349,0.322798
22.820606,0.008212,0.0066,0.80376,0.323015
22.835165,0.008199,0.006593,0.804028,0.323231
22.849716,0.008187,0.006585,0.804298,0.323447
22.86426,0.008175,0.006577,0.804565,0.323663
22.878796,0.008162,0.006569,0.804833,0.323878
22.893324,0.00815,0.006561,0.8051,0.324093
22.907845,0.008137,0.006554,0.805366,0.324308
22.922358,0.008125,0.006546,0.805632,0.324522
22.936863,0.008113,0.006538,0.805898,0.324736
22.951361,0.0081,0.00653,0.806164,0.32495
22.965851,0.008088,0.006522,0.806428,0.325163
22.980333,0.008076,0.006515,0.806693,0.325377
22.994808,0.008063,0.006507,0.806957,0.32559
23.009275,0.008051,0.006499,0.807221,0.325803
23.023735,0.008039,0.006491,0.807484,0.326015
23.038187,0.008027,0.006483,0.807746,0.326227
23.052631,0.008014,0.006476,0.808009,0.326439
23.067068,0.008002,0.006468,0.808271,0.326651
23.081497,0.00799,0.00646,0.808532,0.326862
23.095919,0.007977,0.006452,0.808794,0.327074
23.110332,0.007965,0.006444,0.809054,0.327285
23.124739,0.007953,0.006436,0.809315,0.327496
23.139137,0.007941,0.006429,0.809575,0.327706
23.15353,0.007928,0.006421,0.809835,0.327916
23.167917,0.007916,0.006413,0.810093,0.328126
23.182297,0.007904,0.006405,0.810351,0.328335
23.196669,0.007892,0.006397,0.810609,0.328543
23.211033,0.00788,0.006389,0.810867,0.328752
23.225389,0.007867,0.006381,0.811124,0.328961
23.239738,0.007855,0.006374,0.81138,0.329169
23.25408,0.007843,0.006366,0.811637,0.329377
23.268414,0.007831,0.006358,0.811893,0.329585
23.28274,0.007819,0.00635,0.812149,0.329793
23.297058,0.007806,0.006342,0.812405,0.330001
23.311369,0.007794,0.006334,0.81266,0.330208
23.325672,0.007782,0.006326,0.812914,0.330415
23.339968,0.00777,0.006318,0.813169,0.330622
23.354256,0.007758,0.00631,0.813423,0.330828
23.368538,0.007746,0.006303,0.813675,0.331034
23.382814,0.007734,0.006295,0.813928,0.33124
23.397083,0.007722,0.006287,0.814181,0.331445
23.411345,0.00771,0.006279,0.814433,0.331651
23.425598,0.007697,0.006271,0.814686,0.331856
23.439844,0.007685,0.006263,0.814937,0.332061
23.454082,0.007673,0.006255,0.815188,0.332265
23.468313,0.007661,0.006247,0.815439,0.33247
23.482536,0.007649,0.006239,0.815689,0.332674
23.496752,0.007637,0.006231,0.815939,0.332878
23.510963,0.007625,0.006224,0.816188,0.333082
23.525167,0.007613,0.006216,0.816437,0.333285
23.539364,0.007601,0.006208,0.816686,0.333488
23.553553,0.007589,0.0062,0.816934,0.33369
23.567734,0.007577,0.006192,0.817182,0.333893
23.581907,0.007565,0.006184,0.81743,0.334096
23.596073,0.007553,0.006176,0.817677,0.334298
23.610231,0.007541,0.006168,0.817924,0.3345
23.624386,0.007529,0.00616,0.81817,0.334701
23.638533,0.007517,0.006152,0.818416,0.334902
23.652672,0.007505,0.006144,0.818661,0.335103
23.666803,0.007493,0.006136,0.818907,0.335304
23.680927,0.007481,0.006128,0.819152,0.335505
23.695044,0.00747,0.00612,0.819396,0.335705
23.709154,0.007458,0.006113,0.819641,0.335906
23.723259,0.007446,0.006105,0.819884,0.336105
23.737356,0.007434,0.006097,0.820128,0.336305
23.751446,0.007422,0.006089,0.820371,0.336504
23.765528,0.00741,0.006081,0.820613,0.336703
23.779602,0.007398,0.006073,0.820857,0.336903
23.793671,0.007386,0.006065,0.821098,0.337101
23.807734,0.007374,0.006057,0.821341,0.3373
23.821789,0.007363,0.006049,0.821582,0.337498
23.835836,0.007351,0.006041,0.821823,0.337696
23.849876,0.007339,0.006033,0.822064,0.337895
23.863909,0.007327,0.006025,0.822305,0.338093
23.877937,0.007315,0.006017,0.822545,0.33829
23.891958,0.007304,0.006009,0.822785,0.338487
23.905972,0.007292,0.006001,0.823024,0.338685
23.919977,0.00728,0.005993,0.823263,0.338881
23.933975,0.007268,0.005985,0.823502,0.339077
23.947969,0.007256,0.005977,0.82374,0.339274
23.961956,0.007245,0.005969,0.823979,0.33947
23.975935,0.007233,0.005961,0.824216,0.339666
23.989906,0.007221,0.005954,0.824454,0.339862
24.003872,0.007209,0.005946,0.824691,0.340057
24.017832,0.007198,0.005938,0.824927,0.340252
24.031784,0.007186,0.00593,0.825164,0.340447
24.045729,0.007174,0.005922,0.8254,0.340642
24.059666,0.007163,0.005914,0.825635,0.340837
24.073599,0.007151,0.005906,0.825871,0.341031
24.087524,0.007139,0.005898,0.826106,0.341225
24.101442,0.007128,0.00589,0.826341,0.34142
24.115353,0.007116,0.005882,0.826575,0.341613
24.129257,0.007104,0.005874,0.826808,0.341806
24.143156,0.007093,0.005866,0.827042,0.341999
24.157047,0.007081,0.005858,0.827275,0.342192
24.170931,0.007069,0.00585,0.827508,0.342384
24.184809,0.007058,0.005842,0.82774,0.342577
24.198681,0.007046,0.005834,0.827972,0.342769
24.212545,0.007035,0.005826,0.828204,0.342961
24.226402,0.007023,0.005818,0.828436,0.343153
24.240253,0.007012,0.00581,0.828668,0.343345
24.254099,0.007,0.005802,0.828899,0.343537
24.267937,0.006988,0.005794,0.82913,0.343728
24.281767,0.006977,0.005786,0.829361,0.34392
24.295593,0.006965,0.005778,0.829591,0.34411
24.309412,0.006954,0.00577,0.829821,0.344301
24.323223,0.006942,0.005762,0.83005,0.344492
24.337029,0.006931,0.005755,0.830279,0.344682
24.350828,0.006919,0.005747,0.830508,0.344872
24.36462,0.006908,0.005739,0.830737,0.345062
24.378405,0.006896,0.005731,0.830965,0.345252
24.392185,0.006885,0.005723,0.831193,0.345441
24.405958,0.006873,0.005715,0.831421,0.345631
24.419724,0.006862,0.005707,0.831649,0.34582
24.433483,0.006851,0.005699,0.831876,0.346009
24.447237,0.006839,0.005691,0.832103,0.346197
24.460983,0.006828,0.005683,0.832329,0.346386
24.474722,0.006816,0.005675,0.832556,0.346574
24.488457,0.006805,0.005667,0.832781,0.346763
24.502184,0.006794,0.005659,0.833007,0.34695
24.515903,0.006782,0.005651,0.833233,0.347138
24.529619,0.006771,0.005643,0.833458,0.347326
24.543327,0.006759,0.005635,0.833683,0.347513
24.557028,0.006748,0.005627,0.833906,0.3477
24.570724,0.006737,0.005619,0.834131,0.347887
24.584414,0.006725,0.005611,0.834354,0.348074
24.598095,0.006714,0.005603,0.834577,0.34826
24.611773,0.006703,0.005595,0.834801,0.348446
24.625443,0.006691,0.005588,0.835024,0.348632
24.639105,0.00668,0.00558,0.835247,0.348819
24.652763,0.006669,0.005572,0.835469,0.349004
24.666414,0.006658,0.005564,0.835692,0.349191
24.680059,0.006646,0.005556,0.835913,0.349376
24.693699,0.006635,0.005548,0.836135,0.349561
24.707331,0.006624,0.00554,0.836356,0.349746
24.720959,0.006613,0.005532,0.836577,0.349931
24.734579,0.006601,0.005524,0.836798,0.350115
24.748196,0.00659,0.005516,0.837018,0.3503
24.761805,0.006579,0.005508,0.837239,0.350484
24.77541,0.006568,0.0055,0.837458,0.350668
24.789009,0.006557,0.005492,0.837677,0.350852
24.802603,0.006545,0.005484,0.837896,0.351035
24.816193,0.006534,0.005476,0.838116,0.351219
24.829777,0.006523,0.005469,0.838335,0.351403
24.843355,0.006512,0.005461,0.838554,0.351586
24.85693,0.006501,0.005453,0.838773,0.35177
24.870501,0.00649,0.005445,0.838991,0.351953
24.884068,0.006479,0.005437,0.839208,0.352135
24.897631,0.006467,0.005429,0.839426,0.352318
24.91119,0.006456,0.005421,0.839643,0.3525
24.924746,0.006445,0.005413,0.839861,0.352683
24.938297,0.006434,0.005405,0.840077,0.352865
24.951845,0.006423,0.005397,0.840295,0.353048
24.965391,0.006412,0.005389,0.840511,0.35323
24.978933,0.006401,0.005381,0.840727,0.353411
24.992474,0.00639,0.005373,0.840943,0.353593
25.006012,0.006379,0.005366,0.841159,0.353775
25.019547,0.006368,0.005358,0.841374,0.353955
25.033079,0.006357,0.00535,0.84159,0.354137
25.04661,0.006346,0.005342,0.841804,0.354317
25.060139,0.006335,0.005334,0.842019,0.354498
25.073666,0.006324,0.005326,0.842234,0.354679
25.087193,0.006313,0.005318,0.842449,0.35486
25.100716,0.006301,0.00531,0.842663,0.355041
25.114239,0.00629,0.005302,0.842877,0.355221
25.12776,0.006279,0.005294,0.843091,0.355402
25.141279,0.006268,0.005286,0.843306,0.355582
25.154799,0.006257,0.005278,0.843519,0.355762
25.168318,0.006247,0.00527,0.843733,0.355942
25.181833,0.006236,0.005262,0.843946,0.356123
25.195349,0.006225,0.005255,0.844159,0.356302
25.208864,0.006214,0.005247,0.844373,0.356483
25.22238,0.006203,0.005239,0.844585,0.356662
25.235893,0.006192,0.005231,0.844798,0.356842
25.249405,0.006181,0.005223,0.845011,0.357022
25.262917,0.00617,0.005215,0.845223,0.357201
25.276428,0.006159,0.005207,0.845434,0.357379
25.28994,0.006148,0.005199,0.845646,0.357559
25.303452,0.006137,0.005191,0.845858,0.357738
25.316963,0.006126,0.005183,0.84607,0.357917
25.330471,0.006115,0.005175,0.846281,0.358096
25.343979,0.006104,0.005167,0.846492,0.358275
25.357487,0.006093,0.005159,0.846704,0.358454
25.370995,0.006083,0.005151,0.846916,0.358633
25.384502,0.006072,0.005143,0.847127,0.358812
25.39801,0.006061,0.005136,0.847337,0.35899
25.411518,0.00605,0.005128,0.847547,0.359168
25.425026,0.006039,0.00512,0.847758,0.359347
25.438534,0.006028,0.005112,0.847967,0.359524
25.452042,0.006017,0.005104,0.848178,0.359703
25.465549,0.006006,0.005096,0.848388,0.359881
25.479057,0.005996,0.005088,0.848597,0.360059
25.492565,0.005985,0.00508,0.848807,0.360237
25.506069,0.005974,0.005072,0.849016,0.360414
25.519573,0.005963,0.005064,0.849226,0.360592
25.533077,0.005952,0.005056,0.849435,0.36077
25.546581,0.005942,0.005048,0.849645,0.360948
25.560085,0.005931,0.00504,0.849853,0.361125
25.573589,0.00592,0.005032,0.850062,0.361303
25.587093,0.005909,0.005024,0.85027,0.36148
25.600597,0.005898,0.005016,0.850478,0.361657
25.614101,0.005888,0.005008,0.850687,0.361834
25.627605,0.005877,0.005001,0.850895,0.362011
25.641109,0.005866,0.004993,0.851103,0.362188
25.654613,0.005855,0.004985,0.851311,0.362365
25.668118,0.005844,0.004977,0.851519,0.362543
25.681622,0.005834,0.004969,0.851727,0.362719
25.695126,0.005823,0.004961,0.851934,0.362896
25.70863,0.005812,0.004953,0.852142,0.363073
25.722134,0.005802,0.004945,0.852349,0.363249
25.735638,0.005791,0.004937,0.852556,0.363426
25.749142,0.00578,0.004929,0.852763,0.363602
25.762646,0.005769,0.004921,0.85297,0.363779
25.77615,0.005759,0.004913,0.853175,0.363954
25.789654,0.005748,0.004905,0.853382,0.36413
25.803158,0.005737,0.004897,0.853588,0.364306
25.816662,0.005727,0.004889,0.853795,0.364483
25.830166,0.005716,0.004881,0.854,0.364658
25.84367,0.005705,0.004873,0.854206,0.364834
25.857174,0.005695,0.004865,0.854412,0.36501
25.870678,0.005684,0.004858,0.854617,0.365185
25.884182,0.005673,0.00485,0.854823,0.365361
25.897686,0.005663,0.004842,0.855028,0.365537
25.91119,0.005652,0.004834,0.855233,0.365712
25.924694,0.005641,0.004826,0.855438,0.365887
25.938198,0.005631,0.004818,0.855643,0.366062
25.951702,0.00562,0.00481,0.855849,0.366238
25.965206,0.005609,0.004802,0.856054,0.366414
25.97871,0.005599,0.004794,0.856258,0.366589
25.992214,0.005588,0.004786,0.856463,0.366764
26.005718,0.005578,0.004778,0.856667,0.366939
26.019222,0.005567,0.00477,0.856872,0.367115
26.032726,0.005556,0.004762,0.857075,0.367289
26.04623,0.005546,0.004754,0.857279,0.367463
26.059734,0.005535,0.004746,0.857482,0.367638
26.073238,0.005525,0.004739,0.857685,0.367812
26.086742,0.005514,0.004731,0.857889,0.367986
26.100246,0.005504,0.004723,0.858091,0.36816
26.11375,0.005493,0.004715,0.858294,0.368334
26.127254,0.005483,0.004707,0.858497,0.368509
26.140759,0.005472,0.004699,0.858701,0.368684
26.154264,0.005462,0.004691,0.858903,0.368858
26.167772,0.005451,0.004683,0.859106,0.369031
26.18128,0.005441,0.004675,0.859308,0.369205
26.194788,0.00543,0.004667,0.859511,0.36938
26.208296,0.00542,0.004659,0.859714,0.369554
26.221804,0.005409,0.004651,0.859917,0.369729
26.235312,0.005399,0.004643,0.860119,0.369903
26.248819,0.005388,0.004636,0.860321,0.370076
26.262327,0.005378,0.004628,0.860523,0.37025
26.275835,0.005367,0.00462,0.860725,0.370424
26.289343,0.005357,0.004612,0.860927,0.370598
26.302851,0.005346,0.004604,0.861129,0.370771
26.316359,0.005336,0.004596,0.86133,0.370945
26.329866,0.005325,0.004588,0.861532,0.371119
26.343374,0.005315,0.00458,0.861734,0.371292
26.356882,0.005305,0.004572,0.861935,0.371466
26.37039,0.005294,0.004564,0.862135,0.371639
26.383898,0.005284,0.004556,0.862337,0.371812
26.397406,0.005273,0.004549,0.862537,0.371985
26.410913,0.005263,0.004541,0.862738,0.372159
26.424423,0.005253,0.004533,0.862939,0.372332
26.437935,0.005242,0.004525,0.86314,0.372505
26.451447,0.005232,0.004517,0.86334,0.372678
26.464958,0.005222,0.004509,0.86354,0.37285
26.47847,0.005211,0.004501,0.86374,0.373023
26.491982,0.005201,0.004493,0.86394,0.373196
26.505493,0.005191,0.004485,0.86414,0.373369
26.519005,0.00518,0.004477,0.864341,0.373542
26.532516,0.00517,0.00447,0.86454,0.373715
26.546028,0.00516,0.004462,0.864739,0.373887
26.55954,0.005149,0.004454,0.864939,0.37406
26.573051,0.005139,0.004446,0.865139,0.374232
26.586563,0.005129,0.004438,0.865337,0.374404
26.600075,0.005118,0.00443,0.865537,0.374577
26.613586,0.005108,0.004422,0.865736,0.374749
26.627102,0.005098,0.004414,0.865935,0.374921
26.640617,0.005088,0.004407,0.866134,0.375094
26.654133,0.005077,0.004399,0.866333,0.375267
26.667648,0.005067,0.004391,0.866533,0.375439
26.681164,0.005057,0.004383,0.866731,0.375611
26.694679,0.005047,0.004375,0.866929,0.375783
26.708195,0.005036,0.004367,0.867128,0.375955
26.72171,0.005026,0.004359,0.867326,0.376127
26.735226,0.005016,0.004352,0.867523,0.376298
26.748741,0.005006,0.004344,0.867722,0.376471
26.762257,0.004996,0.004336,0.867921,0.376643
26.775774,0.004986,0.004328,0.868119,0.376816
26.789293,0.004975,0.00432,0.868317,0.376987
26.802813,0.004965,0.004312,0.868514,0.377158
26.816332,0.004955,0.004304,0.868713,0.377331
26.829851,0.004945,0.004297,0.868911,0.377503
26.84337,0.004935,0.004289,0.869108,0.377675
26.85689,0.004925,0.004281,0.869306,0.377847
26.870409,0.004914,0.004273,0.869504,0.378019
26.883928,0.004904,0.004265,0.869701,0.37819
26.897448,0.004894,0.004257,0.869898,0.378361
26.910967,0.004884,0.00425,0.870095,0.378533
26.92449,0.004874,0.004242,0.870292,0.378704
26.938013,0.004864,0.004234,0.870489,0.378876
26.951536,0.004854,0.004226,0.870686,0.379047
26.965059,0.004844,0.004218,0.870882,0.379218
26.978582,0.004834,0.004211,0.871079,0.379389
26.992105,0.004824,0.004203,0.871276,0.379561
27.005629,0.004814,0.004195,0.871473,0.379732
27.019152,0.004804,0.004187,0.871669,0.379904
27.032675,0.004794,0.004179,0.871866,0.380075
27.0462,0.004784,0.004172,0.872063,0.380247
27.059727,0.004774,0.004164,0.872259,0.380418
27.073254,0.004764,0.004156,0.872455,0.380589
27.086781,0.004754,0.004148,0.872652,0.38076
27.100307,0.004744,0.00414,0.872848,0.380931
27.113834,0.004734,0.004133,0.873045,0.381104
27.127361,0.004724,0.004125,0.87324,0.381274
27.140888,0.004714,0.004117,0.873436,0.381445
27.154415,0.004704,0.004109,0.873632,0.381617
27.167946,0.004694,0.004102,0.873829,0.381789
27.181477,0.004684,0.004094,0.874024,0.381959
27.195007,0.004674,0.004086,0.87422,0.38213
27.208538,0.004664,0.004078,0.874415,0.382301
27.222069,0.004654,0.004071,0.87461,0.382472
27.2356,0.004644,0.004063,0.874806,0.382643
27.24913,0.004634,0.004055,0.875002,0.382815
27.262661,0.004624,0.004047,0.875198,0.382985
27.276196,0.004615,0.00404,0.875393,0.383156
27.28973,0.004605,0.004032,0.875588,0.383327
27.303265,0.004595,0.004024,0.875783,0.383498
27.316799,0.004585,0.004016,0.875978,0.383669
27.330334,0.004575,0.004009,0.876173,0.383839
27.343868,0.004565,0.004001,0.876368,0.38401
27.357403,0.004555,0.003993,0.876563,0.384181
27.370939,0.004546,0.003985,0.876757,0.384352
27.384478,0.004536,0.003978,0.876952,0.384523
27.398016,0.004526,0.00397,0.877146,0.384693
27.411554,0.004516,0.003962,0.877341,0.384864
27.425093,0.004506,0.003955,0.877536,0.385035
27.438631,0.004497,0.003947,0.87773,0.385205
27.452169,0.004487,0.003939,0.877924,0.385376
27.465708,0.004477,0.003931,0.878119,0.385547
27.47925,0.004467,0.003924,0.878313,0.385717
27.492792,0.004458,0.003916,0.878508,0.385888
27.506334,0.004448,0.003908,0.878702,0.386058
27.519876,0.004438,0.003901,0.878896,0.386229
27.533419,0.004428,0.003893,0.87909,0.3864
27.546961,0.004419,0.003885,0.879285,0.386571
27.560503,0.004409,0.003878,0.879479,0.386742
27.574049,0.004399,0.00387,0.879673,0.386913
27.587595,0.00439,0.003862,0.879868,0.387084
27.601141,0.00438,0.003855,0.880062,0.387254
27.614687,0.00437,0.003847,0.880256,0.387425
27.628233,0.004361,0.003839,0.880449,0.387595
27.641779,0.004351,0.003832,0.880643,0.387766
27.655327,0.004341,0.003824,0.880837,0.387937
27.668877,0.004332,0.003816,0.88103,0.388107
27.682426,0.004322,0.003809,0.881224,0.388278
27.695976,0.004313,0.003801,0.881418,0.388449
27.709526,0.004303,0.003794,0.881611,0.388619
27.723076,0.004293,0.003786,0.881806,0.388791
27.736626,0.004284,0.003778,0.881999,0.388961
27.750179,0.004274,0.003771,0.882192,0.389132
27.763733,0.004265,0.003763,0.882386,0.389303
27.777287,0.004255,0.003756,0.88258,0.389474
27.79084,0.004246,0.003748,0.882774,0.389645
27.804394,0.004236,0.00374,0.882967,0.389815
27.817947,0.004227,0.003733,0.883159,0.389985
27.831505,0.004217,0.003725,0.883353,0.390156
27.845062,0.004208,0.003718,0.883547,0.390328
27.85862,0.004198,0.00371,0.883741,0.390499
27.872177,0.004189,0.003702,0.883934,0.390669
27.885735,0.004179,0.003695,0.884127,0.39084
27.899292,0.00417,0.003687,0.884321,0.391012
27.912853,0.00416,0.00368,0.884513,0.391182
27.926414,0.004151,0.003672,0.884707,0.391353
27.939976,0.004141,0.003665,0.884901,0.391525
27.953537,0.004132,0.003657,0.885093,0.391695
27.967098,0.004122,0.00365,0.885286,0.391865
27.980661,0.004113,0.003642,0.885478,0.392036
27.994226,0.004104,0.003634,0.88567,0.392206
28.007792,0.004094,0.003627,0.885864,0.392377
28.021357,0.004085,0.003619,0.886057,0.392549
28.034922,0.004075,0.003612,0.886249,0.392719
28.048487,0.004066,0.003604,0.886442,0.39289
28.062054,0.004057,0.003597,0.886636,0.393062
28.075623,0.004047,0.003589,0.886828,0.393232
28.089191,0.004038,0.003582,0.887021,0.393403
28.10276,0.004029,0.003574,0.887214,0.393574
28.116329,0.004019,0.003567,0.887407,0.393745
28.129898,0.00401,0.003559,0.887599,0.393916
28.143471,0.004001,0.003552,0.887792,0.394087
28.157043,0.003992,0.003544,0.887985,0.394258
28.170616,0.003982,0.003537,0.888177,0.39443
28.184189,0.003973,0.00353,0.88837,0.394601
28.197762,0.003964,0.003522,0.888563,0.394772
28.211338,0.003955,0.003515,0.888756,0.394943
28.224915,0.003945,0.003507,0.888949,0.395115
28.238491,0.003936,0.0035,0.889141,0.395286
28.252068,0.003927,0.003492,0.889334,0.395457
28.265644,0.003918,0.003485,0.889526,0.395628
28.279222,0.003908,0.003477,0.889718,0.395799
28.292803,0.003899,0.00347,0.889911,0.395971
28.306383,0.00389,0.003463,0.890103,0.396142
28.319963,0.003881,0.003455,0.890296,0.396313
28.333544,0.003872,0.003448,0.890489,0.396485
28.347126,0.003863,0.00344,0.890682,0.396657
28.36071,0.003853,0.003433,0.890875,0.396829
28.374294,0.003844,0.003426,0.891067,0.397
28.387878,0.003835,0.003418,0.891259,0.397172
28.401463,0.003826,0.003411,0.891452,0.397344
28.415049,0.003817,0.003403,0.891645,0.397515
28.428637,0.003808,0.003396,0.891837,0.397687
28.442225,0.003799,0.003389,0.89203,0.397859
28.455812,0.00379,0.003381,0.892222,0.39803
28.4694,0.003781,0.003374,0.892416,0.398203
28.48299,0.003772,0.003367,0.892608,0.398375
28.496582,0.003763,0.003359,0.892801,0.398547
28.510174,0.003754,0.003352,0.892994,0.398719
28.523766,0.003745,0.003345,0.893187,0.398892
28.537357,0.003736,0.003337,0.893379,0.399063
28.550951,0.003727,0.00333,0.893573,0.399236
28.564547,0.003718,0.003323,0.893765,0.399408
28.578142,0.003709,0.003315,0.893958,0.39958
28.591738,0.0037,0.003308,0.894151,0.399753
28.605333,0.003691,0.003301,0.894344,0.399926
28.618933,0.003682,0.003294,0.894537,0.400098
28.632532,0.003673,0.003286,0.894729,0.40027
28.646132,0.003664,0.003279,0.894922,0.400443
28.659731,0.003655,0.003272,0.895116,0.400616
28.67333,0.003646,0.003265,0.895309,0.400789
28.686934,0.003637,0.003257,0.895502,0.400962
28.700537,0.003628,0.00325,0.895696,0.401135
28.71414,0.00362,0.003243,0.895888,0.401308
28.727743,0.003611,0.003236,0.896081,0.401481
28.741348,0.003602,0.003228,0.896275,0.401654
28.754955,0.003593,0.003221,0.896468,0.401827
28.768562,0.003584,0.003214,0.896662,0.402001
28.782169,0.003575,0.003207,0.896855,0.402175
28.795776,0.003567,0.003199,0.897048,0.402348
28.809387,0.003558,0.003192,0.897241,0.402521
28.822998,0.003549,0.003185,0.897434,0.402694
28.836609,0.00354,0.003178,0.897628,0.402868
28.85022,0.003532,0.003171,0.897823,0.403043
28.863832,0.003523,0.003164,0.898017,0.403217
28.877447,0.003514,0.003157,0.898212,0.403392
28.891062,0.003506,0.003149,0.898406,0.403567
28.904676,0.003497,0.003142,0.898601,0.403741
28.918291,0.003488,0.003135,0.898794,0.403915
28.93191,0.003479,0.003128,0.898988,0.404089
28.945528,0.003471,0.003121,0.899182,0.404264
28.959146,0.003462,0.003114,0.899377,0.404439
28.972765,0.003454,0.003107,0.899573,0.404615
28.986387,0.003445,0.0031,0.899767,0.404791
29.00001,0.003436,0.003093,0.899962,0.404966
29.013632,0.003428,0.003085,0.900157,0.405141
29.027254,0.003419,0.003078,0.900352,0.405317
29.040878,0.003411,0.003071,0.900548,0.405493
29.054504,0.003402,0.003064,0.900744,0.40567
29.06813,0.003393,0.003057,0.900939,0.405846
29.081757,0.003385,0.00305,0.901135,0.406022
29.095383,0.003376,0.003043,0.901332,0.406199
29.109013,0.003368,0.003036,0.901527,0.406375
29.122643,0.003359,0.003029,0.901724,0.406553
29.136272,0.003351,0.003022,0.901921,0.406731
29.149902,0.003342,0.003015,0.902118,0.406908
29.163536,0.003334,0.003008,0.902314,0.407086
29.17717,0.003326,0.003001,0.902512,0.407264
29.190804,0.003317,0.002994,0.902709,0.407442
29.204437,0.003309,0.002987,0.902907,0.40762
29.218075,0.0033,0.002981,0.903103,0.407798
29.231712,0.003292,0.002974,0.903302,0.407977
29.24535,0.003284,0.002967,0.903501,0.408157
29.258987,0.003275,0.00296,0.903699,0.408336
29.272629,0.003267,0.002953,0.903898,0.408516
29.28627,0.003259,0.002946,0.904098,0.408696
29.299911,0.00325,0.002939,0.904297,0.408877
29.313553,0.003242,0.002932,0.904498,0.409058
29.327198,0.003234,0.002926,0.904697,0.409238
29.340843,0.003225,0.002919,0.904898,0.40942
29.354488,0.003217,0.002912,0.905099,0.409602
29.368134,0.003209,0.002905,0.9053,0.409784
29.381783,0.003201,0.002898,0.905501,0.409966
29.395432,0.003193,0.002892,0.905703,0.410149
29.409081,0.003184,0.002885,0.905904,0.410331
29.422729,0.003176,0.002878,0.906106,0.410514
29.436382,0.003168,0.002871,0.906309,0.410698
29.450035,0.00316,0.002865,0.906512,0.410882
29.463688,0.003152,0.002858,0.906715,0.411066
29.477341,0.003144,0.002851,0.906918,0.41125
29.490997,0.003136,0.002844,0.907122,0.411436
29.504654,0.003128,0.002838,0.907327,0.411621
29.518311,0.003119,0.002831,0.907532,0.411807
29.531967,0.003111,0.002824,0.907737,0.411993
29.545628,0.003103,0.002818,0.907943,0.41218
29.559288,0.003095,0.002811,0.908149,0.412367
29.572948,0.003087,0.002805,0.908356,0.412555
29.586611,0.00308,0.002798,0.908564,0.412744
29.600275,0.003072,0.002791,0.908772,0.412933
29.613939,0.003064,0.002785,0.908979,0.413121
29.627604,0.003056,0.002778,0.909189,0.413312
29.64127,0.003048,0.002772,0.909398,0.413503
29.654938,0.00304,0.002765,0.909609,0.413694
29.668606,0.003032,0.002759,0.909818,0.413885
29.682274,0.003024,0.002752,0.910029,0.414076
29.695944,0.003016,0.002746,0.910242,0.41427
29.709616,0.003009,0.002739,0.910453,0.414463
29.723288,0.003001,0.002733,0.910666,0.414656
29.736959,0.002993,0.002726,0.910879,0.41485
29.750635,0.002985,0.00272,0.911093,0.415045
29.764311,0.002978,0.002714,0.911307,0.41524
29.777987,0.00297,0.002707,0.911522,0.415436
29.791662,0.002962,0.002701,0.911738,0.415633
29.805342,0.002955,0.002694,0.911954,0.41583
29.819021,0.002947,0.002688,0.912171,0.416028
29.832701,0.002939,0.002682,0.912389,0.416226
29.846382,0.002932,0.002676,0.912607,0.416426
29.860065,0.002924,0.002669,0.912826,0.416625
29.873749,0.002917,0.002663,0.913045,0.416826
29.887432,0.002909,0.002657,0.913264,0.417025
29.901119,0.002902,0.002651,0.913484,0.417227
29.914806,0.002894,0.002644,0.913706,0.417429
29.928493,0.002887,0.002638,0.913927,0.417632
29.942183,0.002879,0.002632,0.914149,0.417834
29.955873,0.002872,0.002626,0.914372,0.418038
29.969564,0.002864,0.00262,0.914595,0.418242
29.983255,0.002857,0.002613,0.914819,0.418447
29.99695,0.002849,0.002607,0.915045,0.418654
30.010645,0.002842,0.002601,0.915271,0.418861
30.02434,0.002835,0.002595,0.915498,0.419068
30.038034,0.002827,0.002589,0.915725,0.419276
30.051733,0.00282,0.002583,0.915953,0.419485
30.065432,0.002813,0.002577,0.916181,0.419694
30.07913,0.002806,0.002571,0.916411,0.419904
30.092831,0.002798,0.002565,0.916641,0.420115
30.106533,0.002791,0.002559,0.916871,0.420326
30.120235,0.002784,0.002553,0.917102,0.420538
30.133938,0.002777,0.002547,0.917334,0.420751
30.147644,0.00277,0.002541,0.917567,0.420964
30.16135,0.002762,0.002535,0.9178,0.421178
30.175056,0.002755,0.002529,0.918034,0.421393
30.188765,0.002748,0.002524,0.918269,0.421609
30.202475,0.002741,0.002518,0.918504,0.421825
30.216185,0.002734,0.002512,0.918741,0.422042
30.229895,0.002727,0.002506,0.918977,0.422259
30.243608,0.00272,0.0025,0.919214,0.422477
30.257322,0.002713,0.002494,0.919452,0.422696
30.271036,0.002706,0.002489,0.919689,0.422914
30.284754,0.002699,0.002483,0.919928,0.423134
30.298471,0.002692,0.002477,0.920167,0.423354
30.312189,0.002685,0.002471,0.920407,0.423575
30.325909,0.002678,0.002466,0.920649,0.423797
30.33963,0.002671,0.00246,0.920889,0.424019
30.353352,0.002664,0.002454,0.921131,0.424242
30.367073,0.002657,0.002448,0.921374,0.424465
30.380798,0.002651,0.002443,0.921617,0.424689
30.394524,0.002644,0.002437,0.921861,0.424914
30.408249,0.002637,0.002431,0.922104,0.425138
30.421976,0.00263,0.002426,0.922348,0.425363
30.435705,0.002623,0.00242,0.922593,0.425589
30.449434,0.002616,0.002415,0.922838,0.425815
30.463165,0.00261,0.002409,0.923084,0.426042
30.476898,0.002603,0.002403,0.92333,0.426269
30.490631,0.002596,0.002398,0.923576,0.426497
30.504364,0.00259,0.002392,0.923823,0.426725
30.518101,0.002583,0.002387,0.924072,0.426954
30.531837,0.002576,0.002381,0.924319,0.427183
30.545574,0.002569,0.002376,0.924568,0.427413
30.559313,0.002563,0.00237,0.924816,0.427643
30.573053,0.002556,0.002365,0.925065,0.427872
30.586794,0.00255,0.002359,0.925313,0.428103
30.600536,0.002543,0.002354,0.925564,0.428334
30.614281,0.002536,0.002348,0.925814,0.428565
30.628025,0.00253,0.002343,0.926065,0.428798
30.641769,0.002523,0.002337,0.926315,0.42903
30.655518,0.002517,0.002332,0.926567,0.429263
30.669266,0.00251,0.002326,0.926818,0.429496
30.683014,0.002503,0.002321,0.927071,0.42973
30.696766,0.002497,0.002315,0.927323,0.429964
30.710518,0.00249,0.00231,0.927575,0.430198
30.72427,0.002484,0.002305,0.927827,0.430432
30.738024,0.002477,0.002299,0.928078,0.430665
30.75178,0.002471,0.002294,0.928331,0.430899
30.765535,0.002464,0.002288,0.928584,0.431135
30.779293,0.002458,0.002283,0.928838,0.43137
30.793053,0.002451,0.002278,0.92909,0.431604
30.806812,0.002445,0.002272,0.929343,0.431839
30.820572,0.002439,0.002267,0.929597,0.432075
30.834335,0.002432,0.002262,0.929849,0.43231
30.848099,0.002426,0.002256,0.930103,0.432546
30.861862,0.002419,0.002251,0.930357,0.432782
30.875629,0.002413,0.002246,0.930612,0.433019
30.889397,0.002407,0.00224,0.930866,0.433256
30.903164,0.0024,0.002235,0.931121,0.433493
30.916935,0.002394,0.00223,0.931375,0.43373
30.930706,0.002387,0.002224,0.93163,0.433967
30.944477,0.002381,0.002219,0.931885,0.434204
30.95825,0.002375,0.002214,0.932139,0.434442
30.972025,0.002368,0.002208,0.932394,0.434679
30.9858,0.002362,0.002203,0.932649,0.434917
30.999577,0.002356,0.002198,0.932904,0.435155
31.013355,0.00235,0.002192,0.933159,0.435393
31.027134,0.002343,0.002187,0.933414,0.435631
31.040915,0.002337,0.002182,0.93367,0.43587
31.054697,0.002331,0.002177,0.933926,0.436108
31.06848,0.002324,0.002171,0.934181,0.436347
31.082264,0.002318,0.002166,0.934436,0.436585
31.09605,0.002312,0.002161,0.934691,0.436824
31.109837,0.002306,0.002156,0.934947,0.437063
31.123623,0.002299,0.00215,0.935203,0.437302
31.137413,0.002293,0.002145,0.935457,0.43754
31.151203,0.002287,0.00214,0.935713,0.43778
31.164993,0.002281,0.002135,0.935969,0.438019
31.178787,0.002274,0.002129,0.936225,0.438259
31.192581,0.002268,0.002124,0.936481,0.438498
31.206375,0.002262,0.002119,0.936737,0.438738
31.220173,0.002256,0.002114,0.936992,0.438977
31.233971,0.00225,0.002109,0.937248,0.439217
31.247768,0.002244,0.002103,0.937503,0.439456
31.26157,0.002237,0.002098,0.937758,0.439695
31.275372,0.002231,0.002093,0.938013,0.439934
31.289173,0.002225,0.002088,0.938269,0.440174
31.302979,0.002219,0.002083,0.938524,0.440414
31.316784,0.002213,0.002077,0.93878,0.440654
31.330589,0.002207,0.002072,0.939035,0.440893
31.344398,0.002201,0.002067,0.939291,0.441134
31.358208,0.002194,0.002062,0.939546,0.441374
31.372017,0.002188,0.002057,0.939802,0.441614
31.38583,0.002182,0.002051,0.940057,0.441854
31.399643,0.002176,0.002046,0.940313,0.442094
31.413456,0.00217,0.002041,0.940568,0.442335
31.427273,0.002164,0.002036,0.940825,0.442576
31.44109,0.002158,0.002031,0.94108,0.442816
31.454906,0.002152,0.002026,0.941335,0.443056
31.468727,0.002146,0.00202,0.94159,0.443296
31.482548,0.00214,0.002015,0.941845,0.443536
31.496368,0.002134,0.00201,0.9421,0.443776
31.510193,0.002128,0.002005,0.942356,0.444017
31.524017,0.002122,0.002,0.94261,0.444257
31.537842,0.002116,0.001995,0.942866,0.444498
31.55167,0.00211,0.00199,0.943121,0.444739
31.565498,0.002104,0.001985,0.943376,0.444979
31.579327,0.002098,0.001979,0.943632,0.445221
31.593159,0.002092,0.001974,0.943887,0.445462
31.606991,0.002086,0.001969,0.944143,0.445703
31.620823,0.00208,0.001964,0.944398,0.445944
31.634659,0.002074,0.001959,0.944653,0.446185
31.648495,0.002068,0.001954,0.944909,0.446426
31.662331,0.002062,0.001949,0.945163,0.446667
31.67617,0.002056,0.001944,0.945419,0.446909
31.69001,0.00205,0.001939,0.945674,0.44715
31.70385,0.002044,0.001934,0.94593,0.447391
31.717693,0.002038,0.001929,0.946183,0.447631
31.731537,0.002032,0.001923,0.946438,0.447873
31.74538,0.002026,0.001918,0.946693,0.448114
31.759228,0.002021,0.001913,0.946948,0.448355
31.773075,0.002015,0.001908,0.947204,0.448598
31.786922,0.002009,0.001903,0.947459,0.448839
31.800774,0.002003,0.001898,0.947713,0.44908
31.814625,0.001997,0.001893,0.94797,0.449323
31.828476,0.001991,0.001888,0.948224,0.449564
31.842331,0.001985,0.001883,0.94848,0.449807
31.856186,0.001979,0.001878,0.948735,0.450049
31.870041,0.001974,0.001873,0.948989,0.45029
31.8839,0.001968,0.001868,0.949244,0.450532
31.897758,0.001962,0.001863,0.949499,0.450774
31.911619,0.001956,0.001858,0.949753,0.451016
31.925482,0.00195,0.001853,0.950008,0.451257
31.939344,0.001945,0.001848,0.950261,0.451498
31.953209,0.001939,0.001843,0.950517,0.451741
31.967075,0.001933,0.001838,0.95077,0.451982
31.980942,0.001927,0.001833,0.951025,0.452225
31.99481,0.001922,0.001828,0.951281,0.452467
32.008678,0.001916,0.001823,0.951537,0.452712
32.022549,0.00191,0.001818,0.951791,0.452953
32.036419,0.001904,0.001813,0.952046,0.453196
32.050289,0.001899,0.001808,0.952299,0.453437
32.064167,0.001893,0.001803,0.952553,0.453679
32.078045,0.001887,0.001798,0.952809,0.453922
32.091923,0.001881,0.001793,0.953062,0.454164
32.105801,0.001876,0.001788,0.953317,0.454407
32.119678,0.00187,0.001783,0.953571,0.454648
32.13356,0.001864,0.001778,0.953826,0.454892
32.147446,0.001859,0.001773,0.954079,0.455134
32.161331,0.001853,0.001768,0.954334,0.455377
32.175217,0.001847,0.001763,0.954589,0.45562
32.189102,0.001842,0.001758,0.954842,0.455862
32.202988,0.001836,0.001754,0.955097,0.456105
32.216877,0.00183,0.001749,0.955351,0.456348
32.23077,0.001825,0.001744,0.955606,0.456591
32.244663,0.001819,0.001739,0.95586,0.456834
32.258556,0.001813,0.001734,0.956115,0.457078
32.272449,0.001808,0.001729,0.95637,0.457321
32.286343,0.001802,0.001724,0.956623,0.457564
32.300243,0.001797,0.001719,0.956877,0.457807
32.314144,0.001791,0.001714,0.957131,0.45805
32.328045,0.001785,0.001709,0.957385,0.458293
32.341946,0.00178,0.001704,0.957639,0.458536
32.355846,0.001774,0.0017,0.957892,0.458778
32.369751,0.001769,0.001695,0.958146,0.459022
32.383659,0.001763,0.00169,0.958401,0.459266
32.397568,0.001758,0.001685,0.958655,0.459509
32.411476,0.001752,0.00168,0.958909,0.459753
32.425385,0.001747,0.001675,0.959163,0.459996
32.439293,0.001741,0.00167,0.959417,0.46024
32.453205,0.001736,0.001666,0.95967,0.460484
32.467121,0.00173,0.001661,0.959924,0.460727
32.481037,0.001725,0.001656,0.960178,0.460971
32.494953,0.001719,0.001651,0.960432,0.461215
32.508869,0.001714,0.001646,0.960685,0.461458
32.522785,0.001708,0.001641,0.960939,0.461702
32.536709,0.001703,0.001637,0.961191,0.461944
32.550632,0.001697,0.001632,0.961445,0.462188
32.564556,0.001692,0.001627,0.961698,0.462432
32.57848,0.001686,0.001622,0.961952,0.462676
32.592403,0.001681,0.001617,0.962207,0.462921
32.606331,0.001675,0.001613,0.96246,0.463164
32.620262,0.00167,0.001608,0.962714,0.463409
32.634193,0.001665,0.001603,0.962968,0.463654
32.648125,0.001659,0.001598,0.963221,0.463897
32.662056,0.001654,0.001593,0.963475,0.464142
32.675987,0.001648,0.001589,0.963728,0.464386
32.689922,0.001643,0.001584,0.963981,0.464629
32.703861,0.001638,0.001579,0.964235,0.464874
32.7178,0.001632,0.001574,0.964488,0.465119
32.731739,0.001627,0.00157,0.964741,0.465363
32.745678,0.001622,0.001565,0.964993,0.465606
32.759617,0.001616,0.00156,0.965246,0.46585
32.773563,0.001611,0.001555,0.9655,0.466095
32.78751,0.001606,0.001551,0.965752,0.466339
32.801456,0.0016,0.001546,0.966004,0.466582
32.815403,0.001595,0.001541,0.966258,0.466827
32.82935,0.00159,0.001536,0.966512,0.467072
32.8433,0.001584,0.001532,0.966766,0.467318
32.857254,0.001579,0.001527,0.967019,0.467563
32.871208,0.001574,0.001522,0.967273,0.467808
32.885162,0.001568,0.001518,0.967526,0.468053
32.899117,0.001563,0.001513,0.967779,0.468298
32.913071,0.001558,0.001508,0.968031,0.468542
32.927032,0.001553,0.001503,0.968284,0.468787
32.940994,0.001547,0.001499,0.968535,0.46903
32.954956,0.001542,0.001494,0.968787,0.469274
32.968918,0.001537,0.001489,0.969041,0.46952
32.98288,0.001532,0.001485,0.969292,0.469763
32.996841,0.001527,0.00148,0.969545,0.470009
33.010811,0.001521,0.001475,0.969798,0.470254
33.02478,0.001516,0.001471,0.970051,0.4705
33.03875,0.001511,0.001466,0.970303,0.470744
33.052719,0.001506,0.001461,0.970556,0.47099
33.066689,0.001501,0.001457,0.97081,0.471236
33.080662,0.001495,0.001452,0.971061,0.47148
33.094639,0.00149,0.001448,0.971313,0.471724
33.108616,0.001485,0.001443,0.971566,0.47197
33.122593,0.00148,0.001438,0.971819,0.472216
33.13657,0.001475,0.001434,0.972071,0.472461
33.150547,0.00147,0.001429,0.972323,0.472706
33.164532,0.001465,0.001425,0.972575,0.472951
33.178516,0.00146,0.00142,0.972829,0.473198
33.192501,0.001454,0.001415,0.973081,0.473443
33.206486,0.001449,0.001411,0.973333,0.473689
33.22047,0.001444,0.001406,0.973585,0.473934
33.234455,0.001439,0.001402,0.973838,0.47418
33.248447,0.001434,0.001397,0.974091,0.474426
33.26244,0.001429,0.001392,0.974343,0.474672
33.276432,0.001424,0.001388,0.974594,0.474917
33.290424,0.001419,0.001383,0.974846,0.475163
33.304417,0.001414,0.001379,0.975097,0.475407
33.318413,0.001409,0.001374,0.97535,0.475653
33.332413,0.001404,0.00137,0.975601,0.475899
33.346413,0.001399,0.001365,0.975852,0.476144
33.360413,0.001394,0.001361,0.976103,0.476389
33.374413,0.001389,0.001356,0.976356,0.476635
33.388412,0.001384,0.001352,0.976607,0.476881
33.402416,0.001379,0.001347,0.976859,0.477126
33.416424,0.001374,0.001343,0.97711,0.477372
33.430431,0.001369,0.001338,0.977362,0.477618
33.444439,0.001364,0.001334,0.977613,0.477864
33.458447,0.001359,0.001329,0.977865,0.47811
33.472454,0.001354,0.001325,0.978115,0.478354
33.486469,0.001349,0.00132,0.978367,0.478601
33.500484,0.001344,0.001316,0.978617,0.478846
33.5145,0.00134,0.001311,0.978869,0.479092
33.528515,0.001335,0.001307,0.979119,0.479337
33.54253,0.00133,0.001302,0.979371,0.479583
33.556545,0.001325,0.001298,0.979622,0.47983
33.570568,0.00132,0.001293,0.979872,0.480075
33.584591,0.001315,0.001289,0.980122,0.48032
33.598614,0.00131,0.001285,0.980373,0.480566
33.612637,0.001305,0.00128,0.980624,0.480811
33.626659,0.001301,0.001276,0.980873,0.481056
33.640682,0.001296,0.001271,0.981125,0.481303
33.654713,0.001291,0.001267,0.981376,0.481549
33.668743,0.001286,0.001263,0.981626,0.481795
33.682774,0.001281,0.001258,0.981876,0.48204
33.696804,0.001277,0.001254,0.982126,0.482286
33.710835,0.001272,0.001249,0.982376,0.482532
33.724865,0.001267,0.001245,0.982626,0.482777
33.738899,0.001262,0.001241,0.982876,0.483023
33.752937,0.001257,0.001236,0.983126,0.483268
33.766975,0.001253,0.001232,0.983376,0.483514
33.781013,0.001248,0.001228,0.983625,0.48376
33.795052,0.001243,0.001223,0.983876,0.484006
33.80909,0.001239,0.001219,0.984125,0.484251
33.823128,0.001234,0.001215,0.984375,0.484497
33.837173,0.001229,0.00121,0.984625,0.484743
33.851219,0.001224,0.001206,0.984875,0.48499
33.865265,0.00122,0.001202,0.985124,0.485235
33.879311,0.001215,0.001197,0.985374,0.485481
33.893356,0.00121,0.001193,0.985623,0.485727
33.907402,0.001206,0.001189,0.985873,0.485973
33.921452,0.001201,0.001184,0.986122,0.486218
33.935505,0.001196,0.00118,0.98637,0.486463
33.949558,0.001192,0.001176,0.986619,0.486709
33.963612,0.001187,0.001171,0.98687,0.486956
33.977665,0.001182,0.001167,0.987118,0.487201
33.991718,0.001178,0.001163,0.987367,0.487447
34.005772,0.001173,0.001159,0.987616,0.487693
34.019829,0.001169,0.001154,0.987865,0.487938
34.03389,0.001164,0.00115,0.988113,0.488183
34.047951,0.001159,0.001146,0.988362,0.48843
34.062012,0.001155,0.001142,0.988609,0.488674
34.076073,0.00115,0.001138,0.988857,0.488919
34.090134,0.001146,0.001133,0.989107,0.489166
34.104195,0.001141,0.001129,0.989353,0.48941
34.118256,0.001137,0.001125,0.989601,0.489655
34.132324,0.001132,0.001121,0.989849,0.4899
34.146393,0.001128,0.001117,0.990097,0.490146
34.160461,0.001123,0.001112,0.990345,0.490392
34.17453,0.001119,0.001108,0.990594,0.490638
34.188599,0.001114,0.001104,0.990841,0.490883
34.202667,0.00111,0.0011,0.991088,0.491128
34.216736,0.001105,0.001096,0.991335,0.491373
34.230804,0.001101,0.001092,0.991583,0.491619
34.244881,0.001096,0.001087,0.991831,0.491865
34.258957,0.001092,0.001083,0.992079,0.49211
34.273033,0.001087,0.001079,0.992326,0.492355
34.287109,0.001083,0.001075,0.992572,0.4926
34.301186,0.001079,0.001071,0.992818,0.492844
34.315262,0.001074,0.001067,0.993064,0.493089
34.329338,0.00107,0.001063,0.993312,0.493334
34.343414,0.001065,0.001059,0.993558,0.493579
34.357494,0.001061,0.001054,0.993804,0.493824
34.371578,0.001057,0.00105,0.99405,0.494068
34.385662,0.001052,0.001046,0.994298,0.494314
34.399746,0.001048,0.001042,0.994544,0.494559
34.41383,0.001044,0.001038,0.994789,0.494802
34.427914,0.001039,0.001034,0.995035,0.495047
34.441998,0.001035,0.00103,0.995281,0.495292
34.456081,0.001031,0.001026,0.995527,0.495537
34.470165,0.001026,0.001022,0.995772,0.495781
34.484249,0.001022,0.001018,0.996017,0.496025
34.498337,0.001018,0.001014,0.996262,0.496269
34.512428,0.001013,0.00101,0.996508,0.496514
34.52652,0.001009,0.001006,0.996754,0.496759
34.540611,0.001005,0.001002,0.997,0.497004
34.554703,0.001001,0.000998,0.997245,0.497248
34.568794,0.000996,0.000994,0.997489,0.497492
34.582886,0.000992,0.00099,0.997734,0.497736
34.596977,0.000988,0.000986,0.997979,0.497981
34.611069,0.000984,0.000982,0.998224,0.498225
34.62516,0.000979,0.000978,0.998468,0.498469
34.639252,0.000975,0.000974,0.998713,0.498714
34.653347,0.000971,0.00097,0.998958,0.498958
34.667446,0.000967,0.000966,0.999202,0.499202
34.681545,0.000963,0.000962,0.999446,0.499446
34.695644,0.000959,0.000958,0.999689,0.499689
34.709743,0.000954,0.000954,0.999934,0.499934
34.723843,0.00095,0.00095,1.000178,0.500178
34.737942,0.000946,0.000946,1.000422,0.500422
34.752041,0.000942,0.000943,1.000665,0.500665
34.76614,0.000938,0.000939,1.000909,0.50091
34.780239,0.000934,0.000935,1.001154,0.501154
34.794338,0.00093,0.000931,1.001398,0.501399
34.808437,0.000925,0.000927,1.00164,0.501641
34.822536,0.000921,0.000923,1.001884,0.501886
34.836639,0.000917,0.000919,1.002127,0.50213
34.850746,0.000913,0.000915,1.00237,0.502373
34.864853,0.000909,0.000912,1.002613,0.502616
34.87896,0.000905,0.000908,1.002854,0.502858
34.893066,0.000901,0.000904,1.003097,0.503102
34.907173,0.000897,0.0009,1.003339,0.503344
34.92128,0.000893,0.000896,1.00358,0.503586
34.935387,0.000889,0.000892,1.003823,0.50383
34.949493,0.000885,0.000889,1.004066,0.504074
34.9636,0.000881,0.000885,1.004308,0.504318
34.977707,0.000877,0.000881,1.004551,0.504561
34.991814,0.000873,0.000877,1.004792,0.504804
35.00592,0.000869,0.000873,1.005034,0.505047
35.020027,0.000865,0.00087,1.005276,0.50529
35.034138,0.000861,0.000866,1.005517,0.505532
35.048252,0.000857,0.000862,1.00576,0.505776
35.062366,0.000853,0.000858,1.006002,0.50602
35.076481,0.000849,0.000855,1.006243,0.506263
35.090595,0.000845,0.000851,1.006486,0.506507
35.10471,0.000842,0.000847,1.006728,0.50675
35.118824,0.000838,0.000844,1.006968,0.506992
35.132938,0.000834,0.00084,1.007208,0.507234
35.147053,0.00083,0.000836,1.007449,0.507477
35.161167,0.000826,0.000832,1.007693,0.507722
35.175282,0.000822,0.000829,1.007933,0.507964
35.189396,0.000818,0.000825,1.008174,0.508208
35.20351,0.000815,0.000821,1.008415,0.50845
35.217625,0.000811,0.000818,1.008655,0.508693
35.231739,0.000807,0.000814,1.008896,0.508935
35.245853,0.000803,0.00081,1.009136,0.509178
35.259975,0.000799,0.000807,1.009376,0.50942
35.274097,0.000795,0.000803,1.009616,0.509663
35.288219,0.000792,0.000799,1.009856,0.509905
35.302341,0.000788,0.000796,1.010096,0.510147
35.316463,0.000784,0.000792,1.010335,0.510388
35.330585,0.00078,0.000789,1.010575,0.510631
35.344707,0.000777,0.000785,1.010814,0.510872
35.358829,0.000773,0.000781,1.011053,0.511114
35.372952,0.000769,0.000778,1.011292,0.511356
35.387074,0.000765,0.000774,1.011532,0.511598
35.401196,0.000762,0.000771,1.011771,0.51184
35.415318,0.000758,0.000767,1.01201,0.512082
35.42944,0.000754,0.000763,1.012247,0.512322
35.443562,0.000751,0.00076,1.012486,0.512564
35.457684,0.000747,0.000756,1.012724,0.512805
35.471806,0.000743,0.000753,1.012961,0.513045
35.485935,0.00074,0.000749,1.013198,0.513286
35.500065,0.000736,0.000746,1.013439,0.513529
35.514194,0.000732,0.000742,1.013677,0.51377
35.528324,0.000729,0.000739,1.013916,0.514013
35.542454,0.000725,0.000735,1.014155,0.514255
35.556583,0.000721,0.000732,1.014392,0.514495
35.570713,0.000718,0.000728,1.014629,0.514736
35.584843,0.000714,0.000725,1.014868,0.514978
35.598972,0.000711,0.000721,1.015105,0.515219
35.613102,0.000707,0.000718,1.015343,0.51546
35.627232,0.000703,0.000714,1.01558,0.515701
35.641361,0.0007,0.000711,1.015816,0.515942
35.655491,0.000696,0.000708,1.016054,0.516183
35.669621,0.000693,0.000704,1.01629,0.516423
35.68375,0.000689,0.000701,1.016527,0.516664
35.697887,0.000686,0.000697,1.016765,0.516905
35.712025,0.000682,0.000694,1.017001,0.517146
35.726162,0.000679,0.00069,1.017237,0.517386
35.740299,0.000675,0.000687,1.017475,0.517628
35.754436,0.000672,0.000684,1.017711,0.517868
35.768574,0.000668,0.00068,1.017947,0.518108
35.782711,0.000665,0.000677,1.018184,0.518349
35.796848,0.000661,0.000674,1.01842,0.51859
35.810986,0.000658,0.00067,1.018656,0.51883
35.825123,0.000654,0.000667,1.018892,0.51907
35.83926,0.000651,0.000663,1.019127,0.51931
35.853397,0.000648,0.00066,1.019363,0.51955
35.867535,0.000644,0.000657,1.019598,0.51979
35.881672,0.000641,0.000653,1.019834,0.52003
35.895809,0.000637,0.00065,1.020069,0.52027
35.90995,0.000634,0.000647,1.020304,0.52051
35.924095,0.000631,0.000644,1.02054,0.520751
35.93824,0.000627,0.00064,1.020774,0.52099
35.952385,0.000624,0.000637,1.02101,0.521231
35.96653,0.00062,0.000634,1.021246,0.521472
35.980675,0.000617,0.00063,1.021481,0.521712
35.99482,0.000614,0.000627,1.021713,0.521949
36.008965,0.00061,0.000624,1.021947,0.522188
36.023109,0.000607,0.000621,1.022182,0.522428
36.037254,0.000604,0.000617,1.022416,0.522667
36.051399,0.000601,0.000614,1.022651,0.522907
36.065544,0.000597,0.000611,1.022884,0.523146
36.079689,0.000594,0.000608,1.02312,0.523388
36.093834,0.000591,0.000604,1.023353,0.523626
36.107979,0.000587,0.000601,1.023586,0.523864
36.122128,0.000584,0.000598,1.02382,0.524104
36.13628,0.000581,0.000595,1.024056,0.524345
36.150433,0.000578,0.000592,1.024289,0.524584
36.164585,0.000574,0.000589,1.024523,0.524823
36.178738,0.000571,0.000585,1.024755,0.525061
36.19289,0.000568,0.000582,1.024989,0.525301
36.207043,0.000565,0.000579,1.025221,0.52554
36.221195,0.000562,0.000576,1.025453,0.525777
36.235348,0.000558,0.000573,1.025687,0.526017
36.2495,0.000555,0.00057,1.025919,0.526255
36.263653,0.000552,0.000567,1.026153,0.526495
36.277805,0.000549,0.000563,1.026386,0.526734
36.291958,0.000546,0.00056,1.026621,0.526975
36.30611,0.000543,0.000557,1.026852,0.527212
36.320263,0.00054,0.000554,1.027084,0.527451
36.334423,0.000536,0.000551,1.027318,0.527691
36.348583,0.000533,0.000548,1.02755,0.527929
36.362743,0.00053,0.000545,1.027782,0.528168
36.376904,0.000527,0.000542,1.028016,0.528408
36.391064,0.000524,0.000539,1.028248,0.528647
36.405224,0.000521,0.000536,1.028479,0.528884
36.419384,0.000518,0.000533,1.028711,0.529124
36.433544,0.000515,0.00053,1.028943,0.529362
36.447704,0.000512,0.000527,1.029174,0.5296
36.461864,0.000509,0.000524,1.029406,0.529838
36.476025,0.000506,0.000521,1.029638,0.530077
36.490185,0.000503,0.000518,1.029869,0.530315
36.504345,0.0005,0.000515,1.030101,0.530554
36.518505,0.000497,0.000512,1.030333,0.530793
36.532669,0.000494,0.000509,1.030564,0.531031
36.546837,0.000491,0.000506,1.030796,0.53127
36.561005,0.000488,0.000503,1.031027,0.531508
36.575172,0.000485,0.0005,1.031259,0.531747
36.58934,0.000482,0.000497,1.03149,0.531986
36.603508,0.000479,0.000494,1.03172,0.532223
36.617676,0.000476,0.000491,1.03195,0.53246
36.631844,0.000473,0.000488,1.032182,0.5327
36.646011,0.00047,0.000485,1.032413,0.532938
36.660179,0.000467,0.000482,1.032644,0.533177
36.674347,0.000464,0.000479,1.032874,0.533415
36.688515,0.000461,0.000476,1.033105,0.533653
36.702682,0.000458,0.000474,1.033337,0.533892
36.71685,0.000455,0.000471,1.033567,0.53413
36.731022,0.000452,0.000468,1.033798,0.534369
36.745197,0.00045,0.000465,1.034029,0.534608
36.759373,0.000447,0.000462,1.03426,0.534846
36.773548,0.000444,0.000459,1.03449,0.535085
36.787724,0.000441,0.000456,1.034721,0.535324
36.801899,0.000438,0.000454,1.034951,0.535562
36.816074,0.000435,0.000451,1.035181,0.5358
36.83025,0.000433,0.000448,1.035412,0.536039
36.844425,0.00043,0.000445,1.035641,0.536276
36.858601,0.000427,0.000442,1.03587,0.536514
36.872776,0.000424,0.000439,1.036101,0.536753
36.886951,0.000421,0.000437,1.036332,0.536992
36.901127,0.000419,0.000434,1.036561,0.537229
36.915302,0.000416,0.000431,1.036789,0.537466
36.929485,0.000413,0.000428,1.037019,0.537704
36.943668,0.00041,0.000426,1.037248,0.537941
36.957851,0.000408,0.000423,1.037478,0.538181
36.972034,0.000405,0.00042,1.037708,0.538419
36.986217,0.000402,0.000417,1.037939,0.538658
37.000401,0.000399,0.000415,1.038167,0.538896
37.014584,0.000397,0.000412,1.038397,0.539134
37.028767,0.000394,0.000409,1.038626,0.539372
37.04295,0.000391,0.000407,1.038854,0.539609
37.057133,0.000389,0.000404,1.039083,0.539847
37.071316,0.000386,0.000401,1.039313,0.540086
37.085499,0.000383,0.000398,1.039543,0.540325
37.099682,0.000381,0.000396,1.039773,0.540564
37.113869,0.000378,0.000393,1.040002,0.540802
37.128059,0.000375,0.00039,1.040229,0.541038
37.14225,0.000373,0.000388,1.040458,0.541277
37.156441,0.00037,0.000385,1.040687,0.541515
37.170631,0.000368,0.000383,1.040915,0.541752
37.184822,0.000365,0.00038,1.041144,0.54199
37.199013,0.000362,0.000377,1.041371,0.542227
37.213203,0.00036,0.000375,1.041601,0.542466
37.227394,0.000357,0.000372,1.041831,0.542706
37.241585,0.000355,0.00037,1.042058,0.542942
37.255775,0.000352,0.000367,1.042285,0.543179
37.269966,0.000349,0.000364,1.042515,0.543418
37.284157,0.000347,0.000362,1.042743,0.543656
37.298347,0.000344,0.000359,1.04297,0.543893
37.312546,0.000342,0.000357,1.043199,0.544132
37.326744,0.000339,0.000354,1.043427,0.54437
37.340942,0.000337,0.000352,1.043656,0.544608
37.355141,0.000334,0.000349,1.043884,0.544847
37.369339,0.000332,0.000347,1.044111,0.545084
37.383537,0.000329,0.000344,1.044338,0.545321
37.397736,0.000327,0.000342,1.044566,0.545559
37.411934,0.000325,0.000339,1.044795,0.545798
37.426132,0.000322,0.000337,1.045023,0.546036
37.440331,0.00032,0.000334,1.045249,0.546272
37.454529,0.000317,0.000332,1.045476,0.54651
37.468727,0.000315,0.000329,1.045703,0.546747
37.482925,0.000312,0.000327,1.04593,0.546984
37.497131,0.00031,0.000324,1.046157,0.547222
37.511337,0.000308,0.000322,1.046382,0.547458
37.525543,0.000305,0.000319,1.046609,0.547695
37.539749,0.000303,0.000317,1.046836,0.547932
37.553955,0.0003,0.000315,1.047062,0.54817
37.568161,0.000298,0.000312,1.047289,0.548407
37.582367,0.000296,0.00031,1.047514,0.548643
37.596573,0.000293,0.000307,1.047741,0.54888
37.610779,0.000291,0.000305,1.047968,0.549118
37.624985,0.000289,0.000303,1.048193,0.549354
37.639191,0.000286,0.0003,1.048419,0.549591
37.653397,0.000284,0.000298,1.048644,0.549827
37.667603,0.000282,0.000296,1.048869,0.550063
37.681816,0.00028,0.000293,1.049095,0.550301
37.69603,0.000277,0.000291,1.049321,0.550537
37.710243,0.000275,0.000289,1.049548,0.550775
37.724457,0.000273,0.000286,1.049772,0.55101
37.73867,0.00027,0.000284,1.049998,0.551248
37.752884,0.000268,0.000282,1.050223,0.551484
37.767097,0.000266,0.000279,1.050446,0.551719
37.781311,0.000264,0.000277,1.050672,0.551956
37.795525,0.000262,0.000275,1.050896,0.552191
37.809738,0.000259,0.000273,1.051121,0.552428
37.823952,0.000257,0.00027,1.051345,0.552664
37.838165,0.000255,0.000268,1.05157,0.552899
37.852383,0.000253,0.000266,1.051794,0.553135
37.866604,0.000251,0.000264,1.052019,0.553372
37.880825,0.000248,0.000261,1.052242,0.553606
37.895046,0.000246,0.000259,1.052464,0.55384
37.909267,0.000244,0.000257,1.052689,0.554077
37.923489,0.000242,0.000255,1.052914,0.554313
37.93771,0.00024,0.000253,1.053138,0.554549
37.951931,0.000238,0.00025,1.053362,0.554786
37.966152,0.000236,0.000248,1.053586,0.555021
37.980373,0.000234,0.000246,1.05381,0.555257
37.994595,0.000231,0.000244,1.054031,0.555491
38.008816,0.000229,0.000242,1.054257,0.555729
38.023041,0.000227,0.00024,1.054481,0.555965
38.03727,0.000225,0.000238,1.054702,0.556199
38.051498,0.000223,0.000235,1.054924,0.556432
38.065727,0.000221,0.000233,1.055146,0.556666
38.079956,0.000219,0.000231,1.05537,0.556903
38.094185,0.000217,0.000229,1.055593,0.557138
38.108414,0.000215,0.000227,1.055814,0.557371
38.122643,0.000213,0.000225,1.056037,0.557607
38.136871,0.000211,0.000223,1.056258,0.557841
38.1511,0.000209,0.000221,1.056481,0.558076
38.165329,0.000207,0.000219,1.056703,0.558311
38.179558,0.000205,0.000217,1.056926,0.558546
38.193787,0.000203,0.000215,1.057145,0.558778
38.208023,0.000201,0.000213,1.057367,0.559012
38.22226,0.000199,0.000211,1.057588,0.559246
38.236496,0.000197,0.000209,1.057809,0.55948
38.250732,0.000195,0.000207,1.05803,0.559714
38.264969,0.000194,0.000205,1.058251,0.559947
38.279205,0.000192,0.000203,1.058472,0.560181
38.293442,0.00019,0.000201,1.058691,0.560414
38.307678,0.000188,0.000199,1.058913,0.560648
38.321915,0.000186,0.000197,1.059135,0.560883
38.336151,0.000184,0.000195,1.059355,0.561117
38.350388,0.000182,0.000193,1.059577,0.561351
38.364624,0.00018,0.000191,1.059798,0.561586
38.378868,0.000179,0.000189,1.060019,0.56182
38.393112,0.000177,0.000187,1.060239,0.562054
38.407356,0.000175,0.000186,1.060461,0.562288
38.4216,0.000173,0.000184,1.06068,0.562521
38.435844,0.000171,0.000182,1.060899,0.562754
38.450089,0.00017,0.00018,1.06112,0.562988
38.464333,0.000168,0.000178,1.061341,0.563222
38.478577,0.000166,0.000176,1.061561,0.563456
38.492821,0.000164,0.000174,1.06178,0.563688
38.507065,0.000162,0.000173,1.061999,0.563921
38.521309,0.000161,0.000171,1.062221,0.564156
38.535557,0.000159,0.000169,1.06244,0.564389
38.549809,0.000157,0.000167,1.062661,0.564624
38.56406,0.000156,0.000165,1.062877,0.564854
38.578312,0.000154,0.000164,1.063097,0.565088
38.592564,0.000152,0.000162,1.063315,0.565319
38.606815,0.00015,0.00016,1.063533,0.565552
38.621067,0.000149,0.000158,1.063751,0.565783
38.635319,0.000147,0.000156,1.06397,0.566016
38.64957,0.000145,0.000155,1.064187,0.566247
38.663822,0.000144,0.000153,1.064407,0.566482
38.678074,0.000142,0.000151,1.064625,0.566714
38.692326,0.00014,0.00015,1.064844,0.566946
38.706585,0.000139,0.000148,1.065061,0.567178
38.720844,0.000137,0.000146,1.065279,0.567409
38.735104,0.000136,0.000145,1.065496,0.56764
38.749363,0.000134,0.000143,1.065715,0.567874
38.763622,0.000132,0.000141,1.065932,0.568105
38.777882,0.000131,0.00014,1.066149,0.568336
38.792141,0.000129,0.000138,1.066366,0.568569
38.8064,0.000128,0.000136,1.066583,0.568799
38.82066,0.000126,0.000135,1.066801,0.569032
38.834919,0.000125,0.000133,1.067018,0.569263
38.849178,0.000123,0.000131,1.067236,0.569497
38.863441,0.000122,0.00013,1.067452,0.569727
38.877708,0.00012,0.000128,1.06767,0.569959
38.891975,0.000119,0.000127,1.067886,0.57019
38.906242,0.000117,0.000125,1.068101,0.57042
38.920509,0.000116,0.000124,1.068319,0.570653
38.934776,0.000114,0.000122,1.068536,0.570885
38.949043,0.000113,0.000121,1.068753,0.571116
38.96331,0.000111,0.000119,1.068968,0.571347
38.977577,0.00011,0.000117,1.069184,0.571578
38.991844,0.000108,0.000116,1.069399,0.571808
39.006111,0.000107,0.000114,1.069615,0.572038
39.020378,0.000106,0.000113,1.069831,0.572269
39.034653,0.000104,0.000112,1.070045,0.572498
39.048927,0.000103,0.00011,1.070261,0.572729
39.063202,0.000101,0.000109,1.070474,0.572958
39.077477,0.0001,0.000107,1.07069,0.573189
39.091751,0.000099,0.000106,1.070904,0.573417
39.106026,0.000097,0.000104,1.071117,0.573646
39.1203,0.000096,0.000103,1.071332,0.573876
39.134575,0.000095,0.000101,1.071545,0.574105
39.148849,0.000093,0.0001,1.07176,0.574334
39.163124,0.000092,0.000099,1.071975,0.574565
39.177399,0.000091,0.000097,1.072188,0.574794
39.191681,0.000089,0.000096,1.072401,0.575022
39.205963,0.000088,0.000095,1.072613,0.575249
39.220245,0.000087,0.000093,1.072826,0.575478
39.234528,0.000086,0.000092,1.07304,0.575707
39.24881,0.000084,0.000091,1.073253,0.575936
39.263092,0.000083,0.000089,1.073466,0.576165
39.277374,0.000082,0.000088,1.073679,0.576393
39.291656,0.000081,0.000087,1.07389,0.57662
39.305939,0.00008,0.000085,1.074104,0.576849
39.320221,0.000078,0.000084,1.074316,0.577077
39.334507,0.000077,0.000083,1.074528,0.577305
39.348797,0.000076,0.000082,1.07474,0.577533
39.363087,0.000075,0.00008,1.074951,0.57776
39.377377,0.000074,0.000079,1.075162,0.577986
39.391666,0.000072,0.000078,1.075375,0.578216
39.405956,0.000071,0.000077,1.075588,0.578445
39.420246,0.00007,0.000076,1.075799,0.578672
39.434536,0.000069,0.000074,1.076011,0.5789
39.448826,0.000068,0.000073,1.076219,0.579124
39.463116,0.000067,0.000072,1.076432,0.579353
39.477406,0.000066,0.000071,1.07664,0.579577
39.491699,0.000065,0.00007,1.076851,0.579804
39.505997,0.000064,0.000069,1.07706,0.580029
39.520294,0.000063,0.000067,1.077269,0.580255
39.534592,0.000062,0.000066,1.07748,0.580481
39.548889,0.000061,0.000065,1.077686,0.580704
39.563187,0.000059,0.000064,1.077893,0.580927
39.577484,0.000058,0.000063,1.078101,0.581151
39.591782,0.000057,0.000062,1.078308,0.581374
39.606079,0.000056,0.000061,1.078516,0.581598
39.620377,0.000055,0.00006,1.078725,0.581824
39.634674,0.000055,0.000059,1.078934,0.58205
39.648979,0.000054,0.000058,1.079143,0.582275
39.663284,0.000053,0.000057,1.079349,0.582497
39.677589,0.000052,0.000056,1.079557,0.582721
39.691895,0.000051,0.000055,1.079762,0.582943
39.7062,0.00005,0.000054,1.079966,0.583163
39.720505,0.000049,0.000053,1.08017,0.583384
39.73481,0.000048,0.000052,1.080377,0.583608
39.749115,0.000047,0.000051,1.080582,0.583829
39.76342,0.000046,0.00005,1.080786,0.58405
39.777725,0.000045,0.000049,1.08099,0.58427
39.792038,0.000044,0.000048,1.081193,0.584489
39.806351,0.000044,0.000047,1.081395,0.584707
39.820663,0.000043,0.000046,1.081597,0.584926
39.834976,0.000042,0.000045,1.081799,0.585145
39.849289,0.000041,0.000044,1.082001,0.585363
39.863602,0.00004,0.000044,1.082202,0.585581
39.877914,0.000039,0.000043,1.082403,0.585798
39.892227,0.000039,0.000042,1.082603,0.586015
39.90654,0.000038,0.000041,1.082803,0.586231
39.920853,0.000037,0.00004,1.083001,0.586445
39.935169,0.000036,0.000039,1.0832,0.586661
39.94949,0.000036,0.000039,1.083398,0.586875
39.96381,0.000035,0.000038,1.083596,0.58709
39.97813,0.000034,0.000037,1.083794,0.587305
39.992451,0.000033,0.000036,1.083992,0.587519
40,0.000033,0.000036,1.084096,0.587632

==> PaperGraphs/Test3_time10_discharge_a1_triple.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000001,0.003832,0.000007
0.498676,0.000499,0.000004,0.00773,0.00003
0.663152,0.000663,0.000007,0.011045,0.000061
0.80439,0.000804,0.000011,0.013902,0.000097
0.93128,0.000931,0.000015,0.016465,0.000136
1.048057,0.001048,0.00002,0.018819,0.000177
1.157156,0.001157,0.000024,0.021013,0.000221
1.260142,0.00126,0.000029,0.02308,0.000266
1.358097,0.001358,0.000034,0.025042,0.000314
1.451806,0.001452,0.000039,0.026917,0.000362
1.541862,0.001542,0.000044,0.028716,0.000412
1.628729,0.001629,0.00005,0.030449,0.000464
1.712777,0.001713,0.000055,0.032125,0.000516
1.794305,0.001794,0.000061,0.033748,0.000569
1.873564,0.001874,0.000066,0.035325,0.000624
1.950761,0.001951,0.000072,0.03686,0.000679
2.026076,0.002026,0.000078,0.038357,0.000736
2.09966,0.0021,0.000084,0.039818,0.000793
2.171646,0.002172,0.00009,0.041247,0.000851
2.24215,0.002242,0.000096,0.042645,0.000909
2.311274,0.002311,0.000102,0.044016,0.000969
2.379108,0.002379,0.000108,0.04536,0.001029
2.445733,0.002446,0.000114,0.04668,0.00109
2.511221,0.002511,0.00012,0.047977,0.001151
2.575638,0.002576,0.000127,0.049252,0.001213
2.639041,0.002639,0.000133,0.050506,0.001275
2.701485,0.002701,0.00014,0.051741,0.001339
2.763017,0.002763,0.000146,0.052958,0.001402
2.823684,0.002824,0.000153,0.054158,0.001467
2.883526,0.002884,0.00016,0.05534,0.001531
2.94258,0.002943,0.000166,0.056507,0.001597
3.000882,0.003001,0.000173,0.057659,0.001662
3.058464,0.003058,0.00018,0.058796,0.001728
3.115355,0.003115,0.000187,0.059919,0.001795
3.171583,0.003172,0.000194,0.061029,0.001862
3.227175,0.003227,0.0002,0.062126,0.00193
3.282155,0.003282,0.000207,0.063211,0.001998
3.336545,0.003337,0.000214,0.064284,0.002066
3.390367,0.00339,0.000222,0.065346,0.002135
3.443641,0.003444,0.000229,0.066397,0.002204
3.496385,0.003496,0.000236,0.067437,0.002274
3.548617,0.003549,0.000243,0.068466,0.002344
3.600354,0.0036,0.00025,0.069486,0.002414
3.651612,0.003652,0.000257,0.070497,0.002485
3.702405,0.003702,0.000265,0.071498,0.002556
3.752748,0.003753,0.000272,0.07249,0.002627
3.802655,0.003803,0.000279,0.073473,0.002699
3.852138,0.003852,0.000287,0.074448,0.002771
3.901208,0.003901,0.000294,0.075414,0.002844
3.949879,0.00395,0.000302,0.076373,0.002916
3.99816,0.003998,0.000309,0.077323,0.002989
4.046062,0.004046,0.000317,0.078267,0.003063
4.093595,0.004094,0.000324,0.079202,0.003137
4.140769,0.004141,0.000332,0.080131,0.00321
4.187592,0.004188,0.000339,0.081053,0.003285
4.234074,0.004234,0.000347,0.081967,0.003359
4.280223,0.00428,0.000355,0.082876,0.003434
4.326047,0.004326,0.000362,0.083777,0.003509
4.371554,0.004372,0.00037,0.084673,0.003585
4.41675,0.004417,0.000378,0.085562,0.00366
4.461644,0.004462,0.000386,0.086445,0.003736
4.506242,0.004506,0.000393,0.087322,0.003813
4.55055,0.004551,0.000401,0.088194,0.003889
4.594575,0.004595,0.000409,0.089059,0.003966
4.638323,0.004638,0.000417,0.08992,0.004043
4.681799,0.004682,0.000425,0.090775,0.00412
4.72501,0.004725,0.000433,0.091624,0.004198
4.767962,0.004768,0.000441,0.092469,0.004275
4.810658,0.004811,0.000449,0.093308,0.004353
4.853104,0.004853,0.000457,0.094142,0.004431
4.895305,0.004895,0.000465,0.094972,0.00451
4.937266,0.004937,0.000473,0.095797,0.004589
4.978992,0.004979,0.000481,0.096617,0.004667
5.020486,0.00502,0.000489,0.097432,0.004747
5.061753,0.005062,0.000497,0.098243,0.004826
5.102798,0.005103,0.000505,0.09905,0.004905
5.143624,0.005144,0.000514,0.099852,0.004985
5.184235,0.005184,0.000522,0.100649,0.005065
5.224635,0.005225,0.00053,0.101443,0.005145
5.264828,0.005265,0.000538,0.102233,0.005226
5.304817,0.005305,0.000546,0.103018,0.005306
5.344606,0.005345,0.000555,0.1038,0.005387
5.384198,0.005384,0.000563,0.104577,0.005468
5.423596,0.005424,0.000571,0.105351,0.005549
5.462804,0.005463,0.00058,0.106121,0.005631
5.501825,0.005502,0.000588,0.106887,0.005712
5.54066,0.005541,0.000596,0.10765,0.005794
5.579315,0.005579,0.000605,0.108409,0.005876
5.61779,0.005618,0.000613,0.109164,0.005958
5.65609,0.005656,0.000622,0.109916,0.006041
5.694217,0.005694,0.00063,0.110665,0.006123
5.732173,0.005732,0.000639,0.11141,0.006206
5.769961,0.00577,0.000647,0.112152,0.006289
5.807583,0.005808,0.000656,0.11289,0.006372
5.845043,0.005845,0.000664,0.113625,0.006455
5.882342,0.005882,0.000673,0.114358,0.006539
5.919482,0.005919,0.000681,0.115086,0.006622
5.956466,0.005956,0.00069,0.115812,0.006706
5.993296,0.005993,0.000698,0.116535,0.00679
6.029974,0.00603,0.000707,0.117255,0.006874
6.066503,0.006067,0.000716,0.117972,0.006959
6.102883,0.006103,0.000724,0.118686,0.007043
6.139118,0.006139,0.000733,0.119396,0.007128
6.17521,0.006175,0.000742,0.120105,0.007213
6.211159,0.006211,0.00075,0.12081,0.007298
6.246968,0.006247,0.000759,0.121512,0.007383
6.28264,0.006283,0.000768,0.122212,0.007468
6.318174,0.006318,0.000777,0.122909,0.007553
6.353575,0.006354,0.000785,0.123604,0.007639
6.388842,0.006389,0.000794,0.124295,0.007725
6.423978,0.006424,0.000803,0.124984,0.007811
6.458985,0.006459,0.000812,0.125671,0.007897
6.493863,0.006494,0.000821,0.126355,0.007983
6.528615,0.006529,0.000829,0.127037,0.008069
6.563241,0.006563,0.000838,0.127716,0.008156
6.597745,0.006598,0.000847,0.128392,0.008242
6.632126,0.006632,0.000856,0.129066,0.008329
6.666387,0.006666,0.000865,0.129738,0.008416
6.700529,0.006701,0.000874,0.130408,0.008503
6.734552,0.006735,0.000883,0.131075,0.00859
6.76846,0.006768,0.000892,0.13174,0.008678
6.802252,0.006802,0.000901,0.132402,0.008765
6.835931,0.006836,0.00091,0.133063,0.008853
6.869497,0.006869,0.000919,0.133721,0.008941
6.902952,0.006903,0.000928,0.134376,0.009029
6.936296,0.006936,0.000937,0.13503,0.009117
6.969532,0.00697,0.000946,0.135682,0.009205
7.002661,0.007003,0.000955,0.136331,0.009293
7.035683,0.007036,0.000964,0.136978,0.009381
7.0686,0.007069,0.000973,0.137623,0.00947
7.101412,0.007101,0.000982,0.138266,0.009559
7.134121,0.007134,0.000991,0.138907,0.009648
7.166728,0.007167,0.001,0.139547,0.009737
7.199235,0.007199,0.001009,0.140184,0.009826
7.231641,0.007232,0.001018,0.140819,0.009915
7.263949,0.007264,0.001027,0.141452,0.010004
7.296159,0.007296,0.001037,0.142083,0.010094
7.328271,0.007328,0.001046,0.142712,0.010183
7.360288,0.00736,0.001055,0.143339,0.010273
7.39221,0.007392,0.001064,0.143965,0.010363
7.424037,0.007424,0.001073,0.144588,0.010453
7.455772,0.007456,0.001083,0.14521,0.010543
7.487414,0.007487,0.001092,0.14583,0.010633
7.518965,0.007519,0.001101,0.146448,0.010724
7.550425,0.00755,0.00111,0.147064,0.010814
7.581796,0.007582,0.00112,0.147679,0.010905
7.613078,0.007613,0.001129,0.148292,0.010995
7.644272,0.007644,0.001138,0.148903,0.011086
7.675379,0.007675,0.001148,0.149512,0.011177
7.7064,0.007706,0.001157,0.15012,0.011268
7.737335,0.007737,0.001166,0.150726,0.011359
7.768186,0.007768,0.001176,0.15133,0.01145
7.798952,0.007799,0.001185,0.151932,0.011542
7.829636,0.00783,0.001194,0.152533,0.011633
7.860237,0.00786,0.001204,0.153133,0.011725
7.890756,0.007891,0.001213,0.15373,0.011816
7.921195,0.007921,0.001222,0.154326,0.011908
7.951553,0.007952,0.001232,0.154921,0.012
7.981832,0.007982,0.001241,0.155514,0.012092
8.012032,0.008012,0.001251,0.156105,0.012184
8.042153,0.008042,0.00126,0.156695,0.012277
8.072198,0.008072,0.00127,0.157283,0.012369
8.102164,0.008102,0.001279,0.15787,0.012461
8.132055,0.008132,0.001289,0.158455,0.012554
8.161871,0.008162,0.001298,0.159039,0.012647
8.191611,0.008192,0.001308,0.159621,0.012739
8.221277,0.008221,0.001317,0.160202,0.012832
8.25087,0.008251,0.001327,0.160781,0.012925
8.280389,0.00828,0.001336,0.161359,0.013018
8.309835,0.00831,0.001346,0.161935,0.013112
8.339211,0.008339,0.001355,0.16251,0.013205
8.368514,0.008369,0.001365,0.163084,0.013298
8.397747,0.008398,0.001374,0.163656,0.013392
8.42691,0.008427,0.001384,0.164227,0.013485
8.456003,0.008456,0.001394,0.164796,0.013579
8.485027,0.008485,0.001403,0.165364,0.013673
8.513983,0.008514,0.001413,0.165931,0.013767
8.542871,0.008543,0.001422,0.166497,0.013861
8.571691,0.008572,0.001432,0.167061,0.013955
8.600444,0.0086,0.001442,0.167623,0.014049
8.629131,0.008629,0.001451,0.168185,0.014143
8.657752,0.008658,0.001461,0.168745,0.014237
8.686308,0.008686,0.001471,0.169304,0.014332
8.714799,0.008715,0.00148,0.169861,0.014426
8.743225,0.008743,0.00149,0.170418,0.014521
8.771588,0.008772,0.0015,0.170973,0.014616
8.799888,0.0088,0.001509,0.171526,0.014711
8.828124,0.008828,0.001519,0.172079,0.014806
8.856297,0.008856,0.001529,0.17263,0.014901
8.88441,0.008884,0.001539,0.17318,0.014996
8.912459,0.008912,0.001548,0.173729,0.015091
8.940448,0.00894,0.001558,0.174276,0.015186
8.968376,0.008968,0.001568,0.174822,0.015281
8.996244,0.008996,0.001578,0.175368,0.015377
9.024053,0.009024,0.001587,0.175912,0.015472
9.051802,0.009052,0.001597,0.176454,0.015568
9.079492,0.009079,0.001607,0.176996,0.015664
9.107122,0.009107,0.001617,0.177537,0.01576
9.134696,0.009135,0.001627,0.178076,0.015856
9.162212,0.009162,0.001637,0.178614,0.015951
9.189672,0.00919,0.001646,0.179151,0.016048
9.217073,0.009217,0.001656,0.179687,0.016144
9.244418,0.009244,0.001666,0.180222,0.01624
9.271708,0.009272,0.001676,0.180756,0.016336
9.298941,0.009299,0.001686,0.181288,0.016433
9.326119,0.009326,0.001696,0.18182,0.016529
9.353244,0.009353,0.001706,0.18235,0.016626
9.380313,0.00938,0.001715,0.18288,0.016723
9.407329,0.009407,0.001725,0.183408,0.016819
9.434291,0.009434,0.001735,0.183935,0.016916
9.461201,0.009461,0.001745,0.184462,0.017013
9.488058,0.009488,0.001755,0.184987,0.01711
9.514864,0.009515,0.001765,0.185511,0.017207
9.541617,0.009542,0.001775,0.186034,0.017304
9.56832,0.009568,0.001785,0.186556,0.017402
9.594973,0.009595,0.001795,0.187077,0.017499
9.621575,0.009622,0.001805,0.187597,0.017596
9.648129,0.009648,0.001815,0.188117,0.017694
9.674632,0.009675,0.001825,0.188635,0.017792
9.701088,0.009701,0.001835,0.189152,0.017889
9.727495,0.009728,0.001845,0.189668,0.017987
9.753855,0.009754,0.001855,0.190183,0.018085
9.780168,0.00978,0.001865,0.190698,0.018183
9.806434,0.009806,0.001875,0.191211,0.018281
9.832654,0.009833,0.001885,0.191724,0.018379
9.858829,0.009859,0.001895,0.192235,0.018477
9.884957,0.009885,0.001905,0.192746,0.018576
9.911041,0.009911,0.001915,0.193256,0.018674
9.93708,0.009937,0.001925,0.193765,0.018772
9.963076,0.009963,0.001936,0.194273,0.018871
9.989028,0.009989,0.001946,0.19478,0.01897
10.014935,0.009989,0.001956,0.19579,0.019167
10.040794,0.009989,0.001966,0.196798,0.019365
10.066606,0.009989,0.001976,0.197804,0.019563
10.09237,0.009989,0.001986,0.198808,0.019762
10.118088,0.009989,0.001996,0.199811,0.019962
10.143759,0.009989,0.002006,0.200811,0.020163
10.169384,0.009989,0.002016,0.20181,0.020364
10.194965,0.009989,0.002026,0.202807,0.020565
10.220502,0.009989,0.002036,0.203802,0.020768
10.245995,0.009989,0.002046,0.204796,0.020971
10.271443,0.009989,0.002056,0.205787,0.021174
10.29685,0.009989,0.002066,0.206778,0.021378
10.322213,0.009989,0.002075,0.207766,0.021583
10.347536,0.009989,0.002085,0.208753,0.021789
10.372817,0.009989,0.002095,0.209738,0.021995
10.398057,0.009989,0.002105,0.210722,0.022202
10.423257,0.009989,0.002115,0.211704,0.022409
10.448418,0.009989,0.002125,0.212684,0.022617
10.473539,0.009989,0.002134,0.213663,0.022826
10.498623,0.009989,0.002144,0.21464,0.023035
10.523668,0.009989,0.002154,0.215616,0.023245
10.548677,0.009989,0.002164,0.21659,0.023456
10.57365,0.009989,0.002173,0.217563,0.023667
10.598587,0.009989,0.002183,0.218534,0.023879
10.623488,0.009989,0.002193,0.219504,0.024091
10.648355,0.009989,0.002202,0.220473,0.024304
10.673189,0.009989,0.002212,0.22144,0.024518
10.697989,0.009989,0.002222,0.222406,0.024732
10.722758,0.009989,0.002231,0.223371,0.024947
10.747493,0.009989,0.002241,0.224334,0.025163
10.772189,0.009989,0.00225,0.225296,0.025379
10.796847,0.009989,0.00226,0.226256,0.025596
10.821467,0.009989,0.00227,0.227215,0.025813
10.846049,0.009989,0.002279,0.228172,0.026031
10.870593,0.009989,0.002289,0.229128,0.02625
10.895099,0.009989,0.002298,0.230082,0.026469
10.919568,0.009989,0.002308,0.231035,0.026689
10.943999,0.009989,0.002317,0.231987,0.026909
10.968394,0.009989,0.002327,0.232936,0.02713
10.992752,0.009989,0.002336,0.233885,0.027351
11.017073,0.009989,0.002346,0.234832,0.027573
11.041357,0.009989,0.002355,0.235777,0.027795
11.065605,0.009989,0.002365,0.236721,0.028018
11.089817,0.009989,0.002374,0.237664,0.028242
11.113993,0.009989,0.002383,0.238605,0.028466
11.138133,0.009989,0.002393,0.239545,0.028691
11.162237,0.009989,0.002402,0.240484,0.028916
11.186306,0.009989,0.002412,0.241421,0.029142
11.21034,0.009989,0.002421,0.242357,0.029368
11.234338,0.009989,0.00243,0.243291,0.029595
11.258301,0.009989,0.00244,0.244225,0.029823
11.282229,0.009989,0.002449,0.245157,0.030051
11.306124,0.009989,0.002458,0.246088,0.03028
11.329982,0.009989,0.002468,0.247019,0.030509
11.353806,0.009989,0.002477,0.247949,0.030739
11.377595,0.009989,0.002486,0.248878,0.03097
11.401351,0.00999,0.002495,0.249807,0.031202
11.425074,0.00999,0.002505,0.250737,0.031435
11.448762,0.00999,0.002514,0.251667,0.031668
11.472416,0.00999,0.002524,0.252598,0.031903
11.496037,0.009991,0.002533,0.253531,0.032139
11.519625,0.009991,0.002542,0.254465,0.032376
11.54318,0.009992,0.002552,0.255402,0.032615
11.5667,0.009993,0.002562,0.256342,0.032856
11.590188,0.009994,0.002571,0.257285,0.033098
11.613644,0.009995,0.002581,0.258233,0.033342
11.637066,0.009996,0.002591,0.259185,0.033588
11.660456,0.009998,0.002601,0.260142,0.033837
11.683813,0.009999,0.002611,0.261105,0.034088
11.707138,0.010001,0.002621,0.262074,0.034341
11.730431,0.010004,0.002631,0.263049,0.034598
11.753692,0.010006,0.002642,0.264031,0.034856
11.776921,0.010009,0.002652,0.265019,0.035117
11.800118,0.010012,0.002663,0.266013,0.035381
11.823284,0.010015,0.002674,0.267013,0.035648
11.846418,0.010018,0.002685,0.26802,0.035917
11.869521,0.010022,0.002696,0.269031,0.036189
11.892592,0.010026,0.002707,0.270048,0.036463
11.915633,0.01003,0.002719,0.271069,0.036739
11.938643,0.010034,0.00273,0.272095,0.037018
11.961621,0.010038,0.002742,0.273124,0.037298
11.984569,0.010043,0.002753,0.274155,0.03758
12.007485,0.010047,0.002765,0.275188,0.037864
12.030372,0.010052,0.002777,0.276223,0.03815
12.053227,0.010057,0.002788,0.277259,0.038436
12.076054,0.010061,0.0028,0.278296,0.038724
12.09885,0.010066,0.002812,0.279332,0.039013
12.121616,0.010071,0.002824,0.280369,0.039303
12.144352,0.010076,0.002835,0.281404,0.039594
12.167059,0.010081,0.002847,0.282439,0.039886
12.189735,0.010086,0.002859,0.283472,0.040178
12.212383,0.01009,0.002871,0.284504,0.040471
12.235001,0.010095,0.002883,0.285534,0.040765
12.257589,0.0101,0.002894,0.286563,0.041059
12.280149,0.010105,0.002906,0.28759,0.041354
12.302679,0.01011,0.002918,0.288615,0.041649
12.32518,0.010115,0.00293,0.289639,0.041945
12.347652,0.010119,0.002941,0.290661,0.042242
12.370096,0.010124,0.002953,0.29168,0.042539
12.392511,0.010129,0.002965,0.292698,0.042836
12.414898,0.010133,0.002976,0.293714,0.043134
12.437257,0.010138,0.002988,0.294728,0.043432
12.459587,0.010143,0.003,0.29574,0.043731
12.481889,0.010147,0.003011,0.296751,0.044031
12.504163,0.010152,0.003023,0.29776,0.04433
12.526409,0.010157,0.003034,0.298767,0.044631
12.548627,0.010161,0.003046,0.299772,0.044932
12.570818,0.010166,0.003058,0.300775,0.045233
12.59298,0.01017,0.003069,0.301777,0.045535
12.615116,0.010175,0.003081,0.302777,0.045837
12.637224,0.010179,0.003092,0.303776,0.04614
12.659305,0.010184,0.003104,0.304772,0.046443
12.681358,0.010188,0.003115,0.305767,0.046747
12.703385,0.010193,0.003127,0.306761,0.047051
12.725386,0.010197,0.003138,0.307752,0.047356
12.747357,0.010202,0.00315,0.308742,0.047661
12.769302,0.010206,0.003161,0.309731,0.047967
12.791221,0.01021,0.003173,0.310718,0.048273
12.813112,0.010215,0.003184,0.311703,0.048579
12.834979,0.010219,0.003195,0.312687,0.048886
12.856819,0.010223,0.003207,0.313669,0.049194
12.878633,0.010228,0.003218,0.314649,0.049502
12.900419,0.010232,0.00323,0.315629,0.049811
12.92218,0.010236,0.003241,0.316606,0.05012
12.943915,0.010241,0.003252,0.317583,0.050429
12.965624,0.010245,0.003264,0.318557,0.050739
12.987308,0.010249,0.003275,0.31953,0.05105
13.008965,0.010253,0.003286,0.320502,0.051361
13.030597,0.010258,0.003298,0.321473,0.051672
13.052203,0.010262,0.003309,0.322441,0.051984
13.073784,0.010266,0.00332,0.323409,0.052297
13.09534,0.01027,0.003331,0.324375,0.052609
13.11687,0.010275,0.003343,0.325339,0.052923
13.138375,0.010279,0.003354,0.326302,0.053237
13.159856,0.010283,0.003365,0.327264,0.053551
13.181311,0.010287,0.003376,0.328224,0.053866
13.202741,0.010291,0.003388,0.329183,0.054181
13.224146,0.010295,0.003399,0.330141,0.054497
13.245527,0.010299,0.00341,0.331097,0.054813
13.266884,0.010304,0.003421,0.332052,0.055129
13.288216,0.010308,0.003432,0.333006,0.055446
13.309523,0.010312,0.003444,0.333958,0.055764
13.330806,0.010316,0.003455,0.334909,0.056082
13.352065,0.01032,0.003466,0.335858,0.0564
13.3733,0.010324,0.003477,0.336806,0.056719
13.39451,0.010328,0.003488,0.337753,0.057039
13.415697,0.010332,0.003499,0.338699,0.057358
13.43686,0.010336,0.003511,0.339643,0.057679
13.457999,0.01034,0.003522,0.340586,0.058
13.479115,0.010344,0.003533,0.341528,0.058321
13.500206,0.010348,0.003544,0.342469,0.058642
13.521275,0.010352,0.003555,0.343408,0.058965
13.542319,0.010356,0.003566,0.344346,0.059287
13.56334,0.01036,0.003577,0.345283,0.05961
13.584338,0.010364,0.003588,0.346218,0.059934
13.605313,0.010368,0.003599,0.347152,0.060257
13.626266,0.010372,0.00361,0.348085,0.060582
13.647195,0.010376,0.003621,0.349017,0.060907
13.668099,0.01038,0.003632,0.349948,0.061232
13.688981,0.010384,0.003643,0.350878,0.061558
13.70984,0.010387,0.003654,0.351806,0.061884
13.730676,0.010391,0.003665,0.352733,0.06221
13.751489,0.010395,0.003676,0.353659,0.062537
13.772281,0.010399,0.003687,0.354583,0.062865
13.79305,0.010403,0.003698,0.355507,0.063193
13.813796,0.010407,0.003709,0.356429,0.063521
13.834519,0.010411,0.00372,0.35735,0.063849
13.85522,0.010415,0.003731,0.35827,0.064179
13.875898,0.010418,0.003742,0.359188,0.064508
13.896555,0.010422,0.003753,0.360106,0.064838
13.917189,0.010426,0.003764,0.361022,0.065169
13.9378,0.01043,0.003775,0.361937,0.065499
13.95839,0.010434,0.003786,0.362852,0.065831
13.978957,0.010438,0.003797,0.363764,0.066162
13.999503,0.010441,0.003808,0.364676,0.066494
14.020026,0.010445,0.003819,0.365587,0.066827
14.040528,0.010449,0.00383,0.366496,0.06716
14.061008,0.010453,0.00384,0.367405,0.067493
14.081467,0.010457,0.003851,0.368312,0.067827
14.101903,0.01046,0.003862,0.369218,0.068161
14.122318,0.010464,0.003873,0.370123,0.068496
14.142712,0.010468,0.003884,0.371027,0.06883
14.163084,0.010472,0.003895,0.37193,0.069166
14.183434,0.010475,0.003906,0.372832,0.069502
14.203764,0.010479,0.003916,0.373732,0.069838
14.224072,0.010483,0.003927,0.374631,0.070174
14.244358,0.010487,0.003938,0.37553,0.070511
14.264624,0.01049,0.003949,0.376427,0.070849
14.284868,0.010494,0.00396,0.377323,0.071186
14.305092,0.010498,0.00397,0.378218,0.071525
14.325294,0.010501,0.003981,0.379113,0.071863
14.345476,0.010505,0.003992,0.380005,0.072202
14.365637,0.010509,0.004003,0.380897,0.072541
14.385777,0.010512,0.004013,0.381788,0.072881
14.405895,0.010516,0.004024,0.382678,0.073221
14.425994,0.01052,0.004035,0.383566,0.073562
14.446072,0.010523,0.004046,0.384454,0.073902
14.466128,0.010527,0.004056,0.385341,0.074244
14.486165,0.010531,0.004067,0.386226,0.074585
14.506182,0.010534,0.004078,0.387111,0.074927
14.526177,0.010538,0.004089,0.387994,0.07527
14.546153,0.010542,0.004099,0.388877,0.075613
14.566109,0.010545,0.00411,0.389758,0.075956
14.586043,0.010549,0.004121,0.390639,0.076299
14.605959,0.010552,0.004131,0.391518,0.076643
14.625854,0.010556,0.004142,0.392397,0.076988
14.645729,0.01056,0.004153,0.393274,0.077332
14.665584,0.010563,0.004163,0.39415,0.077677
14.685419,0.010567,0.004174,0.395025,0.078023
14.705235,0.01057,0.004185,0.3959,0.078368
14.72503,0.010574,0.004195,0.396773,0.078714
14.744806,0.010578,0.004206,0.397645,0.079061
14.764563,0.010581,0.004217,0.398517,0.079408
14.784299,0.010585,0.004227,0.399387,0.079755
14.804016,0.010588,0.004238,0.400256,0.080102
14.823714,0.010592,0.004249,0.401124,0.08045
14.843393,0.010595,0.004259,0.401992,0.080799
14.863051,0.010599,0.00427,0.402858,0.081147
14.88269,0.010602,0.00428,0.403723,0.081496
14.90231,0.010606,0.004291,0.404587,0.081845
14.921911,0.010609,0.004302,0.405451,0.082195
14.941493,0.010613,0.004312,0.406313,0.082545
14.961056,0.010616,0.004323,0.407175,0.082896
14.980599,0.01062,0.004333,0.408035,0.083246
15.000124,0.010624,0.004344,0.408894,0.083597
15.019629,0.010627,0.004354,0.409753,0.083949
15.039117,0.010631,0.004365,0.410611,0.084301
15.058586,0.010634,0.004376,0.411467,0.084653
15.078036,0.010637,0.004386,0.412323,0.085005
15.097467,0.010641,0.004397,0.413177,0.085358
15.116879,0.010644,0.004407,0.414031,0.085711
15.136274,0.010648,0.004418,0.414884,0.086064
15.15565,0.010651,0.004428,0.415735,0.086418
15.175008,0.010655,0.004439,0.416586,0.086772
15.194347,0.010658,0.004449,0.417436,0.087126
15.213668,0.010662,0.00446,0.418285,0.087481
15.232971,0.010665,0.00447,0.419133,0.087836
15.252256,0.010669,0.004481,0.41998,0.088192
15.271523,0.010672,0.004491,0.420826,0.088547
15.290772,0.010676,0.004502,0.421671,0.088903
15.310003,0.010679,0.004512,0.422515,0.08926
15.329217,0.010682,0.004522,0.423358,0.089616
15.348413,0.010686,0.004533,0.424201,0.089973
15.367592,0.010689,0.004543,0.425042,0.09033
15.386753,0.010693,0.004554,0.425882,0.090688
15.405897,0.010696,0.004564,0.426722,0.091046
15.425024,0.010699,0.004575,0.427561,0.091404
15.444134,0.010703,0.004585,0.428398,0.091763
15.463226,0.010706,0.004595,0.429235,0.092121
15.482303,0.01071,0.004606,0.430071,0.09248
15.501362,0.010713,0.004616,0.430906,0.09284
15.520405,0.010716,0.004627,0.431739,0.093199
15.539431,0.01072,0.004637,0.432572,0.093559
15.55844,0.010723,0.004647,0.433404,0.093919
15.577434,0.010727,0.004658,0.434235,0.09428
15.596411,0.01073,0.004668,0.435065,0.094641
15.615372,0.010733,0.004679,0.435894,0.095002
15.634316,0.010737,0.004689,0.436722,0.095363
15.653245,0.01074,0.004699,0.437549,0.095725
15.672158,0.010743,0.00471,0.438376,0.096087
15.691056,0.010747,0.00472,0.439202,0.096449
15.709939,0.01075,0.00473,0.440027,0.096812
15.728806,0.010753,0.004741,0.440852,0.097175
15.747656,0.010757,0.004751,0.441676,0.097539
15.766491,0.01076,0.004761,0.442499,0.097903
15.785312,0.010763,0.004772,0.443322,0.098267
15.804118,0.010767,0.004782,0.444144,0.098632
15.822909,0.01077,0.004792,0.444966,0.098997
15.841685,0.010773,0.004803,0.445787,0.099363
15.860446,0.010777,0.004813,0.446608,0.099729
15.879193,0.01078,0.004823,0.447428,0.100096
15.897925,0.010783,0.004834,0.448248,0.100463
15.916643,0.010787,0.004844,0.449068,0.100831
15.935347,0.01079,0.004854,0.449888,0.101199
15.954036,0.010793,0.004865,0.450707,0.101568
15.972711,0.010797,0.004875,0.451526,0.101938
15.991372,0.0108,0.004885,0.452345,0.102308
16.010021,0.010803,0.004896,0.453164,0.102679
16.028658,0.010807,0.004906,0.453983,0.10305
16.047283,0.01081,0.004917,0.454802,0.103422
16.065897,0.010814,0.004927,0.455621,0.103795
16.084499,0.010817,0.004937,0.45644,0.104169
16.103094,0.01082,0.004948,0.45726,0.104543
16.121677,0.010824,0.004958,0.45808,0.104919
16.140253,0.010827,0.004969,0.458901,0.105295
16.158819,0.010831,0.004979,0.459722,0.105672
16.177376,0.010834,0.00499,0.460543,0.10605
16.195925,0.010838,0.005,0.461366,0.106429
16.214466,0.010842,0.005011,0.462188,0.106809
16.232996,0.010845,0.005021,0.463011,0.10719
16.251518,0.010849,0.005032,0.463835,0.107571
16.270033,0.010852,0.005043,0.464659,0.107954
16.28854,0.010856,0.005053,0.465483,0.108337
16.307039,0.01086,0.005064,0.466309,0.108722
16.325531,0.010864,0.005075,0.467135,0.109107
16.344015,0.010867,0.005085,0.467961,0.109494
16.362492,0.010871,0.005096,0.468787,0.109881
16.38096,0.010875,0.005107,0.469614,0.110269
16.399422,0.010879,0.005118,0.470442,0.110658
16.417875,0.010882,0.005129,0.471271,0.111048
16.436321,0.010886,0.005139,0.4721,0.111439
16.45476,0.01089,0.00515,0.47293,0.111832
16.473194,0.010894,0.005161,0.473762,0.112225
16.491621,0.010898,0.005172,0.474594,0.11262
16.51004,0.010902,0.005183,0.475427,0.113016
16.528454,0.010906,0.005194,0.476263,0.113413
16.546862,0.010911,0.005205,0.4771,0.113812
16.565262,0.010915,0.005217,0.47794,0.114213
16.583658,0.010919,0.005228,0.478782,0.114616
16.602047,0.010924,0.005239,0.479627,0.115021
16.620432,0.010928,0.005251,0.480475,0.115428
16.638809,0.010933,0.005262,0.481328,0.115838
16.657183,0.010938,0.005274,0.482185,0.116251
16.675549,0.010943,0.005286,0.483048,0.116668
16.693911,0.010948,0.005298,0.483917,0.117088
16.712267,0.010954,0.00531,0.484793,0.117512
16.730618,0.01096,0.005323,0.485676,0.117941
16.748964,0.010966,0.005336,0.486568,0.118374
16.767305,0.010972,0.005349,0.487468,0.118812
16.785641,0.010979,0.005362,0.488377,0.119256
16.803972,0.010986,0.005375,0.489296,0.119705
16.822294,0.010993,0.005389,0.490225,0.12016
16.840605,0.011001,0.005403,0.491164,0.120621
16.858902,0.011009,0.005418,0.492114,0.121088
16.877188,0.011018,0.005432,0.493073,0.121561
16.89546,0.011026,0.005447,0.494043,0.122039
16.913721,0.011035,0.005463,0.495021,0.122523
16.931971,0.011045,0.005478,0.496008,0.123012
16.950207,0.011055,0.005494,0.497004,0.123507
16.96843,0.011065,0.00551,0.498007,0.124006
16.986641,0.011075,0.005527,0.499017,0.124509
17.004841,0.011085,0.005543,0.500033,0.125016
17.023027,0.011096,0.00556,0.501053,0.125527
17.041203,0.011107,0.005576,0.502078,0.126041
17.059364,0.011118,0.005593,0.503105,0.126558
17.077515,0.011129,0.00561,0.504135,0.127076
17.095654,0.01114,0.005627,0.505166,0.127596
17.113781,0.011151,0.005645,0.506197,0.128118
17.131895,0.011162,0.005662,0.507228,0.12864
17.149998,0.011173,0.005679,0.508259,0.129163
17.168089,0.011184,0.005696,0.509288,0.129687
17.186167,0.011195,0.005713,0.510316,0.130211
17.204233,0.011207,0.00573,0.511342,0.130735
17.222288,0.011218,0.005747,0.512366,0.13126
17.240332,0.011228,0.005765,0.513388,0.131784
17.258362,0.011239,0.005782,0.514408,0.132308
17.276381,0.01125,0.005799,0.515425,0.132832
17.294388,0.011261,0.005816,0.51644,0.133355
17.312384,0.011272,0.005833,0.517453,0.133879
17.330366,0.011282,0.005849,0.518462,0.134402
17.348337,0.011293,0.005866,0.51947,0.134925
17.366297,0.011304,0.005883,0.520475,0.135447
17.384245,0.011314,0.0059,0.521478,0.135969
17.402182,0.011324,0.005917,0.522478,0.136491
17.420107,0.011335,0.005933,0.523475,0.137013
17.438021,0.011345,0.00595,0.524471,0.137535
17.455923,0.011355,0.005967,0.525464,0.138056
17.473814,0.011365,0.005983,0.526456,0.138578
17.491692,0.011376,0.006,0.527445,0.139099
17.509558,0.011386,0.006017,0.528432,0.13962
17.527412,0.011396,0.006033,0.529418,0.140142
17.545256,0.011406,0.00605,0.530401,0.140663
17.563087,0.011416,0.006066,0.531382,0.141184
17.580908,0.011426,0.006083,0.532362,0.141705
17.598717,0.011436,0.006099,0.53334,0.142226
17.616514,0.011445,0.006115,0.534315,0.142746
17.6343,0.011455,0.006132,0.53529,0.143268
17.652075,0.011465,0.006148,0.536262,0.143789
17.669838,0.011475,0.006165,0.537233,0.144309
17.68759,0.011484,0.006181,0.538201,0.14483
17.70533,0.011494,0.006197,0.539168,0.145351
17.723061,0.011503,0.006213,0.540134,0.145872
17.74078,0.011513,0.00623,0.541097,0.146393
17.758488,0.011523,0.006246,0.542059,0.146914
17.776184,0.011532,0.006262,0.54302,0.147435
17.793869,0.011541,0.006278,0.543979,0.147956
17.811543,0.011551,0.006295,0.544936,0.148478
17.829205,0.01156,0.006311,0.545891,0.148999
17.846855,0.01157,0.006327,0.546846,0.14952
17.864496,0.011579,0.006343,0.547799,0.150042
17.882126,0.011588,0.006359,0.54875,0.150563
17.899744,0.011598,0.006375,0.5497,0.151085
17.917351,0.011607,0.006391,0.550648,0.151607
17.934946,0.011616,0.006407,0.551596,0.152129
17.952532,0.011625,0.006423,0.552541,0.152651
17.970106,0.011634,0.006439,0.553485,0.153173
17.987669,0.011643,0.006455,0.554428,0.153695
18.00522,0.011652,0.006471,0.555369,0.154218
18.022762,0.011661,0.006487,0.55631,0.15474
18.040293,0.01167,0.006503,0.557248,0.155263
18.057812,0.011679,0.006519,0.558185,0.155785
18.075319,0.011688,0.006535,0.559121,0.156308
18.092817,0.011697,0.006551,0.560056,0.156831
18.110304,0.011706,0.006567,0.560989,0.157354
18.127781,0.011715,0.006583,0.561921,0.157878
18.145247,0.011724,0.006599,0.562852,0.158401
18.162701,0.011733,0.006615,0.563781,0.158925
18.180143,0.011742,0.006631,0.56471,0.159449
18.197577,0.01175,0.006647,0.565637,0.159973
18.214998,0.011759,0.006662,0.566563,0.160497
18.23241,0.011768,0.006678,0.567487,0.161021
18.249811,0.011777,0.006694,0.56841,0.161545
18.2672,0.011785,0.00671,0.569333,0.16207
18.28458,0.011794,0.006726,0.570253,0.162594
18.30195,0.011803,0.006741,0.571173,0.163119
18.319309,0.011811,0.006757,0.572092,0.163644
18.336657,0.01182,0.006773,0.573008,0.164169
18.353994,0.011829,0.006789,0.573924,0.164694
18.371321,0.011837,0.006804,0.574838,0.16522
18.388638,0.011846,0.00682,0.575753,0.165746
18.405943,0.011854,0.006836,0.576665,0.166271
18.423239,0.011863,0.006852,0.577576,0.166797
18.440523,0.011871,0.006867,0.578487,0.167323
18.457798,0.01188,0.006883,0.579395,0.167849
18.475061,0.011888,0.006899,0.580303,0.168376
18.492315,0.011896,0.006914,0.58121,0.168903
18.50956,0.011905,0.00693,0.582116,0.169429
18.526793,0.011913,0.006946,0.58302,0.169956
18.544014,0.011921,0.006961,0.583923,0.170483
18.561226,0.01193,0.006977,0.584825,0.17101
18.578428,0.011938,0.006992,0.585726,0.171537
18.595619,0.011946,0.007008,0.586626,0.172065
18.612801,0.011954,0.007024,0.587524,0.172592
18.629972,0.011963,0.007039,0.588422,0.17312
18.647133,0.011971,0.007055,0.589318,0.173648
18.664284,0.011979,0.00707,0.590212,0.174175
18.681425,0.011987,0.007086,0.591106,0.174703
18.698555,0.011995,0.007101,0.591998,0.175231
18.715675,0.012003,0.007117,0.59289,0.175759
18.732786,0.012011,0.007132,0.59378,0.176287
18.749886,0.012019,0.007148,0.594668,0.176815
18.766975,0.012027,0.007163,0.595556,0.177343
18.784056,0.012035,0.007178,0.596443,0.177872
18.801125,0.012043,0.007194,0.597327,0.1784
18.818184,0.012051,0.007209,0.598212,0.178929
18.835234,0.012059,0.007225,0.599095,0.179458
18.852274,0.012067,0.00724,0.599977,0.179986
18.869305,0.012075,0.007255,0.600859,0.180516
18.886324,0.012083,0.007271,0.60174,0.181046
18.903334,0.012091,0.007286,0.602621,0.181576
18.920334,0.012099,0.007302,0.603502,0.182107
18.937323,0.012107,0.007317,0.604382,0.182639
18.954304,0.012115,0.007333,0.605263,0.183172
18.971273,0.012123,0.007348,0.606143,0.183705
18.988234,0.012131,0.007364,0.607024,0.184239
19.005184,0.012139,0.007379,0.607904,0.184774
19.022125,0.012147,0.007395,0.608785,0.185309
19.039057,0.012155,0.00741,0.609666,0.185847
19.055977,0.012163,0.007426,0.610548,0.186384
19.072889,0.012171,0.007442,0.611429,0.186923
19.08979,0.012179,0.007457,0.612311,0.187462
19.106682,0.012187,0.007473,0.613192,0.188002
19.123564,0.012195,0.007489,0.614074,0.188543
19.140436,0.012204,0.007505,0.614955,0.189085
19.157299,0.012212,0.00752,0.615836,0.189627
19.174152,0.01222,0.007536,0.616716,0.19017
19.190996,0.012228,0.007552,0.617597,0.190713
19.207829,0.012236,0.007568,0.618477,0.191257
19.224653,0.012245,0.007584,0.619356,0.191801
19.241467,0.012253,0.0076,0.620235,0.192346
19.258272,0.012261,0.007615,0.621113,0.192891
19.275066,0.012269,0.007631,0.621991,0.193436
19.291853,0.012277,0.007647,0.622867,0.193982
19.308628,0.012285,0.007663,0.623744,0.194528
19.325396,0.012294,0.007679,0.624619,0.195074
19.342152,0.012302,0.007695,0.625493,0.195621
19.3589,0.01231,0.00771,0.626367,0.196168
19.375637,0.012318,0.007726,0.62724,0.196715
19.392366,0.012326,0.007742,0.628112,0.197262
19.409084,0.012334,0.007758,0.628983,0.19781
19.425795,0.012342,0.007774,0.629854,0.198358
19.442495,0.01235,0.00779,0.630724,0.198906
19.459187,0.012358,0.007805,0.631593,0.199455
19.475868,0.012366,0.007821,0.632461,0.200004
19.49254,0.012374,0.007837,0.633329,0.200553
19.509205,0.012382,0.007853,0.634195,0.201102
19.525858,0.01239,0.007869,0.635061,0.201651
19.542503,0.012398,0.007884,0.635926,0.202201
19.559137,0.012406,0.0079,0.63679,0.202751
19.575764,0.012414,0.007916,0.637653,0.2033
19.592381,0.012422,0.007932,0.638515,0.203851
19.608988,0.01243,0.007948,0.639376,0.204401
19.625586,0.012438,0.007963,0.640236,0.204951
19.642174,0.012446,0.007979,0.641096,0.205502
19.658754,0.012454,0.007995,0.641955,0.206053
19.675323,0.012462,0.008011,0.642813,0.206604
19.691885,0.01247,0.008026,0.643671,0.207156
19.708437,0.012478,0.008042,0.644527,0.207708
19.724979,0.012485,0.008058,0.645383,0.20826
19.741514,0.012493,0.008074,0.646238,0.208812
19.758038,0.012501,0.008089,0.647093,0.209365
19.774553,0.012509,0.008105,0.647948,0.209918
19.791061,0.012517,0.008121,0.648802,0.210472
19.807558,0.012525,0.008137,0.649657,0.211027
19.824047,0.012533,0.008153,0.650511,0.211582
19.840527,0.012541,0.008168,0.651365,0.212138
19.856997,0.012548,0.008184,0.652218,0.212694
19.873459,0.012556,0.0082,0.653072,0.213252
19.88991,0.012564,0.008216,0.653925,0.213809
19.906353,0.012572,0.008232,0.654777,0.214367
19.922789,0.01258,0.008248,0.655629,0.214925
19.939213,0.012588,0.008264,0.656478,0.215482
19.955629,0.012596,0.008279,0.657324,0.216037
19.972038,0.012603,0.008295,0.658166,0.216592
19.988436,0.012611,0.00831,0.659004,0.217143
20.004826,0.012618,0.008326,0.659834,0.217691
20.021208,0.012625,0.008341,0.660657,0.218234
20.037579,0.012631,0.008355,0.66147,0.218771
20.053942,0.012638,0.00837,0.662272,0.219302
20.070297,0.012643,0.008383,0.66306,0.219824
20.086643,0.012649,0.008397,0.663834,0.220338
20.10298,0.012653,0.008409,0.664591,0.22084
20.119308,0.012657,0.008421,0.665329,0.221332
20.135628,0.012661,0.008433,0.666049,0.221811
20.151937,0.012663,0.008443,0.666747,0.222276
20.16824,0.012665,0.008453,0.667424,0.222727
20.184534,0.012666,0.008462,0.668077,0.223164
20.200817,0.012666,0.00847,0.668709,0.223586
20.217093,0.012666,0.008477,0.669318,0.223993
20.23336,0.012664,0.008484,0.669904,0.224386
20.249619,0.012662,0.00849,0.670468,0.224764
20.265867,0.012659,0.008495,0.671012,0.225128
20.282108,0.012656,0.008499,0.671535,0.225479
20.298342,0.012652,0.008502,0.672038,0.225818
20.314566,0.012647,0.008505,0.672522,0.226143
20.33078,0.012641,0.008507,0.67299,0.226458
20.346987,0.012635,0.008509,0.673441,0.226761
20.363186,0.012628,0.00851,0.673877,0.227055
20.379375,0.012621,0.00851,0.674299,0.22734
20.395555,0.012614,0.008511,0.674709,0.227616
20.411728,0.012606,0.00851,0.675106,0.227884
20.427893,0.012597,0.008509,0.675492,0.228145
20.44405,0.012589,0.008508,0.675869,0.2284
20.460196,0.01258,0.008507,0.676237,0.228648
20.476334,0.01257,0.008505,0.676597,0.228892
20.492464,0.012561,0.008503,0.676949,0.22913
20.508587,0.012551,0.008501,0.677294,0.229363
20.5247,0.012541,0.008498,0.677633,0.229593
20.540804,0.012531,0.008496,0.677967,0.22982
20.5569,0.012521,0.008493,0.678296,0.230043
20.572989,0.01251,0.00849,0.67862,0.230263
20.589069,0.0125,0.008486,0.67894,0.23048
20.605141,0.012489,0.008483,0.679257,0.230695
20.621202,0.012478,0.00848,0.67957,0.230908
20.637257,0.012467,0.008476,0.67988,0.231118
20.653303,0.012456,0.008473,0.680187,0.231327
20.669342,0.012445,0.008469,0.680492,0.231535
20.685373,0.012434,0.008465,0.680794,0.23174
20.701393,0.012423,0.008461,0.681094,0.231944
20.717405,0.012412,0.008457,0.681392,0.232148
20.73341,0.0124,0.008453,0.681688,0.232349
20.749407,0.012389,0.008449,0.681982,0.23255
20.765396,0.012378,0.008445,0.682275,0.232749
20.781378,0.012366,0.008441,0.682565,0.232948
20.797348,0.012355,0.008436,0.682855,0.233145
20.813311,0.012343,0.008432,0.683143,0.233342
20.829266,0.012332,0.008428,0.68343,0.233539
20.845213,0.01232,0.008423,0.683716,0.233733
20.861153,0.012309,0.008419,0.684,0.233928
20.877085,0.012297,0.008415,0.684283,0.234122
20.893009,0.012285,0.00841,0.684565,0.234315
20.908924,0.012274,0.008406,0.684847,0.234508
20.924829,0.012262,0.008401,0.685127,0.234699
20.940727,0.01225,0.008396,0.685405,0.23489
20.956617,0.012239,0.008392,0.685683,0.235081
20.9725,0.012227,0.008387,0.685961,0.235271
20.988375,0.012215,0.008383,0.686237,0.235461
21.004242,0.012203,0.008378,0.686512,0.23565
21.020102,0.012192,0.008373,0.686786,0.235838
21.035954,0.01218,0.008368,0.687059,0.236025
21.051796,0.012168,0.008364,0.687332,0.236213
21.067629,0.012156,0.008359,0.687603,0.236399
21.083454,0.012144,0.008354,0.687874,0.236585
21.099272,0.012133,0.008349,0.688143,0.236771
21.115082,0.012121,0.008344,0.688413,0.236956
21.130884,0.012109,0.008339,0.688681,0.237141
21.146679,0.012097,0.008334,0.688948,0.237324
21.162466,0.012085,0.008329,0.689214,0.237508
21.178246,0.012073,0.008324,0.68948,0.237691
21.194017,0.012061,0.008319,0.689745,0.237874
21.209782,0.012049,0.008314,0.690009,0.238056
21.225538,0.012037,0.008309,0.690273,0.238238
21.241287,0.012026,0.008304,0.690535,0.23842
21.257029,0.012014,0.008299,0.690798,0.238601
21.272758,0.012002,0.008294,0.691059,0.238781
21.288481,0.01199,0.008289,0.691319,0.238961
21.304195,0.011978,0.008283,0.69158,0.239141
21.319902,0.011966,0.008278,0.691839,0.23932
21.335602,0.011954,0.008273,0.692096,0.239499
21.351294,0.011942,0.008268,0.692354,0.239677
21.366978,0.01193,0.008263,0.692611,0.239855
21.382654,0.011918,0.008257,0.692867,0.240032
21.398323,0.011906,0.008252,0.693122,0.240209
21.413984,0.011893,0.008247,0.693376,0.240385
21.429638,0.011881,0.008241,0.69363,0.240561
21.445284,0.011869,0.008236,0.693882,0.240736
21.460922,0.011857,0.008231,0.694134,0.240911
21.476553,0.011845,0.008225,0.694385,0.241085
21.492176,0.011833,0.00822,0.694635,0.241259
21.507792,0.011821,0.008214,0.694886,0.241433
21.523399,0.011809,0.008209,0.695136,0.241607
21.539,0.011797,0.008203,0.695384,0.241779
21.554592,0.011785,0.008198,0.695632,0.241952
21.570177,0.011772,0.008192,0.695879,0.242124
21.585754,0.01176,0.008187,0.696126,0.242295
21.601324,0.011748,0.008181,0.696372,0.242467
21.616886,0.011736,0.008175,0.696617,0.242637
21.632441,0.011724,0.00817,0.696861,0.242808
21.647987,0.011712,0.008164,0.697105,0.242977
21.663527,0.011699,0.008159,0.697347,0.243147
21.679058,0.011687,0.008153,0.69759,0.243316
21.694582,0.011675,0.008147,0.697831,0.243484
21.710098,0.011663,0.008142,0.698072,0.243652
21.725607,0.011651,0.008136,0.698312,0.24382
21.741108,0.011638,0.00813,0.698553,0.243988
21.756601,0.011626,0.008124,0.698792,0.244155
21.772087,0.011614,0.008118,0.69903,0.244321
21.787565,0.011602,0.008113,0.699267,0.244487
21.803036,0.011589,0.008107,0.699504,0.244653
21.818502,0.011577,0.008101,0.69974,0.244818
21.833961,0.011565,0.008095,0.699975,0.244982
21.849413,0.011553,0.008089,0.70021,0.245147
21.864857,0.01154,0.008083,0.700444,0.245311
21.880293,0.011528,0.008077,0.700677,0.245474
21.895721,0.011516,0.008071,0.700909,0.245637
21.911142,0.011503,0.008065,0.70114,0.245799
21.926556,0.011491,0.00806,0.701372,0.245961
21.941961,0.011479,0.008054,0.701602,0.246123
21.957359,0.011466,0.008047,0.701832,0.246284
21.97275,0.011454,0.008041,0.702062,0.246445
21.988132,0.011442,0.008035,0.70229,0.246606
22.003508,0.011429,0.008029,0.702519,0.246766
22.018875,0.011417,0.008023,0.702746,0.246926
22.034239,0.011405,0.008017,0.702973,0.247085
22.049595,0.011392,0.008011,0.703199,0.247245
22.064943,0.01138,0.008005,0.703424,0.247403
22.080284,0.011368,0.007999,0.70365,0.247561
22.095617,0.011355,0.007993,0.703874,0.247719
22.110943,0.011343,0.007987,0.704099,0.247878
22.126261,0.011331,0.00798,0.704322,0.248035
22.141571,0.011318,0.007974,0.704546,0.248192
22.156874,0.011306,0.007968,0.704769,0.248349
22.172171,0.011293,0.007962,0.704991,0.248506
22.187462,0.011281,0.007956,0.705213,0.248663
22.202745,0.011269,0.007949,0.705435,0.248819
22.218021,0.011256,0.007943,0.705656,0.248975
22.23329,0.011244,0.007937,0.705878,0.249132
22.24855,0.011232,0.007931,0.706099,0.249288
22.263803,0.011219,0.007925,0.706319,0.249443
22.279049,0.011207,0.007918,0.70654,0.249599
22.294291,0.011195,0.007912,0.70676,0.249755
22.309525,0.011183,0.007906,0.706979,0.24991
22.324751,0.01117,0.0079,0.707198,0.250065
22.33997,0.011158,0.007893,0.707418,0.25022
22.355181,0.011146,0.007887,0.707637,0.250375
22.370384,0.011133,0.007881,0.707855,0.25053
22.38558,0.011121,0.007875,0.708074,0.250685
22.400772,0.011109,0.007868,0.708292,0.250839
22.415956,0.011097,0.007862,0.70851,0.250993
22.431133,0.011084,0.007856,0.708728,0.251147
22.446302,0.011072,0.00785,0.708945,0.251302
22.461464,0.01106,0.007843,0.709163,0.251456
22.476618,0.011048,0.007837,0.709379,0.251609
22.491768,0.011035,0.007831,0.709596,0.251763
22.50691,0.011023,0.007824,0.709812,0.251917
22.522045,0.011011,0.007818,0.710028,0.25207
22.537172,0.010999,0.007812,0.710244,0.252223
22.552292,0.010987,0.007806,0.710459,0.252376
22.567406,0.010974,0.007799,0.710674,0.252529
22.582514,0.010962,0.007793,0.710888,0.252681
22.597614,0.01095,0.007787,0.711102,0.252833
22.612707,0.010938,0.00778,0.711316,0.252986
22.627792,0.010926,0.007774,0.71153,0.253137
22.642872,0.010913,0.007768,0.711743,0.253289
22.657946,0.010901,0.007761,0.711956,0.253441
22.673012,0.010889,0.007755,0.712168,0.253592
22.68807,0.010877,0.007748,0.712381,0.253743
22.703121,0.010865,0.007742,0.712592,0.253894
22.718166,0.010853,0.007736,0.712804,0.254044
22.733206,0.01084,0.007729,0.713014,0.254194
22.748238,0.010828,0.007723,0.713224,0.254344
22.763262,0.010816,0.007716,0.713434,0.254494
22.778278,0.010804,0.00771,0.713643,0.254643
22.793291,0.010792,0.007704,0.713852,0.254792
22.808296,0.010779,0.007697,0.71406,0.254941
22.823294,0.010767,0.007691,0.714268,0.255089
22.838284,0.010755,0.007684,0.714475,0.255238
22.853268,0.010743,0.007678,0.714682,0.255385
22.868246,0.010731,0.007671,0.714888,0.255532
22.883217,0.010719,0.007665,0.715092,0.255679
22.89818,0.010706,0.007658,0.715298,0.255826
22.913137,0.010694,0.007652,0.715502,0.255972
22.928089,0.010682,0.007645,0.715706,0.256118
22.943033,0.01067,0.007639,0.715909,0.256263
22.95797,0.010658,0.007632,0.716112,0.256408
22.9729,0.010645,0.007625,0.716314,0.256553
22.987825,0.010633,0.007619,0.716515,0.256697
23.002743,0.010621,0.007612,0.716717,0.256841
23.017653,0.010609,0.007606,0.716917,0.256985
23.032557,0.010596,0.007599,0.717117,0.257128
23.047455,0.010584,0.007592,0.717316,0.257271
23.062346,0.010572,0.007586,0.717515,0.257414
23.077229,0.01056,0.007579,0.717712,0.257556
23.092108,0.010547,0.007572,0.71791,0.257697
23.106979,0.010535,0.007565,0.718107,0.257839
23.121843,0.010523,0.007559,0.718303,0.25798
23.1367,0.010511,0.007552,0.718499,0.25812
23.151552,0.010498,0.007545,0.718694,0.258261
23.166397,0.010486,0.007538,0.718889,0.2584
23.181234,0.010474,0.007532,0.719082,0.25854
23.196066,0.010462,0.007525,0.719275,0.258678
23.210892,0.010449,0.007518,0.719469,0.258818
23.22571,0.010437,0.007511,0.719661,0.258956
23.24052,0.010425,0.007504,0.719852,0.259094
23.255327,0.010413,0.007497,0.720044,0.259231
23.270126,0.0104,0.007491,0.720235,0.259369
23.284918,0.010388,0.007484,0.720424,0.259506
23.299706,0.010376,0.007477,0.720614,0.259642
23.314486,0.010363,0.00747,0.720803,0.259778
23.329258,0.010351,0.007463,0.720991,0.259914
23.344025,0.010339,0.007456,0.721179,0.26005
23.358786,0.010327,0.007449,0.721367,0.260185
23.373539,0.010314,0.007442,0.721554,0.26032
23.388287,0.010302,0.007435,0.72174,0.260454
23.403028,0.01029,0.007428,0.721925,0.260588
23.417763,0.010277,0.007421,0.722111,0.260722
23.432491,0.010265,0.007414,0.722295,0.260855
23.447214,0.010253,0.007407,0.722479,0.260988
23.461929,0.01024,0.0074,0.722663,0.261121
23.476639,0.010228,0.007393,0.722845,0.261253
23.491343,0.010216,0.007386,0.723029,0.261385
23.506039,0.010203,0.007379,0.723212,0.261517
23.520729,0.010191,0.007372,0.723393,0.261649
23.535414,0.010179,0.007365,0.723574,0.26178
23.550091,0.010167,0.007358,0.723755,0.261911
23.564762,0.010154,0.007351,0.723936,0.262041
23.579428,0.010142,0.007344,0.724116,0.262172
23.594086,0.01013,0.007337,0.724294,0.262301
23.608738,0.010117,0.00733,0.724473,0.262431
23.623384,0.010105,0.007323,0.724651,0.26256
23.638023,0.010093,0.007315,0.724829,0.262688
23.652658,0.01008,0.007308,0.725006,0.262817
23.667286,0.010068,0.007301,0.725183,0.262945
23.681906,0.010056,0.007294,0.725359,0.263073
23.696522,0.010043,0.007287,0.725534,0.2632
23.71113,0.010031,0.00728,0.72571,0.263328
23.725733,0.010019,0.007272,0.725885,0.263455
23.74033,0.010006,0.007265,0.72606,0.263582
23.754919,0.009994,0.007258,0.726234,0.263708
23.769503,0.009982,0.007251,0.726408,0.263834
23.784081,0.009969,0.007244,0.726581,0.26396
23.798651,0.009957,0.007236,0.726754,0.264085
23.813217,0.009945,0.007229,0.726926,0.264211
23.827776,0.009932,0.007222,0.727098,0.264335
23.842329,0.00992,0.007215,0.72727,0.26446
23.856876,0.009908,0.007207,0.72744,0.264584
23.871416,0.009896,0.0072,0.727611,0.264709
23.885952,0.009883,0.007193,0.72778,0.264832
23.90048,0.009871,0.007185,0.727949,0.264955
23.915003,0.009859,0.007178,0.728118,0.265078
23.92952,0.009846,0.007171,0.728286,0.2652
23.944029,0.009834,0.007164,0.728454,0.265323
23.958534,0.009822,0.007156,0.728622,0.265445
23.973032,0.009809,0.007149,0.728789,0.265567
23.987524,0.009797,0.007142,0.728955,0.265688
24.00201,0.009785,0.007134,0.729122,0.26581
24.016489,0.009772,0.007127,0.729288,0.26593
24.030964,0.00976,0.007119,0.729453,0.266051
24.045431,0.009748,0.007112,0.729619,0.266172
24.059893,0.009735,0.007105,0.729782,0.266291
24.074348,0.009723,0.007097,0.729947,0.266411
24.088797,0.009711,0.00709,0.73011,0.26653
24.103241,0.009698,0.007083,0.730273,0.266649
24.117678,0.009686,0.007075,0.730436,0.266768
24.132111,0.009674,0.007068,0.730599,0.266887
24.146536,0.009662,0.00706,0.730761,0.267006
24.160955,0.009649,0.007053,0.730922,0.267123
24.175369,0.009637,0.007045,0.731083,0.267241
24.189775,0.009625,0.007038,0.731244,0.267359
24.204178,0.009612,0.007031,0.731403,0.267476
24.218573,0.0096,0.007023,0.731564,0.267593
24.232964,0.009588,0.007016,0.731723,0.267709
24.247347,0.009576,0.007008,0.731882,0.267826
24.261724,0.009563,0.007001,0.73204,0.267942
24.276096,0.009551,0.006993,0.732198,0.268057
24.290462,0.009539,0.006986,0.732356,0.268173
24.304823,0.009526,0.006978,0.732513,0.268288
24.319178,0.009514,0.006971,0.732669,0.268402
24.333527,0.009502,0.006963,0.732826,0.268517
24.347868,0.00949,0.006956,0.732982,0.268631
24.362206,0.009477,0.006948,0.733137,0.268745
24.376535,0.009465,0.006941,0.733292,0.268858
24.390862,0.009453,0.006933,0.733446,0.268972
24.40518,0.00944,0.006926,0.7336,0.269085
24.419495,0.009428,0.006918,0.733754,0.269198
24.433802,0.009416,0.00691,0.733908,0.26931
24.448103,0.009404,0.006903,0.734061,0.269423
24.462399,0.009391,0.006895,0.734213,0.269535
24.476688,0.009379,0.006888,0.734365,0.269646
24.490973,0.009367,0.00688,0.734517,0.269758
24.505251,0.009355,0.006872,0.734668,0.269869
24.519524,0.009342,0.006865,0.734819,0.26998
24.533791,0.00933,0.006857,0.73497,0.27009
24.548052,0.009318,0.00685,0.735121,0.270201
24.562307,0.009306,0.006842,0.73527,0.270311
24.576557,0.009293,0.006834,0.735419,0.27042
24.590801,0.009281,0.006827,0.735568,0.27053
24.60504,0.009269,0.006819,0.735715,0.270639
24.61927,0.009257,0.006812,0.735863,0.270747
24.633497,0.009244,0.006804,0.736011,0.270856
24.647717,0.009232,0.006796,0.736159,0.270965
24.661932,0.00922,0.006789,0.736305,0.271073
24.67614,0.009208,0.006781,0.736452,0.271181
24.690344,0.009195,0.006773,0.736598,0.271288
24.704542,0.009183,0.006766,0.736744,0.271396
24.718735,0.009171,0.006758,0.736889,0.271503
24.732922,0.009159,0.00675,0.737034,0.27161
24.747103,0.009146,0.006743,0.737179,0.271716
24.76128,0.009134,0.006735,0.737323,0.271822
24.775452,0.009122,0.006727,0.737466,0.271928
24.789619,0.00911,0.006719,0.737609,0.272034
24.803783,0.009098,0.006712,0.737752,0.272139
24.817944,0.009085,0.006704,0.737894,0.272244
24.8321,0.009073,0.006696,0.738037,0.272349
24.846252,0.009061,0.006689,0.738179,0.272454
24.860403,0.009049,0.006681,0.73832,0.272559
24.874552,0.009036,0.006673,0.738461,0.272663
24.888697,0.009024,0.006665,0.738602,0.272766
24.90284,0.009012,0.006658,0.738742,0.27287
24.916981,0.009,0.00665,0.738882,0.272973
24.93112,0.008988,0.006642,0.739021,0.273076
24.945257,0.008975,0.006634,0.73916,0.273179
24.959393,0.008963,0.006626,0.739299,0.273282
24.973526,0.008951,0.006619,0.739438,0.273384
24.987659,0.008939,0.006611,0.739576,0.273487
25.001789,0.008927,0.006603,0.739714,0.273589
25.015919,0.008914,0.006595,0.739852,0.273691
25.030048,0.008902,0.006587,0.73999,0.273792
25.044176,0.00889,0.00658,0.740127,0.273894
25.058302,0.008878,0.006572,0.740264,0.273995
25.072428,0.008865,0.006564,0.740399,0.274096
25.086554,0.008853,0.006556,0.740535,0.274196
25.100677,0.008841,0.006548,0.74067,0.274296
25.114799,0.008829,0.00654,0.740805,0.274396
25.128922,0.008817,0.006533,0.74094,0.274496
25.143044,0.008804,0.006525,0.741075,0.274596
25.157166,0.008792,0.006517,0.741209,0.274695
25.171288,0.00878,0.006509,0.741342,0.274794
25.18541,0.008768,0.006501,0.741475,0.274893
25.199528,0.008755,0.006493,0.741608,0.274992
25.213646,0.008743,0.006485,0.741741,0.27509
25.227764,0.008731,0.006477,0.741874,0.275188
25.241882,0.008719,0.006469,0.742006,0.275286
25.256001,0.008706,0.006461,0.742139,0.275385
25.270119,0.008694,0.006453,0.74227,0.275482
25.284237,0.008682,0.006446,0.742401,0.27558
25.298355,0.00867,0.006438,0.742532,0.275677
25.312471,0.008657,0.00643,0.742662,0.275773
25.326586,0.008645,0.006422,0.742793,0.27587
25.3407,0.008633,0.006414,0.742922,0.275967
25.354815,0.008621,0.006406,0.743052,0.276063
25.368929,0.008609,0.006398,0.743181,0.276159
25.383043,0.008596,0.00639,0.74331,0.276255
25.397158,0.008584,0.006382,0.743438,0.27635
25.411272,0.008572,0.006374,0.743566,0.276445
25.425386,0.00856,0.006366,0.743694,0.27654
25.439501,0.008547,0.006358,0.743822,0.276635
25.453615,0.008535,0.00635,0.743949,0.27673
25.46773,0.008523,0.006342,0.744075,0.276824
25.481844,0.008511,0.006334,0.744202,0.276918
25.495958,0.008498,0.006326,0.744328,0.277012
25.510073,0.008486,0.006317,0.744454,0.277106
25.524187,0.008474,0.006309,0.74458,0.277199
25.5383,0.008462,0.006301,0.744705,0.277293
25.55241,0.008449,0.006293,0.74483,0.277386
25.566521,0.008437,0.006285,0.744954,0.277478
25.580631,0.008425,0.006277,0.745079,0.277571
25.594742,0.008413,0.006269,0.745203,0.277664
25.608852,0.0084,0.006261,0.745326,0.277756
25.622963,0.008388,0.006253,0.74545,0.277848
25.637074,0.008376,0.006245,0.745573,0.27794
25.651184,0.008363,0.006237,0.745696,0.278031
25.665295,0.008351,0.006228,0.745818,0.278123
25.679405,0.008339,0.00622,0.745941,0.278214
25.693516,0.008327,0.006212,0.746063,0.278305
25.707626,0.008314,0.006204,0.746185,0.278396
25.721737,0.008302,0.006196,0.746306,0.278486
25.735847,0.00829,0.006188,0.746427,0.278576
25.749958,0.008278,0.00618,0.746548,0.278667
25.764069,0.008265,0.006172,0.746668,0.278756
25.778179,0.008253,0.006163,0.746787,0.278846
25.79229,0.008241,0.006155,0.746908,0.278936
25.8064,0.008229,0.006147,0.747027,0.279025
25.820511,0.008216,0.006139,0.747146,0.279114
25.834621,0.008204,0.006131,0.747265,0.279203
25.848732,0.008192,0.006122,0.747383,0.279291
25.862843,0.00818,0.006114,0.747502,0.27938
25.876953,0.008167,0.006106,0.74762,0.279468
25.891064,0.008155,0.006098,0.747738,0.279556
25.905174,0.008143,0.00609,0.747856,0.279645
25.919285,0.00813,0.006081,0.747974,0.279733
25.933395,0.008118,0.006073,0.748092,0.279821
25.947506,0.008106,0.006065,0.74821,0.279909
25.961617,0.008094,0.006057,0.748328,0.279997
25.975727,0.008081,0.006048,0.748445,0.280085
25.989838,0.008069,0.00604,0.748563,0.280173
26.003948,0.008057,0.006032,0.748681,0.280262
26.018059,0.008044,0.006023,0.748799,0.28035
26.032171,0.008032,0.006015,0.748918,0.280439
26.046286,0.008019,0.006007,0.749036,0.280528
26.0604,0.008007,0.005998,0.749156,0.280617
26.074514,0.007994,0.00599,0.749277,0.280708
26.088629,0.007982,0.005982,0.749399,0.280799
26.102743,0.007969,0.005973,0.749522,0.280892
26.116858,0.007957,0.005965,0.749647,0.280985
26.130972,0.007944,0.005956,0.749774,0.281081
26.145086,0.007931,0.005948,0.749904,0.281178
26.159201,0.007919,0.005939,0.750037,0.281278
26.173315,0.007906,0.005931,0.750174,0.281381
26.187429,0.007892,0.005922,0.750315,0.281486
26.201544,0.007879,0.005913,0.750463,0.281597
26.215658,0.007866,0.005904,0.750617,0.281713
26.229773,0.007852,0.005895,0.750779,0.281835
26.243887,0.007838,0.005886,0.750952,0.281964
26.258001,0.007824,0.005877,0.751136,0.282103
26.272116,0.007809,0.005867,0.751334,0.282251
26.286232,0.007794,0.005857,0.751549,0.282413
26.30035,0.007778,0.005847,0.751785,0.28259
26.314468,0.007761,0.005837,0.752044,0.282785
26.328587,0.007744,0.005826,0.752332,0.283001
26.342705,0.007726,0.005815,0.752654,0.283244
26.356823,0.007707,0.005803,0.753015,0.283516
26.370941,0.007686,0.005791,0.753425,0.283824
26.385059,0.007664,0.005778,0.753889,0.284174
26.399178,0.00764,0.005764,0.75442,0.284574
26.413296,0.007614,0.005749,0.755026,0.285032
26.427414,0.007585,0.005732,0.755721,0.285557
26.441532,0.007554,0.005715,0.756517,0.286159
26.455652,0.00752,0.005696,0.757429,0.286849
26.469774,0.007482,0.005675,0.758472,0.28764
26.483896,0.00744,0.005652,0.759664,0.288545
26.498018,0.007394,0.005627,0.761017,0.289573
26.51214,0.007343,0.005599,0.762548,0.29074
26.526262,0.007287,0.005569,0.764267,0.292052
26.540384,0.007226,0.005537,0.766182,0.293517
26.554506,0.007161,0.005502,0.768295,0.295139
26.568628,0.00709,0.005464,0.770602,0.296913
26.58275,0.007015,0.005423,0.773088,0.298832
26.596876,0.006936,0.005381,0.775732,0.30088
26.611002,0.006855,0.005336,0.778503,0.303034
26.625128,0.006771,0.005291,0.781362,0.305263
26.639254,0.006687,0.005245,0.784265,0.307536
26.653379,0.006604,0.005198,0.787165,0.309814
26.667505,0.006523,0.005153,0.790011,0.312059
26.681631,0.006444,0.005109,0.792761,0.314235
26.695757,0.00637,0.005066,0.795377,0.316313
26.709883,0.006299,0.005026,0.797831,0.318267
26.724012,0.006234,0.004988,0.800101,0.320081
26.738142,0.006174,0.004953,0.802179,0.321746
26.752272,0.00612,0.004921,0.80406,0.323256
26.766401,0.00607,0.004891,0.805752,0.324618
26.780531,0.006025,0.004863,0.807261,0.325835
26.794661,0.005984,0.004838,0.808604,0.32692
26.80879,0.005946,0.004815,0.809796,0.327885
26.82292,0.005913,0.004794,0.810854,0.328742
26.837053,0.005882,0.004775,0.811792,0.329503
26.851187,0.005854,0.004757,0.812629,0.330183
26.86532,0.005828,0.00474,0.813377,0.330791
26.879454,0.005804,0.004724,0.814048,0.331337
26.893587,0.005781,0.00471,0.814656,0.331833
26.907721,0.00576,0.004696,0.81521,0.332284
26.921854,0.00574,0.004682,0.815718,0.332698
26.935987,0.005721,0.004669,0.816187,0.333081
26.950125,0.005703,0.004657,0.816624,0.333438
26.964262,0.005685,0.004645,0.817034,0.333772
26.978399,0.005668,0.004633,0.817422,0.334089
26.992537,0.005651,0.004622,0.817789,0.334389
27.006674,0.005635,0.00461,0.818141,0.334677
27.020811,0.005619,0.004599,0.818479,0.334954
27.034948,0.005604,0.004589,0.818806,0.335222
27.049088,0.005589,0.004578,0.819122,0.335481
27.063229,0.005574,0.004567,0.819431,0.335734
27.07737,0.005559,0.004557,0.819731,0.335979
27.091511,0.005544,0.004546,0.820025,0.336221
27.105652,0.005529,0.004536,0.820314,0.336458
27.119793,0.005515,0.004526,0.820598,0.336691
27.133934,0.005501,0.004515,0.820878,0.33692
27.148075,0.005486,0.004505,0.821155,0.337147
27.16222,0.005472,0.004495,0.821427,0.337371
27.176365,0.005458,0.004485,0.821697,0.337593
27.19051,0.005444,0.004475,0.821964,0.337813
27.204655,0.00543,0.004465,0.822229,0.33803
27.2188,0.005417,0.004455,0.822492,0.338246
27.232944,0.005403,0.004445,0.822752,0.33846
27.247091,0.005389,0.004435,0.82301,0.338673
27.26124,0.005375,0.004425,0.823267,0.338884
27.275389,0.005362,0.004415,0.823523,0.339095
27.289537,0.005348,0.004406,0.823776,0.339303
27.303686,0.005335,0.004396,0.824028,0.339511
27.317835,0.005321,0.004386,0.824278,0.339717
27.331984,0.005308,0.004376,0.824527,0.339923
27.346136,0.005294,0.004366,0.824776,0.340128
27.360289,0.005281,0.004357,0.825023,0.340332
27.374441,0.005267,0.004347,0.825269,0.340535
27.388594,0.005254,0.004337,0.825514,0.340737
27.402746,0.005241,0.004328,0.825759,0.340939
27.416899,0.005227,0.004318,0.826002,0.34114
27.431055,0.005214,0.004308,0.826244,0.34134
27.445211,0.005201,0.004299,0.826488,0.341541
27.459368,0.005188,0.004289,0.82673,0.341741
27.473524,0.005175,0.004279,0.82697,0.341939
27.48768,0.005162,0.00427,0.827209,0.342137
27.501839,0.005148,0.00426,0.827448,0.342335
27.515999,0.005135,0.00425,0.827687,0.342533
27.530159,0.005122,0.004241,0.827925,0.34273
27.544319,0.005109,0.004231,0.828162,0.342926
27.558479,0.005096,0.004222,0.828399,0.343123
27.572639,0.005083,0.004212,0.828635,0.343318
27.586803,0.00507,0.004203,0.828871,0.343514
27.600967,0.005057,0.004193,0.829106,0.343708
27.615131,0.005044,0.004184,0.829341,0.343903
27.629295,0.005031,0.004174,0.829575,0.344097
27.643459,0.005019,0.004164,0.829809,0.344291
27.657627,0.005006,0.004155,0.830042,0.344484
27.671795,0.004993,0.004145,0.830274,0.344677
27.685963,0.00498,0.004136,0.830507,0.344871
27.70013,0.004967,0.004127,0.830739,0.345064
27.7143,0.004955,0.004117,0.830971,0.345256
27.728472,0.004942,0.004108,0.831202,0.345449
27.742643,0.004929,0.004098,0.831432,0.34564
27.756815,0.004916,0.004089,0.831663,0.345832
27.770987,0.004904,0.004079,0.831894,0.346024
27.78516,0.004891,0.00407,0.832125,0.346216
27.799335,0.004878,0.00406,0.832354,0.346407
27.813511,0.004866,0.004051,0.832583,0.346597
27.827686,0.004853,0.004042,0.832812,0.346788
27.841862,0.00484,0.004032,0.83304,0.346978
27.856041,0.004828,0.004023,0.833268,0.347168
27.87022,0.004815,0.004014,0.833496,0.347358
27.884399,0.004803,0.004004,0.833725,0.347548
27.898579,0.00479,0.003995,0.833952,0.347738
27.912762,0.004778,0.003986,0.83418,0.347928
27.926945,0.004765,0.003976,0.834408,0.348118
27.941128,0.004753,0.003967,0.834635,0.348308
27.955311,0.00474,0.003958,0.834862,0.348497
27.969496,0.004728,0.003948,0.835087,0.348685
27.983683,0.004716,0.003939,0.835315,0.348875
27.997869,0.004703,0.00393,0.83554,0.349063
28.012056,0.004691,0.003921,0.835765,0.349252
28.026245,0.004679,0.003911,0.835991,0.349441
28.040436,0.004666,0.003902,0.836217,0.34963
28.054626,0.004654,0.003893,0.836442,0.349818
28.068817,0.004642,0.003884,0.836668,0.350006
28.08301,0.00463,0.003874,0.836892,0.350194
28.097204,0.004617,0.003865,0.837117,0.350383
28.111399,0.004605,0.003856,0.837342,0.350571
28.125593,0.004593,0.003847,0.837567,0.350759
28.13979,0.004581,0.003838,0.837791,0.350947
28.153988,0.004569,0.003829,0.838016,0.351135
28.168186,0.004557,0.00382,0.83824,0.351323
28.182384,0.004545,0.00381,0.838465,0.351512
28.196587,0.004532,0.003801,0.83869,0.3517
28.210789,0.00452,0.003792,0.838914,0.351889
28.224991,0.004508,0.003783,0.839138,0.352076
28.239193,0.004496,0.003774,0.839362,0.352265
28.253399,0.004484,0.003765,0.839586,0.352453
28.267605,0.004473,0.003756,0.839811,0.352641
28.281811,0.004461,0.003747,0.840036,0.35283
28.296019,0.004449,0.003738,0.840261,0.353019
28.310228,0.004437,0.003729,0.840486,0.353208
28.324438,0.004425,0.00372,0.84071,0.353397
28.338648,0.004413,0.003711,0.840935,0.353586
28.352861,0.004401,0.003702,0.84116,0.353775
28.367075,0.00439,0.003693,0.841385,0.353964
28.381289,0.004378,0.003684,0.841611,0.354155
28.395504,0.004366,0.003676,0.841837,0.354345
28.409721,0.004354,0.003667,0.842062,0.354534
28.423939,0.004343,0.003658,0.842287,0.354724
28.438156,0.004331,0.003649,0.842513,0.354914
28.452377,0.00432,0.00364,0.84274,0.355105
28.466599,0.004308,0.003631,0.842966,0.355296
28.48082,0.004296,0.003623,0.843193,0.355488
28.495043,0.004285,0.003614,0.84342,0.355679
28.509268,0.004273,0.003605,0.843648,0.355871
28.523493,0.004262,0.003597,0.843876,0.356063
28.53772,0.00425,0.003588,0.844104,0.356255
28.551949,0.004239,0.003579,0.844332,0.356448
28.566177,0.004228,0.00357,0.84456,0.356641
28.580406,0.004216,0.003562,0.844788,0.356833
28.594639,0.004205,0.003553,0.845017,0.357027
28.608871,0.004194,0.003545,0.845247,0.357221
28.623104,0.004182,0.003536,0.845476,0.357415
28.637341,0.004171,0.003527,0.845707,0.35761
28.651577,0.00416,0.003519,0.845938,0.357806
28.665813,0.004149,0.00351,0.84617,0.358001
28.680052,0.004137,0.003502,0.8464,0.358197
28.694292,0.004126,0.003493,0.846632,0.358393
28.708532,0.004115,0.003485,0.846864,0.358589
28.722775,0.004104,0.003477,0.847097,0.358786
28.737019,0.004093,0.003468,0.84733,0.358984
28.751263,0.004082,0.00346,0.847564,0.359182
28.765509,0.004071,0.003451,0.847799,0.359381
28.779757,0.00406,0.003443,0.848033,0.35958
28.794004,0.004049,0.003435,0.848269,0.35978
28.808254,0.004038,0.003426,0.848504,0.35998
28.822506,0.004027,0.003418,0.848741,0.36018
28.836758,0.004016,0.00341,0.848977,0.360381
28.851011,0.004006,0.003402,0.849214,0.360582
28.865267,0.003995,0.003393,0.849452,0.360784
28.879522,0.003984,0.003385,0.849689,0.360986
28.89378,0.003973,0.003377,0.849928,0.361189
28.908039,0.003963,0.003369,0.850166,0.361391
28.922298,0.003952,0.003361,0.850406,0.361595
28.93656,0.003941,0.003353,0.850646,0.361799
28.950823,0.003931,0.003345,0.850886,0.362003
28.965086,0.00392,0.003336,0.851127,0.362208
28.979351,0.003909,0.003328,0.851367,0.362413
28.993618,0.003899,0.00332,0.851609,0.362619
29.007885,0.003888,0.003312,0.851853,0.362827
29.022156,0.003878,0.003304,0.852097,0.363035
29.036427,0.003867,0.003296,0.85234,0.363242
29.050697,0.003857,0.003288,0.852584,0.36345
29.064972,0.003847,0.003281,0.852829,0.363659
29.079247,0.003836,0.003273,0.853074,0.363868
29.093523,0.003826,0.003265,0.85332,0.364077
29.107801,0.003816,0.003257,0.853566,0.364287
29.12208,0.003805,0.003249,0.853811,0.364497
29.13636,0.003795,0.003241,0.854058,0.364707
29.150642,0.003785,0.003233,0.854305,0.364919
29.164925,0.003774,0.003226,0.854553,0.36513
29.179211,0.003764,0.003218,0.8548,0.365341
29.193497,0.003754,0.00321,0.855048,0.365554
29.207783,0.003744,0.003202,0.855297,0.365766
29.222073,0.003734,0.003194,0.855545,0.365979
29.236362,0.003724,0.003187,0.855794,0.366192
29.250654,0.003714,0.003179,0.856044,0.366405
29.264948,0.003704,0.003171,0.856293,0.366619
29.279242,0.003694,0.003164,0.856543,0.366833
29.293539,0.003683,0.003156,0.856794,0.367048
29.307837,0.003673,0.003148,0.857045,0.367263
29.322134,0.003664,0.003141,0.857296,0.367478
29.336435,0.003654,0.003133,0.857548,0.367694
29.350737,0.003644,0.003125,0.8578,0.36791
29.36504,0.003634,0.003118,0.858051,0.368126
29.379345,0.003624,0.00311,0.858304,0.368342
29.39365,0.003614,0.003103,0.858555,0.368558
29.407959,0.003604,0.003095,0.858808,0.368776
29.422268,0.003594,0.003088,0.859061,0.368993
29.436579,0.003584,0.00308,0.859314,0.36921
29.450891,0.003575,0.003073,0.859567,0.369428
29.465204,0.003565,0.003065,0.85982,0.369645
29.479521,0.003555,0.003058,0.860074,0.369863
29.493837,0.003545,0.00305,0.860327,0.370081
29.508156,0.003536,0.003043,0.860581,0.3703
29.522476,0.003526,0.003035,0.860835,0.370518
29.536797,0.003516,0.003028,0.861088,0.370736
29.551121,0.003506,0.00302,0.861342,0.370955
29.565445,0.003497,0.003013,0.861595,0.371173
29.579771,0.003487,0.003005,0.861849,0.371392
29.594099,0.003477,0.002998,0.862102,0.37161
29.608429,0.003468,0.002991,0.862357,0.37183
29.622761,0.003458,0.002983,0.86261,0.372048
29.637093,0.003449,0.002976,0.862863,0.372267
29.651428,0.003439,0.002968,0.863117,0.372486
29.665764,0.003429,0.002961,0.863371,0.372705
29.680101,0.00342,0.002954,0.863625,0.372924
29.694441,0.00341,0.002946,0.863878,0.373142
29.70878,0.003401,0.002939,0.86413,0.373361
29.723124,0.003391,0.002931,0.864384,0.37358
29.737467,0.003382,0.002924,0.864637,0.373798
29.751814,0.003372,0.002917,0.86489,0.374017
29.766161,0.003363,0.002909,0.865143,0.374236
29.78051,0.003353,0.002902,0.865396,0.374455
29.794861,0.003344,0.002895,0.865648,0.374673
29.809212,0.003334,0.002887,0.865901,0.374892
29.823566,0.003325,0.00288,0.866153,0.37511
29.837921,0.003316,0.002873,0.866406,0.37533
29.85228,0.003306,0.002865,0.866657,0.375547
29.866638,0.003297,0.002858,0.866907,0.375764
29.880999,0.003287,0.002851,0.867159,0.375982
29.895361,0.003278,0.002843,0.867411,0.376201
29.909725,0.003268,0.002836,0.867661,0.376418
29.924091,0.003259,0.002829,0.867911,0.376635
29.938457,0.00325,0.002821,0.868161,0.376852
29.952827,0.00324,0.002814,0.868411,0.377069
29.967197,0.003231,0.002807,0.868661,0.377286
29.981571,0.003222,0.002799,0.86891,0.377502
29.995945,0.003212,0.002792,0.869158,0.377718
30.010321,0.003203,0.002785,0.869408,0.377935
30.024698,0.003194,0.002777,0.869656,0.378151
30.039078,0.003184,0.00277,0.869904,0.378367
30.053459,0.003175,0.002763,0.870153,0.378583
30.067842,0.003166,0.002756,0.8704,0.378798
30.082228,0.003157,0.002748,0.870647,0.379013
30.096613,0.003147,0.002741,0.870894,0.379228
30.111002,0.003138,0.002734,0.871141,0.379443
30.125391,0.003129,0.002726,0.871388,0.379659
30.139784,0.00312,0.002719,0.871633,0.379872
30.154177,0.00311,0.002712,0.871879,0.380086
30.168573,0.003101,0.002705,0.872124,0.3803
30.18297,0.003092,0.002697,0.87237,0.380515
30.197371,0.003083,0.00269,0.872615,0.380728
30.211771,0.003074,0.002683,0.87286,0.380942
30.226173,0.003064,0.002676,0.873104,0.381156
30.240578,0.003055,0.002668,0.873348,0.381368
30.254984,0.003046,0.002661,0.873592,0.381581
30.269392,0.003037,0.002654,0.873835,0.381794
30.283802,0.003028,0.002647,0.874078,0.382006
30.298214,0.003019,0.002639,0.874321,0.382218
30.312628,0.00301,0.002632,0.874564,0.382431
30.327044,0.003,0.002625,0.874807,0.382643
30.341461,0.002991,0.002618,0.875049,0.382855
30.355881,0.002982,0.00261,0.87529,0.383067
30.370302,0.002973,0.002603,0.875531,0.383278
30.384726,0.002964,0.002596,0.875772,0.383488
30.399151,0.002955,0.002589,0.876013,0.383699
30.413578,0.002946,0.002581,0.876253,0.383909
30.428007,0.002937,0.002574,0.876494,0.38412
30.442438,0.002928,0.002567,0.876733,0.38433
30.456871,0.002919,0.00256,0.876972,0.38454
30.471306,0.00291,0.002552,0.877212,0.384751
30.485743,0.002901,0.002545,0.877451,0.38496
30.500181,0.002892,0.002538,0.87769,0.38517
30.514622,0.002883,0.002531,0.877928,0.385379
30.529064,0.002874,0.002524,0.878166,0.385588
30.543509,0.002865,0.002516,0.878403,0.385796
30.557955,0.002856,0.002509,0.878641,0.386005
30.572403,0.002847,0.002502,0.878879,0.386214
30.586853,0.002838,0.002495,0.879115,0.386421
30.601305,0.002829,0.002487,0.879351,0.386629
30.615759,0.00282,0.00248,0.879588,0.386837
30.630215,0.002811,0.002473,0.879823,0.387044
30.644672,0.002802,0.002466,0.880058,0.387251
30.659132,0.002793,0.002459,0.880293,0.387458
30.673594,0.002784,0.002451,0.880528,0.387665
30.688057,0.002775,0.002444,0.880763,0.387872
30.702522,0.002766,0.002437,0.880999,0.388079
30.716991,0.002757,0.00243,0.881233,0.388286
30.731461,0.002748,0.002423,0.881469,0.388493
30.745934,0.002739,0.002415,0.881704,0.388701
30.760406,0.002731,0.002408,0.881939,0.388908
30.774883,0.002722,0.002401,0.882175,0.389116
30.78936,0.002713,0.002394,0.882412,0.389326
30.803841,0.002704,0.002386,0.882651,0.389537
30.818323,0.002695,0.002379,0.882891,0.389748
30.832808,0.002686,0.002372,0.883133,0.389962
30.847294,0.002677,0.002364,0.883378,0.390178
30.861782,0.002667,0.002357,0.883626,0.390398
30.876272,0.002658,0.00235,0.883881,0.390623
30.890764,0.002649,0.002342,0.884142,0.390854
30.905258,0.00264,0.002334,0.884412,0.391092
30.919754,0.00263,0.002327,0.884692,0.39134
30.934254,0.00262,0.002319,0.884986,0.3916
30.948753,0.00261,0.002311,0.885298,0.391877
30.963257,0.002599,0.002302,0.885634,0.392174
30.977762,0.002588,0.002293,0.886,0.392498
30.99227,0.002577,0.002284,0.886404,0.392856
31.006779,0.002565,0.002274,0.886855,0.393256
31.02129,0.002551,0.002264,0.887368,0.393711
31.035803,0.002537,0.002253,0.887958,0.394235
31.050318,0.002521,0.00224,0.888646,0.394846
31.064837,0.002503,0.002226,0.889459,0.395569
31.079355,0.002482,0.00221,0.890426,0.396429
31.093878,0.002459,0.002193,0.891586,0.397463
31.108402,0.002432,0.002172,0.89298,0.398707
31.122929,0.002401,0.002148,0.894659,0.400208
31.137457,0.002366,0.002121,0.896675,0.402013
31.151987,0.002324,0.00209,0.899075,0.404168
31.166521,0.002277,0.002053,0.901909,0.40672
31.181055,0.002223,0.002012,0.905198,0.409691
31.195593,0.002164,0.001967,0.908944,0.413089
31.210133,0.002099,0.001917,0.913104,0.41688
31.224674,0.002032,0.001864,0.917591,0.420987
31.239218,0.001963,0.00181,0.922271,0.425292
31.253763,0.001895,0.001756,0.926974,0.429641
31.268312,0.00183,0.001705,0.931529,0.433873
31.282862,0.00177,0.001657,0.935773,0.437835
31.297415,0.001717,0.001613,0.939592,0.441417
31.31197,0.001671,0.001576,0.942927,0.444556
31.326527,0.001632,0.001543,0.945767,0.447237
31.341085,0.001598,0.001516,0.948143,0.449488
31.355646,0.001571,0.001492,0.950113,0.451357
31.370211,0.001547,0.001473,0.95174,0.452905
31.384777,0.001527,0.001456,0.953091,0.454191
31.399345,0.00151,0.001441,0.954225,0.455273
31.413916,0.001496,0.001429,0.955193,0.456197
31.428488,0.001482,0.001417,0.956031,0.456997
31.443064,0.00147,0.001407,0.956772,0.457706
31.457642,0.001459,0.001397,0.957441,0.458346
31.472221,0.001449,0.001388,0.958057,0.458937
31.486803,0.001439,0.001379,0.958633,0.459489
31.501387,0.001429,0.001371,0.95918,0.460013
31.515974,0.00142,0.001363,0.959704,0.460516
31.530563,0.001411,0.001355,0.960211,0.461002
31.545155,0.001402,0.001347,0.960705,0.461477
31.559748,0.001393,0.001339,0.961189,0.461942
31.574343,0.001385,0.001332,0.961667,0.462401
31.588942,0.001376,0.001324,0.962139,0.462856
31.603542,0.001368,0.001317,0.962605,0.463304
31.618145,0.00136,0.001309,0.963067,0.463749
31.632751,0.001351,0.001302,0.963527,0.464192
31.647358,0.001343,0.001295,0.963984,0.464632
31.661968,0.001335,0.001287,0.964437,0.465069
31.67658,0.001327,0.00128,0.964889,0.465505
31.691195,0.001319,0.001273,0.965337,0.465938
31.705812,0.001311,0.001266,0.965785,0.466371
31.720432,0.001303,0.001259,0.966233,0.466803
31.735054,0.001295,0.001252,0.966675,0.467231
31.74968,0.001287,0.001245,0.967119,0.467659
31.764305,0.001279,0.001238,0.967561,0.468087
31.778934,0.001271,0.001231,0.968001,0.468513
31.793566,0.001264,0.001224,0.968439,0.468937
31.808199,0.001256,0.001217,0.968876,0.469361
31.822836,0.001248,0.00121,0.969314,0.469785
31.837475,0.001241,0.001203,0.969748,0.470206
31.852116,0.001233,0.001196,0.970182,0.470627
31.86676,0.001225,0.001189,0.970615,0.471047
31.881407,0.001218,0.001183,0.971047,0.471466
31.896055,0.00121,0.001176,0.971477,0.471884
31.910706,0.001203,0.001169,0.971907,0.472302
31.925358,0.001195,0.001162,0.972334,0.472717
31.940014,0.001188,0.001156,0.97276,0.473131
31.954672,0.001181,0.001149,0.973185,0.473544
31.969332,0.001173,0.001142,0.973609,0.473958
31.983995,0.001166,0.001136,0.974033,0.47437
31.998661,0.001159,0.001129,0.974455,0.474782
32.013332,0.001151,0.001122,0.974877,0.475193
32.028004,0.001144,0.001116,0.975296,0.475602
32.042675,0.001137,0.001109,0.975715,0.47601
32.05735,0.00113,0.001103,0.976134,0.476418
32.072029,0.001123,0.001096,0.976551,0.476826
32.086708,0.001116,0.00109,0.976967,0.477233
32.101391,0.001109,0.001083,0.977382,0.477638
32.116077,0.001102,0.001077,0.977797,0.478043
32.130764,0.001095,0.001071,0.978209,0.478446
32.145454,0.001088,0.001064,0.978622,0.478851
32.160149,0.001081,0.001058,0.979035,0.479255
32.174843,0.001074,0.001052,0.979446,0.479657
32.189541,0.001067,0.001045,0.979855,0.480058
32.204243,0.00106,0.001039,0.980265,0.480459
32.218945,0.001053,0.001033,0.980672,0.480859
32.23365,0.001046,0.001027,0.981079,0.481258
32.24836,0.00104,0.001021,0.981484,0.481656
32.263069,0.001033,0.001014,0.981891,0.482055
32.277782,0.001026,0.001008,0.982295,0.482451
32.2925,0.00102,0.001002,0.982698,0.482847
32.307217,0.001013,0.000996,0.9831,0.483243
32.321941,0.001006,0.00099,0.983503,0.483639
32.336666,0.001,0.000984,0.983906,0.484036
32.351391,0.000993,0.000978,0.984304,0.484427
32.366123,0.000987,0.000972,0.984705,0.484822
32.380856,0.00098,0.000966,0.985103,0.485214
32.395588,0.000974,0.00096,0.985501,0.485607
32.410328,0.000967,0.000954,0.985897,0.485996
32.425068,0.000961,0.000948,0.986293,0.486387
32.439808,0.000955,0.000942,0.986688,0.486777
32.454556,0.000948,0.000936,0.987081,0.487165
32.469303,0.000942,0.00093,0.987476,0.487555
32.484051,0.000936,0.000924,0.987869,0.487943
32.498806,0.00093,0.000919,0.988262,0.488331
32.513561,0.000923,0.000913,0.988653,0.488718
32.528316,0.000917,0.000907,0.989045,0.489105
32.543079,0.000911,0.000901,0.989436,0.489492
32.557842,0.000905,0.000896,0.989824,0.489876
32.572609,0.000899,0.00089,0.990214,0.490262
32.587379,0.000892,0.000884,0.990603,0.490647
32.60215,0.000886,0.000878,0.990989,0.49103
32.616924,0.00088,0.000873,0.991377,0.491414
32.631702,0.000874,0.000867,0.991761,0.491795
32.646481,0.000868,0.000862,0.992147,0.492178
32.661263,0.000862,0.000856,0.992532,0.492559
32.676048,0.000856,0.00085,0.992914,0.49294
32.690834,0.000851,0.000845,0.993299,0.493321
32.705624,0.000845,0.000839,0.993681,0.493701
32.720417,0.000839,0.000834,0.994063,0.49408
32.73521,0.000833,0.000828,0.994444,0.494459
32.750011,0.000827,0.000823,0.994824,0.494837
32.764812,0.000821,0.000817,0.995204,0.495216
32.779613,0.000816,0.000812,0.995582,0.495592
32.794422,0.00081,0.000807,0.995959,0.495967
32.809231,0.000804,0.000801,0.996337,0.496344
32.824039,0.000798,0.000796,0.996714,0.496719
32.838856,0.000793,0.00079,0.99709,0.497094
32.853672,0.000787,0.000785,0.997467,0.49747
32.868488,0.000781,0.00078,0.99784,0.497843
32.883312,0.000776,0.000774,0.998215,0.498217
32.898136,0.00077,0.000769,0.99859,0.498591
32.912964,0.000765,0.000764,0.998962,0.498962
32.927795,0.000759,0.000759,0.999334,0.499334
32.942627,0.000754,0.000754,0.999709,0.499709
32.957462,0.000748,0.000748,1.00008,0.50008
32.972301,0.000743,0.000743,1.00045,0.50045
32.987141,0.000737,0.000738,1.00082,0.50082
33.001984,0.000732,0.000733,1.001189,0.50119
33.01683,0.000727,0.000728,1.001559,0.50156
33.031677,0.000721,0.000723,1.001927,0.501929
33.046528,0.000716,0.000718,1.002297,0.5023
33.061382,0.000711,0.000713,1.002664,0.502668
33.076237,0.000705,0.000707,1.003032,0.503037
33.091095,0.0007,0.000702,1.003397,0.503403
33.105957,0.000695,0.000697,1.003763,0.50377
33.120819,0.00069,0.000692,1.004128,0.504136
33.135685,0.000684,0.000688,1.004494,0.504504
33.150555,0.000679,0.000683,1.004858,0.504869
33.165424,0.000674,0.000678,1.005221,0.505235
33.180298,0.000669,0.000673,1.005585,0.5056
33.195175,0.000664,0.000668,1.005946,0.505964
33.210052,0.000659,0.000663,1.006309,0.506329
33.224934,0.000654,0.000658,1.006671,0.506693
33.239819,0.000649,0.000653,1.007031,0.507056
33.254704,0.000644,0.000648,1.007391,0.507419
33.269592,0.000639,0.000644,1.007753,0.507783
33.284485,0.000634,0.000639,1.008111,0.508144
33.299377,0.000629,0.000634,1.00847,0.508506
33.314274,0.000624,0.000629,1.008829,0.508868
33.329174,0.000619,0.000625,1.009186,0.509228
33.344074,0.000614,0.00062,1.009543,0.509588
33.358978,0.000609,0.000615,1.009899,0.509948
33.373886,0.000604,0.000611,1.010255,0.510308
33.388794,0.0006,0.000606,1.010611,0.510667
33.403706,0.000595,0.000601,1.010966,0.511026
33.418621,0.00059,0.000597,1.011321,0.511385
33.433537,0.000585,0.000592,1.011676,0.511744
33.448456,0.000581,0.000588,1.012029,0.512101
33.463379,0.000576,0.000583,1.012384,0.51246
33.478302,0.000571,0.000579,1.012736,0.512817
33.493225,0.000567,0.000574,1.01309,0.513176
33.508156,0.000562,0.00057,1.013443,0.513533
33.523087,0.000557,0.000565,1.013794,0.51389
33.538017,0.000553,0.000561,1.014145,0.514245
33.552956,0.000548,0.000556,1.014494,0.514599
33.567894,0.000544,0.000552,1.014844,0.514954
33.582832,0.000539,0.000547,1.015193,0.515309
33.597778,0.000535,0.000543,1.015542,0.515662
33.612724,0.00053,0.000539,1.015889,0.516016
33.62767,0.000526,0.000534,1.016239,0.516371
33.64262,0.000521,0.00053,1.016586,0.516724
33.657574,0.000517,0.000526,1.016935,0.517078
33.672527,0.000512,0.000521,1.017281,0.51743
33.687485,0.000508,0.000517,1.017626,0.517782
33.702446,0.000504,0.000513,1.017971,0.518133
33.717407,0.000499,0.000508,1.018318,0.518486
33.732368,0.000495,0.000504,1.018662,0.518836
33.747337,0.000491,0.0005,1.019007,0.519188
33.762306,0.000486,0.000496,1.01935,0.519537
33.777275,0.000482,0.000492,1.019691,0.519885
33.792248,0.000478,0.000487,1.020035,0.520236
33.807224,0.000474,0.000483,1.020378,0.520586
33.822201,0.000469,0.000479,1.020721,0.520936
33.837181,0.000465,0.000475,1.021065,0.521287
33.852165,0.000461,0.000471,1.021407,0.521637
33.867149,0.000457,0.000467,1.021747,0.521984
33.882133,0.000453,0.000463,1.022088,0.522332
33.897125,0.000449,0.000459,1.022429,0.52268
33.912117,0.000445,0.000455,1.022768,0.523028
33.927109,0.000441,0.000451,1.023108,0.523375
33.942101,0.000437,0.000447,1.023449,0.523724
33.957092,0.000433,0.000443,1.023788,0.524071
33.97208,0.000429,0.000439,1.024126,0.524417
33.987064,0.000425,0.000435,1.024463,0.524762
34.002048,0.000421,0.000431,1.0248,0.525108
34.017025,0.000417,0.000427,1.025137,0.525453
34.032001,0.000413,0.000423,1.025471,0.525796
34.04697,0.000409,0.00042,1.025807,0.52614
34.061939,0.000405,0.000416,1.026141,0.526483
34.0769,0.000401,0.000412,1.026476,0.526826
34.091862,0.000397,0.000408,1.02681,0.52717
34.106815,0.000394,0.000404,1.027144,0.527512
34.121769,0.00039,0.000401,1.027478,0.527855
34.136719,0.000386,0.000397,1.027811,0.528197
34.151665,0.000382,0.000393,1.028144,0.52854
34.166607,0.000379,0.000389,1.028476,0.528882
34.181545,0.000375,0.000386,1.028807,0.529222
34.19648,0.000371,0.000382,1.029138,0.529562
34.211411,0.000368,0.000378,1.029468,0.529902
34.226341,0.000364,0.000375,1.029798,0.530242
34.241264,0.00036,0.000371,1.030127,0.530581
34.256187,0.000357,0.000368,1.030456,0.53092
34.271103,0.000353,0.000364,1.030786,0.531259
34.286018,0.00035,0.000361,1.031116,0.5316
34.300926,0.000346,0.000357,1.031443,0.531937
34.315834,0.000343,0.000353,1.03177,0.532275
34.330734,0.000339,0.00035,1.032097,0.532612
34.345634,0.000336,0.000346,1.032425,0.53295
34.360531,0.000332,0.000343,1.032752,0.533288
34.375423,0.000329,0.00034,1.033077,0.533624
34.390312,0.000325,0.000336,1.033402,0.53396
34.405197,0.000322,0.000333,1.033728,0.534297
34.420078,0.000319,0.000329,1.034054,0.534633
34.434956,0.000315,0.000326,1.034378,0.534969
34.449833,0.000312,0.000323,1.034703,0.535306
34.464703,0.000308,0.000319,1.035026,0.535639
34.479572,0.000305,0.000316,1.03535,0.535975
34.494434,0.000302,0.000313,1.035675,0.536311
34.509296,0.000299,0.000309,1.035996,0.536643
34.524151,0.000295,0.000306,1.036318,0.536978
34.539005,0.000292,0.000303,1.036642,0.537313
34.55386,0.000289,0.0003,1.036965,0.537648
34.568714,0.000286,0.000296,1.037286,0.537981
34.583569,0.000283,0.000293,1.037608,0.538315
34.598423,0.000279,0.00029,1.037928,0.538647
34.613277,0.000276,0.000287,1.038249,0.53898
34.628132,0.000273,0.000284,1.038569,0.539313
34.642986,0.00027,0.000281,1.03889,0.539646
34.657841,0.000267,0.000278,1.03921,0.539979
34.672699,0.000264,0.000274,1.03953,0.540311
34.687561,0.000261,0.000271,1.039851,0.540645
34.702423,0.000258,0.000268,1.040171,0.540978
34.717285,0.000255,0.000265,1.040491,0.541311
34.732147,0.000252,0.000262,1.04081,0.541643
34.747009,0.000249,0.000259,1.04113,0.541975
34.761875,0.000246,0.000256,1.041448,0.542307
34.776745,0.000243,0.000253,1.041767,0.54264
34.791615,0.00024,0.00025,1.042087,0.542972
34.806484,0.000237,0.000247,1.042403,0.543302
34.821354,0.000234,0.000244,1.04272,0.543632
34.836224,0.000232,0.000242,1.043038,0.543964
34.851097,0.000229,0.000239,1.043354,0.544294
34.865974,0.000226,0.000236,1.043673,0.544626
34.880852,0.000223,0.000233,1.04399,0.544957
34.895729,0.00022,0.00023,1.044307,0.545288
34.910606,0.000218,0.000227,1.044623,0.545618
34.925484,0.000215,0.000224,1.044937,0.545947
34.940365,0.000212,0.000222,1.045252,0.546276
34.95525,0.000209,0.000219,1.045568,0.546606
34.970135,0.000207,0.000216,1.045882,0.546935
34.98502,0.000204,0.000213,1.046197,0.547264
34.999905,0.000201,0.000211,1.046511,0.547593
35.01479,0.000199,0.000208,1.046825,0.547922
35.029682,0.000196,0.000205,1.047137,0.548248
35.044575,0.000193,0.000203,1.047451,0.548577
35.059467,0.000191,0.0002,1.047765,0.548906
35.07436,0.000188,0.000197,1.048077,0.549233
35.089252,0.000186,0.000195,1.048391,0.549561
35.104149,0.000183,0.000192,1.048704,0.54989
35.119049,0.000181,0.00019,1.049017,0.550219
35.133949,0.000178,0.000187,1.049331,0.550548
35.148849,0.000176,0.000185,1.049644,0.550876
35.16375,0.000173,0.000182,1.049955,0.551203
35.178654,0.000171,0.000179,1.050266,0.55153
35.193562,0.000168,0.000177,1.050577,0.551856
35.208469,0.000166,0.000175,1.050887,0.552181
35.223377,0.000164,0.000172,1.051198,0.552509
35.238285,0.000161,0.00017,1.051507,0.552834
35.253197,0.000159,0.000167,1.051818,0.55316
35.268112,0.000157,0.000165,1.052127,0.553486
35.283028,0.000154,0.000162,1.052434,0.553809
35.297943,0.000152,0.00016,1.052744,0.554135
35.312859,0.00015,0.000158,1.053053,0.55446
35.327778,0.000148,0.000155,1.053363,0.554787
35.342701,0.000145,0.000153,1.053671,0.555112
35.357624,0.000143,0.000151,1.053979,0.555436
35.372547,0.000141,0.000149,1.054287,0.55576
35.38747,0.000139,0.000146,1.054594,0.556084
35.402397,0.000137,0.000144,1.054902,0.556409
35.417328,0.000134,0.000142,1.055208,0.556732
35.432259,0.000132,0.00014,1.055514,0.557055
35.447189,0.00013,0.000138,1.05582,0.557378
35.46212,0.000128,0.000135,1.056127,0.557702
35.477058,0.000126,0.000133,1.056433,0.558026
35.491997,0.000124,0.000131,1.056739,0.558348
35.506935,0.000122,0.000129,1.057044,0.558671
35.521873,0.00012,0.000127,1.05735,0.558994
35.536816,0.000118,0.000125,1.057655,0.559317
35.551762,0.000116,0.000123,1.057961,0.559641
35.566708,0.000114,0.000121,1.058265,0.559962
35.581654,0.000112,0.000119,1.058567,0.560282
35.5966,0.00011,0.000117,1.05887,0.560603
35.611553,0.000108,0.000115,1.059171,0.560921
35.626507,0.000106,0.000113,1.059475,0.561243
35.64146,0.000105,0.000111,1.059778,0.561564
35.656414,0.000103,0.000109,1.060079,0.561884
35.671371,0.000101,0.000107,1.060381,0.562204
35.686333,0.000099,0.000105,1.060682,0.562523
35.701294,0.000097,0.000103,1.060984,0.562843
35.716255,0.000096,0.000101,1.061284,0.563162
35.73122,0.000094,0.0001,1.061583,0.56348
35.746189,0.000092,0.000098,1.061883,0.563798
35.761158,0.00009,0.000096,1.06218,0.564113
35.776127,0.000089,0.000094,1.06248,0.564432
35.7911,0.000087,0.000092,1.062778,0.564749
35.806076,0.000085,0.000091,1.063077,0.565066
35.821053,0.000084,0.000089,1.063373,0.565381
35.836029,0.000082,0.000087,1.06367,0.565697
35.851009,0.000081,0.000086,1.06397,0.566016
35.865993,0.000079,0.000084,1.064265,0.56633
35.880978,0.000077,0.000082,1.064561,0.566645
35.895962,0.000076,0.000081,1.064856,0.566959
35.91095,0.000074,0.000079,1.06515,0.567272
35.925941,0.000073,0.000078,1.065444,0.567586
35.940933,0.000071,0.000076,1.065737,0.567898
35.955925,0.00007,0.000074,1.066028,0.568207
35.970921,0.000068,0.000073,1.066319,0.568518
35.98592,0.000067,0.000071,1.066615,0.568834
36.000919,0.000066,0.00007,1.066905,0.569144
36.015919,0.000064,0.000068,1.067196,0.569454
36.030922,0.000063,0.000067,1.067488,0.569766
36.045929,0.000061,0.000066,1.067779,0.570076
36.060936,0.00006,0.000064,1.068066,0.570383
36.075943,0.000059,0.000063,1.068355,0.570691
36.090958,0.000057,0.000061,1.068641,0.570997
36.105972,0.000056,0.00006,1.068928,0.571304
36.120987,0.000055,0.000059,1.069213,0.571609
36.136002,0.000054,0.000057,1.069499,0.571914
36.151024,0.000052,0.000056,1.069786,0.572221
36.166046,0.000051,0.000055,1.07007,0.572525
36.181068,0.00005,0.000053,1.070354,0.572829
36.196095,0.000049,0.000052,1.070638,0.573133
36.211124,0.000048,0.000051,1.070919,0.573434
36.226154,0.000046,0.00005,1.0712,0.573735
36.241184,0.000045,0.000049,1.071479,0.574034
36.256222,0.000044,0.000047,1.071757,0.574331
36.271259,0.000043,0.000046,1.072034,0.574629
36.286297,0.000042,0.000045,1.072311,0.574926
36.301338,0.000041,0.000044,1.072588,0.575223
36.316383,0.00004,0.000043,1.072862,0.575517
36.331429,0.000039,0.000042,1.073135,0.57581
36.346478,0.000038,0.000041,1.073407,0.576101
36.36153,0.000037,0.00004,1.073678,0.576392
36.376583,0.000036,0.000039,1.073948,0.576682
36.391636,0.000035,0.000038,1.074219,0.576973
36.406696,0.000034,0.000037,1.074486,0.57726
36.421757,0.000033,0.000036,1.074751,0.577545
36.436817,0.000032,0.000035,1.075016,0.577829
36.451885,0.000031,0.000034,1.075278,0.578111
36.466953,0.000031,0.000033,1.075539,0.578392
36.482021,0.00003,0.000032,1.0758,0.578673
36.497093,0.000029,0.000031,1.07606,0.578952
36.512165,0.000028,0.00003,1.076318,0.57923
36.527233,0.000027,0.000029,1.076575,0.579507
36.542294,0.000027,0.000029,1.076828,0.57978
36.55735,0.000026,0.000028,1.077082,0.580053
36.572403,0.000025,0.000027,1.077332,0.580322
36.587448,0.000024,0.000026,1.07758,0.580589
36.602489,0.000024,0.000025,1.077827,0.580856
36.617527,0.000023,0.000025,1.078074,0.581122
36.632557,0.000022,0.000024,1.078318,0.581384
36.647587,0.000022,0.000023,1.078559,0.581645
36.662609,0.000021,0.000023,1.078797,0.581902
36.677628,0.00002,0.000022,1.079035,0.582158
36.692642,0.00002,0.000021,1.07927,0.582412
36.707649,0.000019,0.000021,1.079504,0.582664
36.722652,0.000018,0.00002,1.079736,0.582915
36.737652,0.000018,0.000019,1.079967,0.583164
36.752644,0.000017,0.000019,1.080195,0.58341
36.767632,0.000017,0.000018,1.080422,0.583656
36.782616,0.000016,0.000018,1.080646,0.583898
36.797592,0.000016,0.000017,1.080869,0.584139
36.812569,0.000015,0.000016,1.081086,0.584374
36.827538,0.000015,0.000016,1.081305,0.58461
36.842503,0.000014,0.000015,1.081519,0.584842
36.857464,0.000014,0.000015,1.081733,0.585073
36.872417,0.000013,0.000014,1.081941,0.585298
36.887367,0.000013,0.000014,1.08215,0.585524
36.902313,0.000012,0.000014,1.082357,0.585748
36.917252,0.000012,0.000013,1.082561,0.585969
36.932186,0.000012,0.000013,1.082762,0.586187
36.947117,0.000011,0.000012,1.082963,0.586404
36.962044,0.000011,0.000012,1.08316,0.586617
36.976967,0.000011,0.000011,1.083355,0.586829
36.991882,0.00001,0.000011,1.083546,0.587036
37.006794,0.00001,0.000011,1.083734,0.58724
37.021702,0.000009,0.00001,1.083921,0.587442
37.036602,0.000009,0.00001,1.084106,0.587643
37.051498,0.000009,0.00001,1.08429,0.587842
37.066391,0.000009,0.000009,1.084474,0.588042
37.081284,0.000008,0.000009,1.084652,0.588235
37.096176,0.000008,0.000009,1.084826,0.588424
37.111069,0.000008,0.000008,1.084999,0.588611
37.125961,0.000007,0.000008,1.085172,0.588799
37.140854,0.000007,0.000008,1.08534,0.588982
37.155746,0.000007,0.000007,1.085507,0.589163
37.170639,0.000007,0.000007,1.08567,0.58934
37.185532,0.000006,0.000007,1.08583,0.589514
37.200424,0.000006,0.000007,1.08599,0.589687
37.215317,0.000006,0.000006,1.086149,0.58986
37.230209,0.000006,0.000006,1.086304,0.590028
37.245102,0.000006,0.000006,1.086456,0.590193
37.259995,0.000005,0.000006,1.086605,0.590355
37.274887,0.000005,0.000006,1.086755,0.590518
37.28978,0.000005,0.000005,1.086903,0.590679
37.304672,0.000005,0.000005,1.087046,0.590835
37.319565,0.000005,0.000005,1.087188,0.590989
37.334461,0.000004,0.000005,1.087328,0.591141
37.349361,0.000004,0.000005,1.087467,0.591292
37.364262,0.000004,0.000004,1.087602,0.591439
37.379162,0.000004,0.000004,1.087734,0.591583
37.394062,0.000004,0.000004,1.087865,0.591725
37.408962,0.000004,0.000004,1.087989,0.59186
37.423862,0.000004,0.000004,1.088115,0.591997
37.438763,0.000003,0.000004,1.088242,0.592135
37.453663,0.000003,0.000004,1.088366,0.59227
37.468563,0.000003,0.000003,1.088489,0.592404
37.483463,0.000003,0.000003,1.088607,0.592533
37.498363,0.000003,0.000003,1.088727,0.592663
37.513271,0.000003,0.000003,1.088841,0.592787
37.528179,0.000003,0.000003,1.088956,0.592912
37.543087,0.000003,0.000003,1.089069,0.593036
37.557995,0.000003,0.000003,1.089179,0.593155
37.572903,0.000002,0.000003,1.089288,0.593274
37.587811,0.000002,0.000003,1.089394,0.59339
37.602718,0.000002,0.000002,1.089498,0.593503
37.617626,0.000002,0.000002,1.089598,0.593611
37.632534,0.000002,0.000002,1.089698,0.593721
37.647442,0.000002,0.000002,1.089796,0.593828
37.662354,0.000002,0.000002,1.089893,0.593933
37.677269,0.000002,0.000002,1.089988,0.594037
37.692184,0.000002,0.000002,1.090083,0.59414
37.7071,0.000002,0.000002,1.090175,0.594241
37.722015,0.000002,0.000002,1.090266,0.59434
37.736931,0.000002,0.000002,1.090355,0.594437
37.751846,0.000002,0.000002,1.090444,0.594534
37.766762,0.000001,0.000002,1.090534,0.594632
37.781677,0.000001,0.000002,1.090619,0.594725
37.796593,0.000001,0.000002,1.090702,0.594815
37.811516,0.000001,0.000001,1.090785,0.594906
37.826439,0.000001,0.000001,1.090866,0.594995
37.841362,0.000001,0.000001,1.090945,0.595081
37.856285,0.000001,0.000001,1.091022,0.595164
37.871208,0.000001,0.000001,1.091099,0.595248
37.886131,0.000001,0.000001,1.091174,0.595331
37.901054,0.000001,0.000001,1.091247,0.59541
37.915977,0.000001,0.000001,1.09132,0.595489
37.930901,0.000001,0.000001,1.091391,0.595567
37.945831,0.000001,0.000001,1.091461,0.595644
37.960762,0.000001,0.000001,1.09153,0.595719
37.975693,0.000001,0.000001,1.091598,0.595793
37.990623,0.000001,0.000001,1.091664,0.595865
38.005554,0.000001,0.000001,1.091729,0.595936
38.020485,0.000001,0.000001,1.091793,0.596006
38.035416,0.000001,0.000001,1.091856,0.596075
38.050346,0.000001,0.000001,1.091919,0.596144
38.065281,0.000001,0.000001,1.091981,0.596211
38.080219,0.000001,0.000001,1.092041,0.596276
38.095158,0.000001,0.000001,1.0921,0.596341
38.110096,0.000001,0.000001,1.092158,0.596404
38.125034,0.000001,0.000001,1.092214,0.596466
38.139973,0.000001,0.000001,1.092268,0.596525
38.154911,0.000001,0.000001,1.092322,0.596583
38.169849,0.000001,0.000001,1.092376,0.596643
38.184788,0.000001,0.000001,1.09243,0.596702
38.199734,0.000001,0.000001,1.092483,0.596759
38.21468,0.000001,0.000001,1.092534,0.596816
38.229626,0,0.000001,1.092583,0.596868
38.244572,0,0.000001,1.092636,0.596927
38.259518,0,0.000001,1.092683,0.596978
38.274464,0,0,1.092731,0.597031
38.28941,0,0,1.09278,0.597084
38.304356,0,0,1.092824,0.597132
38.319309,0,0,1.092869,0.597182
38.334263,0,0,1.092914,0.597231
38.349216,0,0,1.092959,0.59728
38.36417,0,0,1.093001,0.597326
38.379124,0,0,1.093044,0.597373
38.394077,0,0,1.093085,0.597418
38.409031,0,0,1.093125,0.597462
38.423988,0,0,1.093163,0.597503
38.43895,0,0,1.093203,0.597547
38.453911,0,0,1.093243,0.59759
38.468872,0,0,1.09328,0.597631
38.483833,0,0,1.093319,0.597673
38.498795,0,0,1.093358,0.597716
38.513756,0,0,1.093396,0.597757
38.528717,0,0,1.093431,0.597796
38.543686,0,0,1.093464,0.597832
38.558655,0,0,1.0935,0.597871
38.573624,0,0,1.093533,0.597907
38.588593,0,0,1.093566,0.597944
38.603561,0,0,1.0936,0.597981
38.61853,0,0,1.093631,0.598014
38.633499,0,0,1.093661,0.598048
38.648476,0,0,1.093693,0.598082
38.663452,0,0,1.093722,0.598114
38.678429,0,0,1.093754,0.598149
38.693405,0,0,1.093782,0.598179
38.708382,0,0,1.09381,0.59821
38.723358,0,0,1.093839,0.598242
38.738335,0,0,1.093868,0.598273
38.753315,0,0,1.093895,0.598303
38.768299,0,0,1.09392,0.598331
38.783283,0,0,1.093947,0.59836
38.798267,0,0,1.093973,0.598389
38.813251,0,0,1.093999,0.598417
38.828236,0,0,1.094024,0.598445
38.84322,0,0,1.09405,0.598473
38.858208,0,0,1.094074,0.598498
38.873199,0,0,1.094099,0.598526
38.888191,0,0,1.094122,0.598551
38.903183,0,0,1.094145,0.598577
38.918175,0,0,1.094167,0.598601
38.933167,0,0,1.09419,0.598626
38.948158,0,0,1.094213,0.598651
38.963158,0,0,1.094237,0.598677
38.978157,0,0,1.09426,0.598703
38.993156,0,0,1.094283,0.598727
39.008156,0,0,1.094303,0.59875
39.023155,0,0,1.094325,0.598774
39.038155,0,0,1.094347,0.598797
39.053158,0,0,1.094367,0.59882
39.068165,0,0,1.094385,0.598839
39.083172,0,0,1.094403,0.598859
39.098179,0,0,1.094422,0.598879
39.113186,0,0,1.094438,0.598898
39.128193,0,0,1.094454,0.598915
39.1432,0,0,1.094472,0.598935
39.158211,0,0,1.094491,0.598956
39.173225,0,0,1.094508,0.598974
39.18824,0,0,1.094525,0.598992
39.203255,0,0,1.094542,0.599011
39.218269,0,0,1.09456,0.59903
39.233284,0,0,1.094575,0.599048
39.248299,0,0,1.094591,0.599064
39.263321,0,0,1.094609,0.599084
39.278343,0,0,1.094623,0.5991
39.293365,0,0,1.094638,0.599116
39.308388,0,0,1.094654,0.599133
39.32341,0,0,1.094668,0.599149
39.338432,0,0,1.094682,0.599165
39.353458,0,0,1.094697,0.599181
39.368488,0,0,1.094711,0.599196
39.383518,0,0,1.094726,0.599212
39.398548,0,0,1.094739,0.599227
39.413578,0,0,1.094752,0.599241
39.428608,0,0,1.094765,0.599255
39.443642,0,0,1.094779,0.599271
39.458679,0,0,1.094792,0.599284
39.473717,0,0,1.094806,0.5993
39.488754,0,0,1.094816,0.599311
39.503792,0,0,1.094828,0.599324
39.518829,0,0,1.09484,0.599337
39.533867,0,0,1.09485,0.599348
39.548912,0,0,1.094865,0.599365
39.563957,0,0,1.094878,0.599379
39.579002,0,0,1.09489,0.599392
39.594048,0,0,1.0949,0.599403
39.609093,0,0,1.094912,0.599416
39.624138,0,0,1.094923,0.599429
39.639187,0,0,1.094931,0.599437
39.65424,0,0,1.094942,0.599449
39.669292,0,0,1.094953,0.599461
39.684345,0,0,1.094962,0.599471
39.699398,0,0,1.094971,0.599481
39.714451,0,0,1.094979,0.59949
39.729507,0,0,1.094988,0.599499
39.744568,0,0,1.094997,0.599509
39.759628,0,0,1.095006,0.599519
39.774689,0,0,1.095016,0.59953
39.789749,0,0,1.095025,0.59954
39.80481,0,0,1.095034,0.59955
39.81987,0,0,1.095042,0.599559
39.834938,0,0,1.095049,0.599566
39.850006,0,0,1.095058,0.599576
39.865074,0,0,1.095064,0.599582
39.880142,0,0,1.09507,0.599589
39.89521,0,0,1.095077,0.599597
39.910278,0,0,1.095085,0.599606
39.92535,0,0,1.095091,0.599612
39.940426,0,0,1.095099,0.599621
39.955502,0,0,1.095107,0.59963
39.970577,0,0,1.095113,0.599637
39.985653,0,0,1.095118,0.599642
40,0,0,1.095124,0.599649

==> PaperGraphs/Test3_time10_discharge_a5_single.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000001,0.001773,0.000002
0.501,0.000501,0.000002,0.003931,0.000008
0.677229,0.000677,0.000004,0.00539,0.000015
0.829939,0.00083,0.000006,0.006653,0.000022
0.968117,0.000968,0.000008,0.007792,0.00003
1.096027,0.001096,0.00001,0.008845,0.000039
1.216122,0.001216,0.000012,0.009832,0.000048
1.329981,0.00133,0.000014,0.010767,0.000058
1.438696,0.001439,0.000017,0.011659,0.000068
1.54306,0.001543,0.000019,0.012516,0.000078
1.643675,0.001644,0.000022,0.013341,0.000089
1.74101,0.001741,0.000025,0.014138,0.0001
1.83544,0.001835,0.000027,0.014912,0.000111
1.927272,0.001927,0.00003,0.015664,0.000123
2.016758,0.002017,0.000033,0.016397,0.000134
2.104111,0.002104,0.000036,0.017113,0.000146
2.189514,0.00219,0.000039,0.017812,0.000159
2.273121,0.002273,0.000042,0.018496,0.000171
2.355069,0.002355,0.000045,0.019167,0.000184
2.435475,0.002435,0.000048,0.019825,0.000197
2.514445,0.002514,0.000051,0.020471,0.00021
2.59207,0.002592,0.000055,0.021106,0.000223
2.668434,0.002668,0.000058,0.021731,0.000236
2.74361,0.002744,0.000061,0.022345,0.00025
2.817666,0.002818,0.000065,0.022951,0.000263
2.890662,0.002891,0.000068,0.023548,0.000277
2.962653,0.002963,0.000072,0.024137,0.000291
3.033689,0.003034,0.000075,0.024717,0.000305
3.103817,0.003104,0.000078,0.025291,0.00032
3.173078,0.003173,0.000082,0.025857,0.000334
3.241511,0.003242,0.000086,0.026416,0.000349
3.309154,0.003309,0.000089,0.026969,0.000364
3.376038,0.003376,0.000093,0.027516,0.000379
3.442194,0.003442,0.000097,0.028056,0.000394
3.507653,0.003508,0.0001,0.028591,0.000409
3.572439,0.003572,0.000104,0.029121,0.000424
3.636579,0.003637,0.000108,0.029645,0.000439
3.700097,0.0037,0.000112,0.030164,0.000455
3.763013,0.003763,0.000115,0.030678,0.000471
3.82535,0.003825,0.000119,0.031187,0.000486
3.887125,0.003887,0.000123,0.031692,0.000502
3.948359,0.003948,0.000127,0.032192,0.000518
4.009068,0.004009,0.000131,0.032688,0.000534
4.069269,0.004069,0.000135,0.03318,0.00055
4.128977,0.004129,0.000139,0.033667,0.000567
4.188206,0.004188,0.000143,0.034151,0.000583
4.246972,0.004247,0.000147,0.034631,0.0006
4.305286,0.004305,0.000151,0.035107,0.000616
4.363163,0.004363,0.000155,0.03558,0.000633
4.420613,0.004421,0.000159,0.036049,0.00065
4.477649,0.004478,0.000164,0.036515,0.000667
4.53428,0.004534,0.000168,0.036977,0.000684
4.590519,0.004591,0.000172,0.037437,0.000701
4.646374,0.004646,0.000176,0.037893,0.000718
4.701856,0.004702,0.00018,0.038346,0.000735
4.756973,0.004757,0.000185,0.038796,0.000753
4.811734,0.004812,0.000189,0.039243,0.00077
4.866148,0.004866,0.000193,0.039687,0.000788
4.920222,0.00492,0.000197,0.040128,0.000805
4.973964,0.004974,0.000202,0.040567,0.000823
5.027382,0.005027,0.000206,0.041003,0.000841
5.080483,0.00508,0.000211,0.041437,0.000858
5.133273,0.005133,0.000215,0.041868,0.000876
5.18576,0.005186,0.000219,0.042296,0.000894
5.23795,0.005238,0.000224,0.042722,0.000913
5.289848,0.00529,0.000228,0.043146,0.000931
5.341462,0.005341,0.000233,0.043567,0.000949
5.392796,0.005393,0.000237,0.043986,0.000967
5.443856,0.005444,0.000242,0.044402,0.000986
5.494647,0.005495,0.000246,0.044817,0.001004
5.545175,0.005545,0.000251,0.045229,0.001023
5.595445,0.005595,0.000255,0.045639,0.001041
5.645461,0.005645,0.00026,0.046048,0.00106
5.695228,0.005695,0.000265,0.046454,0.001079
5.74475,0.005745,0.000269,0.046858,0.001098
5.794033,0.005794,0.000274,0.04726,0.001117
5.84308,0.005843,0.000278,0.04766,0.001136
5.891895,0.005892,0.000283,0.048058,0.001155
5.940483,0.00594,0.000288,0.048455,0.001174
5.988847,0.005989,0.000293,0.048849,0.001193
6.03699,0.006037,0.000297,0.049242,0.001212
6.084918,0.006085,0.000302,0.049633,0.001232
6.132632,0.006133,0.000307,0.050022,0.001251
6.180137,0.00618,0.000312,0.05041,0.001271
6.227436,0.006227,0.000316,0.050796,0.00129
6.274532,0.006275,0.000321,0.05118,0.00131
6.321429,0.006321,0.000326,0.051562,0.001329
6.36813,0.006368,0.000331,0.051943,0.001349
6.414636,0.006415,0.000336,0.052323,0.001369
6.460952,0.006461,0.00034,0.0527,0.001389
6.50708,0.006507,0.000345,0.053077,0.001409
6.553023,0.006553,0.00035,0.053451,0.001429
6.598784,0.006599,0.000355,0.053825,0.001449
6.644365,0.006644,0.00036,0.054196,0.001469
6.68977,0.00669,0.000365,0.054567,0.001489
6.734999,0.006735,0.00037,0.054935,0.001509
6.780057,0.00678,0.000375,0.055303,0.001529
6.824945,0.006825,0.00038,0.055669,0.00155
6.869666,0.00687,0.000385,0.056034,0.00157
6.914221,0.006914,0.00039,0.056397,0.00159
6.958614,0.006959,0.000395,0.056759,0.001611
7.002846,0.007003,0.0004,0.05712,0.001631
7.046919,0.007047,0.000405,0.057479,0.001652
7.090836,0.007091,0.00041,0.057837,0.001673
7.134598,0.007135,0.000415,0.058194,0.001693
7.178207,0.007178,0.00042,0.05855,0.001714
7.221666,0.007222,0.000425,0.058904,0.001735
7.264977,0.007265,0.000431,0.059257,0.001756
7.308141,0.007308,0.000436,0.059609,0.001777
7.351159,0.007351,0.000441,0.05996,0.001798
7.394034,0.007394,0.000446,0.060309,0.001819
7.436768,0.007437,0.000451,0.060658,0.00184
7.479362,0.007479,0.000456,0.061005,0.001861
7.521818,0.007522,0.000461,0.061351,0.001882
7.564137,0.007564,0.000467,0.061696,0.001903
7.606321,0.007606,0.000472,0.06204,0.001924
7.648372,0.007648,0.000477,0.062383,0.001946
7.690291,0.00769,0.000482,0.062724,0.001967
7.73208,0.007732,0.000488,0.063065,0.001989
7.77374,0.007774,0.000493,0.063405,0.00201
7.815273,0.007815,0.000498,0.063743,0.002032
7.856679,0.007857,0.000503,0.064081,0.002053
7.897962,0.007898,0.000509,0.064417,0.002075
7.93912,0.007939,0.000514,0.064753,0.002096
7.980157,0.00798,0.000519,0.065087,0.002118
8.021073,0.008021,0.000525,0.065421,0.00214
8.061871,0.008062,0.00053,0.065753,0.002162
8.10255,0.008103,0.000535,0.066085,0.002184
8.143111,0.008143,0.000541,0.066415,0.002205
8.183558,0.008184,0.000546,0.066745,0.002227
8.223891,0.008224,0.000552,0.067074,0.002249
8.264111,0.008264,0.000557,0.067401,0.002271
8.304217,0.008304,0.000562,0.067728,0.002294
8.344213,0.008344,0.000568,0.068054,0.002316
8.3841,0.008384,0.000573,0.068379,0.002338
8.423878,0.008424,0.000579,0.068704,0.00236
8.463547,0.008464,0.000584,0.069027,0.002382
8.50311,0.008503,0.00059,0.069349,0.002405
8.542567,0.008543,0.000595,0.069671,0.002427
8.581921,0.008582,0.000601,0.069991,0.002449
8.621171,0.008621,0.000606,0.070311,0.002472
8.660318,0.00866,0.000612,0.07063,0.002494
8.699364,0.008699,0.000617,0.070948,0.002517
8.738309,0.008738,0.000623,0.071265,0.002539
8.777154,0.008777,0.000628,0.071582,0.002562
8.815901,0.008816,0.000634,0.071898,0.002585
8.854549,0.008855,0.000639,0.072213,0.002607
8.893102,0.008893,0.000645,0.072527,0.00263
8.931558,0.008932,0.000651,0.07284,0.002653
8.969919,0.00897,0.000656,0.073152,0.002676
9.008185,0.009008,0.000662,0.073464,0.002698
9.046358,0.009046,0.000667,0.073775,0.002721
9.084438,0.009084,0.000673,0.074085,0.002744
9.122427,0.009122,0.000679,0.074395,0.002767
9.160324,0.00916,0.000684,0.074703,0.00279
9.198132,0.009198,0.00069,0.075011,0.002813
9.235849,0.009236,0.000696,0.075319,0.002836
9.273479,0.009273,0.000701,0.075625,0.00286
9.31102,0.009311,0.000707,0.075931,0.002883
9.348474,0.009348,0.000713,0.076236,0.002906
9.385841,0.009386,0.000718,0.07654,0.002929
9.423123,0.009423,0.000724,0.076844,0.002953
9.46032,0.00946,0.00073,0.077147,0.002976
9.497434,0.009497,0.000736,0.07745,0.002999
9.534463,0.009534,0.000741,0.077751,0.003023
9.571409,0.009571,0.000747,0.078052,0.003046
9.608273,0.009608,0.000753,0.078352,0.00307
9.645055,0.009645,0.000759,0.078652,0.003093
9.681756,0.009682,0.000764,0.078951,0.003117
9.718376,0.009718,0.00077,0.079249,0.00314
9.754918,0.009755,0.000776,0.079547,0.003164
9.79138,0.009791,0.000782,0.079844,0.003187
9.827764,0.009828,0.000788,0.08014,0.003211
9.86407,0.009864,0.000793,0.080436,0.003235
9.900298,0.0099,0.000799,0.080731,0.003259
9.93645,0.009936,0.000805,0.081025,0.003283
9.972526,0.009973,0.000811,0.081319,0.003306
10.008527,0.009991,0.000823,0.082344,0.00339
10.044444,0.009991,0.00084,0.084099,0.003536
10.080276,0.009991,0.000858,0.08585,0.003685
10.116021,0.009991,0.000875,0.087596,0.003837
10.151681,0.009991,0.000893,0.089338,0.003991
10.187255,0.009991,0.00091,0.091076,0.004147
10.222744,0.009991,0.000927,0.09281,0.004307
10.258148,0.009991,0.000945,0.09454,0.004469
10.293468,0.009991,0.000962,0.096265,0.004633
10.328691,0.009991,0.000979,0.097985,0.004801
10.363801,0.009991,0.000996,0.0997,0.00497
10.3988,0.009991,0.001013,0.10141,0.005142
10.43369,0.009991,0.00103,0.103114,0.005316
10.468471,0.009991,0.001047,0.104813,0.005493
10.503144,0.009991,0.001064,0.106506,0.005672
10.537711,0.009991,0.001081,0.108194,0.005853
10.572172,0.009991,0.001098,0.109877,0.006036
10.606528,0.009991,0.001114,0.111555,0.006222
10.64078,0.009991,0.001131,0.113228,0.00641
10.674931,0.009991,0.001148,0.114895,0.0066
10.708978,0.009991,0.001164,0.116558,0.006793
10.742924,0.009991,0.001181,0.118215,0.006987
10.77677,0.009991,0.001198,0.119868,0.007184
10.810516,0.009991,0.001214,0.121516,0.007383
10.844165,0.009991,0.00123,0.123158,0.007584
10.877716,0.009991,0.001247,0.124796,0.007787
10.91117,0.009991,0.001263,0.12643,0.007992
10.944529,0.009991,0.001279,0.128058,0.008199
10.977792,0.009991,0.001296,0.129682,0.008409
11.010961,0.009991,0.001312,0.131301,0.00862
11.044036,0.009991,0.001328,0.132915,0.008833
11.07702,0.009991,0.001344,0.134525,0.009049
11.10991,0.009991,0.00136,0.136131,0.009266
11.142711,0.009991,0.001376,0.137732,0.009485
11.175421,0.009991,0.001392,0.139328,0.009706
11.208041,0.009991,0.001408,0.14092,0.009929
11.240572,0.009991,0.001424,0.142508,0.010154
11.273015,0.009991,0.00144,0.144091,0.010381
11.30537,0.009991,0.001455,0.14567,0.01061
11.33764,0.009991,0.001471,0.147244,0.01084
11.369823,0.009991,0.001487,0.148814,0.011073
11.40192,0.009991,0.001502,0.150381,0.011307
11.433933,0.009991,0.001518,0.151943,0.011543
11.465862,0.009991,0.001534,0.1535,0.011781
11.497708,0.009991,0.001549,0.155054,0.012021
11.529471,0.009991,0.001565,0.156604,0.012262
11.561152,0.009991,0.00158,0.158149,0.012506
11.592752,0.009991,0.001595,0.159691,0.012751
11.624272,0.009991,0.001611,0.161228,0.012997
11.655712,0.009991,0.001626,0.162762,0.013246
11.687072,0.009991,0.001641,0.164291,0.013496
11.718352,0.009991,0.001657,0.165817,0.013748
11.749555,0.009991,0.001672,0.167339,0.014001
11.780679,0.009991,0.001687,0.168857,0.014256
11.811727,0.009991,0.001702,0.170371,0.014513
11.842698,0.009991,0.001717,0.171881,0.014772
11.873593,0.009991,0.001732,0.173387,0.015032
11.904412,0.009991,0.001747,0.17489,0.015293
11.935157,0.009991,0.001762,0.176389,0.015557
11.965827,0.009991,0.001777,0.177885,0.015822
11.996424,0.009991,0.001792,0.179377,0.016088
12.026946,0.009991,0.001807,0.180865,0.016356
12.057396,0.009991,0.001822,0.182349,0.016626
12.087773,0.009991,0.001837,0.18383,0.016897
12.11808,0.009991,0.001851,0.185307,0.017169
12.148315,0.009991,0.001866,0.186781,0.017444
12.17848,0.009991,0.001881,0.188251,0.017719
12.208574,0.009991,0.001895,0.189718,0.017996
12.238599,0.009991,0.00191,0.191181,0.018275
12.268554,0.009991,0.001925,0.192641,0.018555
12.29844,0.009991,0.001939,0.194097,0.018837
12.328258,0.009991,0.001954,0.19555,0.01912
12.358008,0.009991,0.001968,0.197,0.019405
12.387691,0.009991,0.001983,0.198446,0.01969
12.417308,0.009991,0.001997,0.199889,0.019978
12.446857,0.009991,0.002011,0.201329,0.020267
12.476341,0.009991,0.002026,0.202765,0.020557
12.505759,0.009991,0.00204,0.204199,0.020849
12.535112,0.009991,0.002054,0.205629,0.021142
12.564401,0.009991,0.002069,0.207055,0.021436
12.593624,0.009991,0.002083,0.208479,0.021732
12.622785,0.009991,0.002097,0.209899,0.022029
12.651881,0.009991,0.002111,0.211317,0.022327
12.680915,0.009991,0.002125,0.212731,0.022627
12.709887,0.009991,0.002139,0.214142,0.022928
12.738796,0.009991,0.002153,0.21555,0.023231
12.767643,0.009991,0.002167,0.216954,0.023535
12.796429,0.009991,0.002181,0.218356,0.02384
12.825153,0.009991,0.002195,0.219755,0.024146
12.853818,0.009991,0.002209,0.22115,0.024454
12.882422,0.009991,0.002223,0.222543,0.024763
12.910967,0.009991,0.002237,0.223933,0.025073
12.939452,0.009991,0.002251,0.225319,0.025384
12.967878,0.009991,0.002265,0.226703,0.025697
12.996245,0.009991,0.002279,0.228084,0.026011
13.024554,0.009991,0.002292,0.229462,0.026326
13.052805,0.009991,0.002306,0.230837,0.026643
13.080998,0.009991,0.00232,0.23221,0.026961
13.109135,0.009991,0.002334,0.233579,0.02728
13.137214,0.009991,0.002347,0.234945,0.0276
13.165236,0.009991,0.002361,0.236309,0.027921
13.193203,0.009991,0.002374,0.23767,0.028243
13.221114,0.009991,0.002388,0.239028,0.028567
13.248969,0.009991,0.002402,0.240383,0.028892
13.276769,0.009991,0.002415,0.241736,0.029218
13.304514,0.009991,0.002429,0.243086,0.029545
13.332205,0.009991,0.002442,0.244433,0.029874
13.35984,0.009991,0.002455,0.245777,0.030203
13.387423,0.009991,0.002469,0.247119,0.030534
13.414951,0.009991,0.002482,0.248458,0.030866
13.442427,0.009991,0.002496,0.249794,0.031199
13.469849,0.009991,0.002509,0.251128,0.031533
13.497219,0.009991,0.002522,0.252459,0.031868
13.524536,0.009991,0.002535,0.253787,0.032204
13.551802,0.009991,0.002549,0.255113,0.032541
13.579016,0.009991,0.002562,0.256437,0.03288
13.606178,0.009991,0.002575,0.257757,0.033219
13.633289,0.009991,0.002588,0.259075,0.03356
13.66035,0.009991,0.002601,0.260391,0.033902
13.687359,0.009991,0.002615,0.261704,0.034244
13.714318,0.009991,0.002628,0.263014,0.034588
13.741228,0.009991,0.002641,0.264322,0.034933
13.768088,0.009991,0.002654,0.265628,0.035279
13.794899,0.009991,0.002667,0.266931,0.035626
13.82166,0.009991,0.00268,0.268231,0.035974
13.848372,0.009991,0.002693,0.26953,0.036323
13.875035,0.009991,0.002706,0.270825,0.036673
13.90165,0.009991,0.002719,0.272118,0.037024
13.928217,0.009991,0.002732,0.273409,0.037376
13.954736,0.009991,0.002744,0.274698,0.037729
13.981207,0.009991,0.002757,0.275984,0.038083
14.007631,0.009991,0.00277,0.277267,0.038439
14.034008,0.009991,0.002783,0.278549,0.038795
14.060339,0.009991,0.002796,0.279828,0.039152
14.086622,0.009991,0.002808,0.281104,0.03951
14.11286,0.009991,0.002821,0.282379,0.039869
14.139051,0.009991,0.002834,0.283651,0.040229
14.165197,0.009991,0.002847,0.284921,0.04059
14.191298,0.009991,0.002859,0.286188,0.040952
14.217352,0.009991,0.002872,0.287453,0.041315
14.243361,0.009991,0.002884,0.288716,0.041678
14.269326,0.009991,0.002897,0.289977,0.042043
14.295246,0.009991,0.00291,0.291235,0.042409
14.321121,0.009991,0.002922,0.292491,0.042776
14.346952,0.009991,0.002935,0.293745,0.043143
14.37274,0.009991,0.002947,0.294997,0.043512
14.398483,0.009991,0.00296,0.296246,0.043881
14.424184,0.009991,0.002972,0.297494,0.044251
14.449841,0.009991,0.002985,0.298739,0.044622
14.475454,0.009991,0.002997,0.299982,0.044995
14.501025,0.009991,0.003009,0.301223,0.045368
14.526554,0.009991,0.003022,0.302462,0.045742
14.55204,0.009991,0.003034,0.303698,0.046116
14.577483,0.009991,0.003046,0.304933,0.046492
14.602884,0.009991,0.003059,0.306165,0.046868
14.628244,0.009991,0.003071,0.307395,0.047246
14.653563,0.009991,0.003083,0.308623,0.047624
14.678841,0.009991,0.003096,0.309849,0.048003
14.704077,0.009991,0.003108,0.311073,0.048383
14.729272,0.009991,0.00312,0.312295,0.048764
14.754426,0.009991,0.003132,0.313515,0.049146
14.77954,0.009991,0.003144,0.314732,0.049528
14.804613,0.009991,0.003156,0.315948,0.049912
14.829646,0.009991,0.003169,0.317161,0.050296
14.85464,0.009991,0.003181,0.318373,0.050681
14.879594,0.009991,0.003193,0.319583,0.051067
14.904508,0.009991,0.003205,0.32079,0.051453
14.929382,0.009991,0.003217,0.321996,0.051841
14.954218,0.009991,0.003229,0.3232,0.052229
14.979014,0.009991,0.003241,0.324402,0.052618
15.003772,0.009991,0.003253,0.325601,0.053008
15.028491,0.009991,0.003265,0.326799,0.053399
15.053172,0.009991,0.003277,0.327995,0.05379
15.077815,0.009991,0.003289,0.329189,0.054183
15.10242,0.009991,0.003301,0.330381,0.054576
15.126987,0.009991,0.003313,0.331571,0.05497
15.151515,0.009991,0.003324,0.332759,0.055364
15.176006,0.009991,0.003336,0.333945,0.05576
15.20046,0.009991,0.003348,0.335129,0.056156
15.224876,0.009991,0.00336,0.336311,0.056553
15.249256,0.009991,0.003372,0.337492,0.05695
15.273599,0.009991,0.003383,0.33867,0.057349
15.297905,0.009991,0.003395,0.339847,0.057748
15.322174,0.009991,0.003407,0.341022,0.058148
15.346407,0.009991,0.003419,0.342195,0.058549
15.370604,0.009991,0.00343,0.343366,0.05895
15.394765,0.009991,0.003442,0.344535,0.059352
15.41889,0.009991,0.003454,0.345703,0.059755
15.442979,0.009991,0.003465,0.346869,0.060159
15.467032,0.009991,0.003477,0.348032,0.060563
15.491051,0.009991,0.003489,0.349195,0.060968
15.515035,0.009991,0.0035,0.350355,0.061374
15.538982,0.009991,0.003512,0.351513,0.061781
15.562896,0.009991,0.003523,0.35267,0.062188
15.586775,0.009991,0.003535,0.353825,0.062596
15.61062,0.009991,0.003546,0.354978,0.063005
15.63443,0.009991,0.003558,0.35613,0.063414
15.658206,0.009991,0.003569,0.357279,0.063824
15.681948,0.009991,0.003581,0.358427,0.064235
15.705655,0.009991,0.003592,0.359573,0.064646
15.729328,0.009991,0.003604,0.360718,0.065059
15.752968,0.009991,0.003615,0.36186,0.065471
15.776574,0.009991,0.003627,0.363002,0.065885
15.800146,0.009991,0.003638,0.364141,0.066299
15.823686,0.009991,0.003649,0.365278,0.066714
15.847192,0.009991,0.003661,0.366414,0.06713
15.870665,0.009991,0.003672,0.367548,0.067546
15.894105,0.009991,0.003683,0.36868,0.067962
15.917513,0.009991,0.003695,0.36981,0.06838
15.940888,0.009991,0.003706,0.370939,0.068798
15.964231,0.009991,0.003717,0.372066,0.069217
15.987542,0.009991,0.003728,0.373192,0.069636
16.01082,0.009991,0.00374,0.374316,0.070056
16.034067,0.009991,0.003751,0.375438,0.070477
16.057281,0.009991,0.003762,0.376559,0.070898
16.080463,0.009991,0.003773,0.377678,0.07132
16.103615,0.009991,0.003784,0.378795,0.071743
16.126736,0.009991,0.003796,0.37991,0.072166
16.149824,0.009991,0.003807,0.381024,0.07259
16.17288,0.009991,0.003818,0.382136,0.073014
16.195906,0.009991,0.003829,0.383247,0.073439
16.218901,0.009991,0.00384,0.384356,0.073865
16.241865,0.009991,0.003851,0.385463,0.074291
16.264799,0.009991,0.003862,0.386569,0.074718
16.287703,0.009991,0.003873,0.387673,0.075145
16.310575,0.009991,0.003884,0.388776,0.075573
16.333418,0.009991,0.003895,0.389877,0.076002
16.35623,0.009991,0.003906,0.390976,0.076431
16.379011,0.009991,0.003917,0.392074,0.076861
16.401762,0.009991,0.003928,0.39317,0.077291
16.424484,0.009991,0.003939,0.394264,0.077722
16.447178,0.009991,0.00395,0.395357,0.078154
16.469841,0.009991,0.003961,0.396448,0.078585
16.492474,0.009991,0.003972,0.397537,0.079018
16.515079,0.009991,0.003982,0.398625,0.079451
16.537655,0.009991,0.003993,0.399712,0.079885
16.5602,0.009991,0.004004,0.400796,0.080319
16.582718,0.009991,0.004015,0.40188,0.080754
16.605206,0.009991,0.004026,0.402961,0.081189
16.627666,0.009991,0.004037,0.404041,0.081625
16.650097,0.009991,0.004047,0.40512,0.082061
16.672501,0.009991,0.004058,0.406196,0.082498
16.694874,0.009991,0.004069,0.407271,0.082935
16.71722,0.009991,0.00408,0.408344,0.083373
16.739538,0.009991,0.00409,0.409416,0.083811
16.761827,0.009991,0.004101,0.410486,0.084249
16.78409,0.009991,0.004112,0.411554,0.084688
16.806324,0.009991,0.004122,0.41262,0.085128
16.828529,0.009991,0.004133,0.413685,0.085568
16.850708,0.009991,0.004144,0.414748,0.086008
16.87286,0.009991,0.004154,0.415809,0.086449
16.894983,0.009991,0.004165,0.416869,0.08689
16.91708,0.009991,0.004175,0.417927,0.087331
16.93915,0.009991,0.004186,0.418984,0.087774
16.961191,0.009991,0.004196,0.420039,0.088216
16.983206,0.009991,0.004207,0.421093,0.08866
17.005194,0.009991,0.004217,0.422146,0.089104
17.027155,0.009991,0.004228,0.423198,0.089548
17.049089,0.009991,0.004238,0.424249,0.089994
17.070997,0.009991,0.004249,0.425299,0.090439
17.092878,0.009991,0.004259,0.426348,0.090886
17.114735,0.009991,0.00427,0.427396,0.091334
17.136564,0.009991,0.00428,0.428443,0.091782
17.158367,0.009991,0.004291,0.429489,0.09223
17.180143,0.009991,0.004301,0.430534,0.09268
17.201895,0.009991,0.004312,0.431579,0.09313
17.223619,0.009991,0.004322,0.432622,0.093581
17.245319,0.009991,0.004333,0.433665,0.094033
17.266993,0.009991,0.004343,0.434707,0.094485
17.288639,0.009991,0.004353,0.435749,0.094938
17.310261,0.009991,0.004364,0.436789,0.095392
17.331858,0.009991,0.004374,0.437829,0.095847
17.353428,0.009991,0.004385,0.438867,0.096302
17.374973,0.009991,0.004395,0.439905,0.096758
17.396494,0.009991,0.004405,0.440942,0.097215
17.417988,0.009991,0.004416,0.441979,0.097673
17.439457,0.009991,0.004426,0.443014,0.098131
17.460901,0.009991,0.004436,0.444049,0.09859
17.482321,0.009991,0.004447,0.445082,0.099049
17.503716,0.009991,0.004457,0.446115,0.099509
17.525085,0.009991,0.004467,0.447147,0.09997
17.546431,0.009991,0.004478,0.448178,0.100432
17.567751,0.009991,0.004488,0.449209,0.100894
17.589046,0.009991,0.004498,0.450238,0.101357
17.610317,0.009991,0.004508,0.451266,0.101821
17.631563,0.009991,0.004519,0.452293,0.102285
17.652786,0.009991,0.004529,0.45332,0.102749
17.673985,0.009991,0.004539,0.454345,0.103215
17.695158,0.009991,0.004549,0.455369,0.10368
17.716309,0.009991,0.00456,0.456392,0.104147
17.737434,0.009991,0.00457,0.457414,0.104614
17.758535,0.009991,0.00458,0.458436,0.105082
17.779613,0.009991,0.00459,0.459456,0.10555
17.800669,0.009991,0.0046,0.460475,0.106018
17.821697,0.009991,0.004611,0.461493,0.106488
17.842703,0.009991,0.004621,0.46251,0.106958
17.863686,0.009991,0.004631,0.463526,0.107428
17.884645,0.009991,0.004641,0.464541,0.107899
17.905582,0.009991,0.004651,0.465554,0.10837
17.926497,0.009991,0.004661,0.466567,0.108843
17.947386,0.009991,0.004671,0.467579,0.109315
17.96825,0.009991,0.004681,0.46859,0.109788
17.989092,0.009991,0.004692,0.469599,0.110262
18.009911,0.009991,0.004702,0.470608,0.110736
18.030706,0.009991,0.004712,0.471616,0.111211
18.051479,0.009991,0.004722,0.472622,0.111686
18.072229,0.009991,0.004732,0.473627,0.112161
18.092957,0.009991,0.004742,0.474632,0.112638
18.113661,0.009991,0.004752,0.475635,0.113114
18.134342,0.009991,0.004762,0.476637,0.113592
18.155005,0.009991,0.004772,0.477639,0.114069
18.175644,0.009991,0.004782,0.478639,0.114547
18.19626,0.009991,0.004792,0.479638,0.115026
18.216854,0.009991,0.004802,0.480636,0.115505
18.237425,0.009991,0.004812,0.481633,0.115985
18.257973,0.009991,0.004822,0.482629,0.116465
18.2785,0.009991,0.004832,0.483624,0.116946
18.299006,0.009991,0.004842,0.484618,0.117427
18.319489,0.009991,0.004852,0.485611,0.117909
18.339949,0.009991,0.004861,0.486602,0.118391
18.360388,0.009991,0.004871,0.487593,0.118873
18.380806,0.009991,0.004881,0.488582,0.119356
18.401201,0.009991,0.004891,0.489571,0.11984
18.421576,0.009991,0.004901,0.490558,0.120324
18.441929,0.009991,0.004911,0.491545,0.120808
18.462259,0.009991,0.004921,0.49253,0.121293
18.482569,0.009991,0.00493,0.493514,0.121778
18.502857,0.009991,0.00494,0.494498,0.122264
18.523125,0.009991,0.00495,0.49548,0.12275
18.543371,0.009991,0.00496,0.496461,0.123237
18.563595,0.009991,0.00497,0.497441,0.123724
18.583799,0.009991,0.004979,0.498421,0.124212
18.603981,0.009991,0.004989,0.499399,0.124699
18.624144,0.009991,0.004999,0.500376,0.125188
18.644283,0.009991,0.005009,0.501352,0.125677
18.664404,0.009991,0.005019,0.502327,0.126166
18.684504,0.009991,0.005028,0.503301,0.126656
18.704582,0.009991,0.005038,0.504274,0.127146
18.72464,0.009991,0.005048,0.505247,0.127637
18.744677,0.009991,0.005057,0.506217,0.128128
18.764694,0.009991,0.005067,0.507187,0.128619
18.784691,0.009991,0.005077,0.508157,0.129112
18.804667,0.009991,0.005086,0.509125,0.129604
18.824623,0.009991,0.005096,0.510092,0.130097
18.844559,0.009991,0.005106,0.511058,0.13059
18.864473,0.009991,0.005115,0.512024,0.131084
18.884369,0.009991,0.005125,0.512988,0.131578
18.904243,0.009991,0.005135,0.513951,0.132073
18.924099,0.009991,0.005144,0.514913,0.132568
18.943933,0.009991,0.005154,0.515875,0.133063
18.963749,0.009991,0.005163,0.516835,0.133559
18.983545,0.009991,0.005173,0.517795,0.134056
19.003321,0.009991,0.005183,0.518753,0.134552
19.023077,0.009991,0.005192,0.51971,0.135049
19.042814,0.009991,0.005202,0.520666,0.135547
19.062531,0.009991,0.005211,0.521621,0.136044
19.082228,0.009991,0.005221,0.522576,0.136543
19.101906,0.009991,0.00523,0.523529,0.137042
19.121565,0.009991,0.00524,0.524482,0.137541
19.141205,0.009991,0.005249,0.525434,0.13804
19.160824,0.009991,0.005259,0.526385,0.13854
19.180424,0.009991,0.005268,0.527334,0.139041
19.200005,0.009991,0.005278,0.528283,0.139541
19.219566,0.009991,0.005287,0.529231,0.140043
19.239109,0.009991,0.005297,0.530178,0.140544
19.258633,0.009991,0.005306,0.531124,0.141046
19.278137,0.009991,0.005316,0.532069,0.141549
19.297623,0.009991,0.005325,0.533013,0.142052
19.317091,0.009991,0.005335,0.533956,0.142555
19.33654,0.009991,0.005344,0.534898,0.143058
19.35597,0.009991,0.005353,0.535839,0.143562
19.375381,0.009991,0.005363,0.536779,0.144066
19.394773,0.009991,0.005372,0.537719,0.144571
19.414148,0.009991,0.005381,0.538657,0.145076
19.433504,0.009991,0.005391,0.539595,0.145581
19.452841,0.009991,0.0054,0.540532,0.146087
19.472158,0.009991,0.00541,0.541467,0.146593
19.491459,0.009991,0.005419,0.542402,0.1471
19.51074,0.009991,0.005428,0.543336,0.147607
19.530005,0.009991,0.005438,0.544269,0.148114
19.54925,0.009991,0.005447,0.545201,0.148622
19.568478,0.009991,0.005456,0.546131,0.14913
19.587687,0.009991,0.005465,0.547062,0.149638
19.606878,0.009991,0.005475,0.547991,0.150147
19.626051,0.009991,0.005484,0.548919,0.150656
19.645206,0.009991,0.005493,0.549847,0.151166
19.664345,0.009991,0.005503,0.550774,0.151676
19.683464,0.009991,0.005512,0.5517,0.152186
19.702566,0.009991,0.005521,0.552624,0.152697
19.721651,0.009991,0.00553,0.553548,0.153208
19.740717,0.009991,0.005539,0.554471,0.153719
19.759766,0.009991,0.005549,0.555393,0.154231
19.778797,0.009991,0.005558,0.556315,0.154743
19.79781,0.009991,0.005567,0.557235,0.155256
19.816807,0.009991,0.005576,0.558155,0.155768
19.835785,0.009991,0.005585,0.559074,0.156282
19.854746,0.009991,0.005595,0.559991,0.156795
19.87369,0.009991,0.005604,0.560908,0.157309
19.892616,0.009991,0.005613,0.561825,0.157824
19.911526,0.009991,0.005622,0.56274,0.158338
19.930418,0.009991,0.005631,0.563654,0.158853
19.949293,0.009991,0.00564,0.564568,0.159368
19.968151,0.009991,0.005649,0.56548,0.159884
19.986992,0.009991,0.005659,0.566392,0.1604
20.005816,0.009991,0.005668,0.567304,0.160917
20.024622,0.009991,0.005677,0.568214,0.161433
20.043413,0.009991,0.005686,0.569123,0.16195
20.062185,0.009991,0.005695,0.570031,0.162468
20.080942,0.009991,0.005704,0.570939,0.162986
20.099682,0.009991,0.005713,0.571846,0.163504
20.118404,0.009991,0.005722,0.572752,0.164022
20.137112,0.009991,0.005731,0.573657,0.164541
20.1558,0.009991,0.00574,0.574561,0.16506
20.174473,0.009991,0.005749,0.575464,0.16558
20.19313,0.009991,0.005758,0.576367,0.166099
20.211769,0.009991,0.005767,0.577269,0.166619
20.230392,0.009991,0.005776,0.578169,0.16714
20.249001,0.009991,0.005785,0.579069,0.167661
20.26759,0.009991,0.005794,0.579969,0.168182
20.286163,0.009991,0.005803,0.580867,0.168703
20.304722,0.009991,0.005812,0.581765,0.169225
20.323263,0.009991,0.005821,0.582661,0.169747
20.341787,0.009991,0.00583,0.583557,0.17027
20.360296,0.009991,0.005839,0.584452,0.170792
20.37879,0.009991,0.005848,0.585347,0.171315
20.397268,0.009991,0.005857,0.58624,0.171839
20.415728,0.009991,0.005866,0.587133,0.172363
20.434172,0.009991,0.005875,0.588025,0.172887
20.4526,0.009991,0.005884,0.588917,0.173411
20.471014,0.009991,0.005892,0.589807,0.173936
20.489412,0.009991,0.005901,0.590696,0.174461
20.507795,0.009991,0.00591,0.591585,0.174986
20.526159,0.009991,0.005919,0.592472,0.175512
20.544508,0.009991,0.005928,0.593359,0.176038
20.562841,0.009991,0.005937,0.594246,0.176564
20.58116,0.009991,0.005946,0.595131,0.177091
20.599463,0.009991,0.005955,0.596016,0.177618
20.61775,0.009991,0.005963,0.5969,0.178145
20.636023,0.009991,0.005972,0.597783,0.178672
20.65428,0.009991,0.005981,0.598665,0.1792
20.672522,0.009991,0.00599,0.599546,0.179728
20.690748,0.009991,0.005999,0.600428,0.180257
20.70896,0.009991,0.006007,0.601308,0.180786
20.727156,0.009991,0.006016,0.602188,0.181315
20.745337,0.009991,0.006025,0.603066,0.181844
20.763502,0.009991,0.006034,0.603944,0.182374
20.781652,0.009991,0.006042,0.604821,0.182904
20.799788,0.009991,0.006051,0.605697,0.183434
20.817907,0.009991,0.00606,0.606573,0.183965
20.836012,0.009991,0.006069,0.607448,0.184496
20.854101,0.009991,0.006077,0.608322,0.185028
20.872175,0.009991,0.006086,0.609195,0.185559
20.890234,0.009991,0.006095,0.610068,0.186091
20.908278,0.009991,0.006104,0.610939,0.186624
20.926306,0.009991,0.006112,0.611811,0.187156
20.944319,0.009991,0.006121,0.612681,0.187689
20.962317,0.009991,0.00613,0.61355,0.188222
20.980299,0.009991,0.006138,0.614419,0.188755
20.998268,0.009991,0.006147,0.615287,0.189289
21.016224,0.009991,0.006156,0.616154,0.189823
21.034164,0.009991,0.006164,0.61702,0.190357
21.05209,0.009991,0.006173,0.617886,0.190891
21.07,0.009991,0.006182,0.618751,0.191426
21.087894,0.009991,0.00619,0.619615,0.191962
21.105776,0.009991,0.006199,0.620479,0.192497
21.123644,0.009991,0.006208,0.621342,0.193033
21.141497,0.009991,0.006216,0.622204,0.193569
21.159334,0.009991,0.006225,0.623065,0.194105
21.177156,0.009991,0.006233,0.623926,0.194642
21.194965,0.009991,0.006242,0.624785,0.195178
21.212761,0.009991,0.006251,0.625644,0.195715
21.230541,0.009991,0.006259,0.626502,0.196252
21.248306,0.009991,0.006268,0.62736,0.19679
21.266058,0.009991,0.006276,0.628217,0.197328
21.283796,0.009991,0.006285,0.629073,0.197866
21.301519,0.009991,0.006293,0.629928,0.198405
21.319227,0.009991,0.006302,0.630783,0.198944
21.336924,0.009991,0.00631,0.631637,0.199483
21.354605,0.009991,0.006319,0.632491,0.200022
21.372271,0.009991,0.006327,0.633343,0.200562
21.389925,0.009991,0.006336,0.634195,0.201102
21.407564,0.009991,0.006344,0.635047,0.201642
21.425188,0.009991,0.006353,0.635898,0.202183
21.442801,0.009991,0.006361,0.636748,0.202724
21.460398,0.009991,0.00637,0.637597,0.203265
21.477982,0.009991,0.006378,0.638445,0.203806
21.495552,0.009991,0.006387,0.639293,0.204348
21.513107,0.009991,0.006395,0.64014,0.20489
21.530651,0.009991,0.006404,0.640987,0.205432
21.54818,0.009991,0.006412,0.641832,0.205974
21.565695,0.009991,0.006421,0.642677,0.206517
21.583197,0.009991,0.006429,0.643521,0.20706
21.600683,0.009991,0.006438,0.644365,0.207603
21.618158,0.009991,0.006446,0.645208,0.208147
21.635618,0.009991,0.006454,0.64605,0.20869
21.653067,0.009991,0.006463,0.646891,0.209234
21.6705,0.009991,0.006471,0.647732,0.209778
21.687922,0.009991,0.00648,0.648572,0.210323
21.705328,0.009991,0.006488,0.649411,0.210868
21.722721,0.009991,0.006496,0.65025,0.211412
21.740101,0.009991,0.006505,0.651088,0.211958
21.757469,0.009991,0.006513,0.651926,0.212504
21.774822,0.009991,0.006521,0.652763,0.21305
21.792164,0.009991,0.00653,0.653599,0.213596
21.80949,0.009991,0.006538,0.654434,0.214142
21.826805,0.009991,0.006546,0.655269,0.214689
21.844105,0.009991,0.006555,0.656103,0.215236
21.861393,0.009991,0.006563,0.656936,0.215783
21.878668,0.009991,0.006571,0.657769,0.21633
21.895929,0.009991,0.00658,0.658601,0.216878
21.913177,0.009991,0.006588,0.659433,0.217426
21.930412,0.009991,0.006596,0.660264,0.217974
21.947636,0.009991,0.006605,0.661094,0.218523
21.964846,0.009991,0.006613,0.661923,0.219071
21.982042,0.009991,0.006621,0.662752,0.21962
21.999226,0.009991,0.00663,0.66358,0.220169
22.016396,0.009991,0.006638,0.664407,0.220718
22.033554,0.009991,0.006646,0.665234,0.221268
22.050699,0.009991,0.006654,0.66606,0.221818
22.067831,0.009991,0.006663,0.666885,0.222368
22.084951,0.009991,0.006671,0.66771,0.222918
22.102058,0.009991,0.006679,0.668534,0.223469
22.119152,0.009991,0.006687,0.669358,0.22402
22.136234,0.009991,0.006695,0.670181,0.224571
22.153303,0.009991,0.006704,0.671003,0.225123
22.170359,0.009991,0.006712,0.671825,0.225674
22.187403,0.009991,0.00672,0.672646,0.226226
22.204435,0.009991,0.006728,0.673466,0.226778
22.221455,0.009991,0.006736,0.674286,0.227331
22.238461,0.009991,0.006745,0.675105,0.227883
22.255455,0.009991,0.006753,0.675923,0.228436
22.272436,0.009991,0.006761,0.676742,0.22899
22.289406,0.009991,0.006769,0.677559,0.229543
22.306362,0.009991,0.006777,0.678376,0.230097
22.323307,0.009991,0.006785,0.679192,0.230651
22.340239,0.009991,0.006794,0.680007,0.231205
22.357159,0.009991,0.006802,0.680822,0.231759
22.374065,0.009991,0.00681,0.681636,0.232314
22.390961,0.009991,0.006818,0.68245,0.232869
22.407845,0.009991,0.006826,0.683262,0.233423
22.424715,0.009991,0.006834,0.684074,0.233978
22.441574,0.009991,0.006842,0.684885,0.234534
22.45842,0.009991,0.00685,0.685697,0.23509
22.475254,0.009991,0.006859,0.686507,0.235646
22.492077,0.009991,0.006867,0.687317,0.236202
22.508888,0.009991,0.006875,0.688125,0.236758
22.525686,0.009991,0.006883,0.688934,0.237315
22.542473,0.009991,0.006891,0.689742,0.237872
22.559248,0.009991,0.006899,0.690549,0.238429
22.57601,0.009991,0.006907,0.691355,0.238986
22.59276,0.009991,0.006915,0.692162,0.239544
22.609499,0.009991,0.006923,0.692967,0.240102
22.626226,0.009991,0.006931,0.693772,0.24066
22.642941,0.009991,0.006939,0.694576,0.241218
22.659643,0.009991,0.006947,0.695379,0.241776
22.676334,0.009991,0.006955,0.696182,0.242335
22.693014,0.009991,0.006963,0.696984,0.242894
22.709682,0.009991,0.006971,0.697786,0.243453
22.726339,0.009991,0.006979,0.698587,0.244012
22.742983,0.009991,0.006987,0.699387,0.244571
22.759615,0.009991,0.006995,0.700188,0.245132
22.776236,0.009991,0.007003,0.700988,0.245692
22.792845,0.009991,0.007011,0.701786,0.246252
22.809443,0.009991,0.007019,0.702584,0.246812
22.826029,0.009991,0.007027,0.703382,0.247373
22.842604,0.009991,0.007035,0.704179,0.247934
22.859167,0.009991,0.007043,0.704976,0.248495
22.875719,0.009991,0.007051,0.705771,0.249056
22.89226,0.009991,0.007059,0.706566,0.249618
22.908789,0.009991,0.007067,0.70736,0.250179
22.925306,0.009991,0.007075,0.708154,0.250741
22.941813,0.00999,0.007083,0.708947,0.251303
22.958307,0.00999,0.007091,0.70974,0.251865
22.974791,0.00999,0.007099,0.710531,0.252427
22.991262,0.00999,0.007106,0.711321,0.252989
23.007723,0.00999,0.007114,0.712112,0.253551
23.024172,0.00999,0.007122,0.7129,0.254113
23.040609,0.00999,0.00713,0.713688,0.254675
23.057035,0.00999,0.007138,0.714475,0.255237
23.073452,0.00999,0.007145,0.715259,0.255798
23.089857,0.00999,0.007153,0.716042,0.256358
23.106251,0.00999,0.007161,0.716823,0.256918
23.122633,0.009989,0.007168,0.717602,0.257477
23.139004,0.009989,0.007176,0.718378,0.258034
23.155363,0.009989,0.007183,0.719152,0.25859
23.171713,0.009988,0.007191,0.719923,0.259145
23.188051,0.009988,0.007198,0.720691,0.259698
23.204378,0.009987,0.007205,0.721456,0.260249
23.220694,0.009986,0.007212,0.722217,0.260799
23.237,0.009985,0.007219,0.722974,0.261346
23.253294,0.009984,0.007226,0.723727,0.26189
23.269577,0.009983,0.007233,0.724474,0.262432
23.285849,0.009982,0.007239,0.725217,0.26297
23.302111,0.009981,0.007246,0.725955,0.263506
23.318361,0.009979,0.007252,0.726688,0.264037
23.3346,0.009978,0.007258,0.727415,0.264566
23.35083,0.009976,0.007264,0.728137,0.265091
23.367048,0.009974,0.007269,0.728851,0.265612
23.383255,0.009971,0.007275,0.729561,0.26613
23.399452,0.009969,0.00728,0.730265,0.266643
23.415638,0.009967,0.007285,0.730962,0.267153
23.431812,0.009964,0.00729,0.731654,0.267658
23.447977,0.009961,0.007295,0.732338,0.26816
23.46413,0.009958,0.007299,0.733016,0.268656
23.480274,0.009955,0.007304,0.733688,0.269149
23.496407,0.009951,0.007308,0.734354,0.269638
23.512529,0.009947,0.007312,0.735014,0.270123
23.528641,0.009944,0.007315,0.735667,0.270603
23.544741,0.00994,0.007319,0.736314,0.271079
23.560831,0.009935,0.007322,0.736955,0.271552
23.576912,0.009931,0.007325,0.737591,0.27202
23.592981,0.009927,0.007328,0.738221,0.272485
23.609039,0.009922,0.007331,0.738845,0.272946
23.625088,0.009917,0.007333,0.739464,0.273403
23.641127,0.009912,0.007336,0.740076,0.273856
23.657154,0.009907,0.007338,0.740684,0.274307
23.67317,0.009902,0.00734,0.741286,0.274753
23.689177,0.009896,0.007342,0.741884,0.275196
23.705173,0.009891,0.007344,0.742476,0.275636
23.721159,0.009885,0.007345,0.743064,0.276072
23.737135,0.009879,0.007347,0.743646,0.276505
23.753101,0.009873,0.007348,0.744224,0.276935
23.769056,0.009867,0.007349,0.744797,0.277361
23.785002,0.009861,0.00735,0.745366,0.277785
23.800938,0.009854,0.007351,0.745929,0.278205
23.816862,0.009848,0.007351,0.746488,0.278622
23.832777,0.009841,0.007352,0.747043,0.279037
23.848682,0.009835,0.007352,0.747594,0.279449
23.864576,0.009828,0.007353,0.748141,0.279857
23.880461,0.009821,0.007353,0.748683,0.280263
23.896336,0.009814,0.007353,0.749221,0.280666
23.912199,0.009807,0.007353,0.749755,0.281066
23.928053,0.009799,0.007352,0.750286,0.281464
23.943897,0.009792,0.007352,0.750812,0.28186
23.95973,0.009785,0.007351,0.751336,0.282253
23.975554,0.009777,0.007351,0.751856,0.282643
23.991367,0.009769,0.00735,0.752371,0.283031
24.00717,0.009762,0.007349,0.752883,0.283416
24.022964,0.009754,0.007348,0.753391,0.283799
24.038748,0.009746,0.007347,0.753896,0.28418
24.054522,0.009738,0.007346,0.754397,0.284558
24.070286,0.00973,0.007345,0.754896,0.284934
24.086039,0.009721,0.007343,0.755392,0.285308
24.101784,0.009713,0.007342,0.755883,0.28568
24.117517,0.009705,0.00734,0.756371,0.286048
24.133242,0.009696,0.007339,0.756856,0.286415
24.148956,0.009688,0.007337,0.757338,0.286781
24.164661,0.009679,0.007335,0.757817,0.287143
24.180357,0.00967,0.007333,0.758293,0.287504
24.196041,0.009662,0.007331,0.758766,0.287863
24.211718,0.009653,0.007329,0.759236,0.28822
24.227383,0.009644,0.007327,0.759702,0.288574
24.24304,0.009635,0.007324,0.760167,0.288927
24.258686,0.009626,0.007322,0.760628,0.289278
24.274324,0.009617,0.007319,0.761087,0.289627
24.289951,0.009608,0.007317,0.761543,0.289974
24.305569,0.009598,0.007314,0.761996,0.290319
24.321177,0.009589,0.007311,0.762447,0.290662
24.336775,0.00958,0.007308,0.762894,0.291004
24.352364,0.00957,0.007305,0.763339,0.291343
24.367943,0.009561,0.007302,0.763781,0.29168
24.383512,0.009551,0.007299,0.76422,0.292016
24.399073,0.009542,0.007296,0.764657,0.29235
24.414623,0.009532,0.007293,0.765092,0.292683
24.430164,0.009522,0.007289,0.765525,0.293014
24.445696,0.009512,0.007286,0.765954,0.293343
24.46122,0.009502,0.007282,0.766381,0.29367
24.476732,0.009493,0.007279,0.766806,0.293995
24.492237,0.009483,0.007275,0.767228,0.294319
24.50773,0.009473,0.007272,0.767648,0.294642
24.523216,0.009462,0.007268,0.768066,0.294963
24.538691,0.009452,0.007264,0.768481,0.295282
24.554157,0.009442,0.00726,0.768895,0.2956
24.569614,0.009432,0.007256,0.769306,0.295916
24.585062,0.009422,0.007252,0.769714,0.29623
24.6005,0.009411,0.007248,0.77012,0.296543
24.615929,0.009401,0.007244,0.770525,0.296854
24.63135,0.009391,0.007239,0.770928,0.297165
24.646759,0.00938,0.007235,0.771327,0.297473
24.662161,0.009369,0.007231,0.771726,0.29778
24.677553,0.009359,0.007226,0.772122,0.298086
24.692936,0.009348,0.007222,0.772516,0.298391
24.708311,0.009338,0.007217,0.772907,0.298693
24.723675,0.009327,0.007213,0.773297,0.298994
24.739031,0.009316,0.007208,0.773685,0.299294
24.754377,0.009305,0.007203,0.77407,0.299593
24.769714,0.009295,0.007198,0.774454,0.299889
24.785044,0.009284,0.007193,0.774836,0.300185
24.800362,0.009273,0.007189,0.775216,0.30048
24.815672,0.009262,0.007184,0.775595,0.300774
24.830975,0.009251,0.007179,0.77597,0.301065
24.846266,0.00924,0.007173,0.776345,0.301356
24.861549,0.009229,0.007168,0.776717,0.301645
24.876823,0.009218,0.007163,0.777088,0.301933
24.892088,0.009207,0.007158,0.777457,0.30222
24.907345,0.009196,0.007153,0.777825,0.302506
24.922592,0.009185,0.007147,0.77819,0.30279
24.93783,0.009173,0.007142,0.778554,0.303073
24.95306,0.009162,0.007136,0.778915,0.303354
24.968281,0.009151,0.007131,0.779274,0.303634
24.983492,0.009139,0.007125,0.779631,0.303913
24.998695,0.009128,0.00712,0.779988,0.304191
25.013891,0.009117,0.007114,0.780343,0.304468
25.029076,0.009105,0.007108,0.780697,0.304744
25.044252,0.009094,0.007103,0.78105,0.305019
25.059422,0.009082,0.007097,0.7814,0.305293
25.074579,0.009071,0.007091,0.781749,0.305566
25.089729,0.009059,0.007085,0.782095,0.305836
25.104872,0.009048,0.007079,0.782441,0.306107
25.120005,0.009036,0.007073,0.782784,0.306375
25.135128,0.009025,0.007067,0.783126,0.306643
25.150244,0.009013,0.007061,0.783467,0.30691
25.165352,0.009001,0.007055,0.783805,0.307175
25.180449,0.00899,0.007049,0.784143,0.30744
25.195538,0.008978,0.007043,0.784479,0.307704
25.210619,0.008966,0.007037,0.784814,0.307966
25.225693,0.008954,0.007031,0.785147,0.308228
25.240755,0.008943,0.007024,0.785478,0.308488
25.25581,0.008931,0.007018,0.785808,0.308747
25.270857,0.008919,0.007012,0.786137,0.309006
25.285896,0.008907,0.007005,0.786464,0.309263
25.300924,0.008895,0.006999,0.78679,0.309519
25.315945,0.008883,0.006992,0.787114,0.309774
25.330957,0.008872,0.006986,0.787438,0.310029
25.345963,0.00886,0.006979,0.787759,0.310282
25.360958,0.008848,0.006973,0.788079,0.310534
25.375944,0.008836,0.006966,0.788398,0.310785
25.390923,0.008824,0.006959,0.788715,0.311036
25.405893,0.008812,0.006953,0.789031,0.311285
25.420856,0.0088,0.006946,0.789346,0.311534
25.435808,0.008788,0.006939,0.78966,0.311781
25.450752,0.008775,0.006932,0.789973,0.312028
25.465689,0.008763,0.006926,0.790283,0.312274
25.480618,0.008751,0.006919,0.790593,0.312518
25.495539,0.008739,0.006912,0.790902,0.312763
25.510448,0.008727,0.006905,0.791209,0.313006
25.525351,0.008715,0.006898,0.791515,0.313248
25.540245,0.008703,0.006891,0.79182,0.31349
25.555132,0.00869,0.006884,0.792124,0.31373
25.570011,0.008678,0.006877,0.792426,0.31397
25.584883,0.008666,0.00687,0.792727,0.314208
25.599743,0.008654,0.006863,0.793027,0.314446
25.614595,0.008641,0.006856,0.793326,0.314683
25.62944,0.008629,0.006848,0.793624,0.31492
25.644278,0.008617,0.006841,0.793921,0.315155
25.659107,0.008605,0.006834,0.794216,0.31539
25.673929,0.008592,0.006827,0.79451,0.315623
25.688742,0.00858,0.006819,0.794804,0.315856
25.703545,0.008568,0.006812,0.795095,0.316088
25.71834,0.008555,0.006805,0.795386,0.31632
25.733128,0.008543,0.006797,0.795675,0.31655
25.747908,0.008531,0.00679,0.795965,0.31678
25.76268,0.008518,0.006783,0.796251,0.317008
25.777445,0.008506,0.006775,0.796538,0.317237
25.792202,0.008493,0.006768,0.796824,0.317464
25.80695,0.008481,0.00676,0.797108,0.317691
25.821688,0.008469,0.006753,0.797392,0.317917
25.836418,0.008456,0.006745,0.797674,0.318142
25.851141,0.008444,0.006738,0.797955,0.318366
25.865856,0.008431,0.00673,0.798235,0.318589
25.880564,0.008419,0.006722,0.798513,0.318812
25.895264,0.008406,0.006715,0.798791,0.319034
25.909956,0.008394,0.006707,0.799069,0.319255
25.924641,0.008381,0.0067,0.799345,0.319476
25.939318,0.008369,0.006692,0.79962,0.319696
25.953987,0.008356,0.006684,0.799894,0.319915
25.968647,0.008344,0.006676,0.800167,0.320134
25.983297,0.008331,0.006669,0.800439,0.320352
25.99794,0.008319,0.006661,0.80071,0.320568
26.012575,0.008306,0.006653,0.800981,0.320785
26.027203,0.008294,0.006645,0.801249,0.321
26.041822,0.008281,0.006637,0.801519,0.321216
26.056435,0.008268,0.00663,0.801786,0.321431
26.071039,0.008256,0.006622,0.802053,0.321644
26.085636,0.008243,0.006614,0.802318,0.321857
26.100225,0.008231,0.006606,0.802583,0.32207
26.114807,0.008218,0.006598,0.802846,0.322281
26.129381,0.008206,0.00659,0.80311,0.322493
26.143948,0.008193,0.006582,0.803372,0.322703
26.158506,0.00818,0.006574,0.803633,0.322913
26.173058,0.008168,0.006566,0.803894,0.323123
26.187601,0.008155,0.006558,0.804153,0.323331
26.202137,0.008143,0.00655,0.804412,0.323539
26.216665,0.00813,0.006542,0.80467,0.323747
26.231186,0.008117,0.006534,0.804926,0.323953
26.245699,0.008105,0.006526,0.805182,0.324159
26.260204,0.008092,0.006518,0.805437,0.324364
26.274702,0.008079,0.006509,0.805692,0.32457
26.289192,0.008067,0.006501,0.805946,0.324774
26.303675,0.008054,0.006493,0.806198,0.324978
26.31815,0.008041,0.006485,0.80645,0.325181
26.332617,0.008029,0.006477,0.806701,0.325384
26.347076,0.008016,0.006469,0.806952,0.325585
26.361528,0.008004,0.00646,0.807202,0.325787
26.375973,0.007991,0.006452,0.80745,0.325987
26.390409,0.007978,0.006444,0.807699,0.326189
26.404839,0.007966,0.006436,0.807948,0.32639
26.41926,0.007953,0.006427,0.808194,0.326589
26.433674,0.00794,0.006419,0.80844,0.326788
26.44808,0.007928,0.006411,0.808685,0.326986
26.462479,0.007915,0.006403,0.808929,0.327183
26.47687,0.007902,0.006394,0.809173,0.327381
26.491253,0.00789,0.006386,0.809416,0.327577
26.505629,0.007877,0.006378,0.809659,0.327774
26.519997,0.007864,0.006369,0.8099,0.327969
26.534357,0.007852,0.006361,0.810141,0.328164
26.54871,0.007839,0.006353,0.810381,0.328359
26.563055,0.007826,0.006344,0.810621,0.328553
26.577393,0.007814,0.006336,0.810859,0.328747
26.591724,0.007801,0.006327,0.811098,0.32894
26.60605,0.007788,0.006319,0.811335,0.329132
26.620369,0.007776,0.00631,0.811571,0.329324
26.63468,0.007763,0.006302,0.811808,0.329516
26.648983,0.00775,0.006294,0.812044,0.329708
26.663279,0.007738,0.006285,0.812279,0.329898
26.677567,0.007725,0.006277,0.812513,0.330089
26.691847,0.007712,0.006268,0.812747,0.330279
26.70612,0.0077,0.00626,0.812979,0.330468
26.720385,0.007687,0.006251,0.813211,0.330656
26.734642,0.007674,0.006243,0.813443,0.330845
26.748892,0.007662,0.006234,0.813673,0.331032
26.763138,0.007649,0.006226,0.813903,0.331219
26.777376,0.007637,0.006217,0.814132,0.331405
26.791607,0.007624,0.006209,0.814361,0.331592
26.80583,0.007611,0.0062,0.81459,0.331778
26.820045,0.007599,0.006192,0.814817,0.331964
26.834253,0.007586,0.006183,0.815045,0.332149
26.848454,0.007573,0.006174,0.815272,0.332335
26.862646,0.007561,0.006166,0.815499,0.332519
26.876833,0.007548,0.006157,0.815724,0.332703
26.891014,0.007536,0.006149,0.815949,0.332886
26.905188,0.007523,0.00614,0.816174,0.33307
26.919353,0.00751,0.006131,0.816398,0.333253
26.933512,0.007498,0.006123,0.81662,0.333434
26.947662,0.007485,0.006114,0.816843,0.333616
26.961805,0.007473,0.006106,0.817065,0.333798
26.975941,0.00746,0.006097,0.817286,0.333979
26.990072,0.007447,0.006088,0.817508,0.33416
27.004196,0.007435,0.00608,0.817728,0.33434
27.018312,0.007422,0.006071,0.817948,0.33452
27.032421,0.00741,0.006062,0.818167,0.334699
27.046522,0.007397,0.006054,0.818386,0.334878
27.060616,0.007385,0.006045,0.818605,0.335057
27.074705,0.007372,0.006036,0.818822,0.335235
27.088787,0.00736,0.006028,0.819039,0.335413
27.102861,0.007347,0.006019,0.819257,0.335591
27.116928,0.007335,0.00601,0.819473,0.335768
27.130987,0.007322,0.006002,0.819689,0.335945
27.145039,0.007309,0.005993,0.819904,0.336121
27.159086,0.007297,0.005984,0.820119,0.336298
27.173126,0.007284,0.005976,0.820334,0.336474
27.187159,0.007272,0.005967,0.820548,0.33665
27.201183,0.00726,0.005958,0.820762,0.336825
27.2152,0.007247,0.00595,0.820975,0.337
27.229214,0.007235,0.005941,0.821188,0.337175
27.243219,0.007222,0.005932,0.8214,0.337349
27.257217,0.00721,0.005924,0.821611,0.337523
27.271208,0.007197,0.005915,0.821822,0.337696
27.285191,0.007185,0.005906,0.822033,0.337869
27.29917,0.007172,0.005897,0.822244,0.338042
27.313141,0.00716,0.005889,0.822453,0.338214
27.327105,0.007147,0.00588,0.822662,0.338386
27.341061,0.007135,0.005871,0.822871,0.338559
27.355011,0.007123,0.005862,0.823079,0.33873
27.368956,0.00711,0.005854,0.823287,0.338901
27.382893,0.007098,0.005845,0.823495,0.339072
27.396822,0.007085,0.005836,0.823702,0.339242
27.410746,0.007073,0.005828,0.823909,0.339413
27.424664,0.007061,0.005819,0.824116,0.339583
27.438574,0.007048,0.00581,0.824321,0.339753
27.452477,0.007036,0.005801,0.824527,0.339923
27.466373,0.007024,0.005793,0.824733,0.340092
27.480265,0.007011,0.005784,0.824938,0.340261
27.494148,0.006999,0.005775,0.825142,0.340429
27.508024,0.006987,0.005766,0.825346,0.340598
27.521896,0.006974,0.005758,0.825549,0.340766
27.535761,0.006962,0.005749,0.825752,0.340934
27.549618,0.00695,0.00574,0.825955,0.341101
27.563469,0.006938,0.005731,0.826158,0.341268
27.577314,0.006925,0.005723,0.82636,0.341435
27.591152,0.006913,0.005714,0.826562,0.341602
27.604986,0.006901,0.005705,0.826764,0.341769
27.618813,0.006888,0.005697,0.826966,0.341936
27.632633,0.006876,0.005688,0.827166,0.342102
27.646448,0.006864,0.005679,0.827366,0.342267
27.660255,0.006852,0.00567,0.827567,0.342433
27.674059,0.00684,0.005662,0.827767,0.342599
27.687855,0.006827,0.005653,0.827967,0.342765
27.701647,0.006815,0.005644,0.828166,0.342929
27.715431,0.006803,0.005635,0.828364,0.343094
27.729212,0.006791,0.005627,0.828562,0.343258
27.742987,0.006779,0.005618,0.828761,0.343422
27.756756,0.006767,0.005609,0.828959,0.343586
27.770521,0.006754,0.0056,0.829157,0.34375
27.784281,0.006742,0.005592,0.829353,0.343914
27.798035,0.00673,0.005583,0.829551,0.344077
27.811785,0.006718,0.005574,0.829748,0.344241
27.825529,0.006706,0.005566,0.829943,0.344403
27.839268,0.006694,0.005557,0.83014,0.344566
27.853003,0.006682,0.005548,0.830335,0.344728
27.866734,0.00667,0.005539,0.830531,0.344891
27.880459,0.006658,0.005531,0.830727,0.345053
27.89418,0.006646,0.005522,0.830922,0.345216
27.907898,0.006634,0.005513,0.831117,0.345378
27.92161,0.006621,0.005505,0.831311,0.345539
27.935318,0.006609,0.005496,0.831506,0.345701
27.949022,0.006597,0.005487,0.831701,0.345863
27.962723,0.006585,0.005478,0.831894,0.346024
27.976419,0.006573,0.00547,0.832088,0.346185
27.990112,0.006561,0.005461,0.832281,0.346346
28.003801,0.006549,0.005452,0.832474,0.346506
28.017487,0.006537,0.005444,0.832666,0.346666
28.031168,0.006526,0.005435,0.832859,0.346827
28.044846,0.006514,0.005426,0.833051,0.346987
28.058521,0.006502,0.005417,0.833243,0.347147
28.072193,0.00649,0.005409,0.833436,0.347308
28.085861,0.006478,0.0054,0.833628,0.347468
28.099525,0.006466,0.005391,0.83382,0.347628
28.113188,0.006454,0.005383,0.834011,0.347787
28.126846,0.006442,0.005374,0.834203,0.347947
28.140501,0.00643,0.005365,0.834394,0.348107
28.154154,0.006418,0.005357,0.834585,0.348266
28.167803,0.006406,0.005348,0.834775,0.348425
28.181448,0.006395,0.005339,0.834966,0.348584
28.195091,0.006383,0.005331,0.835157,0.348743
28.208733,0.006371,0.005322,0.835346,0.348902
28.22237,0.006359,0.005313,0.835536,0.349061
28.236006,0.006347,0.005305,0.835727,0.34922
28.249638,0.006335,0.005296,0.835916,0.349378
28.263268,0.006324,0.005287,0.836106,0.349536
28.276894,0.006312,0.005279,0.836294,0.349694
28.290518,0.0063,0.00527,0.836484,0.349852
28.30414,0.006288,0.005261,0.836672,0.35001
28.317759,0.006277,0.005253,0.836861,0.350168
28.331377,0.006265,0.005244,0.837049,0.350326
28.344992,0.006253,0.005235,0.837238,0.350484
28.358604,0.006241,0.005227,0.837427,0.350642
28.372215,0.00623,0.005218,0.837615,0.350799
28.385822,0.006218,0.005209,0.837804,0.350958
28.399429,0.006206,0.005201,0.837991,0.351115
28.413033,0.006194,0.005192,0.838179,0.351272
28.426634,0.006183,0.005183,0.838367,0.35143
28.440233,0.006171,0.005175,0.838555,0.351587
28.453831,0.006159,0.005166,0.838742,0.351744
28.467426,0.006148,0.005158,0.838929,0.351901
28.48102,0.006136,0.005149,0.839116,0.352058
28.494612,0.006125,0.00514,0.839305,0.352216
28.508202,0.006113,0.005132,0.839491,0.352372
28.52179,0.006101,0.005123,0.839678,0.35253
28.535376,0.00609,0.005115,0.839865,0.352687
28.54896,0.006078,0.005106,0.840052,0.352844
28.562542,0.006067,0.005097,0.840239,0.353001
28.576122,0.006055,0.005089,0.840426,0.353158
28.589703,0.006043,0.00508,0.840612,0.353315
28.603279,0.006032,0.005072,0.840799,0.353472
28.616856,0.00602,0.005063,0.840984,0.353627
28.630428,0.006009,0.005054,0.841171,0.353784
28.644001,0.005997,0.005046,0.841358,0.353941
28.657572,0.005986,0.005037,0.841544,0.354099
28.671141,0.005974,0.005029,0.841731,0.354255
28.68471,0.005963,0.00502,0.841917,0.354412
28.698275,0.005951,0.005012,0.842103,0.354569
28.71184,0.00594,0.005003,0.842289,0.354725
28.725405,0.005928,0.004995,0.842475,0.354882
28.738966,0.005917,0.004986,0.84266,0.355038
28.752527,0.005906,0.004978,0.842846,0.355195
28.766088,0.005894,0.004969,0.843031,0.355351
28.779646,0.005883,0.00496,0.843218,0.355508
28.793203,0.005871,0.004952,0.843403,0.355664
28.806761,0.00586,0.004943,0.843588,0.35582
28.820314,0.005849,0.004935,0.843774,0.355977
28.833868,0.005837,0.004926,0.84396,0.356134
28.847422,0.005826,0.004918,0.844144,0.35629
28.860971,0.005815,0.004909,0.844329,0.356446
28.874521,0.005803,0.004901,0.844516,0.356603
28.888071,0.005792,0.004893,0.844701,0.35676
28.901619,0.005781,0.004884,0.844886,0.356917
28.915165,0.005769,0.004876,0.845072,0.357074
28.928711,0.005758,0.004867,0.845258,0.35723
28.942257,0.005747,0.004859,0.845443,0.357387
28.955799,0.005736,0.00485,0.845629,0.357544
28.969341,0.005724,0.004842,0.845814,0.3577
28.982883,0.005713,0.004833,0.845998,0.357857
28.996426,0.005702,0.004825,0.846185,0.358014
29.009966,0.005691,0.004817,0.84637,0.358171
29.023504,0.00568,0.004808,0.846555,0.358328
29.037043,0.005668,0.0048,0.84674,0.358484
29.050581,0.005657,0.004791,0.846926,0.358642
29.064119,0.005646,0.004783,0.847111,0.358799
29.077654,0.005635,0.004775,0.847297,0.358957
29.091188,0.005624,0.004766,0.847483,0.359113
29.104723,0.005613,0.004758,0.847669,0.359271
29.118258,0.005602,0.004749,0.847854,0.359428
29.131792,0.005591,0.004741,0.84804,0.359586
29.145323,0.005579,0.004733,0.848225,0.359743
29.158854,0.005568,0.004724,0.848411,0.3599
29.172384,0.005557,0.004716,0.848596,0.360058
29.185915,0.005546,0.004708,0.848782,0.360215
29.199446,0.005535,0.004699,0.848968,0.360373
29.212976,0.005524,0.004691,0.849153,0.360531
29.226503,0.005513,0.004683,0.84934,0.360689
29.24003,0.005502,0.004674,0.849526,0.360847
29.253557,0.005491,0.004666,0.849713,0.361006
29.267084,0.00548,0.004658,0.849899,0.361164
29.280611,0.005469,0.004649,0.850085,0.361323
29.294138,0.005459,0.004641,0.850272,0.361481
29.307665,0.005448,0.004633,0.850458,0.36164
29.32119,0.005437,0.004625,0.850645,0.361799
29.334713,0.005426,0.004616,0.850832,0.361957
29.348236,0.005415,0.004608,0.851019,0.362116
29.361759,0.005404,0.0046,0.851206,0.362276
29.375282,0.005393,0.004592,0.851394,0.362436
29.388805,0.005382,0.004584,0.851581,0.362595
29.402328,0.005372,0.004575,0.851769,0.362755
29.415852,0.005361,0.004567,0.851956,0.362915
29.429375,0.00535,0.004559,0.852146,0.363076
29.442898,0.005339,0.004551,0.852335,0.363237
29.456421,0.005328,0.004543,0.852523,0.363397
29.469942,0.005318,0.004534,0.852711,0.363558
29.483461,0.005307,0.004526,0.8529,0.36372
29.496981,0.005296,0.004518,0.853089,0.36388
29.5105,0.005286,0.00451,0.853279,0.364042
29.524019,0.005275,0.004502,0.853468,0.364204
29.537539,0.005264,0.004494,0.853658,0.364366
29.551058,0.005254,0.004486,0.853848,0.364528
29.564577,0.005243,0.004478,0.854038,0.36469
29.578096,0.005232,0.00447,0.854228,0.364853
29.591616,0.005222,0.004462,0.854418,0.365015
29.605135,0.005211,0.004454,0.854608,0.365178
29.618654,0.005201,0.004445,0.854798,0.36534
29.632174,0.00519,0.004437,0.85499,0.365504
29.645693,0.00518,0.004429,0.855182,0.365668
29.659212,0.005169,0.004421,0.855374,0.365832
29.672731,0.005159,0.004413,0.855566,0.365996
29.686251,0.005148,0.004405,0.855758,0.366161
29.69977,0.005138,0.004398,0.855951,0.366326
29.713289,0.005127,0.00439,0.856145,0.366492
29.726809,0.005117,0.004382,0.856338,0.366657
29.740328,0.005106,0.004374,0.856532,0.366823
29.753847,0.005096,0.004366,0.856726,0.36699
29.767366,0.005086,0.004358,0.85692,0.367156
29.780886,0.005075,0.00435,0.857114,0.367322
29.794405,0.005065,0.004342,0.857309,0.367489
29.807924,0.005055,0.004334,0.857505,0.367657
29.821444,0.005044,0.004326,0.857701,0.367825
29.834963,0.005034,0.004319,0.857897,0.367994
29.848482,0.005024,0.004311,0.858095,0.368163
29.862001,0.005013,0.004303,0.858291,0.368332
29.875521,0.005003,0.004295,0.858488,0.368501
29.88904,0.004993,0.004287,0.858686,0.368671
29.902559,0.004983,0.00428,0.858884,0.368841
29.916079,0.004973,0.004272,0.859082,0.369011
29.929598,0.004963,0.004264,0.859281,0.369182
29.943117,0.004952,0.004256,0.85948,0.369353
29.956636,0.004942,0.004249,0.859681,0.369526
29.970156,0.004932,0.004241,0.859882,0.369698
29.983677,0.004922,0.004233,0.860083,0.369872
29.9972,0.004912,0.004226,0.860285,0.370045
30.010723,0.004902,0.004218,0.860487,0.370219
30.024246,0.004892,0.004211,0.860689,0.370393
30.037769,0.004882,0.004203,0.860892,0.370568
30.051292,0.004872,0.004195,0.861096,0.370743
30.064816,0.004862,0.004188,0.8613,0.370919
30.078339,0.004852,0.00418,0.861504,0.371094
30.091862,0.004842,0.004173,0.861709,0.371271
30.105385,0.004833,0.004165,0.861915,0.371449
30.118908,0.004823,0.004158,0.862122,0.371627
30.132431,0.004813,0.00415,0.862329,0.371805
30.145954,0.004803,0.004143,0.862536,0.371984
30.159481,0.004793,0.004135,0.862745,0.372164
30.173008,0.004784,0.004128,0.862954,0.372345
30.186535,0.004774,0.004121,0.863163,0.372525
30.200062,0.004764,0.004113,0.863374,0.372707
30.213589,0.004754,0.004106,0.863585,0.372889
30.227116,0.004745,0.004099,0.863796,0.373072
30.240643,0.004735,0.004091,0.864009,0.373255
30.254169,0.004726,0.004084,0.864221,0.373439
30.267696,0.004716,0.004077,0.864435,0.373624
30.281227,0.004706,0.004069,0.864649,0.373809
30.294758,0.004697,0.004062,0.864863,0.373994
30.308289,0.004687,0.004055,0.865079,0.374181
30.321819,0.004678,0.004048,0.865295,0.374368
30.33535,0.004668,0.004041,0.865513,0.374557
30.348881,0.004659,0.004033,0.86573,0.374744
30.362411,0.00465,0.004026,0.865949,0.374934
30.375942,0.00464,0.004019,0.866168,0.375123
30.389477,0.004631,0.004012,0.866388,0.375314
30.403011,0.004621,0.004005,0.866609,0.375505
30.416546,0.004612,0.003998,0.86683,0.375698
30.43008,0.004603,0.003991,0.867054,0.375891
30.443615,0.004594,0.003984,0.867276,0.376084
30.45715,0.004584,0.003977,0.8675,0.376278
30.470686,0.004575,0.00397,0.867724,0.376473
30.484224,0.004566,0.003963,0.86795,0.376668
30.497763,0.004557,0.003956,0.868176,0.376865
30.511301,0.004548,0.003949,0.868402,0.377061
30.524839,0.004539,0.003942,0.86863,0.377259
30.538378,0.00453,0.003935,0.868858,0.377457
30.551916,0.00452,0.003929,0.869088,0.377657
30.565458,0.004511,0.003922,0.869318,0.377857
30.579,0.004502,0.003915,0.869549,0.378058
30.592543,0.004493,0.003908,0.86978,0.378259
30.606085,0.004484,0.003902,0.870013,0.378461
30.619627,0.004476,0.003895,0.870246,0.378664
30.633171,0.004467,0.003888,0.87048,0.378867
30.646717,0.004458,0.003881,0.870715,0.379072
30.660263,0.004449,0.003875,0.87095,0.379277
30.673809,0.00444,0.003868,0.871186,0.379483
30.687355,0.004431,0.003861,0.871423,0.379689
30.700901,0.004422,0.003855,0.87166,0.379896
30.714451,0.004414,0.003848,0.871899,0.380104
30.728001,0.004405,0.003842,0.872138,0.380312
30.74155,0.004396,0.003835,0.872377,0.380521
30.7551,0.004387,0.003829,0.872617,0.380731
30.76865,0.004379,0.003822,0.872859,0.380942
30.782204,0.00437,0.003816,0.873102,0.381153
30.795757,0.004362,0.003809,0.873344,0.381365
30.809311,0.004353,0.003803,0.873587,0.381577
30.822865,0.004344,0.003796,0.873831,0.38179
30.836418,0.004336,0.00379,0.874074,0.382003
30.849976,0.004327,0.003783,0.874321,0.382218
30.863533,0.004319,0.003777,0.874567,0.382434
30.87709,0.00431,0.003771,0.874813,0.382649
30.890648,0.004302,0.003764,0.87506,0.382865
30.904207,0.004293,0.003758,0.875307,0.383082
30.917768,0.004285,0.003752,0.875556,0.383299
30.93133,0.004276,0.003745,0.875804,0.383517
30.944891,0.004268,0.003739,0.876054,0.383735
30.958452,0.00426,0.003733,0.876304,0.383954
30.972017,0.004251,0.003726,0.876554,0.384173
30.985582,0.004243,0.00372,0.876805,0.384394
30.999147,0.004235,0.003714,0.877057,0.384614
31.012712,0.004226,0.003708,0.877308,0.384835
31.026279,0.004218,0.003701,0.877561,0.385057
31.039848,0.00421,0.003695,0.877814,0.385279
31.053417,0.004201,0.003689,0.878068,0.385501
31.066986,0.004193,0.003683,0.878321,0.385724
31.080557,0.004185,0.003677,0.878575,0.385947
31.09413,0.004177,0.003671,0.878829,0.38617
31.107702,0.004168,0.003664,0.879083,0.386394
31.121275,0.00416,0.003658,0.879339,0.386618
31.134848,0.004152,0.003652,0.879594,0.386843
31.148424,0.004144,0.003646,0.87985,0.387068
31.162001,0.004136,0.00364,0.880106,0.387293
31.175577,0.004128,0.003634,0.880362,0.387519
31.189156,0.004119,0.003628,0.880619,0.387744
31.202736,0.004111,0.003622,0.880876,0.387971
31.216316,0.004103,0.003616,0.881133,0.388198
31.229897,0.004095,0.003609,0.881391,0.388425
31.243479,0.004087,0.003603,0.881649,0.388652
31.257063,0.004079,0.003597,0.881906,0.388879
31.270647,0.004071,0.003591,0.882166,0.389108
31.284231,0.004063,0.003585,0.882423,0.389335
31.297817,0.004055,0.003579,0.882682,0.389564
31.311405,0.004047,0.003573,0.88294,0.389792
31.324993,0.004039,0.003567,0.883201,0.390022
31.338581,0.004031,0.003561,0.883459,0.39025
31.352173,0.004023,0.003555,0.883718,0.390479
31.365765,0.004015,0.003549,0.883977,0.390708
31.379356,0.004007,0.003543,0.884236,0.390937
31.392948,0.003999,0.003537,0.884497,0.391167
31.406544,0.003991,0.003531,0.884756,0.391397
31.420139,0.003983,0.003525,0.885017,0.391627
31.433735,0.003975,0.003519,0.885277,0.391858
31.447332,0.003967,0.003513,0.885537,0.392088
31.460932,0.003959,0.003507,0.885797,0.392318
31.474531,0.003951,0.003501,0.886057,0.392549
31.488131,0.003944,0.003495,0.886319,0.39278
31.501734,0.003936,0.003489,0.886579,0.393011
31.515337,0.003928,0.003483,0.886839,0.393242
31.52894,0.00392,0.003477,0.8871,0.393473
31.542545,0.003912,0.003471,0.88736,0.393704
31.556152,0.003904,0.003465,0.887621,0.393936
31.569759,0.003896,0.00346,0.887882,0.394167
31.583366,0.003889,0.003454,0.888142,0.394398
31.596977,0.003881,0.003448,0.888403,0.39463
31.610588,0.003873,0.003442,0.888664,0.394862
31.624199,0.003865,0.003436,0.888925,0.395093
31.637812,0.003857,0.00343,0.889185,0.395325
31.651426,0.003849,0.003424,0.889446,0.395557
31.665041,0.003842,0.003418,0.889708,0.39579
31.678656,0.003834,0.003412,0.889968,0.396022
31.692274,0.003826,0.003406,0.890229,0.396253
31.705893,0.003818,0.0034,0.89049,0.396486
31.719511,0.003811,0.003394,0.890752,0.39672
31.733133,0.003803,0.003388,0.891013,0.396952
31.746756,0.003795,0.003383,0.891275,0.397185
31.760378,0.003787,0.003377,0.891536,0.397418
31.774002,0.00378,0.003371,0.891796,0.39765
31.787628,0.003772,0.003365,0.892058,0.397884
31.801254,0.003764,0.003359,0.892319,0.398117
31.814882,0.003757,0.003353,0.89258,0.398349
31.828512,0.003749,0.003347,0.892842,0.398583
31.842142,0.003741,0.003341,0.893103,0.398817
31.855772,0.003733,0.003335,0.893364,0.39905
31.869406,0.003726,0.003329,0.893625,0.399283
31.883039,0.003718,0.003324,0.893887,0.399517
31.896673,0.00371,0.003318,0.894147,0.39975
31.910311,0.003703,0.003312,0.894408,0.399982
31.923948,0.003695,0.003306,0.894669,0.400217
31.937586,0.003687,0.0033,0.89493,0.40045
31.951227,0.00368,0.003294,0.895192,0.400684
31.964869,0.003672,0.003288,0.895454,0.400919
31.97851,0.003665,0.003282,0.895715,0.401153
31.992155,0.003657,0.003277,0.895975,0.401386
32.005798,0.003649,0.003271,0.896237,0.401621
32.019447,0.003642,0.003265,0.896499,0.401855
32.033096,0.003634,0.003259,0.896759,0.402089
32.046745,0.003627,0.003253,0.897021,0.402323
32.060394,0.003619,0.003247,0.897282,0.402557
32.074043,0.003611,0.003241,0.897544,0.402792
32.087692,0.003604,0.003236,0.897805,0.403027
32.101349,0.003596,0.00323,0.898066,0.403261
32.115005,0.003589,0.003224,0.898327,0.403495
32.128662,0.003581,0.003218,0.898588,0.403731
32.142319,0.003574,0.003212,0.898849,0.403965
32.155975,0.003566,0.003206,0.899111,0.4042
32.169632,0.003558,0.0032,0.899372,0.404435
32.183296,0.003551,0.003195,0.899632,0.404669
32.19696,0.003543,0.003189,0.899893,0.404904
32.210625,0.003536,0.003183,0.900154,0.405139
32.224289,0.003528,0.003177,0.900416,0.405375
32.237953,0.003521,0.003171,0.900677,0.40561
32.251617,0.003513,0.003165,0.900938,0.405844
32.265289,0.003506,0.00316,0.901199,0.40608
32.278961,0.003498,0.003154,0.90146,0.406315
32.292633,0.003491,0.003148,0.901721,0.40655
32.306305,0.003484,0.003142,0.901983,0.406787
32.319977,0.003476,0.003136,0.902244,0.407022
32.333649,0.003469,0.00313,0.902505,0.407257
32.347328,0.003461,0.003125,0.902765,0.407493
32.361008,0.003454,0.003119,0.903027,0.407729
32.374687,0.003446,0.003113,0.903288,0.407965
32.388367,0.003439,0.003107,0.903549,0.4082
32.402046,0.003431,0.003101,0.903809,0.408436
32.41573,0.003424,0.003096,0.90407,0.408672
32.429417,0.003417,0.00309,0.904332,0.408908
32.443104,0.003409,0.003084,0.904593,0.409145
32.456791,0.003402,0.003078,0.904855,0.409381
32.470478,0.003394,0.003072,0.905116,0.409617
32.484165,0.003387,0.003067,0.905377,0.409854
32.497856,0.00338,0.003061,0.905639,0.410091
32.511551,0.003372,0.003055,0.905899,0.410326
32.525246,0.003365,0.003049,0.90616,0.410563
32.53894,0.003358,0.003043,0.906422,0.4108
32.552635,0.00335,0.003038,0.906682,0.411036
32.56633,0.003343,0.003032,0.906942,0.411272
32.580032,0.003336,0.003026,0.907203,0.411509
32.593735,0.003328,0.00302,0.907465,0.411746
32.607437,0.003321,0.003015,0.907726,0.411983
32.62114,0.003314,0.003009,0.907987,0.41222
32.634842,0.003306,0.003003,0.908248,0.412457
32.648548,0.003299,0.002997,0.908509,0.412694
32.662258,0.003292,0.002992,0.908771,0.412932
32.675968,0.003285,0.002986,0.909032,0.413169
32.689678,0.003277,0.00298,0.909293,0.413407
32.703388,0.00327,0.002974,0.909553,0.413643
32.717098,0.003263,0.002969,0.909814,0.41388
32.730812,0.003256,0.002963,0.910075,0.414118
32.74453,0.003248,0.002957,0.910335,0.414355
32.758247,0.003241,0.002951,0.910597,0.414593
32.771965,0.003234,0.002946,0.910858,0.414831
32.785683,0.003227,0.00294,0.911119,0.415069
32.7994,0.003219,0.002934,0.911379,0.415306
32.813126,0.003212,0.002928,0.91164,0.415544
32.826851,0.003205,0.002923,0.911901,0.415782
32.840576,0.003198,0.002917,0.912162,0.41602
32.854301,0.003191,0.002911,0.912423,0.416258
32.868027,0.003183,0.002905,0.912684,0.416496
32.881756,0.003176,0.0029,0.912944,0.416734
32.895489,0.003169,0.002894,0.913206,0.416972
32.909222,0.003162,0.002888,0.913467,0.417211
32.922955,0.003155,0.002883,0.913727,0.417448
32.936687,0.003148,0.002877,0.913987,0.417686
32.95042,0.00314,0.002871,0.914248,0.417924
32.964161,0.003133,0.002865,0.91451,0.418164
32.977901,0.003126,0.00286,0.914771,0.418403
32.991642,0.003119,0.002854,0.915031,0.418641
33.005383,0.003112,0.002848,0.915292,0.418879
33.019123,0.003105,0.002843,0.915552,0.419118
33.032867,0.003098,0.002837,0.915814,0.419357
33.046616,0.003091,0.002831,0.916075,0.419596
33.060364,0.003084,0.002826,0.916334,0.419834
33.074112,0.003076,0.00282,0.916595,0.420073
33.08786,0.003069,0.002814,0.916856,0.420312
33.101608,0.003062,0.002809,0.917117,0.420552
33.115364,0.003055,0.002803,0.917377,0.420791
33.12912,0.003048,0.002797,0.917638,0.42103
33.142876,0.003041,0.002792,0.917899,0.421269
33.156631,0.003034,0.002786,0.91816,0.421509
33.170387,0.003027,0.00278,0.918421,0.421748
33.184147,0.00302,0.002774,0.918681,0.421987
33.19791,0.003013,0.002769,0.918943,0.422228
33.211674,0.003006,0.002763,0.919203,0.422467
33.225437,0.002999,0.002757,0.919463,0.422706
33.239201,0.002992,0.002752,0.919723,0.422945
33.252964,0.002985,0.002746,0.919983,0.423184
33.266735,0.002978,0.002741,0.920244,0.423425
33.280506,0.002971,0.002735,0.920505,0.423665
33.294277,0.002964,0.002729,0.920766,0.423905
33.308048,0.002957,0.002724,0.921027,0.424145
33.321819,0.00295,0.002718,0.921288,0.424385
33.335594,0.002943,0.002712,0.921549,0.424626
33.349373,0.002936,0.002707,0.921808,0.424865
33.363152,0.002929,0.002701,0.92207,0.425106
33.37693,0.002922,0.002695,0.922331,0.425347
33.390709,0.002916,0.00269,0.922591,0.425587
33.404488,0.002909,0.002684,0.922851,0.425827
33.418274,0.002902,0.002679,0.923112,0.426068
33.43206,0.002895,0.002673,0.923373,0.426309
33.445847,0.002888,0.002667,0.923633,0.426549
33.459633,0.002881,0.002662,0.923893,0.426789
33.473419,0.002874,0.002656,0.924154,0.42703
33.487209,0.002867,0.002651,0.924414,0.427271
33.501003,0.00286,0.002645,0.924674,0.427511
33.514797,0.002854,0.002639,0.924935,0.427752
33.528591,0.002847,0.002634,0.925196,0.427993
33.542385,0.00284,0.002628,0.925456,0.428235
33.556179,0.002833,0.002623,0.925716,0.428475
33.569981,0.002826,0.002617,0.925977,0.428717
33.583782,0.002819,0.002611,0.926237,0.428957
33.597584,0.002813,0.002606,0.926497,0.429198
33.611385,0.002806,0.0026,0.926758,0.42944
33.625187,0.002799,0.002595,0.927018,0.429681
33.638992,0.002792,0.002589,0.927279,0.429923
33.652802,0.002785,0.002584,0.927538,0.430164
33.666611,0.002779,0.002578,0.927798,0.430405
33.68042,0.002772,0.002572,0.928059,0.430647
33.694229,0.002765,0.002567,0.92832,0.430889
33.708038,0.002758,0.002561,0.928581,0.431131
33.721855,0.002752,0.002556,0.928841,0.431373
33.735672,0.002745,0.00255,0.929102,0.431615
33.749489,0.002738,0.002545,0.929362,0.431857
33.763306,0.002731,0.002539,0.929621,0.432098
33.777122,0.002725,0.002534,0.929882,0.43234
33.790943,0.002718,0.002528,0.930142,0.432582
33.804768,0.002711,0.002523,0.930404,0.432825
33.818592,0.002704,0.002517,0.930663,0.433067
33.832417,0.002698,0.002511,0.930922,0.433308
33.846241,0.002691,0.002506,0.931183,0.433551
33.860065,0.002684,0.0025,0.931444,0.433794
33.873894,0.002678,0.002495,0.931705,0.434037
33.887726,0.002671,0.002489,0.931964,0.434278
33.901558,0.002664,0.002484,0.932224,0.434521
33.91539,0.002658,0.002478,0.932484,0.434763
33.929222,0.002651,0.002473,0.932745,0.435006
33.943054,0.002644,0.002467,0.933004,0.435248
33.956894,0.002638,0.002462,0.933263,0.43549
33.970734,0.002631,0.002456,0.933523,0.435733
33.984573,0.002625,0.002451,0.933783,0.435976
33.998413,0.002618,0.002445,0.934043,0.436218
34.012253,0.002611,0.00244,0.934304,0.436462
34.026093,0.002605,0.002434,0.934563,0.436704
34.03994,0.002598,0.002429,0.934823,0.436947
34.053787,0.002592,0.002423,0.935083,0.43719
34.067635,0.002585,0.002418,0.935344,0.437434
34.081482,0.002579,0.002412,0.935604,0.437678
34.095329,0.002572,0.002407,0.935864,0.437921
34.109177,0.002565,0.002402,0.936124,0.438164
34.123032,0.002559,0.002396,0.936384,0.438408
34.136887,0.002552,0.002391,0.936645,0.438652
34.150742,0.002546,0.002385,0.936904,0.438895
34.164597,0.002539,0.00238,0.937164,0.439138
34.178452,0.002533,0.002374,0.937423,0.439381
34.192307,0.002526,0.002369,0.937683,0.439624
34.206165,0.00252,0.002363,0.937943,0.439869
34.220028,0.002513,0.002358,0.938204,0.440113
34.233891,0.002507,0.002353,0.938464,0.440357
34.247753,0.0025,0.002347,0.938723,0.4406
34.261616,0.002494,0.002342,0.938982,0.440844
34.275478,0.002487,0.002336,0.939242,0.441088
34.289341,0.002481,0.002331,0.939502,0.441332
34.303211,0.002475,0.002325,0.939763,0.441577
34.317081,0.002468,0.00232,0.940022,0.441821
34.330952,0.002462,0.002315,0.940282,0.442065
34.344822,0.002455,0.002309,0.940542,0.442309
34.358692,0.002449,0.002304,0.940802,0.442554
34.372562,0.002442,0.002298,0.941061,0.442798
34.386436,0.002436,0.002293,0.941322,0.443043
34.400314,0.00243,0.002288,0.941582,0.443288
34.414192,0.002423,0.002282,0.941842,0.443533
34.42807,0.002417,0.002277,0.942102,0.443778
34.441948,0.00241,0.002272,0.942363,0.444024
34.455826,0.002404,0.002266,0.942623,0.444269
34.469704,0.002398,0.002261,0.942882,0.444514
34.483585,0.002391,0.002255,0.943141,0.444758
34.497471,0.002385,0.00225,0.943401,0.445003
34.511356,0.002379,0.002245,0.94366,0.445247
34.525242,0.002372,0.002239,0.943919,0.445491
34.539127,0.002366,0.002234,0.944179,0.445737
34.553013,0.00236,0.002229,0.944438,0.445982
34.566898,0.002353,0.002223,0.944697,0.446227
34.580784,0.002347,0.002218,0.944956,0.446471
34.594673,0.002341,0.002213,0.945215,0.446716
34.608566,0.002335,0.002207,0.945475,0.446961
34.622459,0.002328,0.002202,0.945734,0.447206
34.636353,0.002322,0.002197,0.945992,0.44745
34.650246,0.002316,0.002191,0.946253,0.447697
34.664139,0.002309,0.002186,0.946511,0.447942
34.678032,0.002303,0.002181,0.946772,0.448188
34.691925,0.002297,0.002175,0.94703,0.448433
34.705818,0.002291,0.00217,0.947291,0.44868
34.719719,0.002285,0.002165,0.94755,0.448925
34.73362,0.002278,0.002159,0.947809,0.449171
34.74752,0.002272,0.002154,0.948067,0.449415
34.761421,0.002266,0.002149,0.948327,0.449662
34.775322,0.00226,0.002144,0.948586,0.449908
34.789223,0.002254,0.002138,0.948845,0.450153
34.803123,0.002247,0.002133,0.949104,0.450399
34.817024,0.002241,0.002128,0.949363,0.450645
34.830925,0.002235,0.002122,0.949621,0.45089
34.84483,0.002229,0.002117,0.94988,0.451136
34.858738,0.002223,0.002112,0.95014,0.451383
34.872646,0.002217,0.002107,0.950398,0.451628
34.886555,0.00221,0.002101,0.950657,0.451874
34.900463,0.002204,0.002096,0.950914,0.452119
34.914371,0.002198,0.002091,0.951174,0.452366
34.92828,0.002192,0.002086,0.951432,0.452611
34.942188,0.002186,0.00208,0.951691,0.452858
34.956097,0.00218,0.002075,0.951948,0.453103
34.970005,0.002174,0.00207,0.952207,0.453349
34.983913,0.002168,0.002065,0.952466,0.453596
34.997826,0.002162,0.00206,0.952726,0.453843
35.011742,0.002156,0.002054,0.952984,0.454089
35.025658,0.00215,0.002049,0.953242,0.454335
35.039574,0.002144,0.002044,0.9535,0.454581
35.05349,0.002138,0.002039,0.953758,0.454827
35.067406,0.002132,0.002034,0.954016,0.455073
35.081322,0.002126,0.002028,0.954274,0.45532
35.095238,0.00212,0.002023,0.954533,0.455566
35.109154,0.002114,0.002018,0.954791,0.455813
35.12307,0.002108,0.002013,0.955049,0.456059
35.136986,0.002102,0.002008,0.955308,0.456307
35.150902,0.002096,0.002002,0.955566,0.456553
35.164818,0.00209,0.001997,0.955824,0.4568
35.178734,0.002084,0.001992,0.956083,0.457047
35.192657,0.002078,0.001987,0.956341,0.457294
35.206581,0.002072,0.001982,0.956599,0.457541
35.220505,0.002066,0.001977,0.956857,0.457788
35.234428,0.00206,0.001971,0.957115,0.458034
35.248352,0.002054,0.001966,0.957373,0.458282
35.262276,0.002048,0.001961,0.957632,0.458529
35.276199,0.002042,0.001956,0.957889,0.458776
35.290123,0.002036,0.001951,0.958146,0.459022
35.304047,0.00203,0.001946,0.958403,0.459268
35.31797,0.002024,0.001941,0.958662,0.459516
35.331894,0.002019,0.001936,0.95892,0.459764
35.345818,0.002013,0.00193,0.959178,0.460011
35.359741,0.002007,0.001925,0.959437,0.46026
35.373665,0.002001,0.00192,0.959696,0.460508
35.387589,0.001995,0.001915,0.959953,0.460755
35.401512,0.001989,0.00191,0.960209,0.461001
35.415436,0.001983,0.001905,0.960467,0.461248
35.429367,0.001978,0.0019,0.960725,0.461496
35.443298,0.001972,0.001895,0.960982,0.461743
35.45723,0.001966,0.00189,0.961239,0.461991
35.471161,0.00196,0.001885,0.961496,0.462237
35.485092,0.001954,0.00188,0.961754,0.462485
35.499023,0.001949,0.001875,0.962012,0.462733
35.512955,0.001943,0.00187,0.962268,0.46298
35.526886,0.001937,0.001864,0.962526,0.463229
35.540817,0.001931,0.001859,0.962784,0.463477
35.554749,0.001926,0.001854,0.963042,0.463725
35.56868,0.00192,0.001849,0.963298,0.463971
35.582611,0.001914,0.001844,0.963555,0.464219
35.596542,0.001908,0.001839,0.963814,0.464469
35.610474,0.001903,0.001834,0.96407,0.464716
35.624405,0.001897,0.001829,0.964328,0.464964
35.638336,0.001891,0.001824,0.964584,0.465211
35.652267,0.001886,0.001819,0.964841,0.465459
35.666199,0.00188,0.001814,0.965097,0.465706
35.68013,0.001874,0.001809,0.965355,0.465955
35.694061,0.001869,0.001804,0.965611,0.466202
35.707993,0.001863,0.001799,0.965867,0.466449
35.721928,0.001857,0.001794,0.966125,0.466699
35.735867,0.001852,0.001789,0.966381,0.466946
35.749805,0.001846,0.001784,0.966637,0.467194
35.763744,0.00184,0.001779,0.966895,0.467443
35.777683,0.001835,0.001774,0.967152,0.467692
35.791622,0.001829,0.001769,0.967408,0.467939
35.805561,0.001823,0.001764,0.967667,0.468189
35.8195,0.001818,0.00176,0.967923,0.468437
35.833439,0.001812,0.001755,0.968179,0.468685
35.847378,0.001807,0.00175,0.968435,0.468933
35.861317,0.001801,0.001745,0.96869,0.46918
35.875256,0.001796,0.00174,0.968946,0.469428
35.889194,0.00179,0.001735,0.969202,0.469676
35.903133,0.001784,0.00173,0.969459,0.469925
35.917072,0.001779,0.001725,0.969715,0.470173
35.931011,0.001773,0.00172,0.969972,0.470423
35.94495,0.001768,0.001715,0.970228,0.470671
35.958889,0.001762,0.00171,0.970484,0.47092
35.972828,0.001757,0.001705,0.970739,0.471167
35.986767,0.001751,0.0017,0.970995,0.471415
36.000706,0.001746,0.001696,0.971248,0.471662
36.014645,0.00174,0.001691,0.971504,0.47191
36.028584,0.001735,0.001686,0.97176,0.472159
36.042526,0.001729,0.001681,0.972017,0.472409
36.056473,0.001724,0.001676,0.972273,0.472658
36.070419,0.001718,0.001671,0.972529,0.472906
36.084366,0.001713,0.001666,0.972785,0.473155
36.098312,0.001708,0.001662,0.97304,0.473403
36.112259,0.001702,0.001657,0.973296,0.473652
36.126205,0.001697,0.001652,0.973551,0.473901
36.140152,0.001691,0.001647,0.973807,0.47415
36.154099,0.001686,0.001642,0.974064,0.4744
36.168045,0.001681,0.001637,0.974319,0.474649
36.181992,0.001675,0.001633,0.974573,0.474896
36.195938,0.00167,0.001628,0.97483,0.475146
36.209885,0.001664,0.001623,0.975086,0.475397
36.223831,0.001659,0.001618,0.97534,0.475644
36.237778,0.001654,0.001613,0.975595,0.475893
36.251724,0.001648,0.001609,0.975851,0.476143
36.265671,0.001643,0.001604,0.976106,0.476392
36.279617,0.001638,0.001599,0.976362,0.476641
36.293564,0.001632,0.001594,0.976617,0.47689
36.30751,0.001627,0.001589,0.976873,0.47714
36.321457,0.001622,0.001585,0.977126,0.477387
36.335403,0.001616,0.00158,0.97738,0.477636
36.34935,0.001611,0.001575,0.977635,0.477885
36.3633,0.001606,0.00157,0.977889,0.478134
36.377254,0.001601,0.001566,0.978144,0.478383
36.391209,0.001595,0.001561,0.978399,0.478632
36.405163,0.00159,0.001556,0.978654,0.478882
36.419117,0.001585,0.001551,0.978908,0.47913
36.433071,0.00158,0.001547,0.979162,0.479379
36.447025,0.001574,0.001542,0.979417,0.479629
36.460979,0.001569,0.001537,0.979671,0.479878
36.474934,0.001564,0.001533,0.979926,0.480127
36.488888,0.001559,0.001528,0.98018,0.480376
36.502842,0.001554,0.001523,0.980434,0.480625
36.516796,0.001548,0.001518,0.980688,0.480875
36.53075,0.001543,0.001514,0.980941,0.481123
36.544704,0.001538,0.001509,0.981196,0.481373
36.558659,0.001533,0.001504,0.98145,0.481622
36.572613,0.001528,0.0015,0.981705,0.481872
36.586567,0.001522,0.001495,0.981958,0.482121
36.600521,0.001517,0.00149,0.982213,0.482371
36.614475,0.001512,0.001486,0.982466,0.482619
36.628429,0.001507,0.001481,0.98272,0.482869
36.642384,0.001502,0.001476,0.982973,0.483117
36.656338,0.001497,0.001472,0.983227,0.483367
36.670296,0.001492,0.001467,0.98348,0.483617
36.684258,0.001487,0.001463,0.983735,0.483867
36.698219,0.001482,0.001458,0.983989,0.484117
36.712181,0.001477,0.001453,0.984242,0.484366
36.726143,0.001471,0.001449,0.984496,0.484617
36.740105,0.001466,0.001444,0.984752,0.484868
36.754066,0.001461,0.001439,0.985005,0.485117
36.768028,0.001456,0.001435,0.985257,0.485366
36.78199,0.001451,0.00143,0.98551,0.485615
36.795952,0.001446,0.001426,0.985763,0.485865
36.809914,0.001441,0.001421,0.986016,0.486114
36.823875,0.001436,0.001417,0.986269,0.486364
36.837837,0.001431,0.001412,0.986523,0.486614
36.851799,0.001426,0.001407,0.986777,0.486864
36.865761,0.001421,0.001403,0.987029,0.487113
36.879723,0.001416,0.001398,0.987282,0.487363
36.893684,0.001411,0.001394,0.987534,0.487612
36.907646,0.001406,0.001389,0.987786,0.487861
36.921608,0.001401,0.001385,0.988038,0.48811
36.93557,0.001396,0.00138,0.988292,0.48836
36.949532,0.001392,0.001376,0.988544,0.488609
36.963493,0.001387,0.001371,0.988797,0.48886
36.977463,0.001382,0.001367,0.98905,0.48911
36.991432,0.001377,0.001362,0.989303,0.48936
37.005402,0.001372,0.001358,0.989555,0.489609
37.019371,0.001367,0.001353,0.989807,0.489859
37.03334,0.001362,0.001349,0.990058,0.490108
37.04731,0.001357,0.001344,0.99031,0.490357
37.061279,0.001352,0.00134,0.990563,0.490608
37.075249,0.001347,0.001335,0.990816,0.490858
37.089218,0.001343,0.001331,0.991067,0.491107
37.103188,0.001338,0.001326,0.991319,0.491357
37.117157,0.001333,0.001322,0.991572,0.491607
37.131126,0.001328,0.001317,0.991825,0.491858
37.145096,0.001323,0.001313,0.992077,0.492109
37.159065,0.001318,0.001308,0.992329,0.492358
37.173035,0.001314,0.001304,0.99258,0.492607
37.187004,0.001309,0.001299,0.992831,0.492857
37.200974,0.001304,0.001295,0.993084,0.493108
37.214943,0.001299,0.001291,0.993335,0.493357
37.228912,0.001294,0.001286,0.993587,0.493608
37.242882,0.00129,0.001282,0.993838,0.493857
37.256851,0.001285,0.001277,0.99409,0.494108
37.270828,0.00128,0.001273,0.994342,0.494358
37.284805,0.001276,0.001269,0.994594,0.494609
37.298782,0.001271,0.001264,0.994845,0.494859
37.312759,0.001266,0.00126,0.995097,0.495109
37.326736,0.001261,0.001255,0.995348,0.495359
37.340714,0.001257,0.001251,0.9956,0.49561
37.354691,0.001252,0.001247,0.995851,0.49586
37.368668,0.001247,0.001242,0.996102,0.49611
37.382645,0.001243,0.001238,0.996354,0.49636
37.396622,0.001238,0.001234,0.996606,0.496612
37.410599,0.001233,0.001229,0.996857,0.496862
37.424576,0.001229,0.001225,0.997108,0.497112
37.438553,0.001224,0.001221,0.997358,0.497362
37.45253,0.001219,0.001216,0.99761,0.497613
37.466507,0.001215,0.001212,0.997861,0.497863
37.480484,0.00121,0.001208,0.998112,0.498114
37.494461,0.001205,0.001203,0.998362,0.498363
37.508438,0.001201,0.001199,0.998614,0.498615
37.522415,0.001196,0.001195,0.998864,0.498865
37.536392,0.001192,0.001191,0.999115,0.499115
37.550377,0.001187,0.001186,0.999364,0.499364
37.564362,0.001182,0.001182,0.999614,0.499614
37.578346,0.001178,0.001178,0.999864,0.499864
37.592331,0.001173,0.001173,1.000115,0.500115
37.606316,0.001169,0.001169,1.000364,0.500364
37.6203,0.001164,0.001165,1.000615,0.500615
37.634285,0.00116,0.001161,1.000866,0.500866
37.64827,0.001155,0.001156,1.001116,0.501117
37.662254,0.001151,0.001152,1.001366,0.501367
37.676239,0.001146,0.001148,1.001616,0.501618
37.690224,0.001142,0.001144,1.001867,0.501869
37.704208,0.001137,0.00114,1.002117,0.502119
37.718193,0.001133,0.001135,1.002366,0.502369
37.732178,0.001128,0.001131,1.002618,0.502621
37.746162,0.001124,0.001127,1.002867,0.502871
37.760147,0.001119,0.001123,1.003117,0.503122
37.774132,0.001115,0.001119,1.003368,0.503373
37.788116,0.00111,0.001114,1.003617,0.503623
37.802101,0.001106,0.00111,1.003868,0.503876
37.81609,0.001102,0.001106,1.004116,0.504125
37.830082,0.001097,0.001102,1.004366,0.504376
37.844074,0.001093,0.001098,1.004615,0.504626
37.858067,0.001088,0.001094,1.004865,0.504877
37.872059,0.001084,0.001089,1.005116,0.505129
37.886051,0.001079,0.001085,1.005364,0.505378
37.900043,0.001075,0.001081,1.005612,0.505628
37.914036,0.001071,0.001077,1.00586,0.505878
37.928028,0.001066,0.001073,1.006111,0.50613
37.94202,0.001062,0.001069,1.006359,0.50638
37.956013,0.001058,0.001065,1.006608,0.50663
37.970005,0.001053,0.001061,1.006858,0.506881
37.983997,0.001049,0.001056,1.007107,0.507133
37.99799,0.001045,0.001052,1.007355,0.507382
38.011982,0.00104,0.001048,1.007603,0.507632
38.025974,0.001036,0.001044,1.007852,0.507883
38.039967,0.001032,0.00104,1.008101,0.508133
38.053959,0.001027,0.001036,1.008349,0.508384
38.067951,0.001023,0.001032,1.008598,0.508635
38.081944,0.001019,0.001028,1.008847,0.508886
38.095943,0.001015,0.001024,1.009096,0.509137
38.109943,0.00101,0.00102,1.009344,0.509388
38.123943,0.001006,0.001016,1.009593,0.509639
38.137943,0.001002,0.001012,1.009841,0.509889
38.151943,0.000998,0.001008,1.010089,0.51014
38.165943,0.000993,0.001004,1.010337,0.51039
38.179943,0.000989,0.001,1.010584,0.51064
38.193943,0.000985,0.000996,1.010833,0.510891
38.207943,0.000981,0.000992,1.011081,0.511143
38.221943,0.000977,0.000988,1.011328,0.511392
38.235943,0.000972,0.000984,1.011577,0.511644
38.249943,0.000968,0.00098,1.011824,0.511893
38.263943,0.000964,0.000976,1.01207,0.512143
38.277943,0.00096,0.000972,1.012316,0.512392
38.291943,0.000956,0.000968,1.012563,0.512642
38.305943,0.000952,0.000964,1.012811,0.512893
38.319942,0.000947,0.00096,1.013057,0.513142
38.333942,0.000943,0.000956,1.013303,0.513392
38.347946,0.000939,0.000952,1.013549,0.513641
38.361954,0.000935,0.000948,1.013796,0.513892
38.375961,0.000931,0.000944,1.014042,0.51414
38.389969,0.000927,0.00094,1.014287,0.514389
38.403976,0.000923,0.000936,1.014537,0.514642
38.417984,0.000919,0.000932,1.014783,0.514892
38.431992,0.000914,0.000928,1.015029,0.515142
38.445999,0.00091,0.000924,1.015275,0.515392
38.460007,0.000906,0.00092,1.015521,0.515641
38.474014,0.000902,0.000916,1.015764,0.515889
38.488022,0.000898,0.000913,1.016009,0.516137
38.502029,0.000894,0.000909,1.016255,0.516387
38.516037,0.00089,0.000905,1.0165,0.516636
38.530045,0.000886,0.000901,1.016743,0.516883
38.544052,0.000882,0.000897,1.016986,0.51713
38.55806,0.000878,0.000893,1.017232,0.51738
38.572067,0.000874,0.000889,1.017476,0.517629
38.586075,0.00087,0.000885,1.017719,0.517876
38.600082,0.000866,0.000882,1.017965,0.518126
38.614098,0.000862,0.000878,1.018208,0.518373
38.628113,0.000858,0.000874,1.018451,0.518622
38.642128,0.000854,0.00087,1.018696,0.518871
38.656143,0.00085,0.000866,1.01894,0.519119
38.670158,0.000846,0.000862,1.019183,0.519367
38.684174,0.000842,0.000859,1.019425,0.519614
38.698189,0.000838,0.000855,1.019668,0.519862
38.712204,0.000834,0.000851,1.01991,0.520108
38.726219,0.00083,0.000847,1.020152,0.520355
38.740234,0.000827,0.000843,1.020394,0.520602
38.75425,0.000823,0.00084,1.020635,0.520848
38.768265,0.000819,0.000836,1.020875,0.521093
38.78228,0.000815,0.000832,1.021116,0.521338
38.796295,0.000811,0.000828,1.021358,0.521586
38.81031,0.000807,0.000824,1.021599,0.521832
38.824326,0.000803,0.000821,1.021838,0.522077
38.838341,0.000799,0.000817,1.022078,0.522322
38.85236,0.000795,0.000813,1.022317,0.522566
38.866383,0.000792,0.000809,1.022556,0.522811
38.880405,0.000788,0.000806,1.022796,0.523056
38.894428,0.000784,0.000802,1.023035,0.523301
38.908451,0.00078,0.000798,1.023274,0.523545
38.922474,0.000776,0.000794,1.023513,0.52379
38.936497,0.000772,0.000791,1.023751,0.524033
38.95052,0.000768,0.000787,1.023989,0.524276
38.964542,0.000765,0.000783,1.024227,0.52452
38.978565,0.000761,0.00078,1.024465,0.524764
38.992588,0.000757,0.000776,1.024702,0.525007
39.006611,0.000753,0.000772,1.024939,0.52525
39.020634,0.00075,0.000768,1.025176,0.525493
39.034657,0.000746,0.000765,1.025411,0.525734
39.048679,0.000742,0.000761,1.025648,0.525976
39.062702,0.000738,0.000757,1.025885,0.52622
39.076725,0.000735,0.000754,1.026121,0.526462
39.090748,0.000731,0.00075,1.026357,0.526704
39.104778,0.000727,0.000746,1.02659,0.526944
39.118809,0.000723,0.000743,1.026825,0.527185
39.132839,0.00072,0.000739,1.02706,0.527426
39.14687,0.000716,0.000735,1.027295,0.527667
39.1609,0.000712,0.000732,1.027529,0.527908
39.174931,0.000708,0.000728,1.027763,0.528148
39.188961,0.000705,0.000724,1.027999,0.528391
39.202991,0.000701,0.000721,1.028233,0.528632
39.217022,0.000697,0.000717,1.028464,0.528869
39.231052,0.000694,0.000714,1.028695,0.529107
39.245083,0.00069,0.00071,1.028927,0.529345
39.259113,0.000686,0.000706,1.029162,0.529587
39.273144,0.000683,0.000703,1.029394,0.529826
39.287174,0.000679,0.000699,1.029625,0.530063
39.301205,0.000676,0.000696,1.029856,0.530302
39.315235,0.000672,0.000692,1.030089,0.530542
39.329266,0.000668,0.000689,1.03032,0.53078
39.343304,0.000665,0.000685,1.030551,0.531018
39.357342,0.000661,0.000681,1.030782,0.531256
39.37138,0.000657,0.000678,1.031012,0.531493
39.385418,0.000654,0.000674,1.031242,0.53173
39.399456,0.00065,0.000671,1.031473,0.531968
39.413494,0.000647,0.000667,1.031703,0.532205
39.427532,0.000643,0.000664,1.031931,0.532441
39.44157,0.00064,0.00066,1.032161,0.532678
39.455608,0.000636,0.000657,1.032389,0.532914
39.469646,0.000633,0.000653,1.03262,0.533152
39.483685,0.000629,0.00065,1.032849,0.533389
39.497723,0.000625,0.000646,1.033076,0.533623
39.511761,0.000622,0.000643,1.033305,0.53386
39.525799,0.000618,0.000639,1.033534,0.534096
39.539837,0.000615,0.000636,1.033761,0.534331
39.553875,0.000611,0.000632,1.033988,0.534565
39.567917,0.000608,0.000629,1.034216,0.534802
39.581963,0.000604,0.000625,1.034444,0.535037
39.596008,0.000601,0.000622,1.034671,0.535272
39.610054,0.000597,0.000618,1.034898,0.535507
39.6241,0.000594,0.000615,1.035125,0.535742
39.638145,0.000591,0.000611,1.035351,0.535976
39.652191,0.000587,0.000608,1.035577,0.53621
39.666237,0.000584,0.000605,1.035803,0.536444
39.680283,0.00058,0.000601,1.036031,0.53668
39.694328,0.000577,0.000598,1.036258,0.536915
39.708374,0.000573,0.000594,1.036484,0.537149
39.72242,0.00057,0.000591,1.03671,0.537384
39.736465,0.000567,0.000588,1.036938,0.53762
39.750511,0.000563,0.000584,1.037164,0.537854
39.764557,0.00056,0.000581,1.037387,0.538085
39.778603,0.000557,0.000577,1.037611,0.538319
39.792648,0.000553,0.000574,1.037837,0.538553
39.806702,0.00055,0.000571,1.038061,0.538785
39.820755,0.000546,0.000567,1.038285,0.539018
39.834808,0.000543,0.000564,1.03851,0.539252
39.848862,0.00054,0.000561,1.038736,0.539486
39.862915,0.000537,0.000557,1.038961,0.53972
39.876968,0.000533,0.000554,1.039186,0.539953
39.891022,0.00053,0.000551,1.03941,0.540187
39.905075,0.000527,0.000547,1.039634,0.540419
39.919128,0.000523,0.000544,1.039857,0.540651
39.933182,0.00052,0.000541,1.040081,0.540884
39.947235,0.000517,0.000538,1.040307,0.541119
39.961288,0.000514,0.000534,1.040529,0.54135
39.975342,0.00051,0.000531,1.040753,0.541584
39.989395,0.000507,0.000528,1.040977,0.541817
40,0.000505,0.000525,1.041147,0.541993

==> PaperGraphs/Test3_time10_height.txt <==
0.000000 0.006300 0.000000
0.010000 0.011037 0.004741
0.030000 0.011350 0.005060
0.050000 0.011562 0.005279
0.070000 0.011729 0.005453
0.090000 0.011870 0.005601
0.110000 0.011993 0.005731
0.130000 0.012104 0.005849
0.150000 0.012205 0.005957
0.170000 0.012298 0.006058
0.190000 0.012385 0.006152
0.210000 0.012467 0.006241
0.230000 0.012545 0.006326
0.250000 0.012619 0.006407
0.270000 0.012690 0.006484
0.290000 0.012758 0.006559
0.310000 0.012823 0.006632
0.330000 0.012886 0.006702
0.350000 0.012947 0.006770
0.370000 0.013006 0.006836
0.390000 0.013064 0.006900
0.410000 0.013120 0.006963
0.430000 0.013174 0.007024
0.450000 0.013227 0.007084
0.470000 0.013279 0.007143
0.490000 0.013329 0.007201
0.510000 0.013379 0.007258
0.530000 0.013428 0.007313
0.550000 0.013475 0.007368
0.570000 0.013522 0.007422
0.590000 0.013568 0.007475
0.610000 0.013613 0.007527
0.630000 0.013658 0.007578
0.650000 0.013701 0.007629
0.670000 0.013744 0.007679
0.690000 0.013787 0.007728
0.710000 0.013829 0.007777
0.730000 0.013870 0.007825
0.750000 0.013911 0.007873
0.770000 0.013951 0.007920
0.790000 0.013991 0.007967
0.810000 0.014030 0.008013
0.830000 0.014069 0.008059
0.850000 0.014107 0.008104
0.870000 0.014145 0.008149
0.890000 0.014182 0.008194
0.910000 0.014219 0.008238
0.930000 0.014256 0.008282
0.950000 0.014293 0.008325
0.970000 0.014329 0.008368
0.990000 0.014364 0.008411
1.010000 0.014400 0.008453
1.030000 0.014435 0.008495
1.050000 0.014470 0.008537
1.070000 0.014504 0.008579
1.090000 0.014538 0.008620
1.110000 0.014572 0.008661
1.130000 0.014606 0.008702
1.150000 0.014640 0.008742
1.170000 0.014673 0.008782
1.190000 0.014706 0.008822
1.210000 0.014738 0.008862
1.230000 0.014771 0.008901
1.250000 0.014803 0.008941
1.270000 0.014835 0.008980
1.290000 0.014867 0.009019
1.310000 0.014899 0.009057
1.330000 0.014930 0.009096
1.350000 0.014962 0.009134
1.370000 0.014993 0.009172
1.390000 0.015024 0.009210
1.410000 0.015055 0.009248
1.430000 0.015085 0.009286
1.450000 0.015116 0.009323
1.470000 0.015146 0.009360
1.490000 0.015176 0.009397
1.510000 0.015206 0.009434
1.530000 0.015236 0.009471
1.550000 0.015265 0.009508
1.570000 0.015295 0.009544
1.590000 0.015324 0.009581
1.610000 0.015353 0.009617
1.630000 0.015382 0.009653
1.650000 0.015411 0.009689
1.670000 0.015440 0.009724
1.690000 0.015468 0.009760
1.710000 0.015497 0.009795
1.730000 0.015525 0.009830
1.750000 0.015553 0.009866
1.770000 0.015581 0.009900
1.790000 0.015609 0.009935
1.810000 0.015636 0.009970
1.830000 0.015664 0.010004
1.850000 0.015691 0.010038
1.870000 0.015718 0.010072
1.890000 0.015745 0.010106
1.910000 0.015771 0.010139
1.930000 0.015797 0.010173
1.950000 0.015823 0.010206
1.970000 0.015849 0.010238
1.990000 0.015874 0.010271
2.010000 0.015899 0.010302
2.030000 0.015923 0.010334
2.050000 0.015947 0.010365
2.070000 0.015971 0.010395
2.090000 0.015994 0.010425
2.110000 0.016016 0.010455
2.130000 0.016038 0.010483
2.150000 0.016059 0.010511
2.170000 0.016079 0.010538
2.190000 0.016098 0.010564
2.210000 0.016116 0.010589
2.230000 0.016133 0.010613
2.250000 0.016148 0.010636
2.270000 0.016163 0.010657
2.290000 0.016176 0.010677
2.310000 0.016187 0.010696
2.330000 0.016197 0.010713
2.350000 0.016206 0.010728
2.370000 0.016213 0.010742
2.390000 0.016218 0.010755
2.410000 0.016222 0.010765
2.430000 0.016224 0.010774
2.450000 0.016225 0.010782
2.470000 0.016224 0.010789
2.490000 0.016222 0.010794
2.510000 0.016220 0.010798
2.530000 0.016216 0.010801
2.550000 0.016211 0.010804
2.570000 0.016206 0.010806
2.590000 0.016201 0.010807
2.610000 0.016195 0.010808
2.630000 0.016188 0.010809
2.650000 0.016182 0.010809
2.670000 0.016175 0.010810
2.690000 0.016168 0.010810
2.710000 0.016161 0.010810
2.730000 0.016154 0.010810
2.750000 0.016147 0.010810
2.770000 0.016140 0.010810
2.790000 0.016133 0.010810
2.810000 0.016126 0.010810
2.830000 0.016120 0.010810
2.850000 0.016113 0.010810
2.870000 0.016106 0.010810
2.890000 0.016099 0.010810
2.910000 0.016092 0.010810
2.930000 0.016085 0.010810
2.950000 0.016078 0.010810
2.970000 0.016071 0.010810
2.990000 0.016064 0.010810
3.010000 0.016057 0.010810
3.030000 0.016050 0.010810
3.050000 0.016043 0.010810
3.070000 0.016036 0.010810
3.090000 0.016029 0.010810
3.110000 0.016022 0.010810
3.130000 0.016015 0.010810
3.150000 0.016008 0.010810
3.170000 0.016001 0.010810
3.190000 0.015994 0.010810
3.210000 0.015987 0.010810
3.230000 0.015980 0.010810
3.250000 0.015973 0.010810
3.270000 0.015966 0.010810
3.290000 0.015959 0.010810
3.310000 0.015952 0.010810
3.330000 0.015945 0.010810
3.350000 0.015938 0.010810
3.370000 0.015931 0.010810
3.390000 0.015924 0.010810
3.410000 0.015917 0.010810
3.430000 0.015910 0.010810
3.450000 0.015903 0.010810
3.470000 0.015896 0.010810
3.490000 0.015889 0.010810
3.510000 0.015882 0.010810
3.530000 0.015875 0.010810
3.550000 0.015868 0.010810
3.570000 0.015861 0.010810
3.590000 0.015854 0.010810
3.610000 0.015847 0.010810
3.630000 0.015840 0.010810
3.650000 0.015833 0.010810
3.670000 0.015826 0.010810
3.690000 0.015819 0.010810
3.710000 0.015812 0.010810
3.730000 0.015805 0.010810
3.750000 0.015798 0.010810
3.770000 0.015791 0.010810
3.790000 0.015784 0.010810
3.810000 0.015777 0.010810
3.830000 0.015770 0.010810
3.850000 0.015763 0.010810
3.870000 0.015756 0.010810
3.890000 0.015749 0.010810
3.910000 0.015742 0.010810
3.930000 0.015735 0.010810
3.950000 0.015728 0.010810
3.970000 0.015721 0.010810
3.990000 0.015714 0.010810
4.010000 0.015707 0.010810
4.030000 0.015700 0.010810
4.050000 0.015693 0.010810
4.070000 0.015686 0.010810
4.090000 0.015679 0.010810
4.110000 0.015672 0.010810
4.130000 0.015665 0.010810
4.150000 0.015658 0.010810
4.170000 0.015651 0.010810
4.190000 0.015644 0.010810
4.210000 0.015637 0.010810
4.230000 0.015630 0.010810
4.250000 0.015623 0.010810
4.270000 0.015616 0.010810
4.290000 0.015609 0.010810
4.310000 0.015602 0.010810
4.330000 0.015595 0.010810
4.350000 0.015588 0.010810
4.370000 0.015581 0.010810
4.390000 0.015574 0.010810
4.410000 0.015567 0.010810
4.430000 0.015560 0.010810
4.450000 0.015553 0.010810
4.470000 0.015546 0.010810
4.490000 0.015539 0.010810
4.510000 0.015532 0.010810
4.530000 0.015525 0.010810
4.550000 0.015518 0.010810
4.570000 0.015511 0.010810
4.590000 0.015504 0.010810
4.610000 0.015497 0.010810
4.630000 0.015490 0.010810
4.650000 0.015483 0.010810
4.670000 0.015476 0.010810
4.690000 0.015469 0.010810
4.710000 0.015462 0.010810
4.730000 0.015455 0.010810
4.750000 0.015448 0.010810
4.770000 0.015441 0.010810
4.790000 0.015434 0.010810
4.810000 0.015427 0.010810
4.830000 0.015420 0.010810
4.850000 0.015413 0.010810
4.870000 0.015406 0.010810
4.890000 0.015399 0.010810
4.910000 0.015392 0.010810
4.930000 0.015385 0.010810
4.950000 0.015378 0.010810
4.970000 0.015371 0.010810
4.990000 0.015364 0.010810
5.010000 0.015357 0.010810
5.030000 0.015350 0.010810
5.050000 0.015343 0.010810
5.070000 0.015336 0.010810
5.090000 0.015329 0.010810
5.110000 0.015322 0.010810
5.130000 0.015315 0.010810
5.150000 0.015308 0.010810
5.170000 0.015301 0.010810
5.190000 0.015294 0.010810
5.210000 0.015287 0.010810
5.230000 0.015280 0.010810
5.250000 0.015273 0.010810
5.270000 0.015266 0.010810
5.290000 0.015259 0.010810
5.310000 0.015252 0.010810
5.330000 0.015245 0.010810
5.350000 0.015238 0.010810
5.370000 0.015231 0.010810
5.390000 0.015224 0.010810
5.410000 0.015217 0.010810
5.430000 0.015210 0.010810
5.450000 0.015203 0.010810
5.470000 0.015196 0.010810
5.490000 0.015188 0.010810
5.510000 0.015181 0.010810
5.530000 0.015174 0.010810
5.550000 0.015167 0.010810
5.570000 0.015160 0.010810
5.590000 0.015153 0.010810
5.610000 0.015146 0.010810
5.630000 0.015139 0.010810
5.650000 0.015132 0.010809
5.670000 0.015124 0.010809
5.690000 0.015117 0.010808
5.710000 0.015109 0.010808
5.730000 0.015101 0.010807
5.750000 0.015093 0.010805
5.770000 0.015084 0.010803
5.790000 0.015074 0.010801
5.810000 0.015064 0.010798
5.830000 0.015053 0.010794
5.850000 0.015041 0.010789
5.870000 0.015028 0.010783
5.890000 0.015014 0.010776
5.910000 0.014999 0.010767
5.930000 0.014982 0.010758
5.950000 0.014965 0.010747
5.970000 0.014945 0.010735
5.990000 0.014925 0.010721
6.010000 0.014903 0.010706
6.030000 0.014880 0.010690
6.050000 0.014855 0.010673
6.070000 0.014829 0.010654
6.090000 0.014803 0.010634
6.110000 0.014775 0.010613
6.130000 0.014746 0.010592
6.150000 0.014717 0.010569
6.170000 0.014686 0.010546
6.190000 0.014655 0.010522
6.210000 0.014624 0.010497
6.230000 0.014592 0.010472
6.250000 0.014559 0.010447
6.270000 0.014526 0.010421
6.290000 0.014493 0.010395
6.310000 0.014460 0.010368
6.330000 0.014426 0.010342
6.350000 0.014392 0.010315
6.370000 0.014358 0.010288
6.390000 0.014324 0.010261
6.410000 0.014290 0.010234
6.430000 0.014257 0.010207
6.450000 0.014223 0.010180
6.470000 0.014189 0.010153
6.490000 0.014155 0.010126
6.510000 0.014121 0.010100
6.530000 0.014088 0.010073
6.550000 0.014054 0.010047
6.570000 0.014021 0.010020
6.590000 0.013987 0.009994
6.610000 0.013954 0.009968
6.630000 0.013921 0.009942
6.650000 0.013889 0.009916
6.670000 0.013856 0.009891
6.690000 0.013824 0.009865
6.710000 0.013791 0.009840
6.730000 0.013759 0.009815
6.750000 0.013727 0.009790
6.770000 0.013696 0.009765
6.790000 0.013664 0.009740
6.810000 0.013633 0.009716
6.830000 0.013601 0.009692
6.850000 0.013570 0.009668
6.870000 0.013539 0.009644
6.890000 0.013508 0.009620
6.910000 0.013478 0.009596
6.930000 0.013447 0.009573
6.950000 0.013417 0.009549
6.970000 0.013387 0.009526
6.990000 0.013357 0.009503
7.010000 0.013327 0.009480
7.030000 0.013297 0.009458
7.050000 0.013267 0.009435
7.070000 0.013238 0.009412
7.090000 0.013209 0.009390
7.110000 0.013179 0.009368
7.130000 0.013150 0.009346
7.150000 0.013121 0.009324
7.170000 0.013092 0.009302
7.190000 0.013064 0.009280
7.210000 0.013035 0.009259
7.230000 0.013007 0.009237
7.250000 0.012978 0.009216
7.270000 0.012950 0.009195
7.290000 0.012922 0.009174
7.310000 0.012894 0.009153
7.330000 0.012866 0.009132
7.350000 0.012838 0.009111
7.370000 0.012811 0.009090
7.390000 0.012783 0.009070
7.410000 0.012756 0.009049
7.430000 0.012729 0.009029
7.450000 0.012701 0.009009
7.470000 0.012674 0.008989
7.490000 0.012647 0.008969
7.510000 0.012620 0.008949
7.530000 0.012594 0.008929
7.550000 0.012567 0.008910
7.570000 0.012540 0.008890
7.590000 0.012514 0.008871
7.610000 0.012488 0.008851
7.630000 0.012461 0.008832
7.650000 0.012435 0.008813
7.670000 0.012409 0.008794
7.690000 0.012383 0.008775
7.710000 0.012357 0.008756
7.730000 0.012332 0.008737
7.750000 0.012306 0.008719
7.770000 0.012281 0.008700
7.790000 0.012255 0.008682
7.810000 0.012230 0.008663
7.830000 0.012204 0.008645
7.850000 0.012179 0.008627
7.870000 0.012154 0.008609
7.890000 0.012129 0.008591
7.910000 0.012104 0.008573
7.930000 0.012080 0.008555
7.950000 0.012055 0.008537
7.970000 0.012030 0.008520
7.990000 0.012006 0.008502
8.010000 0.011968 0.008470
8.030000 0.011956 0.008463
8.050000 0.011945 0.008458
8.070000 0.011935 0.008453
8.090000 0.011924 0.008448
8.110000 0.011914 0.008443
8.130000 0.011903 0.008437
8.150000 0.011892 0.008432
8.170000 0.011882 0.008426
8.190000 0.011871 0.008420
8.210000 0.011859 0.008415
8.230000 0.011848 0.008409
8.250000 0.011837 0.008403
8.270000 0.011826 0.008396
8.290000 0.011814 0.008390
8.310000 0.011802 0.008384
8.330000 0.011791 0.008377
8.350000 0.011779 0.008371
8.370000 0.011767 0.008364
8.390000 0.011755 0.008357
8.410000 0.011743 0.008350
8.430000 0.011730 0.008343
8.450000 0.011718 0.008336
8.470000 0.011706 0.008329
8.490000 0.011693 0.008322
8.510000 0.011680 0.008314
8.530000 0.011668 0.008307
8.550000 0.011655 0.008299
8.570000 0.011642 0.008291
8.590000 0.011628 0.008283
8.610000 0.011615 0.008275
8.630000 0.011602 0.008267
8.650000 0.011588 0.008259
8.670000 0.011575 0.008251
8.690000 0.011561 0.008242
8.710000 0.011547 0.008233
8.730000 0.011533 0.008225
8.750000 0.011519 0.008216
8.770000 0.011505 0.008207
8.790000 0.011490 0.008198
8.810000 0.011476 0.008189
8.830000 0.011461 0.008179
8.850000 0.011447 0.008170
8.870000 0.011432 0.008160
8.890000 0.011417 0.008150
8.910000 0.011401 0.008140
8.930000 0.011386 0.008130
8.950000 0.011371 0.008120
8.970000 0.011355 0.008110
8.990000 0.011339 0.008099
9.010000 0.011323 0.008088
9.030000 0.011307 0.008077
9.050000 0.011291 0.008066
9.070000 0.011274 0.008055
9.090000 0.011258 0.008044
9.110000 0.011241 0.008032
9.130000 0.011224 0.008020
9.150000 0.011207 0.008008
9.170000 0.011189 0.007996
9.190000 0.011171 0.007984
9.210000 0.011154 0.007971
9.230000 0.011136 0.007958
9.250000 0.011117 0.007945
9.270000 0.011099 0.007932
9.290000 0.011080 0.007919
9.310000 0.011061 0.007905
9.330000 0.011042 0.007891
9.350000 0.011022 0.007876
9.370000 0.011002 0.007862
9.390000 0.010982 0.007847
9.410000 0.010961 0.007831
9.430000 0.010940 0.007816
9.450000 0.010919 0.007800
9.470000 0.010898 0.007783
9.490000 0.010875 0.007767
9.510000 0.010853 0.007749
9.530000 0.010830 0.007732
9.550000 0.010807 0.007713
9.570000 0.010782 0.007695
9.590000 0.010758 0.007675
9.610000 0.010733 0.007655
9.630000 0.010706 0.007634
9.650000 0.010680 0.007613
9.670000 0.010652 0.007590
9.690000 0.010622 0.007566
9.710000 0.010592 0.007541
9.730000 0.010559 0.007513
9.750000 0.010524 0.007483
9.770000 0.010485 0.007450
9.790000 0.010441 0.007411
9.810000 0.010389 0.007364
9.830000 0.010328 0.007309
9.850000 0.010255 0.007240
9.870000 0.010167 0.007158
9.890000 0.010066 0.007062
9.910000 0.009955 0.006956
9.930000 0.009840 0.006846
9.950000 0.009729 0.006741
9.970000 0.009631 0.006648
9.990000 0.009549 0.006572
10.010000 0.009486 0.006514
10.030000 0.009439 0.006471
10.050000 0.009404 0.006442
10.070000 0.009379 0.006423
10.090000 0.009362 0.006410
10.110000 0.009348 0.006402
10.130000 0.009338 0.006397
10.150000 0.009330 0.006394
10.170000 0.009323 0.006392
10.190000 0.009317 0.006391
10.210000 0.009311 0.006391
10.230000 0.009305 0.006390
10.250000 0.009300 0.006390
10.270000 0.009294 0.006390
10.290000 0.009289 0.006390
10.310000 0.009284 0.006390
10.330000 0.009278 0.006390
10.350000 0.009273 0.006390
10.370000 0.009268 0.006390
10.390000 0.009263 0.006390
10.410000 0.009257 0.006390
10.430000 0.009252 0.006390
10.450000 0.009247 0.006390
10.470000 0.009242 0.006390
10.490000 0.009236 0.006390
10.510000 0.009231 0.006390
10.530000 0.009226 0.006390
10.550000 0.009221 0.006390
10.570000 0.009215 0.006390
10.590000 0.009210 0.006390
10.610000 0.009205 0.006390
10.630000 0.009200 0.006390
10.650000 0.009194 0.006390
10.670000 0.009189 0.006390
10.690000 0.009184 0.006390
10.710000 0.009179 0.006390
10.730000 0.009173 0.006390
10.750000 0.009168 0.006390
10.770000 0.009163 0.006390
10.790000 0.009158 0.006390
10.810000 0.009152 0.006390
10.830000 0.009147 0.006390
10.850000 0.009142 0.006390
10.870000 0.009137 0.006390
10.890000 0.009131 0.006390
10.910000 0.009126 0.006390
10.930000 0.009121 0.006390
10.950000 0.009116 0.006390
10.970000 0.009110 0.006390
10.990000 0.009105 0.006390
11.010000 0.009100 0.006390
11.030000 0.009095 0.006390
11.050000 0.009089 0.006390
11.070000 0.009084 0.006390
11.090000 0.009079 0.006390
11.110000 0.009074 0.006390
11.130000 0.009068 0.006390
11.150000 0.009063 0.006390
11.170000 0.009058 0.006390
11.190000 0.009053 0.006390
11.210000 0.009047 0.006390
11.230000 0.009042 0.006390
11.250000 0.009037 0.006390
11.270000 0.009032 0.006390
11.290000 0.009026 0.006390
11.310000 0.009021 0.006390
11.330000 0.009016 0.006390
11.350000 0.009011 0.006390
11.370000 0.009005 0.006390
11.390000 0.009000 0.006390
11.410000 0.008995 0.006390
11.430000 0.008990 0.006390
11.450000 0.008984 0.006390
11.470000 0.008979 0.006390
11.490000 0.008974 0.006390
11.510000 0.008969 0.006390
11.530000 0.008963 0.006390
11.550000 0.008958 0.006390
11.570000 0.008953 0.006390
11.590000 0.008948 0.006390
11.610000 0.008942 0.006390
11.630000 0.008937 0.006390
11.650000 0.008932 0.006390
11.670000 0.008927 0.006390
11.690000 0.008921 0.006390
11.710000 0.008916 0.006390
11.730000 0.008911 0.006390
11.750000 0.008906 0.006390
11.770000 0.008900 0.006390
11.790000 0.008895 0.006390
11.810000 0.008890 0.006390
11.830000 0.008885 0.006390
11.850000 0.008879 0.006390
11.870000 0.008874 0.006390
11.890000 0.008869 0.006390
11.910000 0.008864 0.006390
11.930000 0.008858 0.006390
11.950000 0.008853 0.006390
11.970000 0.008848 0.006390
11.990000 0.008843 0.006390
12.010000 0.008837 0.006390
12.030000 0.008832 0.006390
12.050000 0.008827 0.006390
12.070000 0.008822 0.006390
12.090000 0.008816 0.006390
12.110000 0.008811 0.006390
12.130000 0.008806 0.006390
12.150000 0.008801 0.006390
12.170000 0.008795 0.006390
12.190000 0.008790 0.006390
12.210000 0.008785 0.006390
12.230000 0.008780 0.006390
12.250000 0.008774 0.006390
12.270000 0.008769 0.006390
12.290000 0.008764 0.006390
12.310000 0.008759 0.006390
12.330000 0.008753 0.006390
12.350000 0.008748 0.006390
12.370000 0.008743 0.006390
12.390000 0.008738 0.006390
12.410000 0.008732 0.006390
12.430000 0.008727 0.006390
12.450000 0.008722 0.006390
12.470000 0.008717 0.006390
12.490000 0.008711 0.006390
12.510000 0.008706 0.006390
12.530000 0.008701 0.006390
12.550000 0.008696 0.006390
12.570000 0.008690 0.006390
12.590000 0.008685 0.006390
12.610000 0.008680 0.006390
12.630000 0.008675 0.006390
12.650000 0.008669 0.006390
12.670000 0.008664 0.006390
12.690000 0.008659 0.006390
12.710000 0.008654 0.006390
12.730000 0.008648 0.006390
12.750000 0.008643 0.006390
12.770000 0.008638 0.006390
12.790000 0.008633 0.006390
12.809999 0.008627 0.006390
12.830000 0.008622 0.006390
12.850000 0.008617 0.006390
12.870000 0.008612 0.006390
12.890000 0.008606 0.006390
12.910000 0.008601 0.006390
12.930000 0.008596 0.006390
12.950000 0.008591 0.006390
12.970000 0.008585 0.006390
12.990000 0.008580 0.006390
13.010000 0.008575 0.006390
13.030000 0.008570 0.006390
13.050000 0.008564 0.006390
13.070000 0.008559 0.006390
13.090000 0.008554 0.006390
13.110000 0.008549 0.006390
13.130000 0.008543 0.006390
13.150000 0.008538 0.006390
13.170000 0.008533 0.006390
13.190000 0.008528 0.006390
13.210000 0.008522 0.006390
13.230000 0.008517 0.006390
13.250000 0.008512 0.006390
13.270000 0.008507 0.006390
13.290000 0.008501 0.006390
13.309999 0.008496 0.006390
13.330000 0.008491 0.006390
13.350000 0.008486 0.006390
13.370000 0.008480 0.006390
13.390000 0.008475 0.006390
13.410000 0.008470 0.006390
13.430000 0.008465 0.006390
13.450000 0.008459 0.006390
13.470000 0.008454 0.006390
13.490000 0.008449 0.006390
13.510000 0.008444 0.006390
13.530000 0.008438 0.006390
13.550000 0.008433 0.006390
13.570000 0.008428 0.006390
13.590000 0.008423 0.006390
13.610000 0.008417 0.006390
13.630000 0.008412 0.006390
13.650000 0.008407 0.006390
13.670000 0.008402 0.006390
13.690000 0.008396 0.006390
13.710000 0.008391 0.006390
13.730000 0.008386 0.006390
13.750000 0.008381 0.006390
13.770000 0.008375 0.006390
13.790000 0.008370 0.006390
13.809999 0.008365 0.006390
13.830000 0.008360 0.006390
13.850000 0.008354 0.006390
13.870000 0.008349 0.006390
13.890000 0.008344 0.006390
13.910000 0.008339 0.006390
13.930000 0.008333 0.006390
13.950000 0.008328 0.006390
13.970000 0.008323 0.006390
13.990000 0.008318 0.006390
14.010000 0.008312 0.006390
14.030000 0.008307 0.006390
14.050000 0.008302 0.006390
14.070000 0.008297 0.006390
14.090000 0.008292 0.006391
14.110000 0.008287 0.006391
14.130000 0.008282 0.006391
14.150000 0.008278 0.006392
14.170000 0.008274 0.006393
14.190000 0.008270 0.006395
14.210000 0.008267 0.006398
14.230000 0.008265 0.006401
14.250000 0.008265 0.006405
14.270000 0.008265 0.006411
14.290000 0.008268 0.006419
14.309999 0.008272 0.006429
14.330000 0.008279 0.006441
14.350000 0.008289 0.006455
14.370000 0.008301 0.006473
14.390000 0.008316 0.006493
14.410000 0.008333 0.006516
14.430000 0.008352 0.006540
14.450000 0.008373 0.006566
14.470000 0.008395 0.006593
14.490000 0.008417 0.006621
14.510000 0.008438 0.006647
14.530000 0.008459 0.006673
14.550000 0.008478 0.006697
14.570000 0.008495 0.006720
14.590000 0.008511 0.006741
14.610000 0.008525 0.006760
14.630000 0.008538 0.006778
14.650000 0.008549 0.006795
14.670000 0.008559 0.006810
14.690000 0.008568 0.006824
14.710000 0.008576 0.006838
14.730000 0.008584 0.006851
14.750000 0.008591 0.006863
14.770000 0.008597 0.006874
14.790000 0.008603 0.006885
14.809999 0.008608 0.006896
14.830000 0.008613 0.006906
14.849999 0.008618 0.006916
14.870000 0.008623 0.006926
14.890000 0.008627 0.006936
14.910000 0.008631 0.006945
14.930000 0.008635 0.006954
14.950000 0.008638 0.006963
14.970000 0.008642 0.006971
14.990000 0.008645 0.006980
15.010000 0.008648 0.006988
15.030000 0.008651 0.006996
15.050000 0.008653 0.007004
15.070000 0.008656 0.007012
15.090000 0.008658 0.007019
15.110000 0.008660 0.007027
15.130000 0.008662 0.007034
15.150000 0.008664 0.007041
15.170000 0.008666 0.007048
15.190000 0.008668 0.007055
15.210000 0.008670 0.007062
15.230000 0.008671 0.007069
15.250000 0.008673 0.007076
15.270000 0.008674 0.007082
15.290000 0.008675 0.007089
15.309999 0.008676 0.007095
15.330000 0.008677 0.007101
15.349999 0.008678 0.007108
15.370000 0.008679 0.007114
15.390000 0.008680 0.007120
15.410000 0.008681 0.007126
15.430000 0.008681 0.007132
15.450000 0.008682 0.007137
15.470000 0.008682 0.007143
15.490000 0.008683 0.007149
15.510000 0.008683 0.007154
15.530000 0.008683 0.007160
15.550000 0.008683 0.007165
15.570000 0.008683 0.007171
15.590000 0.008683 0.007176
15.610000 0.008683 0.007181
15.630000 0.008683 0.007186
15.650000 0.008683 0.007191
15.670000 0.008683 0.007196
15.690000 0.008683 0.007201
15.710000 0.008682 0.007206
15.730000 0.008682 0.007211
15.750000 0.008681 0.007216
15.770000 0.008681 0.007221
15.790000 0.008680 0.007225
15.809999 0.008680 0.007230
15.830000 0.008679 0.007234
15.849999 0.008678 0.007239
15.870000 0.008677 0.007243
15.890000 0.008676 0.007248
15.910000 0.008676 0.007252
15.930000 0.008675 0.007256
15.950000 0.008674 0.007260
15.970000 0.008672 0.007265
15.990000 0.008671 0.007269
16.010000 0.008678 0.007279
16.030001 0.008677 0.007282
16.049999 0.008677 0.007285
16.070000 0.008676 0.007289
16.090000 0.008676 0.007292
16.110001 0.008676 0.007295
16.129999 0.008675 0.007298
16.150000 0.008675 0.007301
16.170000 0.008675 0.007305
16.190001 0.008675 0.007308
16.209999 0.008675 0.007311
16.230000 0.008674 0.007315
16.250000 0.008674 0.007318
16.270000 0.008674 0.007322
16.289999 0.008675 0.007325
16.309999 0.008675 0.007329
16.330000 0.008675 0.007333
16.350000 0.008675 0.007336
16.369999 0.008675 0.007340
16.389999 0.008676 0.007344
16.410000 0.008676 0.007348
16.430000 0.008677 0.007352
16.450001 0.008677 0.007356
16.469999 0.008678 0.007360
16.490000 0.008678 0.007364
16.510000 0.008679 0.007368
16.530001 0.008680 0.007372
16.549999 0.008680 0.007377
16.570000 0.008681 0.007381
16.590000 0.008682 0.007385
16.610001 0.008683 0.007390
16.629999 0.008684 0.007394
16.650000 0.008685 0.007399
16.670000 0.008686 0.007404
16.690001 0.008688 0.007408
16.709999 0.008689 0.007413
16.730000 0.008690 0.007418
16.750000 0.008692 0.007423
16.770000 0.008693 0.007428
16.789999 0.008695 0.007433
16.809999 0.008696 0.007438
16.830000 0.008698 0.007443
16.850000 0.008700 0.007449
16.869999 0.008702 0.007454
16.889999 0.008704 0.007460
16.910000 0.008706 0.007465
16.930000 0.008708 0.007471
16.950001 0.008710 0.007477
16.969999 0.008713 0.007482
16.990000 0.008715 0.007488
17.010000 0.008718 0.007494
17.030001 0.008720 0.007501
17.049999 0.008723 0.007507
17.070000 0.008726 0.007513
17.090000 0.008729 0.007520
17.110001 0.008732 0.007526
17.129999 0.008735 0.007533
17.150000 0.008739 0.007540
17.170000 0.008742 0.007547
17.190001 0.008746 0.007554
17.209999 0.008750 0.007561
17.230000 0.008753 0.007569
17.250000 0.008758 0.007576
17.270000 0.008762 0.007584
17.289999 0.008766 0.007592
17.309999 0.008771 0.007600
17.330000 0.008776 0.007608
17.350000 0.008781 0.007617
17.369999 0.008786 0.007626
17.389999 0.008791 0.007635
17.410000 0.008797 0.007644
17.430000 0.008803 0.007653
17.450001 0.008809 0.007663
17.469999 0.008816 0.007673
17.490000 0.008823 0.007684
17.510000 0.008830 0.007694
17.530001 0.008837 0.007705
17.549999 0.008845 0.007716
17.570000 0.008853 0.007728
17.590000 0.008861 0.007740
17.610001 0.008870 0.007752
17.629999 0.008879 0.007764
17.650000 0.008888 0.007777
17.670000 0.008897 0.007789
17.690001 0.008907 0.007802
17.709999 0.008916 0.007815
17.730000 0.008926 0.007828
17.750000 0.008935 0.007841
17.770000 0.008945 0.007854
17.789999 0.008954 0.007867
17.809999 0.008963 0.007879
17.830000 0.008971 0.007892
17.850000 0.008979 0.007903
17.869999 0.008987 0.007914
17.889999 0.008994 0.007925
17.910000 0.009001 0.007935
17.930000 0.009006 0.007944
17.950001 0.009011 0.007953
17.969999 0.009015 0.007960
17.990000 0.009019 0.007967
18.010000 0.009021 0.007973
18.030001 0.009023 0.007978
18.049999 0.009024 0.007983
18.070000 0.009024 0.007986
18.090000 0.009024 0.007990
18.110001 0.009023 0.007992
18.129999 0.009021 0.007994
18.150000 0.009019 0.007996
18.170000 0.009017 0.007997
18.190001 0.009015 0.007998
18.209999 0.009012 0.007998
18.230000 0.009009 0.007999
18.250000 0.009006 0.007999
18.270000 0.009002 0.008000
18.289999 0.008999 0.008000
18.309999 0.008996 0.008000
18.330000 0.008992 0.008000
18.350000 0.008989 0.008000
18.369999 0.008985 0.008000
18.389999 0.008982 0.008000
18.410000 0.008978 0.008000
18.430000 0.008975 0.008000
18.450001 0.008971 0.008000
18.469999 0.008968 0.008000
18.490000 0.008964 0.008000
18.510000 0.008961 0.008000
18.530001 0.008957 0.008000
18.549999 0.008954 0.008000
18.570000 0.008950 0.008000
18.590000 0.008947 0.008000
18.610001 0.008943 0.008000
18.629999 0.008940 0.008000
18.650000 0.008936 0.008000
18.670000 0.008933 0.008000
18.690001 0.008929 0.008000
18.709999 0.008926 0.008000
18.730000 0.008922 0.008000
18.750000 0.008919 0.008000
18.770000 0.008915 0.008000
18.789999 0.008912 0.008000
18.809999 0.008908 0.008000
18.830000 0.008905 0.008000
18.850000 0.008901 0.008000
18.869999 0.008898 0.008000
18.889999 0.008894 0.008000
18.910000 0.008891 0.008000
18.930000 0.008887 0.008000
18.949999 0.008884 0.008000
18.969999 0.008880 0.008000
18.990000 0.008877 0.008000
19.010000 0.008873 0.008000
19.030001 0.008870 0.008000
19.049999 0.008866 0.008000
19.070000 0.008863 0.008000
19.090000 0.008859 0.008000
19.110001 0.008856 0.008000
19.129999 0.008852 0.008000
19.150000 0.008849 0.008000
19.170000 0.008845 0.008000
19.190001 0.008842 0.008000
19.209999 0.008838 0.008000
19.230000 0.008835 0.008000
19.250000 0.008831 0.008000
19.270000 0.008828 0.008000
19.289999 0.008824 0.008000
19.309999 0.008821 0.008000
19.330000 0.008817 0.008000
19.350000 0.008814 0.008000
19.369999 0.008810 0.008000
19.389999 0.008807 0.008000
19.410000 0.008803 0.008000
19.430000 0.008800 0.008000
19.449999 0.008796 0.008000
19.469999 0.008793 0.008000
19.490000 0.008789 0.008000
19.510000 0.008786 0.008000
19.530001 0.008782 0.008000
19.549999 0.008779 0.008000
19.570000 0.008775 0.008000
19.590000 0.008772 0.008000
19.610001 0.008768 0.008000
19.629999 0.008765 0.008000
19.650000 0.008761 0.008000
19.670000 0.008758 0.008000
19.690001 0.008754 0.008000
19.709999 0.008751 0.008000
19.730000 0.008747 0.008000
19.750000 0.008744 0.008000
19.770000 0.008740 0.008000
19.789999 0.008737 0.008000
19.809999 0.008733 0.008000
19.830000 0.008730 0.008000
19.850000 0.008726 0.008000
19.869999 0.008723 0.008000
19.889999 0.008719 0.008000
19.910000 0.008716 0.008000
19.930000 0.008712 0.008000
19.949999 0.008709 0.008000
19.969999 0.008705 0.008000
19.990000 0.008702 0.008000
20.010000 0.008698 0.008000
20.030001 0.008695 0.008000
20.049999 0.008691 0.008000
20.070000 0.008688 0.008000
20.090000 0.008684 0.008000
20.110001 0.008681 0.008000
20.129999 0.008677 0.008000
20.150000 0.008674 0.008000
20.170000 0.008670 0.008000
20.190001 0.008667 0.008000
20.209999 0.008663 0.008000
20.230000 0.008660 0.008000
20.250000 0.008656 0.008000
20.270000 0.008653 0.008000
20.289999 0.008649 0.008000
20.309999 0.008646 0.008000
20.330000 0.008642 0.008000
20.350000 0.008639 0.008000
20.369999 0.008635 0.008000
20.389999 0.008632 0.008000
20.410000 0.008628 0.008000
20.430000 0.008625 0.008000
20.449999 0.008621 0.008000
20.469999 0.008618 0.008000
20.490000 0.008614 0.008000
20.510000 0.008611 0.008000
20.530001 0.008607 0.008000
20.549999 0.008604 0.008000
20.570000 0.008600 0.008000
20.590000 0.008597 0.008000
20.610001 0.008593 0.008000
20.629999 0.008590 0.008000
20.650000 0.008586 0.008000
20.670000 0.008583 0.008000
20.690001 0.008579 0.008000
20.709999 0.008576 0.008000
20.730000 0.008572 0.008000
20.750000 0.008569 0.008000
20.770000 0.008565 0.008000
20.789999 0.008562 0.008000
20.809999 0.008558 0.008000
20.830000 0.008555 0.008000
20.850000 0.008551 0.008000
20.869999 0.008548 0.008000
20.889999 0.008544 0.008000
20.910000 0.008541 0.008000
20.930000 0.008537 0.008000
20.949999 0.008534 0.008000
20.969999 0.008530 0.008000
20.990000 0.008527 0.008000
21.010000 0.008523 0.008000
21.030001 0.008520 0.008000
21.049999 0.008516 0.008000
21.070000 0.008513 0.008000
21.090000 0.008509 0.008000
21.110001 0.008506 0.008000
21.129999 0.008502 0.008000
21.150000 0.008499 0.008000
21.170000 0.008495 0.008000
21.190001 0.008492 0.008000
21.209999 0.008488 0.008000
21.230000 0.008485 0.008000
21.250000 0.008481 0.008000
21.270000 0.008478 0.008000
21.289999 0.008474 0.008000
21.309999 0.008471 0.008000
21.330000 0.008467 0.008000
21.350000 0.008464 0.008000
21.369999 0.008460 0.008000
21.389999 0.008457 0.008000
21.410000 0.008453 0.008000
21.430000 0.008450 0.008000
21.449999 0.008446 0.008000
21.469999 0.008443 0.008000
21.490000 0.008439 0.008000
21.510000 0.008436 0.008000
21.530001 0.008432 0.008000
21.549999 0.008429 0.008000
21.570000 0.008425 0.008000
21.590000 0.008422 0.008000
21.610001 0.008418 0.008000
21.629999 0.008415 0.008000
21.650000 0.008411 0.008000
21.670000 0.008408 0.008000
21.690001 0.008404 0.008000
21.709999 0.008401 0.008000
21.730000 0.008397 0.008000
21.750000 0.008394 0.008000
21.770000 0.008390 0.008000
21.789999 0.008387 0.008000
21.809999 0.008383 0.008000
21.830000 0.008380 0.008000
21.850000 0.008376 0.008000
21.869999 0.008373 0.008000
21.889999 0.008369 0.008000
21.910000 0.008366 0.008000
21.930000 0.008362 0.008000
21.949999 0.008359 0.008000
21.969999 0.008355 0.008000
21.990000 0.008352 0.008000
22.010000 0.008348 0.008000
22.030001 0.008345 0.008000
22.049999 0.008341 0.008000
22.070000 0.008338 0.008000
22.090000 0.008334 0.008000
22.110001 0.008331 0.008000
22.129999 0.008327 0.008000
22.150000 0.008324 0.008000
22.170000 0.008320 0.008000
22.190001 0.008317 0.008000
22.209999 0.008313 0.008000
22.230000 0.008310 0.008000
22.250000 0.008306 0.008000
22.270000 0.008303 0.008000
22.289999 0.008299 0.008000
22.309999 0.008296 0.008000
22.330000 0.008292 0.008000
22.350000 0.008289 0.008000
22.369999 0.008285 0.008000
22.389999 0.008282 0.008000
22.410000 0.008278 0.008000
22.430000 0.008275 0.008000
22.449999 0.008271 0.008000
22.469999 0.008268 0.008000
22.490000 0.008264 0.008000
22.510000 0.008261 0.008000
22.529999 0.008257 0.008000
22.549999 0.008254 0.008000
22.570000 0.008250 0.008000
22.590000 0.008247 0.008000
22.610001 0.008243 0.008000
22.629999 0.008240 0.008000
22.650000 0.008236 0.008000
22.670000 0.008233 0.008000
22.690001 0.008229 0.008000
22.709999 0.008226 0.008000
22.730000 0.008222 0.008000
22.750000 0.008219 0.008000
22.770000 0.008215 0.008000
22.789999 0.008212 0.008000
22.809999 0.008208 0.008000
22.830000 0.008205 0.008000
22.850000 0.008201 0.008000
22.869999 0.008198 0.008000
22.889999 0.008194 0.008000
22.910000 0.008191 0.008000
22.930000 0.008187 0.008000
22.949999 0.008184 0.008000
22.969999 0.008180 0.008000
22.990000 0.008177 0.008000
23.010000 0.008174 0.008000
23.029999 0.008170 0.008000
23.049999 0.008167 0.008001
23.070000 0.008164 0.008001
23.090000 0.008160 0.008001
23.110001 0.008157 0.008001
23.129999 0.008154 0.008002
23.150000 0.008151 0.008002
23.170000 0.008148 0.008003
23.190001 0.008145 0.008003
23.209999 0.008142 0.008004
23.230000 0.008139 0.008004
23.250000 0.008136 0.008005
23.270000 0.008134 0.008006
23.289999 0.008131 0.008007
23.309999 0.008129 0.008008
23.330000 0.008126 0.008009
23.350000 0.008124 0.008010
23.369999 0.008121 0.008011
23.389999 0.008119 0.008012
23.410000 0.008117 0.008013
23.430000 0.008114 0.008014
23.449999 0.008112 0.008016
23.469999 0.008110 0.008017
23.490000 0.008107 0.008018
23.510000 0.008105 0.008019
23.529999 0.008102 0.008020
23.549999 0.008100 0.008021
23.570000 0.008098 0.008022
23.590000 0.008095 0.008024
23.610001 0.008093 0.008025
23.629999 0.008090 0.008026
23.650000 0.008088 0.008027
23.670000 0.008086 0.008028
23.690001 0.008083 0.008029
23.709999 0.008081 0.008030
23.730000 0.008078 0.008031
23.750000 0.008076 0.008032
23.770000 0.008073 0.008033
23.789999 0.008071 0.008034
23.809999 0.008068 0.008035
23.830000 0.008066 0.008036
23.850000 0.008063 0.008037
23.869999 0.008061 0.008038
23.889999 0.008058 0.008039
23.910000 0.008056 0.008040
23.930000 0.008053 0.008041
23.949999 0.008051 0.008042
23.969999 0.008048 0.008043
23.990000 0.008045 0.008044
24.010000 0.008043 0.008045
24.029999 0.008040 0.008045
24.049999 0.008038 0.008046
24.070000 0.008035 0.008047
24.090000 0.008032 0.008048
24.110001 0.008030 0.008049
24.129999 0.008027 0.008050
24.150000 0.008025 0.008051
24.170000 0.008022 0.008052
24.190001 0.008019 0.008053
24.209999 0.008017 0.008054
24.230000 0.008014 0.008054
24.250000 0.008012 0.008055
24.270000 0.008009 0.008056
24.289999 0.008006 0.008057
24.309999 0.008004 0.008058
24.330000 0.008001 0.008059
24.350000 0.007998 0.008060
24.369999 0.007996 0.008060
24.389999 0.007993 0.008061
24.410000 0.007990 0.008062
24.430000 0.007988 0.008063
24.449999 0.007985 0.008064
24.469999 0.007982 0.008065
24.490000 0.007980 0.008065
24.510000 0.007977 0.008066
24.529999 0.007974 0.008067
24.549999 0.007972 0.008068
24.570000 0.007969 0.008069
24.590000 0.007966 0.008069
24.610001 0.007964 0.008070
24.629999 0.007961 0.008071
24.650000 0.007958 0.008072
24.670000 0.007955 0.008073
24.690001 0.007953 0.008073
24.709999 0.007950 0.008074
24.730000 0.007947 0.008075
24.750000 0.007944 0.008076
24.770000 0.007942 0.008077
24.789999 0.007939 0.008077
24.809999 0.007936 0.008078
24.830000 0.007934 0.008079
24.850000 0.007931 0.008080
24.869999 0.007928 0.008080
24.889999 0.007925 0.008081
24.910000 0.007923 0.008082
24.930000 0.007920 0.008083
24.949999 0.007917 0.008083
24.969999 0.007914 0.008084
24.990000 0.007911 0.008085
25.000000 0.007910 0.008085


==> PaperGraphs/Test3_time10_height_a0_single.txt <==
time,discharge,height
-1.000000,0.065000,0.000000
-0.995000,0.064975,0.000000
-0.985000,0.064925,0.000000
-0.975000,0.064875,0.000000
-0.965000,0.064825,0.000000
-0.955000,0.064775,0.000000
-0.945000,0.064725,0.000000
-0.935000,0.064675,0.000000
-0.925000,0.064625,0.000000
-0.915000,0.064575,0.000000
-0.905000,0.064525,0.000000
-0.895000,0.064475,0.000000
-0.885000,0.064425,0.000000
-0.875000,0.064375,0.000000
-0.865000,0.064325,0.000000
-0.855000,0.064275,0.000000
-0.845000,0.064225,0.000000
-0.835000,0.064175,0.000000
-0.825000,0.064125,0.000000
-0.815000,0.064075,0.000000
-0.805000,0.064025,0.000000
-0.795000,0.063975,0.000000
-0.785000,0.063925,0.000000
-0.775000,0.063875,0.000000
-0.765000,0.063825,0.000000
-0.755000,0.063775,0.000000
-0.745000,0.063725,0.000000
-0.735000,0.063675,0.000000
-0.725000,0.063625,0.000000
-0.715000,0.063575,0.000000
-0.705000,0.063525,0.000000
-0.695000,0.063475,0.000000
-0.685000,0.063425,0.000000
-0.675000,0.063375,0.000000
-0.665000,0.063325,0.000000
-0.655000,0.063275,0.000000
-0.645000,0.063225,0.000000
-0.635000,0.063175,0.000000
-0.625000,0.063125,0.000000
-0.615000,0.063075,0.000000
-0.605000,0.063025,0.000000
-0.595000,0.062975,0.000000
-0.585000,0.062925,0.000000
-0.575000,0.062875,0.000000
-0.565000,0.062825,0.000000
-0.555000,0.062775,0.000000
-0.545000,0.062725,0.000000
-0.535000,0.062675,0.000000
-0.525000,0.062625,0.000000
-0.515000,0.062575,0.000000
-0.505000,0.062525,0.000000
-0.495000,0.062475,0.000000
-0.485000,0.062425,0.000000
-0.475000,0.062375,0.000000
-0.465000,0.062325,0.000000
-0.455000,0.062275,0.000000
-0.445000,0.062225,0.000000
-0.435000,0.062175,0.000000
-0.425000,0.062125,0.000000
-0.415000,0.062080,0.000005
-0.405000,0.062078,0.000053
-0.395000,0.062085,0.000110
-0.385000,0.062086,0.000161
-0.375000,0.062083,0.000208
-0.365000,0.062080,0.000255
-0.355000,0.062076,0.000301
-0.345000,0.062072,0.000347
-0.335000,0.062068,0.000393
-0.325000,0.062063,0.000438
-0.315000,0.062059,0.000484
-0.305000,0.062054,0.000529
-0.295000,0.062049,0.000574
-0.285000,0.062044,0.000619
-0.275000,0.062039,0.000664
-0.265000,0.062035,0.000710
-0.255000,0.062030,0.000755
-0.245000,0.062025,0.000800
-0.235000,0.062020,0.000845
-0.225000,0.062015,0.000890
-0.215000,0.062010,0.000935
-0.205000,0.062005,0.000980
-0.195000,0.062000,0.001025
-0.185000,0.061995,0.001070
-0.175000,0.061991,0.001116
-0.165000,0.061986,0.001161
-0.155000,0.061981,0.001206
-0.145000,0.061976,0.001251
-0.135000,0.061971,0.001296
-0.125000,0.061966,0.001341
-0.115000,0.061961,0.001386
-0.105000,0.061957,0.001432
-0.095000,0.061952,0.001477
-0.085000,0.061947,0.001522
-0.075000,0.061942,0.001567
-0.065000,0.061937,0.001612
-0.055000,0.061933,0.001658
-0.045000,0.061928,0.001703
-0.035000,0.061923,0.001748
-0.025000,0.061918,0.001793
-0.015000,0.061914,0.001839
-0.005000,0.061910,0.001885
0.005000,0.061943,0.001968
0.015000,0.061943,0.002018
0.025000,0.061941,0.002066
0.035000,0.061937,0.002112
0.045000,0.061931,0.002156
0.055000,0.061924,0.002199
0.065000,0.061915,0.002240
0.075000,0.061905,0.002280
0.085000,0.061893,0.002318
0.095000,0.061881,0.002356
0.105000,0.061868,0.002393
0.115000,0.061853,0.002428
0.125000,0.061838,0.002463
0.135000,0.061823,0.002498
0.145000,0.061806,0.002531
0.155000,0.061789,0.002564
0.165000,0.061771,0.002596
0.175000,0.061753,0.002628
0.185000,0.061734,0.002659
0.195000,0.061715,0.002690
0.205000,0.061695,0.002720
0.215000,0.061675,0.002750
0.225000,0.061654,0.002779
0.235000,0.061633,0.002808
0.245000,0.061611,0.002836
0.255000,0.061589,0.002864
0.265000,0.061567,0.002892
0.275000,0.061544,0.002919
0.285000,0.061521,0.002946
0.295000,0.061498,0.002973
0.305000,0.061475,0.003000
0.315000,0.061451,0.003026
0.325000,0.061427,0.003052
0.335000,0.061402,0.003077
0.345000,0.061377,0.003102
0.355000,0.061353,0.003128
0.365000,0.061327,0.003152
0.375000,0.061302,0.003177
0.385000,0.061277,0.003202
0.395000,0.061251,0.003226
0.405000,0.061225,0.003250
0.415000,0.061199,0.003274
0.425000,0.061172,0.003297
0.435000,0.061146,0.003321
0.445000,0.061119,0.003344
0.455000,0.061092,0.003367
0.465000,0.061065,0.003390
0.475000,0.061038,0.003413
0.485000,0.061011,0.003436
0.495000,0.060983,0.003458
0.505000,0.060955,0.003480
0.515000,0.060928,0.003503
0.525000,0.060900,0.003525
0.535000,0.060872,0.003547
0.545000,0.060843,0.003568
0.555000,0.060815,0.003590
0.565000,0.060787,0.003612
0.575000,0.060758,0.003633
0.585000,0.060729,0.003654
0.595000,0.060701,0.003676
0.605000,0.060672,0.003697
0.615000,0.060643,0.003718
0.625000,0.060614,0.003739
0.635000,0.060585,0.003760
0.645000,0.060555,0.003780
0.655000,0.060526,0.003801
0.665000,0.060496,0.003821
0.675000,0.060467,0.003842
0.685000,0.060437,0.003862
0.695000,0.060407,0.003882
0.705000,0.060378,0.003903
0.715000,0.060348,0.003923
0.725000,0.060318,0.003943
0.735000,0.060288,0.003963
0.745000,0.060258,0.003983
0.755000,0.060227,0.004002
0.765000,0.060197,0.004022
0.775000,0.060167,0.004042
0.785000,0.060136,0.004061
0.795000,0.060106,0.004081
0.805000,0.060075,0.004100
0.815000,0.060045,0.004120
0.825000,0.060014,0.004139
0.835000,0.059983,0.004158
0.845000,0.059953,0.004178
0.855000,0.059922,0.004197
0.865000,0.059891,0.004216
0.875000,0.059860,0.004235
0.885000,0.059829,0.004254
0.895000,0.059798,0.004273
0.905000,0.059767,0.004292
0.915000,0.059736,0.004311
0.925000,0.059704,0.004329
0.935000,0.059673,0.004348
0.945000,0.059642,0.004367
0.955000,0.059610,0.004385
0.965000,0.059579,0.004404
0.975000,0.059548,0.004423
0.985000,0.059516,0.004441
0.995000,0.059485,0.004460
1.005000,0.059453,0.004478
1.015000,0.059422,0.004497
1.025000,0.059390,0.004515
1.035000,0.059358,0.004533
1.045000,0.059327,0.004552
1.055000,0.059295,0.004570
1.065000,0.059263,0.004588
1.075000,0.059231,0.004606
1.085000,0.059199,0.004624
1.095000,0.059167,0.004642
1.105000,0.059135,0.004660
1.115000,0.059104,0.004679
1.125000,0.059072,0.004697
1.135000,0.059040,0.004715
1.145000,0.059007,0.004732
1.155000,0.058975,0.004750
1.165000,0.058943,0.004768
1.175000,0.058911,0.004786
1.185000,0.058879,0.004804
1.195000,0.058847,0.004822
1.205000,0.058815,0.004840
1.215000,0.058782,0.004857
1.225000,0.058750,0.004875
1.235000,0.058718,0.004893
1.245000,0.058685,0.004910
1.255000,0.058653,0.004928
1.265000,0.058621,0.004946
1.275000,0.058588,0.004963
1.285000,0.058556,0.004981
1.295000,0.058524,0.004999
1.305000,0.058491,0.005016
1.315000,0.058459,0.005034
1.325000,0.058426,0.005051
1.335000,0.058394,0.005069
1.345000,0.058361,0.005086
1.355000,0.058328,0.005103
1.365000,0.058296,0.005121
1.375000,0.058263,0.005138
1.385000,0.058231,0.005156
1.395000,0.058198,0.005173
1.405000,0.058165,0.005190
1.415000,0.058133,0.005208
1.425000,0.058100,0.005225
1.435000,0.058067,0.005242
1.445000,0.058035,0.005260
1.455000,0.058002,0.005277
1.465000,0.057969,0.005294
1.475000,0.057936,0.005311
1.485000,0.057903,0.005328
1.495000,0.057871,0.005346
1.505000,0.057838,0.005363
1.515000,0.057805,0.005380
1.525000,0.057772,0.005397
1.535000,0.057739,0.005414
1.545000,0.057706,0.005431
1.555000,0.057674,0.005449
1.565000,0.057641,0.005466
1.575000,0.057608,0.005483
1.585000,0.057575,0.005500
1.595000,0.057542,0.005517
1.605000,0.057509,0.005534
1.615000,0.057476,0.005551
1.625000,0.057443,0.005568
1.635000,0.057410,0.005585
1.645000,0.057377,0.005602
1.655000,0.057344,0.005619
1.665000,0.057311,0.005636
1.675000,0.057278,0.005653
1.685000,0.057245,0.005670
1.695000,0.057212,0.005687
1.705000,0.057179,0.005704
1.715000,0.057146,0.005721
1.725000,0.057113,0.005738
1.735000,0.057079,0.005754
1.745000,0.057046,0.005771
1.755000,0.057013,0.005788
1.765000,0.056980,0.005805
1.775000,0.056947,0.005822
1.785000,0.056914,0.005839
1.795000,0.056881,0.005856
1.805000,0.056848,0.005873
1.815000,0.056814,0.005889
1.825000,0.056781,0.005906
1.835000,0.056748,0.005923
1.845000,0.056715,0.005940
1.855000,0.056682,0.005957
1.865000,0.056648,0.005973
1.875000,0.056615,0.005990
1.885000,0.056582,0.006007
1.895000,0.056549,0.006024
1.905000,0.056516,0.006041
1.915000,0.056482,0.006057
1.925000,0.056449,0.006074
1.935000,0.056416,0.006091
1.945000,0.056383,0.006108
1.955000,0.056349,0.006124
1.965000,0.056316,0.006141
1.975000,0.056283,0.006158
1.985000,0.056250,0.006175
1.995000,0.056216,0.006191
2.005000,0.056183,0.006208
2.015000,0.056150,0.006225
2.025000,0.056116,0.006241
2.035000,0.056083,0.006258
2.045000,0.056050,0.006275
2.055000,0.056017,0.006292
2.065000,0.055983,0.006308
2.075000,0.055950,0.006325
2.085000,0.055917,0.006342
2.095000,0.055883,0.006358
2.105000,0.055850,0.006375
2.115000,0.055817,0.006392
2.125000,0.055783,0.006408
2.135000,0.055750,0.006425
2.145000,0.055717,0.006442
2.155000,0.055683,0.006458
2.165000,0.055650,0.006475
2.175000,0.055617,0.006492
2.185000,0.055583,0.006508
2.195000,0.055550,0.006525
2.205000,0.055517,0.006542
2.215000,0.055483,0.006558
2.225000,0.055450,0.006575
2.235000,0.055416,0.006591
2.245000,0.055383,0.006608
2.255000,0.055350,0.006625
2.265000,0.055316,0.006641
2.275000,0.055283,0.006658
2.285000,0.055249,0.006674
2.295000,0.055216,0.006691
2.305000,0.055182,0.006707
2.315000,0.055149,0.006724
2.325000,0.055115,0.006740
2.335000,0.055082,0.006757
2.345000,0.055048,0.006773
2.355000,0.055015,0.006790
2.365000,0.054981,0.006806
2.375000,0.054948,0.006823
2.385000,0.054914,0.006839
2.395000,0.054881,0.006856
2.405000,0.054847,0.006872
2.415000,0.054814,0.006889
2.425000,0.054780,0.006905
2.435000,0.054747,0.006922
2.445000,0.054713,0.006938
2.455000,0.054679,0.006954
2.465000,0.054646,0.006971
2.475000,0.054612,0.006987
2.485000,0.054579,0.007004
2.495000,0.054545,0.007020
2.505000,0.054511,0.007036
2.515000,0.054478,0.007053
2.525000,0.054444,0.007069
2.535000,0.054411,0.007086
2.545000,0.054377,0.007102
2.555000,0.054343,0.007118
2.565000,0.054310,0.007135
2.575000,0.054276,0.007151
2.585000,0.054242,0.007167
2.595000,0.054209,0.007184
2.605000,0.054175,0.007200
2.615000,0.054141,0.007216
2.625000,0.054108,0.007233
2.635000,0.054074,0.007249
2.645000,0.054040,0.007265
2.655000,0.054007,0.007282
2.665000,0.053973,0.007298
2.675000,0.053939,0.007314
2.685000,0.053905,0.007330
2.695000,0.053872,0.007347
2.705000,0.053838,0.007363
2.715000,0.053804,0.007379
2.725000,0.053770,0.007395
2.735000,0.053737,0.007412
2.745000,0.053703,0.007428
2.755000,0.053669,0.007444
2.765000,0.053636,0.007461
2.775000,0.053602,0.007477
2.785000,0.053568,0.007493
2.795000,0.053534,0.007509
2.805000,0.053500,0.007525
2.815000,0.053467,0.007542
2.825000,0.053433,0.007558
2.835000,0.053399,0.007574
2.845000,0.053365,0.007590
2.855000,0.053331,0.007606
2.865000,0.053298,0.007623
2.875000,0.053264,0.007639
2.885000,0.053230,0.007655
2.895000,0.053196,0.007671
2.905000,0.053162,0.007687
2.915000,0.053129,0.007704
2.925000,0.053095,0.007720
2.935000,0.053061,0.007736
2.945000,0.053027,0.007752
2.955000,0.052993,0.007768
2.965000,0.052959,0.007784
2.975000,0.052926,0.007801
2.985000,0.052892,0.007817
2.995000,0.052858,0.007833
3.005000,0.052824,0.007849
3.015000,0.052790,0.007865
3.025000,0.052756,0.007881
3.035000,0.052722,0.007897
3.045000,0.052689,0.007914
3.055000,0.052655,0.007930
3.065000,0.052621,0.007946
3.075000,0.052587,0.007962
3.085000,0.052553,0.007978
3.095000,0.052519,0.007994
3.105000,0.052485,0.008010
3.115000,0.052452,0.008027
3.125000,0.052418,0.008043
3.135000,0.052384,0.008059
3.145000,0.052350,0.008075
3.155000,0.052316,0.008091
3.165000,0.052282,0.008107
3.175000,0.052248,0.008123
3.185000,0.052214,0.008139
3.195000,0.052181,0.008156
3.205000,0.052147,0.008172
3.215000,0.052113,0.008188
3.225000,0.052079,0.008204
3.235000,0.052045,0.008220
3.245000,0.052011,0.008236
3.255000,0.051977,0.008252
3.265000,0.051943,0.008268
3.275000,0.051910,0.008285
3.285000,0.051876,0.008301
3.295000,0.051842,0.008317
3.305000,0.051808,0.008333
3.315000,0.051774,0.008349
3.325000,0.051740,0.008365
3.335000,0.051706,0.008381
3.345000,0.051673,0.008398
3.355000,0.051639,0.008414
3.365000,0.051605,0.008430
3.375000,0.051571,0.008446
3.385000,0.051537,0.008462
3.395000,0.051503,0.008478
3.405000,0.051469,0.008494
3.415000,0.051436,0.008511
3.425000,0.051402,0.008527
3.435000,0.051368,0.008543
3.445000,0.051334,0.008559
3.455000,0.051300,0.008575
3.465000,0.051266,0.008591
3.475000,0.051232,0.008607
3.485000,0.051199,0.008624
3.495000,0.051165,0.008640
3.505000,0.051131,0.008656
3.515000,0.051097,0.008672
3.525000,0.051063,0.008688
3.535000,0.051029,0.008704
3.545000,0.050996,0.008721
3.555000,0.050962,0.008737
3.565000,0.050928,0.008753
3.575000,0.050894,0.008769
3.585000,0.050860,0.008785
3.595000,0.050826,0.008801
3.605000,0.050793,0.008818
3.615000,0.050759,0.008834
3.625000,0.050725,0.008850
3.635000,0.050691,0.008866
3.645000,0.050657,0.008882
3.655000,0.050624,0.008899
3.665000,0.050590,0.008915
3.675000,0.050556,0.008931
3.685000,0.050522,0.008947
3.695000,0.050488,0.008963
3.705000,0.050454,0.008979
3.715000,0.050421,0.008996
3.725000,0.050387,0.009012
3.735000,0.050353,0.009028
3.745000,0.050319,0.009044
3.755000,0.050285,0.009060
3.765000,0.050251,0.009076
3.775000,0.050218,0.009093
3.785000,0.050184,0.009109
3.795000,0.050150,0.009125
3.805000,0.050116,0.009141
3.815000,0.050082,0.009157
3.825000,0.050048,0.009173
3.835000,0.050014,0.009189
3.845000,0.049981,0.009206
3.855000,0.049947,0.009222
3.865000,0.049913,0.009238
3.875000,0.049879,0.009254
3.885000,0.049845,0.009270
3.895000,0.049811,0.009286
3.905000,0.049777,0.009302
3.915000,0.049743,0.009318
3.925000,0.049709,0.009334
3.935000,0.049675,0.009350
3.945000,0.049641,0.009366
3.955000,0.049607,0.009382
3.965000,0.049573,0.009398
3.975000,0.049539,0.009414
3.985000,0.049505,0.009430
3.995000,0.049471,0.009446
4.005000,0.049437,0.009462
4.015000,0.049403,0.009478
4.025000,0.049368,0.009493
4.035000,0.049334,0.009509
4.045000,0.049300,0.009525
4.055000,0.049266,0.009541
4.065000,0.049231,0.009556
4.075000,0.049197,0.009572
4.085000,0.049162,0.009587
4.095000,0.049128,0.009603
4.105000,0.049093,0.009618
4.115000,0.049058,0.009633
4.125000,0.049023,0.009648
4.135000,0.048988,0.009663
4.145000,0.048953,0.009678
4.155000,0.048918,0.009693
4.165000,0.048882,0.009707
4.175000,0.048847,0.009722
4.185000,0.048811,0.009736
4.195000,0.048775,0.009750
4.205000,0.048739,0.009764
4.215000,0.048702,0.009777
4.225000,0.048666,0.009791
4.235000,0.048629,0.009804
4.245000,0.048591,0.009816
4.255000,0.048554,0.009829
4.265000,0.048516,0.009841
4.275000,0.048477,0.009852
4.285000,0.048439,0.009864
4.295000,0.048400,0.009875
4.305000,0.048360,0.009885
4.315000,0.048320,0.009895
4.325000,0.048280,0.009905
4.335000,0.048238,0.009913
4.345000,0.048197,0.009922
4.355000,0.048155,0.009930
4.365000,0.048112,0.009937
4.375000,0.048069,0.009944
4.385000,0.048025,0.009950
4.395000,0.047981,0.009956
4.405000,0.047936,0.009961
4.415000,0.047891,0.009966
4.425000,0.047845,0.009970
4.435000,0.047798,0.009973
4.445000,0.047751,0.009976
4.455000,0.047704,0.009979
4.465000,0.047657,0.009982
4.475000,0.047608,0.009983
4.485000,0.047560,0.009985
4.495000,0.047512,0.009987
4.505000,0.047463,0.009988
4.515000,0.047414,0.009989
4.525000,0.047364,0.009989
4.535000,0.047315,0.009990
4.545000,0.047265,0.009990
4.555000,0.047216,0.009991
4.565000,0.047166,0.009991
4.575000,0.047116,0.009991
4.585000,0.047066,0.009991
4.595000,0.047016,0.009991
4.605000,0.046966,0.009991
4.615000,0.046917,0.009992
4.625000,0.046867,0.009992
4.635000,0.046817,0.009992
4.645000,0.046767,0.009992
4.655000,0.046717,0.009992
4.665000,0.046667,0.009992
4.675000,0.046617,0.009992
4.685000,0.046567,0.009992
4.695000,0.046517,0.009992
4.705000,0.046467,0.009992
4.715000,0.046417,0.009992
4.725000,0.046367,0.009992
4.735000,0.046317,0.009992
4.745000,0.046267,0.009992
4.755000,0.046217,0.009992
4.765000,0.046167,0.009992
4.775000,0.046117,0.009992
4.785000,0.046067,0.009992
4.795000,0.046017,0.009992
4.805000,0.045967,0.009992
4.815000,0.045917,0.009992
4.825000,0.045867,0.009992
4.835000,0.045817,0.009992
4.845000,0.045767,0.009992
4.855000,0.045717,0.009992
4.865000,0.045667,0.009992
4.875000,0.045617,0.009992
4.885000,0.045567,0.009992
4.895000,0.045517,0.009992
4.905000,0.045467,0.009992
4.915000,0.045417,0.009992
4.925000,0.045367,0.009992
4.935000,0.045317,0.009992
4.945000,0.045267,0.009992
4.955000,0.045217,0.009992
4.965000,0.045167,0.009992
4.975000,0.045117,0.009992
4.985000,0.045067,0.009992
4.995000,0.045017,0.009992
5.005000,0.044967,0.009992
5.015000,0.044917,0.009992
5.025000,0.044867,0.009992
5.035000,0.044817,0.009992
5.045000,0.044767,0.009992
5.055000,0.044717,0.009992
5.065000,0.044667,0.009992
5.075000,0.044617,0.009992
5.085000,0.044567,0.009992
5.095000,0.044517,0.009992
5.105000,0.044467,0.009992
5.115000,0.044417,0.009992
5.125000,0.044367,0.009992
5.135000,0.044317,0.009992
5.145000,0.044267,0.009992
5.155000,0.044217,0.009992
5.165000,0.044167,0.009992
5.175000,0.044117,0.009992
5.185000,0.044067,0.009992
5.195000,0.044017,0.009992
5.205000,0.043967,0.009992
5.215000,0.043917,0.009992
5.225000,0.043867,0.009992
5.235000,0.043817,0.009992
5.245000,0.043767,0.009992
5.255000,0.043717,0.009992
5.265000,0.043667,0.009992
5.275000,0.043617,0.009992
5.285000,0.043567,0.009992
5.295000,0.043517,0.009992
5.305000,0.043467,0.009992
5.315000,0.043417,0.009992
5.325000,0.043367,0.009992
5.335000,0.043317,0.009992
5.345000,0.043267,0.009992
5.355000,0.043217,0.009992
5.365000,0.043167,0.009992
5.375000,0.043117,0.009992
5.385000,0.043067,0.009992
5.395000,0.043017,0.009992
5.405000,0.042967,0.009992
5.415000,0.042917,0.009992
5.425000,0.042867,0.009992
5.435000,0.042817,0.009992
5.445000,0.042767,0.009992
5.455000,0.042717,0.009992
5.465000,0.042667,0.009992
5.475000,0.042617,0.009992
5.485000,0.042567,0.009992
5.495000,0.042517,0.009992
5.505000,0.042467,0.009992
5.515000,0.042417,0.009992
5.525000,0.042367,0.009992
5.535000,0.042317,0.009992
5.545000,0.042267,0.009992
5.555000,0.042217,0.009992
5.565000,0.042167,0.009992
5.575000,0.042117,0.009992
5.585000,0.042067,0.009992
5.595000,0.042017,0.009992
5.605000,0.041967,0.009992
5.615000,0.041917,0.009992
5.625000,0.041867,0.009992
5.635000,0.041817,0.009992
5.645000,0.041767,0.009992
5.655000,0.041717,0.009992
5.665000,0.041667,0.009992
5.675000,0.041617,0.009992
5.685000,0.041567,0.009992
5.695000,0.041517,0.009992
5.705000,0.041467,0.009992
5.715000,0.041417,0.009992
5.725000,0.041367,0.009992
5.735000,0.041317,0.009992
5.745000,0.041267,0.009992
5.755000,0.041217,0.009992
5.765000,0.041167,0.009992
5.775000,0.041117,0.009992
5.785000,0.041067,0.009992
5.795000,0.041017,0.009992
5.805000,0.040967,0.009992
5.815000,0.040917,0.009992
5.825000,0.040867,0.009992
5.835000,0.040817,0.009992
5.845000,0.040767,0.009992
5.855000,0.040717,0.009992
5.865000,0.040667,0.009992
5.875000,0.040617,0.009992
5.885000,0.040567,0.009992
5.895000,0.040517,0.009992
5.905000,0.040467,0.009992
5.915000,0.040417,0.009992
5.925000,0.040367,0.009992
5.935000,0.040317,0.009992
5.945000,0.040267,0.009992
5.955000,0.040217,0.009992
5.965000,0.040167,0.009992
5.975000,0.040117,0.009992
5.985000,0.040067,0.009992
5.995000,0.040017,0.009992
6.005000,0.039967,0.009992
6.015000,0.039917,0.009992
6.025000,0.039867,0.009992
6.035000,0.039817,0.009992
6.045000,0.039767,0.009992
6.055000,0.039717,0.009992
6.065000,0.039667,0.009992
6.075000,0.039617,0.009992
6.085000,0.039567,0.009992
6.095000,0.039517,0.009992
6.105000,0.039467,0.009992
6.115000,0.039417,0.009992
6.125000,0.039367,0.009992
6.135000,0.039317,0.009992
6.145000,0.039267,0.009992
6.155000,0.039217,0.009992
6.165000,0.039167,0.009992
6.175000,0.039117,0.009992
6.185000,0.039067,0.009992
6.195000,0.039017,0.009992
6.205000,0.038967,0.009992
6.215000,0.038917,0.009992
6.225000,0.038867,0.009992
6.235000,0.038817,0.009992
6.245000,0.038767,0.009992
6.255000,0.038717,0.009992
6.265000,0.038667,0.009992
6.275000,0.038617,0.009992
6.285000,0.038567,0.009992
6.295000,0.038517,0.009992
6.305000,0.038467,0.009992
6.315000,0.038417,0.009992
6.325000,0.038367,0.009992
6.335000,0.038317,0.009992
6.345000,0.038267,0.009992
6.355000,0.038217,0.009992
6.365000,0.038167,0.009992
6.375000,0.038117,0.009992
6.385000,0.038067,0.009992
6.395000,0.038017,0.009992
6.405000,0.037967,0.009992
6.415000,0.037917,0.009992
6.425000,0.037867,0.009992
6.435000,0.037817,0.009992
6.445000,0.037767,0.009992
6.455000,0.037717,0.009992
6.465000,0.037667,0.009992
6.475000,0.037617,0.009992
6.485000,0.037567,0.009992
6.495000,0.037517,0.009992
6.505000,0.037467,0.009992
6.515000,0.037417,0.009992
6.525000,0.037367,0.009992
6.535000,0.037317,0.009992
6.545000,0.037267,0.009992
6.555000,0.037217,0.009992
6.565000,0.037167,0.009992
6.575000,0.037117,0.009992
6.585000,0.037067,0.009992
6.595000,0.037017,0.009992
6.605000,0.036967,0.009992
6.615000,0.036917,0.009992
6.625000,0.036867,0.009992
6.635000,0.036817,0.009992
6.645000,0.036767,0.009992
6.655000,0.036717,0.009992
6.665000,0.036667,0.009992
6.675000,0.036617,0.009992
6.685000,0.036567,0.009992
6.695000,0.036517,0.009992
6.705000,0.036467,0.009992
6.715000,0.036417,0.009992
6.725000,0.036367,0.009992
6.735000,0.036317,0.009992
6.745000,0.036267,0.009992
6.755000,0.036217,0.009992
6.765000,0.036167,0.009992
6.775000,0.036117,0.009992
6.785000,0.036067,0.009992
6.795000,0.036017,0.009992
6.805000,0.035967,0.009992
6.815000,0.035917,0.009992
6.825000,0.035867,0.009992
6.835000,0.035817,0.009992
6.845000,0.035767,0.009992
6.855000,0.035717,0.009992
6.865000,0.035667,0.009992
6.875000,0.035617,0.009992
6.885000,0.035567,0.009992
6.895000,0.035517,0.009992
6.905000,0.035467,0.009992
6.915000,0.035417,0.009992
6.925000,0.035367,0.009992
6.935000,0.035317,0.009992
6.945000,0.035267,0.009992
6.955000,0.035217,0.009992
6.965000,0.035167,0.009992
6.975000,0.035117,0.009992
6.985000,0.035067,0.009992
6.995000,0.035017,0.009992
7.005000,0.034967,0.009992
7.015000,0.034917,0.009992
7.025000,0.034867,0.009992
7.035000,0.034817,0.009992
7.045000,0.034767,0.009992
7.055000,0.034717,0.009992
7.065000,0.034667,0.009992
7.075000,0.034617,0.009992
7.085000,0.034567,0.009992
7.095000,0.034517,0.009992
7.105000,0.034467,0.009992
7.115000,0.034417,0.009992
7.125000,0.034367,0.009992
7.135000,0.034317,0.009992
7.145000,0.034267,0.009992
7.155000,0.034217,0.009992
7.165000,0.034167,0.009992
7.175000,0.034117,0.009992
7.184999,0.034067,0.009992
7.195000,0.034017,0.009992
7.205000,0.033967,0.009992
7.215000,0.033917,0.009992
7.225000,0.033867,0.009992
7.235000,0.033817,0.009992
7.245000,0.033767,0.009992
7.255000,0.033717,0.009992
7.265000,0.033667,0.009992
7.275000,0.033617,0.009992
7.285000,0.033567,0.009992
7.295000,0.033517,0.009992
7.305000,0.033467,0.009992
7.315000,0.033417,0.009992
7.325000,0.033367,0.009992
7.335000,0.033317,0.009992
7.345000,0.033267,0.009992
7.355000,0.033217,0.009992
7.365000,0.033167,0.009992
7.375000,0.033117,0.009992
7.385000,0.033067,0.009992
7.395000,0.033017,0.009992
7.405000,0.032967,0.009992
7.415000,0.032917,0.009992
7.425000,0.032867,0.009992
7.434999,0.032817,0.009992
7.445000,0.032767,0.009992
7.455000,0.032717,0.009992
7.465000,0.032667,0.009992
7.475000,0.032617,0.009992
7.485000,0.032567,0.009992
7.495000,0.032517,0.009992
7.505000,0.032467,0.009992
7.515000,0.032417,0.009992
7.525000,0.032367,0.009992
7.535000,0.032317,0.009992
7.545000,0.032267,0.009992
7.555000,0.032217,0.009992
7.565000,0.032167,0.009992
7.575000,0.032117,0.009992
7.585000,0.032067,0.009992
7.595000,0.032017,0.009992
7.605000,0.031967,0.009992
7.615000,0.031917,0.009992
7.625000,0.031867,0.009992
7.635000,0.031817,0.009992
7.645000,0.031767,0.009992
7.655000,0.031717,0.009992
7.665000,0.031667,0.009992
7.675000,0.031617,0.009992
7.684999,0.031567,0.009992
7.695000,0.031517,0.009992
7.705000,0.031467,0.009992
7.715000,0.031417,0.009992
7.725000,0.031367,0.009992
7.735000,0.031317,0.009992
7.745000,0.031267,0.009992
7.755000,0.031217,0.009992
7.765000,0.031167,0.009992
7.775000,0.031117,0.009992
7.785000,0.031067,0.009992
7.795000,0.031017,0.009992
7.805000,0.030967,0.009992
7.815000,0.030917,0.009992
7.825000,0.030867,0.009992
7.835000,0.030817,0.009992
7.845000,0.030767,0.009992
7.855000,0.030717,0.009992
7.865000,0.030667,0.009992
7.875000,0.030617,0.009992
7.885000,0.030567,0.009992
7.895000,0.030517,0.009992
7.905000,0.030467,0.009992
7.915000,0.030417,0.009992
7.925000,0.030367,0.009992
7.934999,0.030317,0.009992
7.945000,0.030267,0.009992
7.955000,0.030217,0.009992
7.965000,0.030167,0.009992
7.975000,0.030117,0.009992
7.985000,0.030067,0.009992
7.995000,0.030017,0.009992
8.005000,0.029967,0.009992
8.015000,0.029917,0.009992
8.025000,0.029867,0.009992
8.035000,0.029817,0.009992
8.045000,0.029767,0.009992
8.055000,0.029717,0.009992
8.065000,0.029667,0.009992
8.075000,0.029617,0.009992
8.085000,0.029567,0.009992
8.095000,0.029517,0.009992
8.105000,0.029467,0.009992
8.115000,0.029417,0.009992
8.125000,0.029367,0.009992
8.135000,0.029317,0.009992
8.145000,0.029267,0.009992
8.155000,0.029217,0.009992
8.165000,0.029167,0.009992
8.175000,0.029117,0.009992
8.184999,0.029067,0.009992
8.195000,0.029017,0.009992
8.205000,0.028967,0.009992
8.215000,0.028917,0.009992
8.225000,0.028867,0.009992
8.235000,0.028817,0.009992
8.245000,0.028767,0.009992
8.255000,0.028717,0.009992
8.265000,0.028667,0.009992
8.275000,0.028617,0.009992
8.285000,0.028567,0.009992
8.295000,0.028517,0.009992
8.305000,0.028467,0.009992
8.315000,0.028417,0.009992
8.325000,0.028367,0.009992
8.335000,0.028317,0.009992
8.345000,0.028267,0.009992
8.355000,0.028217,0.009992
8.365000,0.028167,0.009992
8.375000,0.028117,0.009992
8.385000,0.028067,0.009992
8.395000,0.028017,0.009992
8.405000,0.027967,0.009992
8.415000,0.027917,0.009992
8.425000,0.027867,0.009992
8.434999,0.027817,0.009992
8.445000,0.027767,0.009992
8.455000,0.027717,0.009992
8.465000,0.027667,0.009992
8.474999,0.027617,0.009992
8.485000,0.027567,0.009992
8.495000,0.027517,0.009992
8.505000,0.027467,0.009992
8.515000,0.027417,0.009992
8.525000,0.027367,0.009992
8.535000,0.027317,0.009992
8.545000,0.027267,0.009992
8.555000,0.027217,0.009992
8.565000,0.027167,0.009992
8.575000,0.027117,0.009992
8.585000,0.027067,0.009992
8.595000,0.027017,0.009992
8.605000,0.026967,0.009992
8.615000,0.026917,0.009992
8.625000,0.026867,0.009992
8.635000,0.026817,0.009992
8.645000,0.026767,0.009992
8.655000,0.026717,0.009992
8.665000,0.026667,0.009992
8.675000,0.026617,0.009992
8.684999,0.026567,0.009992
8.695000,0.026517,0.009992
8.705000,0.026467,0.009992
8.715000,0.026417,0.009992
8.724999,0.026367,0.009992
8.735000,0.026317,0.009992
8.745000,0.026267,0.009992
8.755000,0.026217,0.009992
8.765000,0.026167,0.009992
8.775000,0.026117,0.009992
8.785000,0.026067,0.009992
8.795000,0.026017,0.009992
8.805000,0.025967,0.009992
8.815000,0.025917,0.009992
8.825000,0.025867,0.009992
8.835000,0.025817,0.009992
8.845000,0.025767,0.009992
8.855000,0.025717,0.009992
8.865000,0.025667,0.009992
8.875000,0.025617,0.009992
8.885000,0.025567,0.009992
8.895000,0.025517,0.009992
8.905000,0.025467,0.009992
8.915000,0.025417,0.009992
8.925000,0.025367,0.009992
8.934999,0.025317,0.009992
8.945000,0.025267,0.009992
8.955000,0.025217,0.009992
8.965000,0.025167,0.009992
8.974999,0.025117,0.009992
8.985000,0.025067,0.009992
8.995000,0.025017,0.009992
9.005000,0.024967,0.009992
9.015000,0.024917,0.009992
9.025000,0.024867,0.009992
9.035000,0.024817,0.009992
9.045000,0.024767,0.009992
9.055000,0.024717,0.009992
9.065000,0.024667,0.009992
9.075000,0.024617,0.009992
9.085000,0.024567,0.009992
9.095000,0.024517,0.009992
9.105000,0.024467,0.009992
9.115000,0.024417,0.009992
9.125000,0.024367,0.009992
9.135000,0.024317,0.009992
9.145000,0.024267,0.009992
9.155000,0.024217,0.009992
9.165000,0.024167,0.009992
9.175000,0.024117,0.009992
9.184999,0.024067,0.009992
9.195000,0.024017,0.009992
9.205000,0.023967,0.009992
9.215000,0.023917,0.009992
9.224999,0.023867,0.009992
9.235000,0.023817,0.009992
9.245000,0.023767,0.009992
9.255000,0.023717,0.009992
9.265000,0.023667,0.009992
9.275000,0.023617,0.009992
9.285000,0.023567,0.009992
9.295000,0.023517,0.009992
9.305000,0.023467,0.009992
9.315000,0.023417,0.009992
9.325000,0.023367,0.009992
9.335000,0.023317,0.009992
9.345000,0.023267,0.009992
9.355000,0.023217,0.009992
9.365000,0.023167,0.009992
9.375000,0.023117,0.009992
9.385000,0.023067,0.009992
9.395000,0.023017,0.009992
9.405000,0.022967,0.009992
9.415000,0.022917,0.009992
9.425000,0.022867,0.009992
9.434999,0.022817,0.009992
9.445000,0.022767,0.009992
9.455000,0.022717,0.009992
9.465000,0.022667,0.009992
9.474999,0.022617,0.009992
9.485000,0.022567,0.009992
9.495000,0.022517,0.009992
9.505000,0.022467,0.009992
9.515000,0.022417,0.009992
9.525000,0.022367,0.009992
9.535000,0.022317,0.009992
9.545000,0.022267,0.009992
9.555000,0.022217,0.009992
9.565000,0.022167,0.009992
9.575000,0.022117,0.009992
9.585000,0.022067,0.009992
9.595000,0.022017,0.009992
9.605000,0.021967,0.009992
9.615000,0.021917,0.009992
9.625000,0.021867,0.009992
9.635000,0.021817,0.009992
9.645000,0.021767,0.009992
9.655000,0.021717,0.009992
9.665000,0.021667,0.009992
9.675000,0.021617,0.009992
9.684999,0.021567,0.009992
9.695000,0.021517,0.009992
9.705000,0.021467,0.009992
9.715000,0.021417,0.009992
9.724999,0.021367,0.009992
9.735000,0.021317,0.009992
9.745000,0.021267,0.009992
9.755000,0.021217,0.009992
9.765000,0.021167,0.009992
9.775000,0.021117,0.009992
9.785000,0.021067,0.009992
9.795000,0.021017,0.009992
9.805000,0.020967,0.009992
9.815000,0.020917,0.009992
9.825000,0.020867,0.009992
9.835000,0.020817,0.009992
9.845000,0.020767,0.009992
9.855000,0.020717,0.009992
9.865000,0.020667,0.009992
9.875000,0.020617,0.009992
9.885000,0.020567,0.009992
9.895000,0.020517,0.009992
9.905000,0.020467,0.009992
9.915000,0.020417,0.009992
9.925000,0.020367,0.009992
9.934999,0.020317,0.009992
9.945000,0.020267,0.009992
9.955000,0.020217,0.009992
9.965000,0.020167,0.009992
9.974999,0.020117,0.009992
9.985000,0.020067,0.009992
9.995000,0.020017,0.009992
10.005000,0.019967,0.009992
10.015000,0.019917,0.009992
10.025000,0.019867,0.009992
10.035000,0.019817,0.009992
10.045000,0.019767,0.009992
10.055000,0.019717,0.009992
10.065000,0.019667,0.009992
10.075000,0.019617,0.009992
10.085000,0.019567,0.009992
10.095000,0.019517,0.009992
10.105000,0.019467,0.009992
10.115000,0.019417,0.009992
10.125000,0.019367,0.009992
10.135000,0.019317,0.009992
10.145000,0.019267,0.009992
10.155000,0.019217,0.009992
10.165000,0.019167,0.009992
10.175000,0.019117,0.009992
10.184999,0.019067,0.009992
10.195000,0.019017,0.009992
10.205000,0.018967,0.009992
10.215000,0.018917,0.009992
10.224999,0.018867,0.009992
10.235000,0.018817,0.009992
10.245000,0.018767,0.009992
10.255000,0.018717,0.009992
10.264999,0.018667,0.009992
10.275000,0.018617,0.009992
10.285000,0.018567,0.009992
10.295000,0.018517,0.009992
10.305000,0.018467,0.009992
10.315000,0.018417,0.009992
10.325000,0.018367,0.009992
10.335000,0.018317,0.009992
10.345000,0.018267,0.009992
10.355000,0.018217,0.009992
10.365000,0.018167,0.009992
10.375000,0.018117,0.009992
10.385000,0.018067,0.009992
10.395000,0.018017,0.009992
10.405000,0.017967,0.009992
10.415000,0.017917,0.009992
10.425000,0.017867,0.009992
10.434999,0.017817,0.009992
10.445000,0.017767,0.009992
10.455000,0.017717,0.009992
10.465000,0.017667,0.009992
10.474999,0.017617,0.009992
10.485000,0.017567,0.009992
10.495000,0.017517,0.009992
10.505000,0.017467,0.009992
10.514999,0.017417,0.009992
10.525000,0.017367,0.009992
10.535000,0.017317,0.009992
10.545000,0.017267,0.009992
10.555000,0.017217,0.009992
10.565000,0.017167,0.009992
10.575000,0.017117,0.009992
10.585000,0.017067,0.009992
10.595000,0.017017,0.009992
10.605000,0.016967,0.009992
10.615000,0.016917,0.009992
10.625000,0.016867,0.009992
10.635000,0.016817,0.009992
10.645000,0.016767,0.009992
10.655000,0.016717,0.009992
10.665000,0.016667,0.009992
10.675000,0.016617,0.009992
10.684999,0.016567,0.009992
10.695000,0.016517,0.009992
10.705000,0.016467,0.009992
10.715000,0.016417,0.009992
10.724999,0.016367,0.009992
10.735000,0.016317,0.009992
10.745000,0.016267,0.009992
10.755000,0.016217,0.009992
10.764999,0.016167,0.009992
10.775000,0.016117,0.009992
10.785000,0.016067,0.009992
10.795000,0.016017,0.009992
10.805000,0.015967,0.009992
10.815000,0.015917,0.009992
10.825000,0.015867,0.009992
10.835000,0.015817,0.009992
10.845000,0.015767,0.009992
10.855000,0.015717,0.009992
10.865000,0.015667,0.009992
10.875000,0.015617,0.009992
10.885000,0.015567,0.009992
10.895000,0.015517,0.009992
10.905000,0.015467,0.009992
10.915000,0.015417,0.009992
10.925000,0.015367,0.009992
10.934999,0.015317,0.009992
10.945000,0.015267,0.009992
10.955000,0.015217,0.009992
10.965000,0.015167,0.009992
10.974999,0.015117,0.009992
10.985000,0.015067,0.009992
10.995000,0.015017,0.009992
11.005000,0.014967,0.009992
11.014999,0.014917,0.009992
11.025000,0.014867,0.009992
11.035000,0.014817,0.009992
11.045000,0.014767,0.009992
11.055000,0.014717,0.009992
11.065000,0.014667,0.009992
11.075000,0.014617,0.009992
11.085000,0.014567,0.009992
11.095000,0.014517,0.009992
11.105000,0.014467,0.009992
11.115000,0.014417,0.009992
11.125000,0.014367,0.009992
11.135000,0.014317,0.009992
11.145000,0.014267,0.009992
11.155000,0.014217,0.009992
11.165000,0.014167,0.009992
11.175000,0.014117,0.009992
11.184999,0.014067,0.009992
11.195000,0.014017,0.009992
11.205000,0.013967,0.009992
11.215000,0.013917,0.009992
11.224999,0.013867,0.009992
11.235000,0.013817,0.009992
11.245000,0.013767,0.009992
11.255000,0.013717,0.009992
11.264999,0.013667,0.009992
11.275000,0.013617,0.009992
11.285000,0.013567,0.009992
11.295000,0.013517,0.009992
11.305000,0.013467,0.009992
11.315000,0.013417,0.009992
11.325000,0.013367,0.009992
11.335000,0.013317,0.009992
11.345000,0.013267,0.009992
11.355000,0.013217,0.009992
11.365000,0.013167,0.009992
11.375000,0.013117,0.009992
11.385000,0.013067,0.009992
11.395000,0.013017,0.009992
11.405000,0.012967,0.009992
11.415000,0.012917,0.009992
11.425000,0.012867,0.009992
11.434999,0.012817,0.009992
11.445000,0.012767,0.009992
11.455000,0.012717,0.009992
11.465000,0.012667,0.009992
11.474999,0.012617,0.009992
11.485000,0.012567,0.009992
11.495000,0.012517,0.009992
11.505000,0.012467,0.009992
11.514999,0.012417,0.009992
11.525000,0.012367,0.009992
11.535000,0.012317,0.009992
11.545000,0.012267,0.009992
11.555000,0.012217,0.009992
11.565000,0.012167,0.009992
11.575000,0.012117,0.009992
11.585000,0.012067,0.009992
11.595000,0.012017,0.009992
11.605000,0.011967,0.009992
11.615000,0.011917,0.009992
11.625000,0.011867,0.009992
11.635000,0.011817,0.009992
11.645000,0.011767,0.009992
11.655000,0.011717,0.009992
11.665000,0.011667,0.009992
11.675000,0.011617,0.009992
11.684999,0.011567,0.009992
11.695000,0.011517,0.009992
11.705000,0.011467,0.009992
11.715000,0.011417,0.009992
11.724999,0.011367,0.009992
11.735000,0.011317,0.009992
11.745000,0.011267,0.009992
11.755000,0.011217,0.009992
11.764999,0.011167,0.009992
11.775000,0.011117,0.009992
11.785000,0.011067,0.009992
11.795000,0.011017,0.009992
11.804999,0.010967,0.009992
11.815000,0.010917,0.009992
11.825000,0.010867,0.009992
11.835000,0.010817,0.009992
11.845000,0.010767,0.009992
11.855000,0.010717,0.009992
11.865000,0.010667,0.009992
11.875000,0.010617,0.009992
11.885000,0.010567,0.009992
11.895000,0.010517,0.009992
11.905000,0.010467,0.009992
11.915000,0.010417,0.009992
11.925000,0.010367,0.009992
11.934999,0.010317,0.009992
11.945000,0.010267,0.009992
11.955000,0.010217,0.009992
11.965000,0.010167,0.009992
11.974999,0.010117,0.009992
11.985000,0.010067,0.009992
11.995000,0.010017,0.009992
12.005000,0.009967,0.009992
12.014999,0.009917,0.009992
12.025000,0.009867,0.009992
12.035000,0.009817,0.009992
12.045000,0.009767,0.009992
12.054999,0.009717,0.009992
12.065000,0.009667,0.009992
12.075000,0.009617,0.009992
12.085000,0.009567,0.009992
12.095000,0.009517,0.009992
12.105000,0.009467,0.009992
12.115000,0.009417,0.009992
12.125000,0.009367,0.009992
12.135000,0.009317,0.009992
12.145000,0.009267,0.009992
12.155000,0.009217,0.009992
12.165000,0.009167,0.009992
12.175000,0.009117,0.009992
12.184999,0.009067,0.009992
12.195000,0.009017,0.009992
12.205000,0.008967,0.009992
12.215000,0.008917,0.009992
12.224999,0.008867,0.009992
12.235000,0.008817,0.009992
12.245000,0.008767,0.009992
12.255000,0.008717,0.009992
12.264999,0.008667,0.009992
12.275000,0.008617,0.009992
12.285000,0.008567,0.009992
12.295000,0.008517,0.009992
12.304999,0.008467,0.009992
12.315000,0.008417,0.009992
12.325000,0.008367,0.009992
12.335000,0.008317,0.009992
12.345000,0.008267,0.009992
12.355000,0.008217,0.009992
12.365000,0.008167,0.009992
12.375000,0.008117,0.009992
12.385000,0.008067,0.009992
12.395000,0.008017,0.009992
12.405000,0.007967,0.009992
12.415000,0.007917,0.009992
12.425000,0.007867,0.009992
12.434999,0.007817,0.009992
12.445000,0.007767,0.009992
12.455000,0.007717,0.009992
12.465000,0.007667,0.009992
12.474999,0.007617,0.009992
12.485000,0.007567,0.009992
12.495000,0.007517,0.009992
12.505000,0.007467,0.009992
12.514999,0.007417,0.009992
12.525000,0.007367,0.009992
12.535000,0.007317,0.009992
12.545000,0.007267,0.009992
12.554999,0.007217,0.009992
12.565000,0.007167,0.009992
12.575000,0.007117,0.009992
12.585000,0.007067,0.009992
12.595000,0.007017,0.009992
12.605000,0.006967,0.009992
12.615000,0.006917,0.009992
12.625000,0.006867,0.009992
12.635000,0.006817,0.009992
12.645000,0.006767,0.009992
12.655000,0.006717,0.009992
12.665000,0.006667,0.009992
12.675000,0.006617,0.009992
12.684999,0.006567,0.009992
12.695000,0.006517,0.009992
12.705000,0.006467,0.009992
12.715000,0.006417,0.009992
12.724999,0.006367,0.009992
12.735000,0.006317,0.009992
12.745000,0.006267,0.009992
12.755000,0.006217,0.009992
12.764999,0.006167,0.009992
12.775000,0.006117,0.009992
12.785000,0.006067,0.009992
12.795000,0.006017,0.009992
12.804999,0.005967,0.009992
12.815000,0.005917,0.009992
12.825000,0.005867,0.009992
12.835000,0.005817,0.009992
12.845000,0.005767,0.009992
12.855000,0.005717,0.009992
12.865000,0.005667,0.009992
12.875000,0.005617,0.009992
12.885000,0.005567,0.009992
12.895000,0.005517,0.009992
12.905000,0.005467,0.009992
12.915000,0.005417,0.009992
12.925000,0.005367,0.009992
12.934999,0.005317,0.009992
12.945000,0.005267,0.009992
12.955000,0.005217,0.009992
12.965000,0.005167,0.009992
12.974999,0.005118,0.009993
12.985000,0.005068,0.009993
12.995000,0.005019,0.009994
13.000000,0.004994,0.009994

==> PaperGraphs/Test3_time10_height_a0_triple.txt <==
time,discharge,height
-1.000000,0.066000,0.000000
-0.995000,0.065970,0.000000
-0.985000,0.065910,0.000000
-0.975000,0.065850,0.000000
-0.965000,0.065790,0.000000
-0.955000,0.065730,0.000000
-0.945000,0.065670,0.000000
-0.935000,0.065610,0.000000
-0.925000,0.065550,0.000000
-0.915000,0.065490,0.000000
-0.905000,0.065430,0.000000
-0.895000,0.065370,0.000000
-0.885000,0.065310,0.000000
-0.875000,0.065250,0.000000
-0.865000,0.065190,0.000000
-0.855000,0.065130,0.000000
-0.845000,0.065070,0.000000
-0.835000,0.065010,0.000000
-0.825000,0.064950,0.000000
-0.815000,0.064890,0.000000
-0.805000,0.064830,0.000000
-0.795000,0.064770,0.000000
-0.785000,0.064710,0.000000
-0.775000,0.064650,0.000000
-0.765000,0.064590,0.000000
-0.755000,0.064530,0.000000
-0.745000,0.064470,0.000000
-0.735000,0.064410,0.000000
-0.725000,0.064350,0.000000
-0.715000,0.064290,0.000000
-0.705000,0.064230,0.000000
-0.695000,0.064170,0.000000
-0.685000,0.064110,0.000000
-0.675000,0.064050,0.000000
-0.665000,0.063990,0.000000
-0.655000,0.063930,0.000000
-0.645000,0.063870,0.000000
-0.635000,0.063810,0.000000
-0.625000,0.063750,0.000000
-0.615000,0.063690,0.000000
-0.605000,0.063630,0.000000
-0.595000,0.063570,0.000000
-0.585000,0.063510,0.000000
-0.575000,0.063450,0.000000
-0.565000,0.063390,0.000000
-0.555000,0.063330,0.000000
-0.545000,0.063270,0.000000
-0.535000,0.063210,0.000000
-0.525000,0.063150,0.000000
-0.515000,0.063090,0.000000
-0.505000,0.063030,0.000000
-0.495000,0.062970,0.000000
-0.485000,0.062910,0.000000
-0.475000,0.062850,0.000000
-0.465000,0.062790,0.000000
-0.455000,0.062730,0.000000
-0.445000,0.062670,0.000000
-0.435000,0.062610,0.000000
-0.425000,0.062550,0.000000
-0.415000,0.062490,0.000000
-0.405000,0.062430,0.000000
-0.395000,0.062370,0.000000
-0.385000,0.062310,0.000000
-0.375000,0.062250,0.000000
-0.365000,0.062190,0.000000
-0.355000,0.062130,0.000000
-0.345000,0.062070,0.000000
-0.335000,0.062010,0.000000
-0.325000,0.061950,0.000000
-0.315000,0.061890,0.000000
-0.305000,0.061830,0.000000
-0.295000,0.061770,0.000000
-0.285000,0.061710,0.000000
-0.275000,0.061650,0.000000
-0.265000,0.061590,0.000000
-0.255000,0.061539,0.000009
-0.245000,0.061542,0.000072
-0.235000,0.061540,0.000130
-0.225000,0.061537,0.000187
-0.215000,0.061535,0.000245
-0.205000,0.061532,0.000302
-0.195000,0.061530,0.000360
-0.185000,0.061528,0.000418
-0.175000,0.061526,0.000476
-0.165000,0.061523,0.000533
-0.155000,0.061521,0.000591
-0.145000,0.061519,0.000649
-0.135000,0.061517,0.000707
-0.125000,0.061514,0.000764
-0.115000,0.061512,0.000822
-0.105000,0.061510,0.000880
-0.095000,0.061508,0.000938
-0.085000,0.061506,0.000996
-0.075000,0.061504,0.001054
-0.065000,0.061502,0.001112
-0.055000,0.061499,0.001169
-0.045000,0.061497,0.001227
-0.035000,0.061495,0.001285
-0.025000,0.061493,0.001343
-0.015000,0.061490,0.001400
-0.005000,0.061489,0.001459
0.005000,0.061534,0.001564
0.015000,0.061529,0.001619
0.025000,0.061520,0.001670
0.035000,0.061508,0.001718
0.045000,0.061494,0.001764
0.055000,0.061478,0.001808
0.065000,0.061460,0.001850
0.075000,0.061440,0.001890
0.085000,0.061420,0.001930
0.095000,0.061398,0.001968
0.105000,0.061375,0.002005
0.115000,0.061350,0.002040
0.125000,0.061325,0.002075
0.135000,0.061299,0.002109
0.145000,0.061273,0.002143
0.155000,0.061245,0.002175
0.165000,0.061217,0.002207
0.175000,0.061188,0.002238
0.185000,0.061159,0.002269
0.195000,0.061129,0.002299
0.205000,0.061098,0.002328
0.215000,0.061067,0.002357
0.225000,0.061036,0.002386
0.235000,0.061004,0.002414
0.245000,0.060972,0.002442
0.255000,0.060939,0.002469
0.265000,0.060906,0.002496
0.275000,0.060872,0.002522
0.285000,0.060838,0.002548
0.295000,0.060804,0.002574
0.305000,0.060770,0.002600
0.315000,0.060735,0.002625
0.325000,0.060700,0.002650
0.335000,0.060664,0.002674
0.345000,0.060629,0.002699
0.355000,0.060593,0.002723
0.365000,0.060557,0.002747
0.375000,0.060520,0.002770
0.385000,0.060484,0.002794
0.395000,0.060447,0.002817
0.405000,0.060410,0.002840
0.415000,0.060373,0.002863
0.425000,0.060335,0.002885
0.435000,0.060298,0.002908
0.445000,0.060260,0.002930
0.455000,0.060222,0.002952
0.465000,0.060184,0.002974
0.475000,0.060146,0.002996
0.485000,0.060107,0.003017
0.495000,0.060069,0.003039
0.505000,0.060030,0.003060
0.515000,0.059991,0.003081
0.525000,0.059952,0.003102
0.535000,0.059913,0.003123
0.545000,0.059873,0.003143
0.555000,0.059834,0.003164
0.565000,0.059794,0.003184
0.575000,0.059755,0.003205
0.585000,0.059715,0.003225
0.595000,0.059675,0.003245
0.605000,0.059635,0.003265
0.615000,0.059595,0.003285
0.625000,0.059555,0.003305
0.635000,0.059515,0.003325
0.645000,0.059474,0.003344
0.655000,0.059434,0.003364
0.665000,0.059393,0.003383
0.675000,0.059353,0.003403
0.685000,0.059312,0.003422
0.695000,0.059271,0.003441
0.705000,0.059230,0.003460
0.715000,0.059189,0.003479
0.725000,0.059148,0.003498
0.735000,0.059107,0.003517
0.745000,0.059066,0.003536
0.755000,0.059025,0.003555
0.765000,0.058983,0.003573
0.775000,0.058942,0.003592
0.785000,0.058900,0.003610
0.795000,0.058859,0.003629
0.805000,0.058817,0.003647
0.815000,0.058776,0.003666
0.825000,0.058734,0.003684
0.835000,0.058692,0.003702
0.845000,0.058651,0.003721
0.855000,0.058609,0.003739
0.865000,0.058567,0.003757
0.875000,0.058525,0.003775
0.885000,0.058483,0.003793
0.895000,0.058441,0.003811
0.905000,0.058399,0.003829
0.915000,0.058357,0.003847
0.925000,0.058315,0.003865
0.935000,0.058273,0.003883
0.945000,0.058231,0.003901
0.955000,0.058189,0.003919
0.965000,0.058147,0.003937
0.975000,0.058105,0.003955
0.985000,0.058063,0.003973
0.995000,0.058021,0.003991
1.005000,0.057979,0.004009
1.015000,0.057937,0.004027
1.025000,0.057894,0.004044
1.035000,0.057852,0.004062
1.045000,0.057809,0.004079
1.055000,0.057767,0.004097
1.065000,0.057724,0.004114
1.075000,0.057681,0.004131
1.085000,0.057638,0.004148
1.095000,0.057595,0.004165
1.105000,0.057552,0.004182
1.115000,0.057509,0.004199
1.125000,0.057466,0.004216
1.135000,0.057423,0.004233
1.145000,0.057380,0.004250
1.155000,0.057336,0.004266
1.165000,0.057293,0.004283
1.175000,0.057249,0.004299
1.185000,0.057206,0.004316
1.195000,0.057162,0.004332
1.205000,0.057118,0.004348
1.215000,0.057075,0.004365
1.225000,0.057031,0.004381
1.235000,0.056987,0.004397
1.245000,0.056943,0.004413
1.255000,0.056899,0.004429
1.265000,0.056855,0.004445
1.275000,0.056811,0.004461
1.285000,0.056767,0.004477
1.295000,0.056723,0.004493
1.305000,0.056679,0.004509
1.315000,0.056635,0.004525
1.325000,0.056590,0.004540
1.335000,0.056546,0.004556
1.345000,0.056502,0.004572
1.355000,0.056457,0.004587
1.365000,0.056413,0.004603
1.375000,0.056369,0.004619
1.385000,0.056324,0.004634
1.395000,0.056280,0.004650
1.405000,0.056235,0.004665
1.415000,0.056191,0.004681
1.425000,0.056147,0.004697
1.435000,0.056102,0.004712
1.445000,0.056058,0.004728
1.455000,0.056013,0.004743
1.465000,0.055969,0.004759
1.475000,0.055924,0.004774
1.485000,0.055880,0.004790
1.495000,0.055835,0.004805
1.505000,0.055791,0.004821
1.515000,0.055746,0.004836
1.525000,0.055702,0.004852
1.535000,0.055657,0.004867
1.545000,0.055612,0.004882
1.555000,0.055568,0.004898
1.565000,0.055523,0.004913
1.575000,0.055479,0.004929
1.585000,0.055434,0.004944
1.595000,0.055390,0.004960
1.605000,0.055345,0.004975
1.615000,0.055300,0.004990
1.625000,0.055256,0.005006
1.635000,0.055211,0.005021
1.645000,0.055167,0.005037
1.655000,0.055122,0.005052
1.665000,0.055078,0.005068
1.675000,0.055033,0.005083
1.685000,0.054988,0.005098
1.695000,0.054944,0.005114
1.705000,0.054899,0.005129
1.715000,0.054855,0.005145
1.725000,0.054810,0.005160
1.735000,0.054766,0.005176
1.745000,0.054721,0.005191
1.755000,0.054676,0.005206
1.765000,0.054632,0.005222
1.775000,0.054587,0.005237
1.785000,0.054543,0.005253
1.795000,0.054498,0.005268
1.805000,0.054453,0.005283
1.815000,0.054409,0.005299
1.825000,0.054364,0.005314
1.835000,0.054320,0.005330
1.845000,0.054275,0.005345
1.855000,0.054231,0.005361
1.865000,0.054186,0.005376
1.875000,0.054141,0.005391
1.885000,0.054097,0.005407
1.895000,0.054052,0.005422
1.905000,0.054008,0.005438
1.915000,0.053963,0.005453
1.925000,0.053918,0.005468
1.935000,0.053874,0.005484
1.945000,0.053829,0.005499
1.955000,0.053785,0.005515
1.965000,0.053740,0.005530
1.975000,0.053696,0.005546
1.985000,0.053651,0.005561
1.995000,0.053606,0.005576
2.005000,0.053562,0.005592
2.015000,0.053517,0.005607
2.025000,0.053473,0.005623
2.035000,0.053428,0.005638
2.045000,0.053383,0.005654
2.055000,0.053339,0.005669
2.065000,0.053294,0.005684
2.075000,0.053250,0.005700
2.085000,0.053205,0.005715
2.095000,0.053161,0.005731
2.105000,0.053116,0.005746
2.115000,0.053072,0.005762
2.125000,0.053027,0.005777
2.135000,0.052983,0.005793
2.145000,0.052938,0.005808
2.155000,0.052894,0.005824
2.165000,0.052849,0.005839
2.175000,0.052804,0.005855
2.185000,0.052760,0.005870
2.195000,0.052715,0.005885
2.205000,0.052671,0.005901
2.215000,0.052627,0.005917
2.225000,0.052582,0.005932
2.235000,0.052538,0.005948
2.245000,0.052493,0.005963
2.255000,0.052449,0.005979
2.265000,0.052404,0.005994
2.275000,0.052360,0.006010
2.285000,0.052315,0.006025
2.295000,0.052271,0.006041
2.305000,0.052226,0.006056
2.315000,0.052182,0.006072
2.325000,0.052138,0.006088
2.335000,0.052093,0.006103
2.345000,0.052049,0.006119
2.355000,0.052004,0.006134
2.365000,0.051960,0.006150
2.375000,0.051916,0.006166
2.385000,0.051871,0.006181
2.395000,0.051827,0.006197
2.405000,0.051782,0.006212
2.415000,0.051738,0.006228
2.425000,0.051694,0.006244
2.435000,0.051649,0.006259
2.445000,0.051605,0.006275
2.455000,0.051561,0.006291
2.465000,0.051516,0.006306
2.475000,0.051472,0.006322
2.485000,0.051428,0.006338
2.495000,0.051384,0.006354
2.505000,0.051339,0.006369
2.515000,0.051295,0.006385
2.525000,0.051251,0.006401
2.535000,0.051206,0.006416
2.545000,0.051162,0.006432
2.555000,0.051118,0.006448
2.565000,0.051074,0.006464
2.575000,0.051029,0.006479
2.585000,0.050985,0.006495
2.595000,0.050941,0.006511
2.605000,0.050897,0.006527
2.615000,0.050852,0.006542
2.625000,0.050808,0.006558
2.635000,0.050764,0.006574
2.645000,0.050720,0.006590
2.655000,0.050676,0.006606
2.665000,0.050631,0.006621
2.675000,0.050587,0.006637
2.685000,0.050543,0.006653
2.695000,0.050499,0.006669
2.705000,0.050455,0.006685
2.715000,0.050410,0.006700
2.725000,0.050366,0.006716
2.735000,0.050322,0.006732
2.745000,0.050278,0.006748
2.755000,0.050234,0.006764
2.765000,0.050190,0.006780
2.775000,0.050145,0.006795
2.785000,0.050101,0.006811
2.795000,0.050057,0.006827
2.805000,0.050013,0.006843
2.815000,0.049969,0.006859
2.825000,0.049925,0.006875
2.835000,0.049881,0.006891
2.845000,0.049837,0.006907
2.855000,0.049792,0.006922
2.865000,0.049748,0.006938
2.875000,0.049704,0.006954
2.885000,0.049660,0.006970
2.895000,0.049616,0.006986
2.905000,0.049572,0.007002
2.915000,0.049528,0.007018
2.925000,0.049484,0.007034
2.935000,0.049440,0.007050
2.945000,0.049396,0.007066
2.955000,0.049351,0.007081
2.965000,0.049307,0.007097
2.975000,0.049263,0.007113
2.985000,0.049219,0.007129
2.995000,0.049175,0.007145
3.005000,0.049131,0.007161
3.015000,0.049087,0.007177
3.025000,0.049043,0.007193
3.035000,0.048999,0.007209
3.045000,0.048955,0.007225
3.055000,0.048911,0.007241
3.065000,0.048867,0.007257
3.075000,0.048823,0.007273
3.085000,0.048779,0.007289
3.095000,0.048735,0.007305
3.105000,0.048691,0.007321
3.115000,0.048647,0.007337
3.125000,0.048603,0.007353
3.135000,0.048559,0.007369
3.145000,0.048515,0.007385
3.155000,0.048471,0.007401
3.165000,0.048426,0.007416
3.175000,0.048382,0.007432
3.185000,0.048338,0.007448
3.195000,0.048294,0.007464
3.205000,0.048250,0.007480
3.215000,0.048206,0.007496
3.225000,0.048162,0.007512
3.235000,0.048118,0.007528
3.245000,0.048074,0.007544
3.255000,0.048030,0.007560
3.265000,0.047986,0.007576
3.275000,0.047942,0.007592
3.285000,0.047898,0.007608
3.295000,0.047854,0.007624
3.305000,0.047810,0.007640
3.315000,0.047767,0.007657
3.325000,0.047723,0.007673
3.335000,0.047679,0.007689
3.345000,0.047635,0.007705
3.355000,0.047591,0.007721
3.365000,0.047547,0.007737
3.375000,0.047503,0.007753
3.385000,0.047459,0.007769
3.395000,0.047415,0.007785
3.405000,0.047371,0.007801
3.415000,0.047327,0.007817
3.425000,0.047283,0.007833
3.435000,0.047239,0.007849
3.445000,0.047195,0.007865
3.455000,0.047151,0.007881
3.465000,0.047107,0.007897
3.475000,0.047063,0.007913
3.485000,0.047019,0.007929
3.495000,0.046975,0.007945
3.505000,0.046931,0.007961
3.515000,0.046887,0.007977
3.525000,0.046843,0.007993
3.535000,0.046799,0.008009
3.545000,0.046756,0.008026
3.555000,0.046712,0.008042
3.565000,0.046668,0.008058
3.575000,0.046624,0.008074
3.585000,0.046580,0.008090
3.595000,0.046536,0.008106
3.605000,0.046492,0.008122
3.615000,0.046448,0.008138
3.625000,0.046404,0.008154
3.635000,0.046360,0.008170
3.645000,0.046316,0.008186
3.655000,0.046272,0.008202
3.665000,0.046229,0.008219
3.675000,0.046185,0.008235
3.685000,0.046141,0.008251
3.695000,0.046097,0.008267
3.705000,0.046053,0.008283
3.715000,0.046009,0.008299
3.725000,0.045965,0.008315
3.735000,0.045921,0.008331
3.745000,0.045877,0.008347
3.755000,0.045833,0.008363
3.765000,0.045790,0.008380
3.775000,0.045746,0.008396
3.785000,0.045702,0.008412
3.795000,0.045658,0.008428
3.805000,0.045614,0.008444
3.815000,0.045570,0.008460
3.825000,0.045526,0.008476
3.835000,0.045482,0.008492
3.845000,0.045438,0.008508
3.855000,0.045395,0.008525
3.865000,0.045351,0.008541
3.875000,0.045307,0.008557
3.885000,0.045263,0.008573
3.895000,0.045219,0.008589
3.905000,0.045175,0.008605
3.915000,0.045131,0.008621
3.925000,0.045087,0.008637
3.935000,0.045044,0.008654
3.945000,0.045000,0.008670
3.955000,0.044956,0.008686
3.965000,0.044912,0.008702
3.975000,0.044868,0.008718
3.985000,0.044824,0.008734
3.995000,0.044780,0.008750
4.005000,0.044744,0.008769
4.015000,0.044715,0.008790
4.025000,0.044686,0.008811
4.035000,0.044657,0.008832
4.045000,0.044628,0.008853
4.055000,0.044599,0.008874
4.065000,0.044570,0.008895
4.075000,0.044541,0.008916
4.085000,0.044513,0.008938
4.095000,0.044484,0.008959
4.105000,0.044455,0.008980
4.115000,0.044426,0.009001
4.125000,0.044398,0.009023
4.135000,0.044369,0.009044
4.145000,0.044341,0.009066
4.155000,0.044312,0.009087
4.165000,0.044284,0.009109
4.175000,0.044255,0.009130
4.185000,0.044227,0.009152
4.195000,0.044199,0.009174
4.205000,0.044171,0.009196
4.215000,0.044143,0.009218
4.225000,0.044115,0.009240
4.235000,0.044087,0.009262
4.245000,0.044059,0.009284
4.255000,0.044032,0.009307
4.265000,0.044004,0.009329
4.275000,0.043977,0.009352
4.285000,0.043949,0.009374
4.295000,0.043922,0.009397
4.305000,0.043895,0.009420
4.315000,0.043868,0.009443
4.325000,0.043842,0.009467
4.335000,0.043815,0.009490
4.345000,0.043789,0.009514
4.355000,0.043763,0.009538
4.365000,0.043737,0.009562
4.375000,0.043712,0.009587
4.385000,0.043686,0.009611
4.395000,0.043661,0.009636
4.405000,0.043637,0.009662
4.415000,0.043613,0.009688
4.425000,0.043590,0.009715
4.435000,0.043568,0.009743
4.445000,0.043547,0.009772
4.455000,0.043529,0.009804
4.465000,0.043512,0.009837
4.475000,0.043499,0.009874
4.485000,0.043490,0.009915
4.495000,0.043486,0.009961
4.505000,0.043488,0.010013
4.515000,0.043497,0.010072
4.525000,0.043513,0.010138
4.535000,0.043537,0.010212
4.545000,0.043565,0.010290
4.555000,0.043597,0.010372
4.565000,0.043629,0.010454
4.575000,0.043659,0.010534
4.585000,0.043683,0.010608
4.595000,0.043700,0.010675
4.605000,0.043709,0.010734
4.615000,0.043709,0.010784
4.625000,0.043702,0.010827
4.635000,0.043687,0.010862
4.645000,0.043667,0.010892
4.655000,0.043643,0.010918
4.665000,0.043615,0.010940
4.675000,0.043584,0.010959
4.685000,0.043551,0.010976
4.695000,0.043516,0.010991
4.705000,0.043480,0.011005
4.715000,0.043443,0.011018
4.725000,0.043404,0.011029
4.735000,0.043365,0.011040
4.745000,0.043326,0.011051
4.755000,0.043285,0.011060
4.765000,0.043244,0.011069
4.775000,0.043202,0.011077
4.785000,0.043160,0.011085
4.795000,0.043116,0.011091
4.805000,0.043073,0.011098
4.815000,0.043028,0.011103
4.825000,0.042983,0.011108
4.835000,0.042937,0.011112
4.845000,0.042891,0.011116
4.855000,0.042844,0.011119
4.865000,0.042796,0.011121
4.875000,0.042748,0.011123
4.885000,0.042700,0.011125
4.895000,0.042651,0.011126
4.905000,0.042602,0.011127
4.915000,0.042552,0.011127
4.925000,0.042502,0.011127
4.935000,0.042452,0.011127
4.945000,0.042401,0.011126
4.955000,0.042351,0.011126
4.965000,0.042300,0.011125
4.975000,0.042249,0.011124
4.985000,0.042198,0.011123
4.995000,0.042147,0.011122
5.005000,0.042095,0.011120
5.015000,0.042044,0.011119
5.025000,0.041993,0.011118
5.035000,0.041941,0.011116
5.045000,0.041890,0.011115
5.055000,0.041839,0.011114
5.065000,0.041787,0.011112
5.075000,0.041736,0.011111
5.085000,0.041684,0.011109
5.095000,0.041633,0.011108
5.105000,0.041581,0.011106
5.115000,0.041530,0.011105
5.125000,0.041478,0.011103
5.135000,0.041426,0.011101
5.145000,0.041375,0.011100
5.155000,0.041323,0.011098
5.165000,0.041272,0.011097
5.175000,0.041220,0.011095
5.185000,0.041168,0.011093
5.195000,0.041117,0.011092
5.205000,0.041065,0.011090
5.215000,0.041013,0.011088
5.225000,0.040962,0.011087
5.235000,0.040910,0.011085
5.245000,0.040858,0.011083
5.255000,0.040807,0.011082
5.265000,0.040755,0.011080
5.275000,0.040703,0.011078
5.285000,0.040651,0.011076
5.295000,0.040600,0.011075
5.305000,0.040548,0.011073
5.315000,0.040496,0.011071
5.325000,0.040444,0.011069
5.335000,0.040392,0.011067
5.345000,0.040341,0.011066
5.355000,0.040289,0.011064
5.365000,0.040237,0.011062
5.375000,0.040185,0.011060
5.385000,0.040133,0.011058
5.395000,0.040081,0.011056
5.405000,0.040029,0.011054
5.415000,0.039978,0.011053
5.425000,0.039926,0.011051
5.435000,0.039874,0.011049
5.445000,0.039822,0.011047
5.455000,0.039770,0.011045
5.465000,0.039718,0.011043
5.475000,0.039666,0.011041
5.485000,0.039614,0.011039
5.495000,0.039562,0.011037
5.505000,0.039510,0.011035
5.515000,0.039458,0.011033
5.525000,0.039406,0.011031
5.535000,0.039354,0.011029
5.545000,0.039302,0.011027
5.555000,0.039250,0.011025
5.565000,0.039198,0.011023
5.575000,0.039146,0.011021
5.585000,0.039093,0.011018
5.595000,0.039041,0.011016
5.605000,0.038989,0.011014
5.615000,0.038937,0.011012
5.625000,0.038885,0.011010
5.635000,0.038833,0.011008
5.645000,0.038781,0.011006
5.655000,0.038728,0.011003
5.665000,0.038676,0.011001
5.675000,0.038624,0.010999
5.685000,0.038572,0.010997
5.695000,0.038520,0.010995
5.705000,0.038467,0.010992
5.715000,0.038415,0.010990
5.725000,0.038363,0.010988
5.735000,0.038311,0.010986
5.745000,0.038258,0.010983
5.755000,0.038206,0.010981
5.765000,0.038154,0.010979
5.775000,0.038101,0.010976
5.785000,0.038049,0.010974
5.795000,0.037997,0.010972
5.805000,0.037944,0.010969
5.815000,0.037892,0.010967
5.825000,0.037840,0.010965
5.835000,0.037787,0.010962
5.845000,0.037735,0.010960
5.855000,0.037682,0.010957
5.865000,0.037630,0.010955
5.875000,0.037577,0.010952
5.885000,0.037525,0.010950
5.895000,0.037473,0.010948
5.905000,0.037420,0.010945
5.915000,0.037368,0.010943
5.925000,0.037315,0.010940
5.935000,0.037263,0.010938
5.945000,0.037210,0.010935
5.955000,0.037158,0.010933
5.965000,0.037105,0.010930
5.975000,0.037052,0.010927
5.985000,0.037000,0.010925
5.995000,0.036947,0.010922
6.005000,0.036895,0.010920
6.015000,0.036842,0.010917
6.025000,0.036790,0.010915
6.035000,0.036737,0.010912
6.045000,0.036684,0.010909
6.055000,0.036632,0.010907
6.065000,0.036579,0.010904
6.075000,0.036526,0.010901
6.085000,0.036474,0.010899
6.095000,0.036421,0.010896
6.105000,0.036368,0.010893
6.115000,0.036316,0.010891
6.125000,0.036263,0.010888
6.135000,0.036210,0.010885
6.145000,0.036158,0.010883
6.155000,0.036105,0.010880
6.165000,0.036052,0.010877
6.175000,0.036000,0.010875
6.185000,0.035947,0.010872
6.195000,0.035894,0.010869
6.205000,0.035841,0.010866
6.215000,0.035789,0.010864
6.225000,0.035736,0.010861
6.235000,0.035683,0.010858
6.245000,0.035631,0.010856
6.255000,0.035578,0.010853
6.265000,0.035525,0.010850
6.275000,0.035472,0.010847
6.285000,0.035420,0.010845
6.295000,0.035367,0.010842
6.305000,0.035314,0.010839
6.315000,0.035261,0.010836
6.325000,0.035209,0.010834
6.335000,0.035156,0.010831
6.345000,0.035103,0.010828
6.355000,0.035051,0.010826
6.365000,0.034998,0.010823
6.375000,0.034945,0.010820
6.385000,0.034892,0.010817
6.395000,0.034840,0.010815
6.405000,0.034787,0.010812
6.415000,0.034734,0.010809
6.425000,0.034681,0.010806
6.435000,0.034629,0.010804
6.445000,0.034576,0.010801
6.455000,0.034523,0.010798
6.465000,0.034470,0.010795
6.475000,0.034418,0.010793
6.485000,0.034365,0.010790
6.495000,0.034312,0.010787
6.505000,0.034259,0.010784
6.515000,0.034207,0.010782
6.525000,0.034154,0.010779
6.535000,0.034101,0.010776
6.545000,0.034048,0.010773
6.555000,0.033996,0.010771
6.565000,0.033943,0.010768
6.575000,0.033890,0.010765
6.585000,0.033837,0.010762
6.595000,0.033785,0.010760
6.605000,0.033732,0.010757
6.615000,0.033679,0.010754
6.625000,0.033627,0.010752
6.635000,0.033574,0.010749
6.645000,0.033521,0.010746
6.655000,0.033468,0.010743
6.665000,0.033416,0.010741
6.675000,0.033363,0.010738
6.685000,0.033310,0.010735
6.695000,0.033257,0.010732
6.705000,0.033205,0.010730
6.715000,0.033152,0.010727
6.725000,0.033099,0.010724
6.735000,0.033046,0.010721
6.745000,0.032994,0.010719
6.755000,0.032941,0.010716
6.765000,0.032888,0.010713
6.775000,0.032835,0.010710
6.785000,0.032783,0.010708
6.795000,0.032730,0.010705
6.805000,0.032677,0.010702
6.815000,0.032624,0.010699
6.825000,0.032571,0.010696
6.835000,0.032519,0.010694
6.845000,0.032466,0.010691
6.855000,0.032413,0.010688
6.865000,0.032360,0.010685
6.875000,0.032307,0.010682
6.885000,0.032255,0.010680
6.895000,0.032202,0.010677
6.905000,0.032149,0.010674
6.915000,0.032096,0.010671
6.925000,0.032043,0.010668
6.935000,0.031990,0.010665
6.945000,0.031937,0.010662
6.955000,0.031885,0.010660
6.965000,0.031832,0.010657
6.975000,0.031779,0.010654
6.985000,0.031726,0.010651
6.995000,0.031673,0.010648
7.005000,0.031620,0.010645
7.015000,0.031567,0.010642
7.025000,0.031514,0.010639
7.035000,0.031461,0.010636
7.045000,0.031408,0.010633
7.055000,0.031355,0.010630
7.065000,0.031302,0.010627
7.075000,0.031249,0.010624
7.085000,0.031196,0.010621
7.095000,0.031142,0.010617
7.105000,0.031089,0.010614
7.115000,0.031036,0.010611
7.125000,0.030983,0.010608
7.135000,0.030930,0.010605
7.145000,0.030877,0.010602
7.155000,0.030824,0.010599
7.165000,0.030770,0.010595
7.175000,0.030717,0.010592
7.184999,0.030664,0.010589
7.195000,0.030611,0.010586
7.205000,0.030557,0.010582
7.215000,0.030504,0.010579
7.225000,0.030451,0.010576
7.235000,0.030397,0.010572
7.245000,0.030344,0.010569
7.255000,0.030291,0.010566
7.265000,0.030237,0.010562
7.275000,0.030184,0.010559
7.285000,0.030131,0.010556
7.295000,0.030077,0.010552
7.305000,0.030024,0.010549
7.315000,0.029970,0.010545
7.325000,0.029917,0.010542
7.335000,0.029864,0.010539
7.345000,0.029810,0.010535
7.355000,0.029757,0.010532
7.365000,0.029703,0.010528
7.375000,0.029650,0.010525
7.385000,0.029596,0.010521
7.395000,0.029542,0.010517
7.405000,0.029489,0.010514
7.415000,0.029435,0.010510
7.425000,0.029382,0.010507
7.434999,0.029328,0.010503
7.445000,0.029274,0.010499
7.455000,0.029221,0.010496
7.465000,0.029167,0.010492
7.475000,0.029113,0.010488
7.485000,0.029059,0.010484
7.495000,0.029006,0.010481
7.505000,0.028952,0.010477
7.515000,0.028898,0.010473
7.525000,0.028844,0.010469
7.535000,0.028790,0.010465
7.545000,0.028737,0.010462
7.555000,0.028683,0.010458
7.565000,0.028629,0.010454
7.575000,0.028575,0.010450
7.585000,0.028521,0.010446
7.595000,0.028467,0.010442
7.605000,0.028413,0.010438
7.615000,0.028359,0.010434
7.625000,0.028305,0.010430
7.635000,0.028251,0.010426
7.645000,0.028197,0.010422
7.655000,0.028143,0.010418
7.665000,0.028089,0.010414
7.675000,0.028034,0.010409
7.684999,0.027980,0.010405
7.695000,0.027926,0.010401
7.705000,0.027872,0.010397
7.715000,0.027817,0.010392
7.725000,0.027763,0.010388
7.735000,0.027709,0.010384
7.745000,0.027654,0.010379
7.755000,0.027600,0.010375
7.765000,0.027546,0.010371
7.775000,0.027491,0.010366
7.785000,0.027437,0.010362
7.795000,0.027382,0.010357
7.805000,0.027328,0.010353
7.815000,0.027273,0.010348
7.825000,0.027218,0.010343
7.835000,0.027164,0.010339
7.845000,0.027109,0.010334
7.855000,0.027054,0.010329
7.865000,0.027000,0.010325
7.875000,0.026945,0.010320
7.885000,0.026890,0.010315
7.895000,0.026835,0.010310
7.905000,0.026780,0.010305
7.915000,0.026725,0.010300
7.925000,0.026670,0.010295
7.934999,0.026615,0.010290
7.945000,0.026560,0.010285
7.955000,0.026505,0.010280
7.965000,0.026450,0.010275
7.975000,0.026394,0.010269
7.985000,0.026339,0.010264
7.995000,0.026284,0.010259
8.005000,0.026238,0.010258
8.015000,0.026201,0.010261
8.025000,0.026164,0.010264
8.035000,0.026128,0.010268
8.045000,0.026092,0.010272
8.055000,0.026056,0.010276
8.065000,0.026021,0.010281
8.075000,0.025987,0.010287
8.085000,0.025953,0.010293
8.095000,0.025920,0.010300
8.105000,0.025889,0.010309
8.115000,0.025860,0.010320
8.125000,0.025833,0.010333
8.135000,0.025809,0.010349
8.145000,0.025790,0.010370
8.155000,0.025777,0.010397
8.165000,0.025774,0.010434
8.175000,0.025784,0.010484
8.184999,0.025809,0.010549
8.195000,0.025850,0.010630
8.205000,0.025907,0.010727
8.215000,0.025972,0.010832
8.225000,0.026037,0.010937
8.235000,0.026092,0.011032
8.245000,0.026130,0.011110
8.255000,0.026147,0.011167
8.265000,0.026147,0.011207
8.275000,0.026133,0.011233
8.285000,0.026108,0.011248
8.295000,0.026077,0.011257
8.305000,0.026040,0.011260
8.315000,0.026000,0.011260
8.325000,0.025957,0.011257
8.335000,0.025914,0.011254
8.345000,0.025870,0.011250
8.355000,0.025825,0.011245
8.365000,0.025780,0.011240
8.375000,0.025736,0.011236
8.385000,0.025691,0.011231
8.395000,0.025647,0.011227
8.405000,0.025604,0.011224
8.415000,0.025560,0.011220
8.425000,0.025517,0.011217
8.434999,0.025474,0.011214
8.445000,0.025431,0.011211
8.455000,0.025388,0.011208
8.465000,0.025346,0.011206
8.474999,0.025303,0.011203
8.485000,0.025261,0.011201
8.495000,0.025219,0.011199
8.505000,0.025177,0.011197
8.515000,0.025136,0.011196
8.525000,0.025094,0.011194
8.535000,0.025052,0.011192
8.545000,0.025010,0.011190
8.555000,0.024969,0.011189
8.565000,0.024927,0.011187
8.575000,0.024886,0.011186
8.585000,0.024844,0.011184
8.595000,0.024802,0.011182
8.605000,0.024761,0.011181
8.615000,0.024719,0.011179
8.625000,0.024678,0.011178
8.635000,0.024636,0.011176
8.645000,0.024595,0.011175
8.655000,0.024553,0.011173
8.665000,0.024511,0.011171
8.675000,0.024470,0.011170
8.684999,0.024428,0.011168
8.695000,0.024386,0.011166
8.705000,0.024345,0.011165
8.715000,0.024303,0.011163
8.724999,0.024261,0.011161
8.735000,0.024220,0.011160
8.745000,0.024178,0.011158
8.755000,0.024136,0.011156
8.765000,0.024095,0.011155
8.775000,0.024053,0.011153
8.785000,0.024011,0.011151
8.795000,0.023970,0.011150
8.805000,0.023928,0.011148
8.815000,0.023886,0.011146
8.825000,0.023844,0.011144
8.835000,0.023802,0.011142
8.845000,0.023761,0.011141
8.855000,0.023719,0.011139
8.865000,0.023677,0.011137
8.875000,0.023635,0.011135
8.885000,0.023594,0.011134
8.895000,0.023552,0.011132
8.905000,0.023510,0.011130
8.915000,0.023468,0.011128
8.925000,0.023426,0.011126
8.934999,0.023384,0.011124
8.945000,0.023342,0.011122
8.955000,0.023301,0.011121
8.965000,0.023259,0.011119
8.974999,0.023217,0.011117
8.985000,0.023175,0.011115
8.995000,0.023133,0.011113
9.005000,0.023091,0.011111
9.015000,0.023049,0.011109
9.025000,0.023007,0.011107
9.035000,0.022965,0.011105
9.045000,0.022924,0.011104
9.055000,0.022882,0.011102
9.065000,0.022840,0.011100
9.075000,0.022798,0.011098
9.085000,0.022756,0.011096
9.095000,0.022714,0.011094
9.105000,0.022672,0.011092
9.115000,0.022630,0.011090
9.125000,0.022588,0.011088
9.135000,0.022546,0.011086
9.145000,0.022504,0.011084
9.155000,0.022462,0.011082
9.165000,0.022420,0.011080
9.175000,0.022378,0.011078
9.184999,0.022336,0.011076
9.195000,0.022294,0.011074
9.205000,0.022252,0.011072
9.215000,0.022210,0.011070
9.224999,0.022168,0.011068
9.235000,0.022126,0.011066
9.245000,0.022083,0.011063
9.255000,0.022041,0.011061
9.265000,0.021999,0.011059
9.275000,0.021957,0.011057
9.285000,0.021915,0.011055
9.295000,0.021873,0.011053
9.305000,0.021831,0.011051
9.315000,0.021789,0.011049
9.325000,0.021747,0.011047
9.335000,0.021704,0.011044
9.345000,0.021662,0.011042
9.355000,0.021620,0.011040
9.365000,0.021578,0.011038
9.375000,0.021536,0.011036
9.385000,0.021493,0.011033
9.395000,0.021451,0.011031
9.405000,0.021409,0.011029
9.415000,0.021367,0.011027
9.425000,0.021325,0.011025
9.434999,0.021282,0.011022
9.445000,0.021240,0.011020
9.455000,0.021198,0.011018
9.465000,0.021155,0.011015
9.474999,0.021113,0.011013
9.485000,0.021071,0.011011
9.495000,0.021028,0.011008
9.505000,0.020986,0.011006
9.515000,0.020944,0.011004
9.525000,0.020901,0.011001
9.535000,0.020859,0.010999
9.545000,0.020817,0.010997
9.555000,0.020774,0.010994
9.565000,0.020732,0.010992
9.575000,0.020690,0.010990
9.585000,0.020647,0.010987
9.595000,0.020605,0.010985
9.605000,0.020562,0.010982
9.615000,0.020520,0.010980
9.625000,0.020477,0.010977
9.635000,0.020435,0.010975
9.645000,0.020393,0.010973
9.655000,0.020350,0.010970
9.665000,0.020308,0.010968
9.675000,0.020265,0.010965
9.684999,0.020223,0.010963
9.695000,0.020180,0.010960
9.705000,0.020138,0.010958
9.715000,0.020095,0.010955
9.724999,0.020052,0.010952
9.735000,0.020010,0.010950
9.745000,0.019967,0.010947
9.755000,0.019925,0.010945
9.765000,0.019882,0.010942
9.775000,0.019840,0.010940
9.785000,0.019797,0.010937
9.795000,0.019754,0.010934
9.805000,0.019712,0.010932
9.815000,0.019669,0.010929
9.825000,0.019627,0.010927
9.835000,0.019584,0.010924
9.845000,0.019541,0.010921
9.855000,0.019499,0.010919
9.865000,0.019456,0.010916
9.875000,0.019413,0.010913
9.885000,0.019371,0.010911
9.895000,0.019328,0.010908
9.905000,0.019285,0.010905
9.915000,0.019242,0.010902
9.925000,0.019200,0.010900
9.934999,0.019157,0.010897
9.945000,0.019114,0.010894
9.955000,0.019072,0.010892
9.965000,0.019029,0.010889
9.974999,0.018986,0.010886
9.985000,0.018943,0.010883
9.995000,0.018900,0.010880
10.005000,0.018858,0.010878
10.015000,0.018815,0.010875
10.025000,0.018772,0.010872
10.035000,0.018729,0.010869
10.045000,0.018686,0.010866
10.055000,0.018643,0.010863
10.065000,0.018601,0.010861
10.075000,0.018558,0.010858
10.085000,0.018515,0.010855
10.095000,0.018472,0.010852
10.105000,0.018429,0.010849
10.115000,0.018386,0.010846
10.125000,0.018343,0.010843
10.135000,0.018300,0.010840
10.145000,0.018257,0.010837
10.155000,0.018214,0.010834
10.165000,0.018172,0.010832
10.175000,0.018129,0.010829
10.184999,0.018086,0.010826
10.195000,0.018043,0.010823
10.205000,0.018000,0.010820
10.215000,0.017957,0.010817
10.224999,0.017914,0.010814
10.235000,0.017871,0.010811
10.245000,0.017828,0.010808
10.255000,0.017784,0.010804
10.264999,0.017741,0.010801
10.275000,0.017698,0.010798
10.285000,0.017655,0.010795
10.295000,0.017612,0.010792
10.305000,0.017569,0.010789
10.315000,0.017526,0.010786
10.325000,0.017483,0.010783
10.335000,0.017440,0.010780
10.345000,0.017397,0.010777
10.355000,0.017353,0.010773
10.365000,0.017310,0.010770
10.375000,0.017267,0.010767
10.385000,0.017224,0.010764
10.395000,0.017181,0.010761
10.405000,0.017138,0.010758
10.415000,0.017094,0.010754
10.425000,0.017051,0.010751
10.434999,0.017008,0.010748
10.445000,0.016965,0.010745
10.455000,0.016921,0.010741
10.465000,0.016878,0.010738
10.474999,0.016835,0.010735
10.485000,0.016791,0.010731
10.495000,0.016748,0.010728
10.505000,0.016705,0.010725
10.514999,0.016662,0.010722
10.525000,0.016618,0.010718
10.535000,0.016575,0.010715
10.545000,0.016531,0.010711
10.555000,0.016488,0.010708
10.565000,0.016445,0.010705
10.575000,0.016401,0.010701
10.585000,0.016358,0.010698
10.595000,0.016314,0.010694
10.605000,0.016271,0.010691
10.615000,0.016228,0.010688
10.625000,0.016184,0.010684
10.635000,0.016141,0.010681
10.645000,0.016097,0.010677
10.655000,0.016054,0.010674
10.665000,0.016010,0.010670
10.675000,0.015967,0.010667
10.684999,0.015923,0.010663
10.695000,0.015879,0.010659
10.705000,0.015836,0.010656
10.715000,0.015792,0.010652
10.724999,0.015749,0.010649
10.735000,0.015705,0.010645
10.745000,0.015661,0.010641
10.755000,0.015618,0.010638
10.764999,0.015574,0.010634
10.775000,0.015530,0.010630
10.785000,0.015487,0.010627
10.795000,0.015443,0.010623
10.805000,0.015399,0.010619
10.815000,0.015356,0.010616
10.825000,0.015312,0.010612
10.835000,0.015268,0.010608
10.845000,0.015224,0.010604
10.855000,0.015181,0.010601
10.865000,0.015137,0.010597
10.875000,0.015093,0.010593
10.885000,0.015049,0.010589
10.895000,0.015005,0.010585
10.905000,0.014961,0.010581
10.915000,0.014918,0.010578
10.925000,0.014874,0.010574
10.934999,0.014830,0.010570
10.945000,0.014786,0.010566
10.955000,0.014742,0.010562
10.965000,0.014698,0.010558
10.974999,0.014654,0.010554
10.985000,0.014610,0.010550
10.995000,0.014566,0.010546
11.005000,0.014522,0.010542
11.014999,0.014478,0.010538
11.025000,0.014434,0.010534
11.035000,0.014390,0.010530
11.045000,0.014345,0.010525
11.055000,0.014301,0.010521
11.065000,0.014257,0.010517
11.075000,0.014213,0.010513
11.085000,0.014169,0.010509
11.095000,0.014124,0.010504
11.105000,0.014080,0.010500
11.115000,0.014036,0.010496
11.125000,0.013992,0.010492
11.135000,0.013947,0.010487
11.145000,0.013903,0.010483
11.155000,0.013859,0.010479
11.165000,0.013814,0.010474
11.175000,0.013770,0.010470
11.184999,0.013725,0.010465
11.195000,0.013681,0.010461
11.205000,0.013637,0.010457
11.215000,0.013592,0.010452
11.224999,0.013548,0.010448
11.235000,0.013503,0.010443
11.245000,0.013458,0.010438
11.255000,0.013414,0.010434
11.264999,0.013369,0.010429
11.275000,0.013324,0.010424
11.285000,0.013280,0.010420
11.295000,0.013235,0.010415
11.305000,0.013190,0.010410
11.315000,0.013145,0.010405
11.325000,0.013101,0.010401
11.335000,0.013056,0.010396
11.345000,0.013011,0.010391
11.355000,0.012966,0.010386
11.365000,0.012921,0.010381
11.375000,0.012876,0.010376
11.385000,0.012831,0.010371
11.395000,0.012786,0.010366
11.405000,0.012741,0.010361
11.415000,0.012696,0.010356
11.425000,0.012651,0.010351
11.434999,0.012605,0.010345
11.445000,0.012560,0.010340
11.455000,0.012515,0.010335
11.465000,0.012469,0.010329
11.474999,0.012424,0.010324
11.485000,0.012378,0.010318
11.495000,0.012333,0.010313
11.505000,0.012287,0.010307
11.514999,0.012242,0.010302
11.525000,0.012196,0.010296
11.535000,0.012150,0.010290
11.545000,0.012104,0.010284
11.555000,0.012059,0.010279
11.565000,0.012013,0.010273
11.575000,0.011967,0.010267
11.585000,0.011921,0.010261
11.595000,0.011874,0.010254
11.605000,0.011828,0.010248
11.615000,0.011782,0.010242
11.625000,0.011735,0.010235
11.635000,0.011689,0.010229
11.645000,0.011642,0.010222
11.655000,0.011595,0.010215
11.665000,0.011549,0.010209
11.675000,0.011502,0.010202
11.684999,0.011455,0.010195
11.695000,0.011408,0.010188
11.705000,0.011360,0.010180
11.715000,0.011313,0.010173
11.724999,0.011266,0.010166
11.735000,0.011218,0.010158
11.745000,0.011171,0.010151
11.755000,0.011123,0.010143
11.764999,0.011076,0.010136
11.775000,0.011028,0.010128
11.785000,0.010981,0.010121
11.795000,0.010933,0.010113
11.804999,0.010886,0.010106
11.815000,0.010839,0.010099
11.825000,0.010792,0.010092
11.835000,0.010745,0.010085
11.845000,0.010698,0.010078
11.855000,0.010651,0.010071
11.865000,0.010605,0.010065
11.875000,0.010559,0.010059
11.885000,0.010514,0.010054
11.895000,0.010468,0.010048
11.905000,0.010423,0.010043
11.915000,0.010378,0.010038
11.925000,0.010334,0.010034
11.934999,0.010290,0.010030
11.945000,0.010246,0.010026
11.955000,0.010203,0.010023
11.965000,0.010160,0.010020
11.974999,0.010117,0.010017
11.985000,0.010075,0.010015
11.995000,0.010033,0.010013
12.005000,0.009991,0.010011
12.014999,0.009949,0.010009
12.025000,0.009908,0.010008
12.035000,0.009866,0.010006
12.045000,0.009825,0.010005
12.054999,0.009784,0.010004
12.065000,0.009744,0.010004
12.075000,0.009703,0.010003
12.085000,0.009662,0.010002
12.095000,0.009622,0.010002
12.105000,0.009582,0.010002
12.115000,0.009541,0.010001
12.125000,0.009501,0.010001
12.135000,0.009461,0.010001
12.145000,0.009421,0.010001
12.155000,0.009380,0.010000
12.165000,0.009340,0.010000
12.175000,0.009300,0.010000
12.184999,0.009260,0.010000
12.195000,0.009220,0.010000
12.205000,0.009180,0.010000
12.215000,0.009140,0.010000
12.224999,0.009100,0.010000
12.235000,0.009060,0.010000
12.245000,0.009020,0.010000
12.255000,0.008980,0.010000
12.264999,0.008940,0.010000
12.275000,0.008900,0.010000
12.285000,0.008860,0.010000
12.295000,0.008820,0.010000
12.304999,0.008780,0.010000
12.315000,0.008740,0.010000
12.325000,0.008700,0.010000
12.335000,0.008660,0.010000
12.345000,0.008620,0.010000
12.355000,0.008580,0.010000
12.365000,0.008540,0.010000
12.375000,0.008500,0.010000
12.385000,0.008460,0.010000
12.395000,0.008420,0.010000
12.405000,0.008380,0.010000
12.415000,0.008340,0.010000
12.425000,0.008300,0.010000
12.434999,0.008260,0.010000
12.445000,0.008220,0.010000
12.455000,0.008180,0.010000
12.465000,0.008140,0.010000
12.474999,0.008100,0.010000
12.485000,0.008060,0.010000
12.495000,0.008020,0.010000
12.505000,0.007980,0.010000
12.514999,0.007940,0.010000
12.525000,0.007900,0.010000
12.535000,0.007860,0.010000
12.545000,0.007820,0.010000
12.554999,0.007780,0.010000
12.565000,0.007740,0.010000
12.575000,0.007700,0.010000
12.585000,0.007660,0.010000
12.595000,0.007620,0.010000
12.605000,0.007580,0.010000
12.615000,0.007540,0.010000
12.625000,0.007500,0.010000
12.635000,0.007460,0.010000
12.645000,0.007420,0.010000
12.655000,0.007380,0.010000
12.665000,0.007340,0.010000
12.675000,0.007300,0.010000
12.684999,0.007260,0.010000
12.695000,0.007220,0.010000
12.705000,0.007180,0.010000
12.715000,0.007140,0.010000
12.724999,0.007100,0.010000
12.735000,0.007060,0.010000
12.745000,0.007020,0.010000
12.755000,0.006980,0.010000
12.764999,0.006940,0.010000
12.775000,0.006900,0.010000
12.785000,0.006860,0.010000
12.795000,0.006820,0.010000
12.804999,0.006780,0.010000
12.815000,0.006740,0.010000
12.825000,0.006700,0.010000
12.835000,0.006660,0.010000
12.845000,0.006620,0.010000
12.855000,0.006580,0.010000
12.865000,0.006540,0.010000
12.875000,0.006500,0.010000
12.885000,0.006460,0.010000
12.895000,0.006420,0.010000
12.905000,0.006380,0.010000
12.915000,0.006340,0.010000
12.925000,0.006300,0.010000
12.934999,0.006260,0.010000
12.945000,0.006220,0.010000
12.955000,0.006180,0.010000
12.965000,0.006140,0.010000
12.974999,0.006100,0.010000
12.985000,0.006060,0.010000
12.995000,0.006020,0.010000
13.005000,0.005980,0.010000
13.014999,0.005940,0.010000
13.025000,0.005900,0.010000
13.035000,0.005860,0.010000
13.045000,0.005820,0.010000
13.054999,0.005780,0.010000
13.065000,0.005740,0.010000
13.075000,0.005700,0.010000
13.085000,0.005660,0.010000
13.095000,0.005620,0.010000
13.105000,0.005580,0.010000
13.115000,0.005540,0.010000
13.125000,0.005500,0.010000
13.135000,0.005460,0.010000
13.145000,0.005420,0.010000
13.155000,0.005380,0.010000
13.165000,0.005340,0.010000
13.175000,0.005300,0.010000
13.184999,0.005260,0.010000
13.195000,0.005220,0.010000
13.205000,0.005180,0.010000
13.215000,0.005140,0.010000
13.224999,0.005100,0.010000
13.235000,0.005060,0.010000
13.245000,0.005020,0.010000
13.255000,0.004980,0.010000
13.264999,0.004940,0.010000
13.275000,0.004900,0.010000
13.285000,0.004860,0.010000
13.295000,0.004820,0.010000
13.304999,0.004780,0.010000
13.315000,0.004740,0.010000
13.325000,0.004700,0.010000
13.335000,0.004660,0.010000
13.345000,0.004620,0.010000
13.355000,0.004580,0.010000
13.365000,0.004540,0.010000
13.375000,0.004500,0.010000
13.385000,0.004460,0.010000
13.395000,0.004420,0.010000
13.405000,0.004380,0.010000
13.415000,0.004340,0.010000
13.425000,0.004300,0.010000
13.434999,0.004260,0.010000
13.445000,0.004220,0.010000
13.455000,0.004180,0.010000
13.465000,0.004140,0.010000
13.474999,0.004100,0.010000
13.485000,0.004060,0.010000
13.495000,0.004020,0.010000
13.505000,0.003980,0.010000
13.514999,0.003940,0.010000
13.525000,0.003900,0.010000
13.535000,0.003860,0.010000
13.545000,0.003820,0.010000
13.554999,0.003780,0.010000
13.565000,0.003740,0.010000
13.575000,0.003700,0.010000
13.585000,0.003660,0.010000
13.594999,0.003620,0.010000
13.605000,0.003580,0.010000
13.615000,0.003540,0.010000
13.625000,0.003500,0.010000
13.635000,0.003460,0.010000
13.645000,0.003420,0.010000
13.655000,0.003380,0.010000
13.665000,0.003340,0.010000
13.675000,0.003300,0.010000
13.684999,0.003260,0.010000
13.695000,0.003220,0.010000
13.705000,0.003180,0.010000
13.715000,0.003140,0.010000
13.724999,0.003100,0.010000
13.735000,0.003060,0.010000
13.745000,0.003020,0.010000
13.755000,0.002980,0.010000
13.764999,0.002940,0.010000
13.775000,0.002900,0.010000
13.785000,0.002860,0.010000
13.795000,0.002820,0.010000
13.804999,0.002780,0.010000
13.815000,0.002740,0.010000
13.825000,0.002700,0.010000
13.835000,0.002660,0.010000
13.844999,0.002620,0.010000
13.855000,0.002580,0.010000
13.865000,0.002540,0.010000
13.875000,0.002500,0.010000
13.885000,0.002460,0.010000
13.895000,0.002420,0.010000
13.905000,0.002380,0.010000
13.915000,0.002340,0.010000
13.925000,0.002300,0.010000
13.934999,0.002260,0.010000
13.945000,0.002220,0.010000
13.955000,0.002180,0.010000
13.965000,0.002140,0.010000
13.974999,0.002100,0.010000
13.985000,0.002060,0.010000
13.995000,0.002020,0.010000
14.005000,0.001980,0.010000
14.014999,0.001940,0.010000
14.025000,0.001900,0.010000
14.035000,0.001860,0.010000
14.045000,0.001820,0.010000
14.054999,0.001780,0.010000
14.065000,0.001740,0.010000
14.075000,0.001700,0.010000
14.085000,0.001660,0.010000
14.094999,0.001620,0.010000
14.105000,0.001580,0.010000
14.115000,0.001540,0.010000
14.125000,0.001500,0.010000
14.135000,0.001460,0.010000
14.145000,0.001420,0.010000
14.155000,0.001380,0.010000
14.165000,0.001340,0.010000
14.175000,0.001300,0.010000
14.184999,0.001260,0.010000
14.195000,0.001220,0.010000
14.205000,0.001180,0.010000
14.215000,0.001140,0.010000
14.224999,0.001100,0.010000
14.235000,0.001060,0.010000
14.245000,0.001020,0.010000
14.255000,0.000980,0.010000
14.264999,0.000940,0.010000
14.275000,0.000900,0.010000
14.285000,0.000860,0.010000
14.295000,0.000820,0.010000
14.304999,0.000780,0.010000
14.315000,0.000740,0.010000
14.325000,0.000700,0.010000
14.335000,0.000660,0.010000
14.344999,0.000620,0.010000
14.355000,0.000580,0.010000
14.365000,0.000540,0.010000
14.375000,0.000500,0.010000
14.385000,0.000460,0.010000
14.395000,0.000420,0.010000
14.405000,0.000380,0.010000
14.415000,0.000340,0.010000
14.425000,0.000300,0.010000
14.434999,0.000260,0.010000
14.445000,0.000220,0.010000
14.455000,0.000180,0.010000
14.465000,0.000140,0.010000
14.474999,0.000100,0.010000
14.485000,0.000060,0.010000
14.495000,0.000020,0.010000
14.505000,-0.000020,0.010000
14.514999,-0.000060,0.010000
14.525000,-0.000100,0.010000
14.535000,-0.000140,0.010000
14.545000,-0.000180,0.010000
14.554999,-0.000220,0.010000
14.565000,-0.000260,0.010000
14.575000,-0.000300,0.010000
14.585000,-0.000340,0.010000
14.594999,-0.000380,0.010000
14.605000,-0.000420,0.010000
14.615000,-0.000460,0.010000
14.625000,-0.000500,0.010000
14.635000,-0.000540,0.010000
14.645000,-0.000580,0.010000
14.655000,-0.000620,0.010000
14.665000,-0.000660,0.010000
14.675000,-0.000700,0.010000
14.684999,-0.000740,0.010000
14.695000,-0.000780,0.010000
14.705000,-0.000820,0.010000
14.715000,-0.000860,0.010000
14.724999,-0.000900,0.010000
14.735000,-0.000940,0.010000
14.745000,-0.000980,0.010000
14.755000,-0.001020,0.010000
14.764999,-0.001060,0.010000
14.775000,-0.001100,0.010000
14.785000,-0.001140,0.010000
14.795000,-0.001180,0.010000
14.804999,-0.001220,0.010000
14.815000,-0.001260,0.010000
14.825000,-0.001300,0.010000
14.835000,-0.001340,0.010000
14.844999,-0.001380,0.010000
14.855000,-0.001420,0.010000
14.865000,-0.001460,0.010000
14.875000,-0.001500,0.010000
14.885000,-0.001540,0.010000
14.895000,-0.001580,0.010000
14.905000,-0.001620,0.010000
14.915000,-0.001660,0.010000
14.925000,-0.001700,0.010000
14.934999,-0.001740,0.010000
14.945000,-0.001780,0.010000
14.955000,-0.001820,0.010000
14.965000,-0.001860,0.010000
14.974999,-0.001900,0.010000
14.985000,-0.001940,0.010000
14.995000,-0.001980,0.010000
15.005000,-0.002020,0.010000
15.015000,-0.002060,0.010000
15.025001,-0.002100,0.010000
15.034999,-0.002140,0.010000
15.044999,-0.002180,0.010000
15.054999,-0.002220,0.010000
15.065000,-0.002260,0.010000
15.075000,-0.002300,0.010000
15.085000,-0.002340,0.010000
15.095000,-0.002380,0.010000
15.105000,-0.002420,0.010000
15.114999,-0.002460,0.010000
15.124999,-0.002500,0.010000
15.134999,-0.002540,0.010000
15.145000,-0.002580,0.010000
15.155000,-0.002620,0.010000
15.165000,-0.002660,0.010000
15.175000,-0.002700,0.010000
15.185000,-0.002740,0.010000
15.195001,-0.002780,0.010000
15.204999,-0.002820,0.010000
15.214999,-0.002860,0.010000
15.224999,-0.002900,0.010000
15.235000,-0.002940,0.010000
15.245000,-0.002980,0.010000
15.255000,-0.003020,0.010000
15.265000,-0.003060,0.010000
15.275001,-0.003100,0.010000
15.284999,-0.003140,0.010000
15.294999,-0.003180,0.010000
15.304999,-0.003220,0.010000
15.315000,-0.003260,0.010000
15.325000,-0.003300,0.010000
15.335000,-0.003340,0.010000
15.345000,-0.003380,0.010000
15.355000,-0.003420,0.010000
15.364999,-0.003460,0.010000
15.374999,-0.003500,0.010000
15.384999,-0.003540,0.010000
15.395000,-0.003580,0.010000
15.405000,-0.003620,0.010000
15.415000,-0.003660,0.010000
15.425000,-0.003700,0.010000
15.435000,-0.003740,0.010000
15.445001,-0.003780,0.010000
15.454999,-0.003820,0.010000
15.464999,-0.003860,0.010000
15.474999,-0.003900,0.010000
15.485000,-0.003940,0.010000
15.495000,-0.003980,0.010000
15.505000,-0.004020,0.010000
15.515000,-0.004060,0.010000
15.525001,-0.004100,0.010000
15.534999,-0.004140,0.010000
15.544999,-0.004180,0.010000
15.554999,-0.004220,0.010000
15.565000,-0.004260,0.010000
15.575000,-0.004300,0.010000
15.585000,-0.004340,0.010000
15.595000,-0.004380,0.010000
15.605000,-0.004420,0.010000
15.614999,-0.004460,0.010000
15.624999,-0.004500,0.010000
15.634999,-0.004540,0.010000
15.645000,-0.004580,0.010000
15.655000,-0.004620,0.010000
15.665000,-0.004660,0.010000
15.675000,-0.004700,0.010000
15.685000,-0.004740,0.010000
15.695001,-0.004780,0.010000
15.704999,-0.004820,0.010000
15.714999,-0.004860,0.010000
15.724999,-0.004900,0.010000
15.735000,-0.004940,0.010000
15.745000,-0.004980,0.010000
15.755000,-0.005020,0.010000
15.765000,-0.005060,0.010000
15.775001,-0.005100,0.010000
15.784999,-0.005140,0.010000
15.794999,-0.005180,0.010000
15.804999,-0.005220,0.010000
15.815000,-0.005260,0.010000
15.825000,-0.005300,0.010000
15.835000,-0.005340,0.010000
15.845000,-0.005380,0.010000
15.855000,-0.005420,0.010000
15.864999,-0.005460,0.010000
15.874999,-0.005500,0.010000
15.884999,-0.005540,0.010000
15.895000,-0.005580,0.010000
15.905000,-0.005620,0.010000
15.915000,-0.005660,0.010000
15.925000,-0.005700,0.010000
15.935000,-0.005740,0.010000
15.945001,-0.005780,0.010000
15.954999,-0.005820,0.010000
15.964999,-0.005860,0.010000
15.974999,-0.005900,0.010000
15.985000,-0.005940,0.010000
15.995000,-0.005980,0.010000
16.004999,-0.006020,0.010000
16.014999,-0.006060,0.010000
16.025000,-0.006100,0.010000
16.034998,-0.006140,0.010000
16.044998,-0.006180,0.010000
16.054998,-0.006220,0.010000
16.064999,-0.006260,0.010000
16.074999,-0.006300,0.010000
16.084999,-0.006340,0.010000
16.094999,-0.006380,0.010000
16.105000,-0.006420,0.010000
16.114998,-0.006460,0.010000
16.124998,-0.006500,0.010000
16.134998,-0.006540,0.010000
16.144999,-0.006580,0.010000
16.154999,-0.006620,0.010000
16.164999,-0.006660,0.010000
16.174999,-0.006700,0.010000
16.184999,-0.006740,0.010000
16.195000,-0.006780,0.010000
16.204998,-0.006820,0.010000
16.214998,-0.006860,0.010000
16.224998,-0.006900,0.010000
16.234999,-0.006940,0.010000
16.244999,-0.006980,0.010000
16.254999,-0.007020,0.010000
16.264999,-0.007060,0.010000
16.275000,-0.007100,0.010000
16.284998,-0.007140,0.010000
16.294998,-0.007180,0.010000
16.304998,-0.007220,0.010000
16.314999,-0.007260,0.010000
16.324999,-0.007300,0.010000
16.334999,-0.007340,0.010000
16.344999,-0.007380,0.010000
16.355000,-0.007420,0.010000
16.364998,-0.007460,0.010000
16.374998,-0.007500,0.010000
16.384998,-0.007540,0.010000
16.394999,-0.007580,0.010000
16.404999,-0.007620,0.010000
16.414999,-0.007660,0.010000
16.424999,-0.007700,0.010000
16.434999,-0.007740,0.010000
16.445000,-0.007780,0.010000
16.454998,-0.007820,0.010000
16.464998,-0.007860,0.010000
16.474998,-0.007900,0.010000
16.484999,-0.007940,0.010000
16.494999,-0.007980,0.010000
16.504999,-0.008020,0.010000
16.514999,-0.008059,0.010001
16.525000,-0.008099,0.010001
16.534998,-0.008139,0.010001
16.544998,-0.008178,0.010002
16.554998,-0.008218,0.010002
16.564999,-0.008257,0.010003
16.574999,-0.008296,0.010004
16.584999,-0.008334,0.010006
16.594999,-0.008372,0.010008
16.605000,-0.008409,0.010011
16.614998,-0.008446,0.010014
16.624998,-0.008481,0.010019
16.634998,-0.008515,0.010025
16.644999,-0.008547,0.010033
16.654999,-0.008577,0.010043
16.664999,-0.008604,0.010056
16.674999,-0.008628,0.010072
16.684999,-0.008648,0.010092
16.695000,-0.008664,0.010116
16.704998,-0.008675,0.010145
16.714998,-0.008680,0.010180
16.724998,-0.008681,0.010219
16.734999,-0.008676,0.010264
16.744999,-0.008667,0.010313
16.754999,-0.008655,0.010365
16.764999,-0.008639,0.010421
16.775000,-0.008622,0.010478
16.784998,-0.008605,0.010535
16.794998,-0.008588,0.010592
16.804998,-0.008573,0.010647
16.814999,-0.008558,0.010702
16.824999,-0.008546,0.010754
16.834999,-0.008536,0.010804
16.844999,-0.008527,0.010853
16.855000,-0.008520,0.010900
16.864998,-0.008514,0.010946
16.874998,-0.008510,0.010990
16.884998,-0.008507,0.011033
16.894999,-0.008505,0.011075
16.904999,-0.008504,0.011116
16.914999,-0.008504,0.011156
16.924999,-0.008505,0.011195
16.934999,-0.008507,0.011233
16.945000,-0.008509,0.011271
16.954998,-0.008511,0.011309
16.964998,-0.008515,0.011345
16.974998,-0.008519,0.011381
16.984999,-0.008523,0.011417
16.994999,-0.008528,0.011452
17.000000,-0.008548,0.011452


==> PaperGraphs/Test3_time10_height_a1_single.txt <==
time,discharge,height
-1.000000,0.065000,0.000000
-0.995000,0.064975,0.000000
-0.985000,0.064925,0.000000
-0.975000,0.064875,0.000000
-0.965000,0.064825,0.000000
-0.955000,0.064775,0.000000
-0.945000,0.064725,0.000000
-0.935000,0.064675,0.000000
-0.925000,0.064625,0.000000
-0.915000,0.064575,0.000000
-0.905000,0.064525,0.000000
-0.895000,0.064475,0.000000
-0.885000,0.064425,0.000000
-0.875000,0.064375,0.000000
-0.865000,0.064325,0.000000
-0.855000,0.064275,0.000000
-0.845000,0.064225,0.000000
-0.835000,0.064175,0.000000
-0.825000,0.064125,0.000000
-0.815000,0.064075,0.000000
-0.805000,0.064025,0.000000
-0.795000,0.063975,0.000000
-0.785000,0.063925,0.000000
-0.775000,0.063875,0.000000
-0.765000,0.063825,0.000000
-0.755000,0.063775,0.000000
-0.745000,0.063725,0.000000
-0.735000,0.063675,0.000000
-0.725000,0.063625,0.000000
-0.715000,0.063575,0.000000
-0.705000,0.063525,0.000000
-0.695000,0.063475,0.000000
-0.685000,0.063425,0.000000
-0.675000,0.063375,0.000000
-0.665000,0.063325,0.000000
-0.655000,0.063275,0.000000
-0.645000,0.063225,0.000000
-0.635000,0.063175,0.000000
-0.625000,0.063125,0.000000
-0.615000,0.063075,0.000000
-0.605000,0.063025,0.000000
-0.595000,0.062975,0.000000
-0.585000,0.062925,0.000000
-0.575000,0.062881,0.000006
-0.565000,0.062866,0.000041
-0.555000,0.062873,0.000098
-0.545000,0.062885,0.000160
-0.535000,0.062893,0.000218
-0.525000,0.062897,0.000272
-0.515000,0.062899,0.000324
-0.505000,0.062900,0.000375
-0.495000,0.062899,0.000424
-0.485000,0.062898,0.000473
-0.475000,0.062897,0.000522
-0.465000,0.062895,0.000570
-0.455000,0.062894,0.000619
-0.445000,0.062891,0.000666
-0.435000,0.062889,0.000714
-0.425000,0.062887,0.000762
-0.415000,0.062884,0.000809
-0.405000,0.062881,0.000856
-0.395000,0.062879,0.000904
-0.385000,0.062876,0.000951
-0.375000,0.062873,0.000998
-0.365000,0.062870,0.001045
-0.355000,0.062867,0.001092
-0.345000,0.062864,0.001139
-0.335000,0.062861,0.001186
-0.325000,0.062857,0.001232
-0.315000,0.062854,0.001279
-0.305000,0.062851,0.001326
-0.295000,0.062848,0.001373
-0.285000,0.062844,0.001419
-0.275000,0.062841,0.001466
-0.265000,0.062838,0.001513
-0.255000,0.062835,0.001560
-0.245000,0.062831,0.001606
-0.235000,0.062828,0.001653
-0.225000,0.062825,0.001700
-0.215000,0.062821,0.001746
-0.205000,0.062818,0.001793
-0.195000,0.062814,0.001839
-0.185000,0.062811,0.001886
-0.175000,0.062808,0.001933
-0.165000,0.062804,0.001979
-0.155000,0.062801,0.002026
-0.145000,0.062797,0.002072
-0.135000,0.062794,0.002119
-0.125000,0.062791,0.002166
-0.115000,0.062787,0.002212
-0.105000,0.062784,0.002259
-0.095000,0.062780,0.002305
-0.085000,0.062777,0.002352
-0.075000,0.062773,0.002398
-0.065000,0.062770,0.002445
-0.055000,0.062767,0.002492
-0.045000,0.062763,0.002538
-0.035000,0.062760,0.002585
-0.025000,0.062756,0.002631
-0.015000,0.062753,0.002678
-0.005000,0.062753,0.002728
0.005000,0.062797,0.002822
0.015000,0.062823,0.002898
0.025000,0.062846,0.002971
0.035000,0.062865,0.003040
0.045000,0.062882,0.003107
0.055000,0.062896,0.003171
0.065000,0.062908,0.003233
0.075000,0.062918,0.003293
0.085000,0.062926,0.003351
0.095000,0.062932,0.003407
0.105000,0.062937,0.003462
0.115000,0.062941,0.003516
0.125000,0.062943,0.003568
0.135000,0.062944,0.003619
0.145000,0.062944,0.003669
0.155000,0.062942,0.003717
0.165000,0.062940,0.003765
0.175000,0.062937,0.003812
0.185000,0.062933,0.003858
0.195000,0.062928,0.003903
0.205000,0.062922,0.003947
0.215000,0.062916,0.003991
0.225000,0.062909,0.004034
0.235000,0.062901,0.004076
0.245000,0.062892,0.004117
0.255000,0.062883,0.004158
0.265000,0.062873,0.004198
0.275000,0.062863,0.004238
0.285000,0.062852,0.004277
0.295000,0.062840,0.004315
0.305000,0.062829,0.004354
0.315000,0.062816,0.004391
0.325000,0.062803,0.004428
0.335000,0.062790,0.004465
0.345000,0.062776,0.004501
0.355000,0.062762,0.004537
0.365000,0.062747,0.004572
0.375000,0.062732,0.004607
0.385000,0.062717,0.004642
0.395000,0.062701,0.004676
0.405000,0.062685,0.004710
0.415000,0.062668,0.004743
0.425000,0.062652,0.004777
0.435000,0.062634,0.004809
0.445000,0.062617,0.004842
0.455000,0.062599,0.004874
0.465000,0.062581,0.004906
0.475000,0.062563,0.004938
0.485000,0.062544,0.004969
0.495000,0.062525,0.005000
0.505000,0.062506,0.005031
0.515000,0.062486,0.005061
0.525000,0.062467,0.005092
0.535000,0.062447,0.005122
0.545000,0.062426,0.005151
0.555000,0.062406,0.005181
0.565000,0.062385,0.005210
0.575000,0.062364,0.005239
0.585000,0.062343,0.005268
0.595000,0.062322,0.005297
0.605000,0.062300,0.005325
0.615000,0.062278,0.005353
0.625000,0.062256,0.005381
0.635000,0.062234,0.005409
0.645000,0.062212,0.005437
0.655000,0.062189,0.005464
0.665000,0.062166,0.005491
0.675000,0.062144,0.005519
0.685000,0.062120,0.005545
0.695000,0.062097,0.005572
0.705000,0.062074,0.005599
0.715000,0.062050,0.005625
0.725000,0.062026,0.005651
0.735000,0.062002,0.005677
0.745000,0.061978,0.005703
0.755000,0.061954,0.005729
0.765000,0.061929,0.005754
0.775000,0.061905,0.005780
0.785000,0.061880,0.005805
0.795000,0.061855,0.005830
0.805000,0.061830,0.005855
0.815000,0.061805,0.005880
0.825000,0.061779,0.005904
0.835000,0.061754,0.005929
0.845000,0.061728,0.005953
0.855000,0.061703,0.005978
0.865000,0.061677,0.006002
0.875000,0.061651,0.006026
0.885000,0.061625,0.006050
0.895000,0.061598,0.006073
0.905000,0.061572,0.006097
0.915000,0.061546,0.006121
0.925000,0.061519,0.006144
0.935000,0.061492,0.006167
0.945000,0.061465,0.006190
0.955000,0.061439,0.006214
0.965000,0.061412,0.006237
0.975000,0.061384,0.006259
0.985000,0.061357,0.006282
0.995000,0.061330,0.006305
1.005000,0.061302,0.006327
1.015000,0.061275,0.006350
1.025000,0.061247,0.006372
1.035000,0.061219,0.006394
1.045000,0.061191,0.006416
1.055000,0.061163,0.006438
1.065000,0.061135,0.006460
1.075000,0.061107,0.006482
1.085000,0.061079,0.006504
1.095000,0.061050,0.006525
1.105000,0.061022,0.006547
1.115000,0.060993,0.006568
1.125000,0.060965,0.006590
1.135000,0.060936,0.006611
1.145000,0.060907,0.006632
1.155000,0.060878,0.006653
1.165000,0.060849,0.006674
1.175000,0.060820,0.006695
1.185000,0.060791,0.006716
1.195000,0.060762,0.006737
1.205000,0.060733,0.006758
1.215000,0.060703,0.006778
1.225000,0.060674,0.006799
1.235000,0.060644,0.006819
1.245000,0.060615,0.006840
1.255000,0.060585,0.006860
1.265000,0.060555,0.006880
1.275000,0.060525,0.006900
1.285000,0.060495,0.006920
1.295000,0.060465,0.006940
1.305000,0.060435,0.006960
1.315000,0.060405,0.006980
1.325000,0.060375,0.007000
1.335000,0.060345,0.007020
1.345000,0.060314,0.007039
1.355000,0.060284,0.007059
1.365000,0.060254,0.007079
1.375000,0.060223,0.007098
1.385000,0.060192,0.007117
1.395000,0.060162,0.007137
1.405000,0.060131,0.007156
1.415000,0.060100,0.007175
1.425000,0.060069,0.007194
1.435000,0.060038,0.007213
1.445000,0.060007,0.007232
1.455000,0.059976,0.007251
1.465000,0.059945,0.007270
1.475000,0.059914,0.007289
1.485000,0.059883,0.007308
1.495000,0.059851,0.007326
1.505000,0.059820,0.007345
1.515000,0.059789,0.007364
1.525000,0.059757,0.007382
1.535000,0.059726,0.007401
1.545000,0.059694,0.007419
1.555000,0.059663,0.007438
1.565000,0.059631,0.007456
1.575000,0.059599,0.007474
1.585000,0.059567,0.007492
1.595000,0.059535,0.007510
1.605000,0.059503,0.007528
1.615000,0.059472,0.007547
1.625000,0.059439,0.007565
1.635000,0.059407,0.007582
1.645000,0.059375,0.007600
1.655000,0.059343,0.007618
1.665000,0.059311,0.007636
1.675000,0.059279,0.007654
1.685000,0.059246,0.007671
1.695000,0.059214,0.007689
1.705000,0.059182,0.007707
1.715000,0.059149,0.007724
1.725000,0.059117,0.007742
1.735000,0.059084,0.007759
1.745000,0.059051,0.007776
1.755000,0.059019,0.007794
1.765000,0.058986,0.007811
1.775000,0.058953,0.007828
1.785000,0.058920,0.007845
1.795000,0.058888,0.007863
1.805000,0.058855,0.007880
1.815000,0.058822,0.007897
1.825000,0.058789,0.007914
1.835000,0.058756,0.007931
1.845000,0.058723,0.007948
1.855000,0.058690,0.007965
1.865000,0.058656,0.007981
1.875000,0.058623,0.007998
1.885000,0.058590,0.008015
1.895000,0.058557,0.008032
1.905000,0.058523,0.008048
1.915000,0.058490,0.008065
1.925000,0.058456,0.008081
1.935000,0.058423,0.008098
1.945000,0.058389,0.008114
1.955000,0.058356,0.008131
1.965000,0.058322,0.008147
1.975000,0.058289,0.008164
1.985000,0.058255,0.008180
1.995000,0.058221,0.008196
2.005000,0.058188,0.008213
2.015000,0.058154,0.008229
2.025000,0.058120,0.008245
2.035000,0.058086,0.008261
2.045000,0.058052,0.008277
2.055000,0.058018,0.008293
2.065000,0.057984,0.008309
2.075000,0.057950,0.008325
2.085000,0.057916,0.008341
2.095000,0.057882,0.008357
2.105000,0.057848,0.008373
2.115000,0.057814,0.008389
2.125000,0.057780,0.008405
2.135000,0.057745,0.008420
2.145000,0.057711,0.008436
2.155000,0.057677,0.008452
2.165000,0.057642,0.008467
2.175000,0.057608,0.008483
2.185000,0.057574,0.008499
2.195000,0.057539,0.008514
2.205000,0.057505,0.008530
2.215000,0.057470,0.008545
2.225000,0.057435,0.008560
2.235000,0.057401,0.008576
2.245000,0.057366,0.008591
2.255000,0.057331,0.008606
2.265000,0.057297,0.008622
2.275000,0.057262,0.008637
2.285000,0.057227,0.008652
2.295000,0.057192,0.008667
2.305000,0.057158,0.008683
2.315000,0.057123,0.008698
2.325000,0.057088,0.008713
2.335000,0.057053,0.008728
2.345000,0.057018,0.008743
2.355000,0.056983,0.008758
2.365000,0.056948,0.008773
2.375000,0.056913,0.008788
2.385000,0.056877,0.008802
2.395000,0.056842,0.008817
2.405000,0.056807,0.008832
2.415000,0.056772,0.008847
2.425000,0.056737,0.008862
2.435000,0.056701,0.008876
2.445000,0.056666,0.008891
2.455000,0.056631,0.008906
2.465000,0.056595,0.008920
2.475000,0.056560,0.008935
2.485000,0.056524,0.008949
2.495000,0.056489,0.008964
2.505000,0.056453,0.008978
2.515000,0.056418,0.008993
2.525000,0.056382,0.009007
2.535000,0.056346,0.009021
2.545000,0.056311,0.009036
2.555000,0.056275,0.009050
2.565000,0.056239,0.009064
2.575000,0.056204,0.009079
2.585000,0.056168,0.009093
2.595000,0.056132,0.009107
2.605000,0.056096,0.009121
2.615000,0.056060,0.009135
2.625000,0.056024,0.009149
2.635000,0.055988,0.009163
2.645000,0.055952,0.009177
2.655000,0.055916,0.009191
2.665000,0.055880,0.009205
2.675000,0.055844,0.009219
2.685000,0.055808,0.009233
2.695000,0.055772,0.009247
2.705000,0.055736,0.009261
2.715000,0.055699,0.009274
2.725000,0.055663,0.009288
2.735000,0.055627,0.009302
2.745000,0.055591,0.009316
2.755000,0.055554,0.009329
2.765000,0.055518,0.009343
2.775000,0.055481,0.009356
2.785000,0.055445,0.009370
2.795000,0.055408,0.009383
2.805000,0.055372,0.009397
2.815000,0.055335,0.009410
2.825000,0.055299,0.009424
2.835000,0.055262,0.009437
2.845000,0.055225,0.009450
2.855000,0.055189,0.009464
2.865000,0.055152,0.009477
2.875000,0.055115,0.009490
2.885000,0.055078,0.009503
2.895000,0.055042,0.009517
2.905000,0.055005,0.009530
2.915000,0.054968,0.009543
2.925000,0.054931,0.009556
2.935000,0.054894,0.009569
2.945000,0.054857,0.009582
2.955000,0.054820,0.009595
2.965000,0.054782,0.009607
2.975000,0.054745,0.009620
2.985000,0.054708,0.009633
2.995000,0.054671,0.009646
3.005000,0.054633,0.009658
3.015000,0.054596,0.009671
3.025000,0.054558,0.009683
3.035000,0.054521,0.009696
3.045000,0.054483,0.009708
3.055000,0.054445,0.009720
3.065000,0.054407,0.009732
3.075000,0.054369,0.009744
3.085000,0.054331,0.009756
3.095000,0.054293,0.009768
3.105000,0.054254,0.009779
3.115000,0.054216,0.009791
3.125000,0.054177,0.009802
3.135000,0.054138,0.009813
3.145000,0.054099,0.009824
3.155000,0.054060,0.009835
3.165000,0.054020,0.009845
3.175000,0.053980,0.009855
3.185000,0.053940,0.009865
3.195000,0.053900,0.009875
3.205000,0.053859,0.009884
3.215000,0.053818,0.009893
3.225000,0.053777,0.009902
3.235000,0.053735,0.009910
3.245000,0.053693,0.009918
3.255000,0.053650,0.009925
3.265000,0.053607,0.009932
3.275000,0.053564,0.009939
3.285000,0.053520,0.009945
3.295000,0.053476,0.009951
3.305000,0.053431,0.009956
3.315000,0.053386,0.009961
3.325000,0.053340,0.009965
3.335000,0.053294,0.009969
3.345000,0.053248,0.009973
3.355000,0.053201,0.009976
3.365000,0.053154,0.009979
3.375000,0.053106,0.009981
3.385000,0.053058,0.009983
3.395000,0.053010,0.009985
3.405000,0.052961,0.009986
3.415000,0.052913,0.009988
3.425000,0.052864,0.009989
3.435000,0.052814,0.009989
3.445000,0.052765,0.009990
3.455000,0.052716,0.009991
3.465000,0.052666,0.009991
3.475000,0.052616,0.009991
3.485000,0.052567,0.009992
3.495000,0.052517,0.009992
3.505000,0.052467,0.009992
3.515000,0.052417,0.009992
3.525000,0.052367,0.009992
3.535000,0.052317,0.009992
3.545000,0.052267,0.009992
3.555000,0.052217,0.009992
3.565000,0.052167,0.009992
3.575000,0.052117,0.009992
3.585000,0.052067,0.009992
3.595000,0.052017,0.009992
3.605000,0.051967,0.009992
3.615000,0.051917,0.009992
3.625000,0.051867,0.009992
3.635000,0.051817,0.009992
3.645000,0.051767,0.009992
3.655000,0.051717,0.009992
3.665000,0.051667,0.009992
3.675000,0.051617,0.009992
3.685000,0.051567,0.009992
3.695000,0.051517,0.009992
3.705000,0.051467,0.009992
3.715000,0.051417,0.009992
3.725000,0.051367,0.009992
3.735000,0.051317,0.009992
3.745000,0.051267,0.009992
3.755000,0.051217,0.009992
3.765000,0.051167,0.009992
3.775000,0.051117,0.009992
3.785000,0.051067,0.009992
3.795000,0.051017,0.009992
3.805000,0.050967,0.009992
3.815000,0.050917,0.009992
3.825000,0.050867,0.009992
3.835000,0.050817,0.009992
3.845000,0.050767,0.009992
3.855000,0.050717,0.009992
3.865000,0.050667,0.009992
3.875000,0.050617,0.009992
3.885000,0.050567,0.009992
3.895000,0.050517,0.009992
3.905000,0.050467,0.009992
3.915000,0.050417,0.009992
3.925000,0.050367,0.009992
3.935000,0.050317,0.009992
3.945000,0.050267,0.009992
3.955000,0.050217,0.009992
3.965000,0.050167,0.009992
3.975000,0.050117,0.009992
3.985000,0.050067,0.009992
3.995000,0.050017,0.009992
4.005000,0.049967,0.009992
4.015000,0.049917,0.009992
4.025000,0.049867,0.009992
4.035000,0.049817,0.009992
4.045000,0.049767,0.009992
4.055000,0.049717,0.009992
4.065000,0.049667,0.009992
4.075000,0.049617,0.009992
4.085000,0.049567,0.009992
4.095000,0.049517,0.009992
4.105000,0.049467,0.009992
4.115000,0.049417,0.009992
4.125000,0.049367,0.009992
4.135000,0.049317,0.009992
4.145000,0.049267,0.009992
4.155000,0.049217,0.009992
4.165000,0.049167,0.009992
4.175000,0.049117,0.009992
4.185000,0.049067,0.009992
4.195000,0.049017,0.009992
4.205000,0.048967,0.009992
4.215000,0.048917,0.009992
4.225000,0.048867,0.009992
4.235000,0.048817,0.009992
4.245000,0.048767,0.009992
4.255000,0.048717,0.009992
4.265000,0.048667,0.009992
4.275000,0.048617,0.009992
4.285000,0.048567,0.009992
4.295000,0.048517,0.009992
4.305000,0.048467,0.009992
4.315000,0.048417,0.009992
4.325000,0.048367,0.009992
4.335000,0.048317,0.009992
4.345000,0.048267,0.009992
4.355000,0.048217,0.009992
4.365000,0.048167,0.009992
4.375000,0.048117,0.009992
4.385000,0.048067,0.009992
4.395000,0.048017,0.009992
4.405000,0.047967,0.009992
4.415000,0.047917,0.009992
4.425000,0.047867,0.009992
4.435000,0.047817,0.009992
4.445000,0.047767,0.009992
4.455000,0.047717,0.009992
4.465000,0.047667,0.009992
4.475000,0.047617,0.009992
4.485000,0.047567,0.009992
4.495000,0.047517,0.009992
4.505000,0.047467,0.009992
4.515000,0.047417,0.009992
4.525000,0.047367,0.009992
4.535000,0.047317,0.009992
4.545000,0.047267,0.009992
4.555000,0.047217,0.009992
4.565000,0.047167,0.009992
4.575000,0.047117,0.009992
4.585000,0.047067,0.009992
4.595000,0.047017,0.009992
4.605000,0.046967,0.009992
4.615000,0.046917,0.009992
4.625000,0.046867,0.009992
4.635000,0.046817,0.009992
4.645000,0.046767,0.009992
4.655000,0.046717,0.009992
4.665000,0.046667,0.009992
4.675000,0.046617,0.009992
4.685000,0.046567,0.009992
4.695000,0.046517,0.009992
4.705000,0.046467,0.009992
4.715000,0.046417,0.009992
4.725000,0.046367,0.009992
4.735000,0.046317,0.009992
4.745000,0.046267,0.009992
4.755000,0.046217,0.009992
4.765000,0.046167,0.009992
4.775000,0.046117,0.009992
4.785000,0.046067,0.009992
4.795000,0.046017,0.009992
4.805000,0.045967,0.009992
4.815000,0.045917,0.009992
4.825000,0.045867,0.009992
4.835000,0.045817,0.009992
4.845000,0.045767,0.009992
4.855000,0.045717,0.009992
4.865000,0.045667,0.009992
4.875000,0.045617,0.009992
4.885000,0.045567,0.009992
4.895000,0.045517,0.009992
4.905000,0.045467,0.009992
4.915000,0.045417,0.009992
4.925000,0.045367,0.009992
4.935000,0.045317,0.009992
4.945000,0.045267,0.009992
4.955000,0.045217,0.009992
4.965000,0.045167,0.009992
4.975000,0.045117,0.009992
4.985000,0.045067,0.009992
4.995000,0.045017,0.009992
5.005000,0.044967,0.009992
5.015000,0.044917,0.009992
5.025000,0.044867,0.009992
5.035000,0.044817,0.009992
5.045000,0.044767,0.009992
5.055000,0.044717,0.009992
5.065000,0.044667,0.009992
5.075000,0.044617,0.009992
5.085000,0.044567,0.009992
5.095000,0.044517,0.009992
5.105000,0.044467,0.009992
5.115000,0.044417,0.009992
5.125000,0.044367,0.009992
5.135000,0.044317,0.009992
5.145000,0.044267,0.009992
5.155000,0.044217,0.009992
5.165000,0.044167,0.009992
5.175000,0.044117,0.009992
5.185000,0.044067,0.009992
5.195000,0.044017,0.009992
5.205000,0.043967,0.009992
5.215000,0.043917,0.009992
5.225000,0.043867,0.009992
5.235000,0.043817,0.009992
5.245000,0.043767,0.009992
5.255000,0.043717,0.009992
5.265000,0.043667,0.009992
5.275000,0.043617,0.009992
5.285000,0.043567,0.009992
5.295000,0.043517,0.009992
5.305000,0.043467,0.009992
5.315000,0.043417,0.009992
5.325000,0.043367,0.009992
5.335000,0.043317,0.009992
5.345000,0.043267,0.009992
5.355000,0.043217,0.009992
5.365000,0.043167,0.009992
5.375000,0.043117,0.009992
5.385000,0.043067,0.009992
5.395000,0.043017,0.009992
5.405000,0.042967,0.009992
5.415000,0.042917,0.009992
5.425000,0.042867,0.009992
5.435000,0.042817,0.009992
5.445000,0.042767,0.009992
5.455000,0.042717,0.009992
5.465000,0.042667,0.009992
5.475000,0.042617,0.009992
5.485000,0.042567,0.009992
5.495000,0.042517,0.009992
5.505000,0.042467,0.009992
5.515000,0.042417,0.009992
5.525000,0.042367,0.009992
5.535000,0.042317,0.009992
5.545000,0.042267,0.009992
5.555000,0.042217,0.009992
5.565000,0.042167,0.009992
5.575000,0.042117,0.009992
5.585000,0.042067,0.009992
5.595000,0.042017,0.009992
5.605000,0.041967,0.009992
5.615000,0.041917,0.009992
5.625000,0.041867,0.009992
5.635000,0.041817,0.009992
5.645000,0.041767,0.009992
5.655000,0.041717,0.009992
5.665000,0.041667,0.009992
5.675000,0.041617,0.009992
5.685000,0.041567,0.009992
5.695000,0.041517,0.009992
5.705000,0.041467,0.009992
5.715000,0.041417,0.009992
5.725000,0.041367,0.009992
5.735000,0.041317,0.009992
5.745000,0.041267,0.009992
5.755000,0.041217,0.009992
5.765000,0.041167,0.009992
5.775000,0.041117,0.009992
5.785000,0.041067,0.009992
5.795000,0.041017,0.009992
5.805000,0.040967,0.009992
5.815000,0.040917,0.009992
5.825000,0.040867,0.009992
5.835000,0.040817,0.009992
5.845000,0.040767,0.009992
5.855000,0.040717,0.009992
5.865000,0.040667,0.009992
5.875000,0.040617,0.009992
5.885000,0.040567,0.009992
5.895000,0.040517,0.009992
5.905000,0.040467,0.009992
5.915000,0.040417,0.009992
5.925000,0.040367,0.009992
5.935000,0.040317,0.009992
5.945000,0.040267,0.009992
5.955000,0.040217,0.009992
5.965000,0.040167,0.009992
5.975000,0.040117,0.009992
5.985000,0.040067,0.009992
5.995000,0.040017,0.009992
6.005000,0.039967,0.009992
6.015000,0.039917,0.009992
6.025000,0.039867,0.009992
6.035000,0.039817,0.009992
6.045000,0.039767,0.009992
6.055000,0.039717,0.009992
6.065000,0.039667,0.009992
6.075000,0.039617,0.009992
6.085000,0.039567,0.009992
6.095000,0.039517,0.009992
6.105000,0.039467,0.009992
6.115000,0.039417,0.009992
6.125000,0.039367,0.009992
6.135000,0.039317,0.009992
6.145000,0.039267,0.009992
6.155000,0.039217,0.009992
6.165000,0.039167,0.009992
6.175000,0.039117,0.009992
6.185000,0.039067,0.009992
6.195000,0.039017,0.009992
6.205000,0.038967,0.009992
6.215000,0.038917,0.009992
6.225000,0.038867,0.009992
6.235000,0.038817,0.009992
6.245000,0.038767,0.009992
6.255000,0.038717,0.009992
6.265000,0.038667,0.009992
6.275000,0.038617,0.009992
6.285000,0.038567,0.009992
6.295000,0.038517,0.009992
6.305000,0.038467,0.009992
6.315000,0.038417,0.009992
6.325000,0.038367,0.009992
6.335000,0.038317,0.009992
6.345000,0.038267,0.009992
6.355000,0.038217,0.009992
6.365000,0.038167,0.009992
6.375000,0.038117,0.009992
6.385000,0.038067,0.009992
6.395000,0.038017,0.009992
6.405000,0.037967,0.009992
6.415000,0.037917,0.009992
6.425000,0.037867,0.009992
6.435000,0.037817,0.009992
6.445000,0.037767,0.009992
6.455000,0.037717,0.009992
6.465000,0.037667,0.009992
6.475000,0.037617,0.009992
6.485000,0.037567,0.009992
6.495000,0.037517,0.009992
6.505000,0.037467,0.009992
6.515000,0.037417,0.009992
6.525000,0.037367,0.009992
6.535000,0.037317,0.009992
6.545000,0.037267,0.009992
6.555000,0.037217,0.009992
6.565000,0.037167,0.009992
6.575000,0.037117,0.009992
6.585000,0.037067,0.009992
6.595000,0.037017,0.009992
6.605000,0.036967,0.009992
6.615000,0.036917,0.009992
6.625000,0.036867,0.009992
6.635000,0.036817,0.009992
6.645000,0.036767,0.009992
6.655000,0.036717,0.009992
6.665000,0.036667,0.009992
6.675000,0.036617,0.009992
6.685000,0.036567,0.009992
6.695000,0.036517,0.009992
6.705000,0.036467,0.009992
6.715000,0.036417,0.009992
6.725000,0.036367,0.009992
6.735000,0.036317,0.009992
6.745000,0.036267,0.009992
6.755000,0.036217,0.009992
6.765000,0.036167,0.009992
6.775000,0.036117,0.009992
6.785000,0.036067,0.009992
6.795000,0.036017,0.009992
6.805000,0.035967,0.009992
6.815000,0.035917,0.009992
6.825000,0.035867,0.009992
6.835000,0.035817,0.009992
6.845000,0.035767,0.009992
6.855000,0.035717,0.009992
6.865000,0.035667,0.009992
6.875000,0.035617,0.009992
6.885000,0.035567,0.009992
6.895000,0.035517,0.009992
6.905000,0.035467,0.009992
6.915000,0.035417,0.009992
6.925000,0.035367,0.009992
6.935000,0.035317,0.009992
6.945000,0.035267,0.009992
6.955000,0.035217,0.009992
6.965000,0.035167,0.009992
6.975000,0.035117,0.009992
6.985000,0.035067,0.009992
6.995000,0.035017,0.009992
7.005000,0.034967,0.009992
7.015000,0.034917,0.009992
7.025000,0.034867,0.009992
7.035000,0.034817,0.009992
7.045000,0.034767,0.009992
7.055000,0.034717,0.009992
7.065000,0.034667,0.009992
7.075000,0.034617,0.009992
7.085000,0.034567,0.009992
7.095000,0.034517,0.009992
7.105000,0.034467,0.009992
7.115000,0.034417,0.009992
7.125000,0.034367,0.009992
7.135000,0.034317,0.009992
7.145000,0.034267,0.009992
7.155000,0.034217,0.009992
7.165000,0.034167,0.009992
7.175000,0.034117,0.009992
7.184999,0.034067,0.009992
7.195000,0.034017,0.009992
7.205000,0.033967,0.009992
7.215000,0.033917,0.009992
7.225000,0.033867,0.009992
7.235000,0.033817,0.009992
7.245000,0.033767,0.009992
7.255000,0.033717,0.009992
7.265000,0.033667,0.009992
7.275000,0.033617,0.009992
7.285000,0.033567,0.009992
7.295000,0.033517,0.009992
7.305000,0.033467,0.009992
7.315000,0.033417,0.009992
7.325000,0.033367,0.009992
7.335000,0.033317,0.009992
7.345000,0.033267,0.009992
7.355000,0.033217,0.009992
7.365000,0.033167,0.009992
7.375000,0.033117,0.009992
7.385000,0.033067,0.009992
7.395000,0.033017,0.009992
7.405000,0.032967,0.009992
7.415000,0.032917,0.009992
7.425000,0.032867,0.009992
7.434999,0.032817,0.009992
7.445000,0.032767,0.009992
7.455000,0.032717,0.009992
7.465000,0.032667,0.009992
7.475000,0.032617,0.009992
7.485000,0.032567,0.009992
7.495000,0.032517,0.009992
7.505000,0.032467,0.009992
7.515000,0.032417,0.009992
7.525000,0.032367,0.009992
7.535000,0.032317,0.009992
7.545000,0.032267,0.009992
7.555000,0.032217,0.009992
7.565000,0.032167,0.009992
7.575000,0.032117,0.009992
7.585000,0.032067,0.009992
7.595000,0.032017,0.009992
7.605000,0.031967,0.009992
7.615000,0.031917,0.009992
7.625000,0.031867,0.009992
7.635000,0.031817,0.009992
7.645000,0.031767,0.009992
7.655000,0.031717,0.009992
7.665000,0.031667,0.009992
7.675000,0.031617,0.009992
7.684999,0.031567,0.009992
7.695000,0.031517,0.009992
7.705000,0.031467,0.009992
7.715000,0.031417,0.009992
7.725000,0.031367,0.009992
7.735000,0.031317,0.009992
7.745000,0.031267,0.009992
7.755000,0.031217,0.009992
7.765000,0.031167,0.009992
7.775000,0.031117,0.009992
7.785000,0.031067,0.009992
7.795000,0.031017,0.009992
7.805000,0.030967,0.009992
7.815000,0.030917,0.009992
7.825000,0.030867,0.009992
7.835000,0.030817,0.009992
7.845000,0.030767,0.009992
7.855000,0.030717,0.009992
7.865000,0.030667,0.009992
7.875000,0.030617,0.009992
7.885000,0.030567,0.009992
7.895000,0.030517,0.009992
7.905000,0.030467,0.009992
7.915000,0.030417,0.009992
7.925000,0.030367,0.009992
7.934999,0.030317,0.009992
7.945000,0.030267,0.009992
7.955000,0.030217,0.009992
7.965000,0.030167,0.009992
7.975000,0.030117,0.009992
7.985000,0.030067,0.009992
7.995000,0.030017,0.009992
8.005000,0.029967,0.009992
8.015000,0.029917,0.009992
8.025000,0.029867,0.009992
8.035000,0.029817,0.009992
8.045000,0.029767,0.009992
8.055000,0.029717,0.009992
8.065000,0.029667,0.009992
8.075000,0.029617,0.009992
8.085000,0.029567,0.009992
8.095000,0.029517,0.009992
8.105000,0.029467,0.009992
8.115000,0.029417,0.009992
8.125000,0.029367,0.009992
8.135000,0.029317,0.009992
8.145000,0.029267,0.009992
8.155000,0.029217,0.009992
8.165000,0.029167,0.009992
8.175000,0.029117,0.009992
8.184999,0.029067,0.009992
8.195000,0.029017,0.009992
8.205000,0.028967,0.009992
8.215000,0.028917,0.009992
8.225000,0.028867,0.009992
8.235000,0.028817,0.009992
8.245000,0.028767,0.009992
8.255000,0.028717,0.009992
8.265000,0.028667,0.009992
8.275000,0.028617,0.009992
8.285000,0.028567,0.009992
8.295000,0.028517,0.009992
8.305000,0.028467,0.009992
8.315000,0.028417,0.009992
8.325000,0.028367,0.009992
8.335000,0.028317,0.009992
8.345000,0.028267,0.009992
8.355000,0.028217,0.009992
8.365000,0.028167,0.009992
8.375000,0.028117,0.009992
8.385000,0.028067,0.009992
8.395000,0.028017,0.009992
8.405000,0.027967,0.009992
8.415000,0.027917,0.009992
8.425000,0.027867,0.009992
8.434999,0.027817,0.009992
8.445000,0.027767,0.009992
8.455000,0.027717,0.009992
8.465000,0.027667,0.009992
8.474999,0.027617,0.009992
8.485000,0.027567,0.009992
8.495000,0.027517,0.009992
8.505000,0.027467,0.009992
8.515000,0.027417,0.009992
8.525000,0.027367,0.009992
8.535000,0.027317,0.009992
8.545000,0.027267,0.009992
8.555000,0.027217,0.009992
8.565000,0.027167,0.009992
8.575000,0.027117,0.009992
8.585000,0.027067,0.009992
8.595000,0.027017,0.009992
8.605000,0.026967,0.009992
8.615000,0.026917,0.009992
8.625000,0.026867,0.009992
8.635000,0.026817,0.009992
8.645000,0.026767,0.009992
8.655000,0.026717,0.009992
8.665000,0.026667,0.009992
8.675000,0.026617,0.009992
8.684999,0.026567,0.009992
8.695000,0.026517,0.009992
8.705000,0.026467,0.009992
8.715000,0.026417,0.009992
8.724999,0.026367,0.009992
8.735000,0.026317,0.009992
8.745000,0.026267,0.009992
8.755000,0.026217,0.009992
8.765000,0.026167,0.009992
8.775000,0.026117,0.009992
8.785000,0.026067,0.009992
8.795000,0.026017,0.009992
8.805000,0.025967,0.009992
8.815000,0.025917,0.009992
8.825000,0.025867,0.009992
8.835000,0.025817,0.009992
8.845000,0.025767,0.009992
8.855000,0.025717,0.009992
8.865000,0.025667,0.009992
8.875000,0.025617,0.009992
8.885000,0.025567,0.009992
8.895000,0.025517,0.009992
8.905000,0.025467,0.009992
8.915000,0.025417,0.009992
8.925000,0.025367,0.009992
8.934999,0.025317,0.009992
8.945000,0.025267,0.009992
8.955000,0.025217,0.009992
8.965000,0.025167,0.009992
8.974999,0.025117,0.009992
8.985000,0.025067,0.009992
8.995000,0.025017,0.009992
9.005000,0.024967,0.009992
9.015000,0.024917,0.009992
9.025000,0.024867,0.009992
9.035000,0.024817,0.009992
9.045000,0.024767,0.009992
9.055000,0.024717,0.009992
9.065000,0.024667,0.009992
9.075000,0.024617,0.009992
9.085000,0.024567,0.009992
9.095000,0.024517,0.009992
9.105000,0.024467,0.009992
9.115000,0.024417,0.009992
9.125000,0.024367,0.009992
9.135000,0.024317,0.009992
9.145000,0.024267,0.009992
9.155000,0.024217,0.009992
9.165000,0.024167,0.009992
9.175000,0.024117,0.009992
9.184999,0.024067,0.009992
9.195000,0.024017,0.009992
9.205000,0.023967,0.009992
9.215000,0.023917,0.009992
9.224999,0.023867,0.009992
9.235000,0.023817,0.009992
9.245000,0.023767,0.009992
9.255000,0.023717,0.009992
9.265000,0.023667,0.009992
9.275000,0.023617,0.009992
9.285000,0.023567,0.009992
9.295000,0.023517,0.009992
9.305000,0.023467,0.009992
9.315000,0.023417,0.009992
9.325000,0.023367,0.009992
9.335000,0.023317,0.009992
9.345000,0.023267,0.009992
9.355000,0.023217,0.009992
9.365000,0.023167,0.009992
9.375000,0.023117,0.009992
9.385000,0.023067,0.009992
9.395000,0.023017,0.009992
9.405000,0.022967,0.009992
9.415000,0.022917,0.009992
9.425000,0.022867,0.009992
9.434999,0.022817,0.009992
9.445000,0.022767,0.009992
9.455000,0.022717,0.009992
9.465000,0.022667,0.009992
9.474999,0.022617,0.009992
9.485000,0.022567,0.009992
9.495000,0.022517,0.009992
9.505000,0.022467,0.009992
9.515000,0.022417,0.009992
9.525000,0.022367,0.009992
9.535000,0.022317,0.009992
9.545000,0.022267,0.009992
9.555000,0.022217,0.009992
9.565000,0.022167,0.009992
9.575000,0.022117,0.009992
9.585000,0.022067,0.009992
9.595000,0.022017,0.009992
9.605000,0.021967,0.009992
9.615000,0.021917,0.009992
9.625000,0.021867,0.009992
9.635000,0.021817,0.009992
9.645000,0.021767,0.009992
9.655000,0.021717,0.009992
9.665000,0.021667,0.009992
9.675000,0.021617,0.009992
9.684999,0.021567,0.009992
9.695000,0.021517,0.009992
9.705000,0.021467,0.009992
9.715000,0.021417,0.009992
9.724999,0.021367,0.009992
9.735000,0.021317,0.009992
9.745000,0.021267,0.009992
9.755000,0.021217,0.009992
9.765000,0.021167,0.009992
9.775000,0.021117,0.009992
9.785000,0.021067,0.009992
9.795000,0.021017,0.009992
9.805000,0.020967,0.009992
9.815000,0.020917,0.009992
9.825000,0.020867,0.009992
9.835000,0.020817,0.009992
9.845000,0.020767,0.009992
9.855000,0.020717,0.009992
9.865000,0.020667,0.009992
9.875000,0.020617,0.009992
9.885000,0.020567,0.009992
9.895000,0.020517,0.009992
9.905000,0.020467,0.009992
9.915000,0.020417,0.009992
9.925000,0.020367,0.009992
9.934999,0.020317,0.009992
9.945000,0.020267,0.009992
9.955000,0.020217,0.009992
9.965000,0.020167,0.009992
9.974999,0.020117,0.009992
9.985000,0.020067,0.009992
9.995000,0.020017,0.009992
10.005000,0.019967,0.009992
10.015000,0.019917,0.009992
10.025000,0.019867,0.009992
10.035000,0.019817,0.009992
10.045000,0.019767,0.009992
10.055000,0.019717,0.009992
10.065000,0.019667,0.009992
10.075000,0.019617,0.009992
10.085000,0.019567,0.009992
10.095000,0.019517,0.009992
10.105000,0.019467,0.009992
10.115000,0.019417,0.009992
10.125000,0.019367,0.009992
10.135000,0.019317,0.009992
10.145000,0.019267,0.009992
10.155000,0.019217,0.009992
10.165000,0.019167,0.009992
10.175000,0.019117,0.009992
10.184999,0.019067,0.009992
10.195000,0.019017,0.009992
10.205000,0.018967,0.009992
10.215000,0.018917,0.009992
10.224999,0.018867,0.009992
10.235000,0.018817,0.009992
10.245000,0.018767,0.009992
10.255000,0.018717,0.009992
10.264999,0.018667,0.009992
10.275000,0.018617,0.009992
10.285000,0.018567,0.009992
10.295000,0.018517,0.009992
10.305000,0.018467,0.009992
10.315000,0.018417,0.009992
10.325000,0.018367,0.009992
10.335000,0.018317,0.009992
10.345000,0.018267,0.009992
10.355000,0.018217,0.009992
10.365000,0.018167,0.009992
10.375000,0.018117,0.009992
10.385000,0.018067,0.009992
10.395000,0.018017,0.009992
10.405000,0.017967,0.009992
10.415000,0.017917,0.009992
10.425000,0.017867,0.009992
10.434999,0.017817,0.009992
10.445000,0.017767,0.009992
10.455000,0.017717,0.009992
10.465000,0.017667,0.009992
10.474999,0.017617,0.009992
10.485000,0.017567,0.009992
10.495000,0.017517,0.009992
10.505000,0.017467,0.009992
10.514999,0.017417,0.009992
10.525000,0.017367,0.009992
10.535000,0.017317,0.009992
10.545000,0.017267,0.009992
10.555000,0.017217,0.009992
10.565000,0.017167,0.009992
10.575000,0.017117,0.009992
10.585000,0.017067,0.009992
10.595000,0.017017,0.009992
10.605000,0.016967,0.009992
10.615000,0.016917,0.009992
10.625000,0.016867,0.009992
10.635000,0.016817,0.009992
10.645000,0.016767,0.009992
10.655000,0.016717,0.009992
10.665000,0.016667,0.009992
10.675000,0.016617,0.009992
10.684999,0.016567,0.009992
10.695000,0.016517,0.009992
10.705000,0.016467,0.009992
10.715000,0.016417,0.009992
10.724999,0.016367,0.009992
10.735000,0.016317,0.009992
10.745000,0.016267,0.009992
10.755000,0.016217,0.009992
10.764999,0.016167,0.009992
10.775000,0.016117,0.009992
10.785000,0.016067,0.009992
10.795000,0.016017,0.009992
10.805000,0.015967,0.009992
10.815000,0.015917,0.009992
10.825000,0.015867,0.009992
10.835000,0.015817,0.009992
10.845000,0.015767,0.009992
10.855000,0.015717,0.009992
10.865000,0.015667,0.009992
10.875000,0.015617,0.009992
10.885000,0.015567,0.009992
10.895000,0.015517,0.009992
10.905000,0.015467,0.009992
10.915000,0.015417,0.009992
10.925000,0.015367,0.009992
10.934999,0.015317,0.009992
10.945000,0.015267,0.009992
10.955000,0.015217,0.009992
10.965000,0.015167,0.009992
10.974999,0.015117,0.009992
10.985000,0.015067,0.009992
10.995000,0.015017,0.009992
11.005000,0.014967,0.009992
11.014999,0.014917,0.009992
11.025000,0.014867,0.009992
11.035000,0.014817,0.009992
11.045000,0.014767,0.009992
11.055000,0.014717,0.009992
11.065000,0.014667,0.009992
11.075000,0.014617,0.009992
11.085000,0.014567,0.009992
11.095000,0.014517,0.009992
11.105000,0.014467,0.009992
11.115000,0.014417,0.009992
11.125000,0.014367,0.009992
11.135000,0.014317,0.009992
11.145000,0.014267,0.009992
11.155000,0.014217,0.009992
11.165000,0.014167,0.009992
11.175000,0.014117,0.009992
11.184999,0.014067,0.009992
11.195000,0.014017,0.009992
11.205000,0.013967,0.009992
11.215000,0.013917,0.009992
11.224999,0.013867,0.009992
11.235000,0.013817,0.009992
11.245000,0.013767,0.009992
11.255000,0.013717,0.009992
11.264999,0.013667,0.009992
11.275000,0.013617,0.009992
11.285000,0.013567,0.009992
11.295000,0.013517,0.009992
11.305000,0.013467,0.009992
11.315000,0.013417,0.009992
11.325000,0.013367,0.009992
11.335000,0.013317,0.009992
11.345000,0.013267,0.009992
11.355000,0.013217,0.009992
11.365000,0.013167,0.009992
11.375000,0.013117,0.009992
11.385000,0.013067,0.009992
11.395000,0.013017,0.009992
11.405000,0.012967,0.009992
11.415000,0.012917,0.009992
11.425000,0.012867,0.009992
11.434999,0.012817,0.009992
11.445000,0.012767,0.009992
11.455000,0.012717,0.009992
11.465000,0.012667,0.009992
11.474999,0.012617,0.009992
11.485000,0.012567,0.009992
11.495000,0.012517,0.009992
11.505000,0.012467,0.009992
11.514999,0.012417,0.009992
11.525000,0.012367,0.009992
11.535000,0.012317,0.009992
11.545000,0.012267,0.009992
11.555000,0.012217,0.009992
11.565000,0.012167,0.009992
11.575000,0.012117,0.009992
11.585000,0.012067,0.009992
11.595000,0.012017,0.009992
11.605000,0.011967,0.009992
11.615000,0.011917,0.009992
11.625000,0.011867,0.009992
11.635000,0.011817,0.009992
11.645000,0.011767,0.009992
11.655000,0.011717,0.009992
11.665000,0.011667,0.009992
11.675000,0.011617,0.009992
11.684999,0.011567,0.009992
11.695000,0.011517,0.009992
11.705000,0.011467,0.009992
11.715000,0.011417,0.009992
11.724999,0.011367,0.009992
11.735000,0.011317,0.009992
11.745000,0.011267,0.009992
11.755000,0.011217,0.009992
11.764999,0.011167,0.009992
11.775000,0.011117,0.009992
11.785000,0.011067,0.009992
11.795000,0.011017,0.009992
11.804999,0.010967,0.009992
11.815000,0.010917,0.009992
11.825000,0.010867,0.009992
11.835000,0.010817,0.009992
11.845000,0.010767,0.009992
11.855000,0.010717,0.009992
11.865000,0.010667,0.009992
11.875000,0.010617,0.009992
11.885000,0.010567,0.009992
11.895000,0.010517,0.009992
11.905000,0.010467,0.009992
11.915000,0.010417,0.009992
11.925000,0.010368,0.009993
11.934999,0.010318,0.009993
11.945000,0.010268,0.009993
11.955000,0.010218,0.009993
11.965000,0.010168,0.009993
11.974999,0.010119,0.009994
11.985000,0.010069,0.009994
11.995000,0.010020,0.009995
12.005000,0.009970,0.009995
12.014999,0.009921,0.009996
12.025000,0.009872,0.009997
12.035000,0.009823,0.009998
12.045000,0.009775,0.010000
12.054999,0.009727,0.010002
12.065000,0.009679,0.010004
12.075000,0.009631,0.010006
12.085000,0.009584,0.010009
12.095000,0.009537,0.010012
12.105000,0.009491,0.010016
12.115000,0.009446,0.010021
12.125000,0.009401,0.010026
12.135000,0.009356,0.010031
12.145000,0.009313,0.010038
12.155000,0.009270,0.010045
12.165000,0.009228,0.010053
12.175000,0.009186,0.010061
12.184999,0.009146,0.010071
12.195000,0.009106,0.010081
12.205000,0.009067,0.010092
12.215000,0.009028,0.010103
12.224999,0.008991,0.010116
12.235000,0.008954,0.010129
12.245000,0.008918,0.010143
12.255000,0.008883,0.010158
12.264999,0.008848,0.010173
12.275000,0.008814,0.010189
12.285000,0.008780,0.010205
12.295000,0.008747,0.010222
12.304999,0.008714,0.010239
12.315000,0.008682,0.010257
12.325000,0.008650,0.010275
12.335000,0.008618,0.010293
12.345000,0.008587,0.010312
12.355000,0.008556,0.010331
12.365000,0.008525,0.010350
12.375000,0.008495,0.010370
12.385000,0.008464,0.010389
12.395000,0.008434,0.010409
12.405000,0.008404,0.010429
12.415000,0.008374,0.010449
12.425000,0.008345,0.010470
12.434999,0.008315,0.010490
12.445000,0.008286,0.010511
12.455000,0.008257,0.010532
12.465000,0.008228,0.010553
12.474999,0.008199,0.010574
12.485000,0.008170,0.010595
12.495000,0.008142,0.010617
12.505000,0.008113,0.010638
12.514999,0.008085,0.010660
12.525000,0.008056,0.010681
12.535000,0.008028,0.010703
12.545000,0.008000,0.010725
12.554999,0.007972,0.010747
12.565000,0.007944,0.010769
12.575000,0.007916,0.010791
12.585000,0.007888,0.010813
12.595000,0.007860,0.010835
12.605000,0.007832,0.010857
12.615000,0.007804,0.010879
12.625000,0.007777,0.010902
12.635000,0.007749,0.010924
12.645000,0.007722,0.010947
12.655000,0.007694,0.010969
12.665000,0.007667,0.010992
12.675000,0.007639,0.011014
12.684999,0.007612,0.011037
12.695000,0.007585,0.011060
12.705000,0.007557,0.011082
12.715000,0.007530,0.011105
12.724999,0.007503,0.011128
12.735000,0.007476,0.011151
12.745000,0.007449,0.011174
12.755000,0.007422,0.011197
12.764999,0.007395,0.011220
12.775000,0.007368,0.011243
12.785000,0.007341,0.011266
12.795000,0.007314,0.011289
12.804999,0.007287,0.011312
12.815000,0.007260,0.011335
12.825000,0.007233,0.011358
12.835000,0.007207,0.011382
12.845000,0.007180,0.011405
12.855000,0.007153,0.011428
12.865000,0.007126,0.011451
12.875000,0.007100,0.011475
12.885000,0.007073,0.011498
12.895000,0.007047,0.011522
12.905000,0.007020,0.011545
12.915000,0.006993,0.011568
12.925000,0.006967,0.011592
12.934999,0.006940,0.011615
12.945000,0.006914,0.011639
12.955000,0.006888,0.011663
12.965000,0.006861,0.011686
12.974999,0.006835,0.011710
12.985000,0.006808,0.011733
12.995000,0.006782,0.011757
13.000000,0.006757,0.011757


==> PaperGraphs/Test3_time10_height_a1_triple.txt <==
time,discharge,height
-1.000000,0.066000,0.000000
-0.995000,0.065970,0.000000
-0.985000,0.065910,0.000000
-0.975000,0.065850,0.000000
-0.965000,0.065790,0.000000
-0.955000,0.065730,0.000000
-0.945000,0.065670,0.000000
-0.935000,0.065610,0.000000
-0.925000,0.065550,0.000000
-0.915000,0.065490,0.000000
-0.905000,0.065430,0.000000
-0.895000,0.065370,0.000000
-0.885000,0.065310,0.000000
-0.875000,0.065250,0.000000
-0.865000,0.065190,0.000000
-0.855000,0.065130,0.000000
-0.845000,0.065070,0.000000
-0.835000,0.065010,0.000000
-0.825000,0.064950,0.000000
-0.815000,0.064890,0.000000
-0.805000,0.064830,0.000000
-0.795000,0.064770,0.000000
-0.785000,0.064710,0.000000
-0.775000,0.064650,0.000000
-0.765000,0.064590,0.000000
-0.755000,0.064530,0.000000
-0.745000,0.064470,0.000000
-0.735000,0.064410,0.000000
-0.725000,0.064350,0.000000
-0.715000,0.064290,0.000000
-0.705000,0.064230,0.000000
-0.695000,0.064170,0.000000
-0.685000,0.064110,0.000000
-0.675000,0.064050,0.000000
-0.665000,0.063990,0.000000
-0.655000,0.063930,0.000000
-0.645000,0.063870,0.000000
-0.635000,0.063810,0.000000
-0.625000,0.063750,0.000000
-0.615000,0.063690,0.000000
-0.605000,0.063630,0.000000
-0.595000,0.063570,0.000000
-0.585000,0.063510,0.000000
-0.575000,0.063450,0.000000
-0.565000,0.063390,0.000000
-0.555000,0.063330,0.000000
-0.545000,0.063270,0.000000
-0.535000,0.063210,0.000000
-0.525000,0.063150,0.000000
-0.515000,0.063090,0.000000
-0.505000,0.063030,0.000000
-0.495000,0.062970,0.000000
-0.485000,0.062910,0.000000
-0.475000,0.062850,0.000000
-0.465000,0.062790,0.000000
-0.455000,0.062730,0.000000
-0.445000,0.062670,0.000000
-0.435000,0.062610,0.000000
-0.425000,0.062551,0.000001
-0.415000,0.062519,0.000029
-0.405000,0.062530,0.000100
-0.395000,0.062540,0.000170
-0.385000,0.062545,0.000235
-0.375000,0.062546,0.000296
-0.365000,0.062546,0.000356
-0.355000,0.062545,0.000415
-0.345000,0.062544,0.000474
-0.335000,0.062542,0.000532
-0.325000,0.062540,0.000590
-0.315000,0.062537,0.000647
-0.305000,0.062535,0.000705
-0.295000,0.062532,0.000762
-0.285000,0.062530,0.000820
-0.275000,0.062527,0.000877
-0.265000,0.062524,0.000934
-0.255000,0.062521,0.000991
-0.245000,0.062518,0.001048
-0.235000,0.062515,0.001105
-0.225000,0.062512,0.001162
-0.215000,0.062509,0.001219
-0.205000,0.062506,0.001276
-0.195000,0.062503,0.001333
-0.185000,0.062500,0.001390
-0.175000,0.062497,0.001447
-0.165000,0.062493,0.001503
-0.155000,0.062490,0.001560
-0.145000,0.062487,0.001617
-0.135000,0.062484,0.001674
-0.125000,0.062481,0.001731
-0.115000,0.062477,0.001787
-0.105000,0.062474,0.001844
-0.095000,0.062471,0.001901
-0.085000,0.062467,0.001957
-0.075000,0.062464,0.002014
-0.065000,0.062461,0.002071
-0.055000,0.062457,0.002127
-0.045000,0.062454,0.002184
-0.035000,0.062451,0.002241
-0.025000,0.062447,0.002297
-0.015000,0.062444,0.002354
-0.005000,0.062442,0.002412
0.005000,0.062488,0.002518
0.015000,0.062501,0.002591
0.025000,0.062510,0.002660
0.035000,0.062516,0.002726
0.045000,0.062520,0.002790
0.055000,0.062522,0.002852
0.065000,0.062521,0.002911
0.075000,0.062519,0.002969
0.085000,0.062514,0.003024
0.095000,0.062509,0.003079
0.105000,0.062501,0.003131
0.115000,0.062493,0.003183
0.125000,0.062483,0.003233
0.135000,0.062472,0.003282
0.145000,0.062460,0.003330
0.155000,0.062447,0.003377
0.165000,0.062433,0.003423
0.175000,0.062418,0.003468
0.185000,0.062402,0.003512
0.195000,0.062386,0.003556
0.205000,0.062368,0.003598
0.215000,0.062350,0.003640
0.225000,0.062332,0.003682
0.235000,0.062312,0.003722
0.245000,0.062292,0.003762
0.255000,0.062272,0.003802
0.265000,0.062250,0.003840
0.275000,0.062229,0.003879
0.285000,0.062207,0.003917
0.295000,0.062184,0.003954
0.305000,0.062161,0.003991
0.315000,0.062137,0.004027
0.325000,0.062113,0.004063
0.335000,0.062088,0.004098
0.345000,0.062063,0.004133
0.355000,0.062038,0.004168
0.365000,0.062012,0.004202
0.375000,0.061986,0.004236
0.385000,0.061959,0.004269
0.395000,0.061932,0.004302
0.405000,0.061905,0.004335
0.415000,0.061878,0.004368
0.425000,0.061850,0.004400
0.435000,0.061822,0.004432
0.445000,0.061793,0.004463
0.455000,0.061765,0.004495
0.465000,0.061735,0.004525
0.475000,0.061706,0.004556
0.485000,0.061677,0.004587
0.495000,0.061647,0.004617
0.505000,0.061617,0.004647
0.515000,0.061586,0.004676
0.525000,0.061556,0.004706
0.535000,0.061525,0.004735
0.545000,0.061494,0.004764
0.555000,0.061462,0.004792
0.565000,0.061431,0.004821
0.575000,0.061399,0.004849
0.585000,0.061367,0.004877
0.595000,0.061335,0.004905
0.605000,0.061303,0.004933
0.615000,0.061270,0.004960
0.625000,0.061238,0.004988
0.635000,0.061205,0.005015
0.645000,0.061171,0.005041
0.655000,0.061138,0.005068
0.665000,0.061105,0.005095
0.675000,0.061071,0.005121
0.685000,0.061037,0.005147
0.695000,0.061003,0.005173
0.705000,0.060969,0.005199
0.715000,0.060935,0.005225
0.725000,0.060901,0.005251
0.735000,0.060866,0.005276
0.745000,0.060831,0.005301
0.755000,0.060796,0.005326
0.765000,0.060761,0.005351
0.775000,0.060726,0.005376
0.785000,0.060691,0.005401
0.795000,0.060655,0.005425
0.805000,0.060620,0.005450
0.815000,0.060584,0.005474
0.825000,0.060548,0.005498
0.835000,0.060512,0.005522
0.845000,0.060476,0.005546
0.855000,0.060440,0.005570
0.865000,0.060404,0.005594
0.875000,0.060367,0.005617
0.885000,0.060331,0.005641
0.895000,0.060294,0.005664
0.905000,0.060257,0.005687
0.915000,0.060220,0.005710
0.925000,0.060183,0.005733
0.935000,0.060146,0.005756
0.945000,0.060109,0.005779
0.955000,0.060071,0.005801
0.965000,0.060034,0.005824
0.975000,0.059996,0.005846
0.985000,0.059959,0.005869
0.995000,0.059921,0.005891
1.005000,0.059883,0.005913
1.015000,0.059845,0.005935
1.025000,0.059807,0.005957
1.035000,0.059769,0.005979
1.045000,0.059731,0.006001
1.055000,0.059692,0.006022
1.065000,0.059654,0.006044
1.075000,0.059616,0.006066
1.085000,0.059577,0.006087
1.095000,0.059538,0.006108
1.105000,0.059500,0.006130
1.115000,0.059461,0.006151
1.125000,0.059422,0.006172
1.135000,0.059383,0.006193
1.145000,0.059344,0.006214
1.155000,0.059305,0.006235
1.165000,0.059265,0.006255
1.175000,0.059226,0.006276
1.185000,0.059187,0.006297
1.195000,0.059147,0.006317
1.205000,0.059108,0.006338
1.215000,0.059068,0.006358
1.225000,0.059029,0.006379
1.235000,0.058989,0.006399
1.245000,0.058949,0.006419
1.255000,0.058909,0.006439
1.265000,0.058869,0.006459
1.275000,0.058829,0.006479
1.285000,0.058789,0.006499
1.295000,0.058749,0.006519
1.305000,0.058709,0.006539
1.315000,0.058669,0.006559
1.325000,0.058628,0.006578
1.335000,0.058588,0.006598
1.345000,0.058547,0.006617
1.355000,0.058507,0.006637
1.365000,0.058466,0.006656
1.375000,0.058426,0.006676
1.385000,0.058385,0.006695
1.395000,0.058344,0.006714
1.405000,0.058303,0.006733
1.415000,0.058262,0.006752
1.425000,0.058222,0.006772
1.435000,0.058181,0.006791
1.445000,0.058140,0.006810
1.455000,0.058098,0.006828
1.465000,0.058057,0.006847
1.475000,0.058016,0.006866
1.485000,0.057975,0.006885
1.495000,0.057934,0.006904
1.505000,0.057892,0.006922
1.515000,0.057851,0.006941
1.525000,0.057809,0.006959
1.535000,0.057768,0.006978
1.545000,0.057726,0.006996
1.555000,0.057685,0.007015
1.565000,0.057643,0.007033
1.575000,0.057601,0.007051
1.585000,0.057560,0.007070
1.595000,0.057518,0.007088
1.605000,0.057476,0.007106
1.615000,0.057434,0.007124
1.625000,0.057392,0.007142
1.635000,0.057350,0.007160
1.645000,0.057308,0.007178
1.655000,0.057266,0.007196
1.665000,0.057224,0.007214
1.675000,0.057182,0.007232
1.685000,0.057139,0.007249
1.695000,0.057097,0.007267
1.705000,0.057055,0.007285
1.715000,0.057013,0.007303
1.725000,0.056970,0.007320
1.735000,0.056928,0.007338
1.745000,0.056885,0.007355
1.755000,0.056843,0.007373
1.765000,0.056800,0.007390
1.775000,0.056758,0.007408
1.785000,0.056715,0.007425
1.795000,0.056672,0.007442
1.805000,0.056630,0.007460
1.815000,0.056587,0.007477
1.825000,0.056544,0.007494
1.835000,0.056501,0.007511
1.845000,0.056459,0.007529
1.855000,0.056416,0.007546
1.865000,0.056373,0.007563
1.875000,0.056330,0.007580
1.885000,0.056287,0.007597
1.895000,0.056244,0.007614
1.905000,0.056201,0.007631
1.915000,0.056158,0.007648
1.925000,0.056115,0.007665
1.935000,0.056071,0.007681
1.945000,0.056028,0.007698
1.955000,0.055985,0.007715
1.965000,0.055942,0.007732
1.975000,0.055898,0.007748
1.985000,0.055855,0.007765
1.995000,0.055812,0.007782
2.005000,0.055768,0.007798
2.015000,0.055725,0.007815
2.025000,0.055681,0.007831
2.035000,0.055638,0.007848
2.045000,0.055594,0.007864
2.055000,0.055551,0.007881
2.065000,0.055507,0.007897
2.075000,0.055464,0.007914
2.085000,0.055420,0.007930
2.095000,0.055376,0.007946
2.105000,0.055332,0.007962
2.115000,0.055289,0.007979
2.125000,0.055245,0.007995
2.135000,0.055201,0.008011
2.145000,0.055157,0.008027
2.155000,0.055113,0.008043
2.165000,0.055070,0.008060
2.175000,0.055026,0.008076
2.185000,0.054982,0.008092
2.195000,0.054938,0.008108
2.205000,0.054894,0.008124
2.215000,0.054850,0.008140
2.225000,0.054806,0.008156
2.235000,0.054761,0.008171
2.245000,0.054717,0.008187
2.255000,0.054673,0.008203
2.265000,0.054629,0.008219
2.275000,0.054585,0.008235
2.285000,0.054540,0.008250
2.295000,0.054496,0.008266
2.305000,0.054452,0.008282
2.315000,0.054408,0.008298
2.325000,0.054363,0.008313
2.335000,0.054319,0.008329
2.345000,0.054274,0.008344
2.355000,0.054230,0.008360
2.365000,0.054186,0.008376
2.375000,0.054141,0.008391
2.385000,0.054097,0.008407
2.395000,0.054052,0.008422
2.405000,0.054007,0.008437
2.415000,0.053963,0.008453
2.425000,0.053918,0.008468
2.435000,0.053874,0.008484
2.445000,0.053829,0.008499
2.455000,0.053784,0.008514
2.465000,0.053740,0.008530
2.475000,0.053695,0.008545
2.485000,0.053650,0.008560
2.495000,0.053605,0.008575
2.505000,0.053560,0.008590
2.515000,0.053516,0.008606
2.525000,0.053471,0.008621
2.535000,0.053426,0.008636
2.545000,0.053381,0.008651
2.555000,0.053336,0.008666
2.565000,0.053291,0.008681
2.575000,0.053246,0.008696
2.585000,0.053201,0.008711
2.595000,0.053156,0.008726
2.605000,0.053111,0.008741
2.615000,0.053066,0.008756
2.625000,0.053021,0.008771
2.635000,0.052976,0.008786
2.645000,0.052930,0.008800
2.655000,0.052885,0.008815
2.665000,0.052840,0.008830
2.675000,0.052795,0.008845
2.685000,0.052750,0.008860
2.695000,0.052704,0.008874
2.705000,0.052659,0.008889
2.715000,0.052614,0.008904
2.725000,0.052568,0.008918
2.735000,0.052523,0.008933
2.745000,0.052478,0.008948
2.755000,0.052432,0.008962
2.765000,0.052387,0.008977
2.775000,0.052341,0.008991
2.785000,0.052296,0.009006
2.795000,0.052250,0.009020
2.805000,0.052205,0.009035
2.815000,0.052159,0.009049
2.825000,0.052114,0.009064
2.835000,0.052068,0.009078
2.845000,0.052022,0.009092
2.855000,0.051977,0.009107
2.865000,0.051931,0.009121
2.875000,0.051885,0.009135
2.885000,0.051840,0.009150
2.895000,0.051794,0.009164
2.905000,0.051748,0.009178
2.915000,0.051702,0.009192
2.925000,0.051656,0.009206
2.935000,0.051611,0.009221
2.945000,0.051565,0.009235
2.955000,0.051519,0.009249
2.965000,0.051473,0.009263
2.975000,0.051427,0.009277
2.985000,0.051381,0.009291
2.995000,0.051335,0.009305
3.005000,0.051289,0.009319
3.015000,0.051243,0.009333
3.025000,0.051197,0.009347
3.035000,0.051151,0.009361
3.045000,0.051105,0.009375
3.055000,0.051059,0.009389
3.065000,0.051012,0.009402
3.075000,0.050966,0.009416
3.085000,0.050920,0.009430
3.095000,0.050874,0.009444
3.105000,0.050827,0.009457
3.115000,0.050781,0.009471
3.125000,0.050735,0.009485
3.135000,0.050688,0.009498
3.145000,0.050642,0.009512
3.155000,0.050596,0.009526
3.165000,0.050549,0.009539
3.175000,0.050503,0.009553
3.185000,0.050456,0.009566
3.195000,0.050410,0.009580
3.205000,0.050363,0.009593
3.215000,0.050316,0.009606
3.225000,0.050270,0.009620
3.235000,0.050223,0.009633
3.245000,0.050176,0.009646
3.255000,0.050130,0.009660
3.265000,0.050083,0.009673
3.275000,0.050036,0.009686
3.285000,0.049989,0.009699
3.295000,0.049942,0.009712
3.305000,0.049895,0.009725
3.315000,0.049849,0.009739
3.325000,0.049802,0.009752
3.335000,0.049755,0.009765
3.345000,0.049708,0.009778
3.355000,0.049661,0.009791
3.365000,0.049614,0.009804
3.375000,0.049567,0.009817
3.385000,0.049520,0.009830
3.395000,0.049473,0.009843
3.405000,0.049426,0.009856
3.415000,0.049379,0.009869
3.425000,0.049332,0.009882
3.435000,0.049285,0.009895
3.445000,0.049237,0.009907
3.455000,0.049190,0.009920
3.465000,0.049143,0.009933
3.475000,0.049095,0.009945
3.485000,0.049048,0.009958
3.495000,0.049000,0.009970
3.505000,0.048952,0.009982
3.515000,0.048904,0.009994
3.525000,0.048856,0.010006
3.535000,0.048808,0.010018
3.545000,0.048759,0.010029
3.555000,0.048710,0.010040
3.565000,0.048661,0.010051
3.575000,0.048612,0.010062
3.585000,0.048563,0.010073
3.595000,0.048514,0.010084
3.605000,0.048465,0.010095
3.615000,0.048415,0.010105
3.625000,0.048366,0.010116
3.635000,0.048317,0.010127
3.645000,0.048267,0.010137
3.655000,0.048218,0.010148
3.665000,0.048169,0.010159
3.675000,0.048120,0.010170
3.685000,0.048071,0.010181
3.695000,0.048022,0.010192
3.705000,0.047974,0.010204
3.715000,0.047926,0.010216
3.725000,0.047878,0.010228
3.735000,0.047831,0.010241
3.745000,0.047784,0.010254
3.755000,0.047737,0.010267
3.765000,0.047691,0.010281
3.775000,0.047645,0.010295
3.785000,0.047600,0.010310
3.795000,0.047555,0.010325
3.805000,0.047510,0.010340
3.815000,0.047466,0.010356
3.825000,0.047423,0.010373
3.835000,0.047380,0.010390
3.845000,0.047338,0.010408
3.855000,0.047296,0.010426
3.865000,0.047254,0.010444
3.875000,0.047214,0.010464
3.885000,0.047174,0.010484
3.895000,0.047134,0.010504
3.905000,0.047095,0.010525
3.915000,0.047057,0.010547
3.925000,0.047019,0.010569
3.935000,0.046982,0.010592
3.945000,0.046945,0.010615
3.955000,0.046909,0.010639
3.965000,0.046874,0.010664
3.975000,0.046840,0.010690
3.985000,0.046806,0.010716
3.995000,0.046773,0.010743
4.005000,0.046738,0.010763
4.015000,0.046696,0.010771
4.025000,0.046648,0.010773
4.035000,0.046598,0.010773
4.045000,0.046546,0.010771
4.055000,0.046495,0.010770
4.065000,0.046443,0.010768
4.075000,0.046392,0.010767
4.085000,0.046340,0.010765
4.095000,0.046288,0.010763
4.105000,0.046236,0.010761
4.115000,0.046185,0.010760
4.125000,0.046133,0.010758
4.135000,0.046081,0.010756
4.145000,0.046029,0.010754
4.155000,0.045978,0.010753
4.165000,0.045926,0.010751
4.175000,0.045874,0.010749
4.185000,0.045822,0.010747
4.195000,0.045771,0.010746
4.205000,0.045719,0.010744
4.215000,0.045667,0.010742
4.225000,0.045615,0.010740
4.235000,0.045564,0.010739
4.245000,0.045512,0.010737
4.255000,0.045460,0.010735
4.265000,0.045408,0.010733
4.275000,0.045357,0.010732
4.285000,0.045305,0.010730
4.295000,0.045253,0.010728
4.305000,0.045201,0.010726
4.315000,0.045149,0.010724
4.325000,0.045098,0.010723
4.335000,0.045046,0.010721
4.345000,0.044994,0.010719
4.355000,0.044942,0.010717
4.365000,0.044891,0.010716
4.375000,0.044839,0.010714
4.385000,0.044787,0.010712
4.395000,0.044735,0.010710
4.405000,0.044683,0.010708
4.415000,0.044632,0.010707
4.425000,0.044580,0.010705
4.435000,0.044528,0.010703
4.445000,0.044476,0.010701
4.455000,0.044424,0.010699
4.465000,0.044373,0.010698
4.475000,0.044321,0.010696
4.485000,0.044269,0.010694
4.495000,0.044217,0.010692
4.505000,0.044165,0.010690
4.515000,0.044113,0.010688
4.525000,0.044062,0.010687
4.535000,0.044010,0.010685
4.545000,0.043958,0.010683
4.555000,0.043906,0.010681
4.565000,0.043854,0.010679
4.575000,0.043803,0.010678
4.585000,0.043751,0.010676
4.595000,0.043699,0.010674
4.605000,0.043647,0.010672
4.615000,0.043595,0.010670
4.625000,0.043543,0.010668
4.635000,0.043491,0.010666
4.645000,0.043440,0.010665
4.655000,0.043388,0.010663
4.665000,0.043336,0.010661
4.675000,0.043284,0.010659
4.685000,0.043232,0.010657
4.695000,0.043180,0.010655
4.705000,0.043128,0.010653
4.715000,0.043077,0.010652
4.725000,0.043025,0.010650
4.735000,0.042973,0.010648
4.745000,0.042921,0.010646
4.755000,0.042869,0.010644
4.765000,0.042817,0.010642
4.775000,0.042765,0.010640
4.785000,0.042713,0.010638
4.795000,0.042662,0.010637
4.805000,0.042610,0.010635
4.815000,0.042558,0.010633
4.825000,0.042506,0.010631
4.835000,0.042454,0.010629
4.845000,0.042402,0.010627
4.855000,0.042350,0.010625
4.865000,0.042298,0.010623
4.875000,0.042246,0.010621
4.885000,0.042194,0.010619
4.895000,0.042142,0.010617
4.905000,0.042091,0.010616
4.915000,0.042039,0.010614
4.925000,0.041987,0.010612
4.935000,0.041935,0.010610
4.945000,0.041883,0.010608
4.955000,0.041831,0.010606
4.965000,0.041779,0.010604
4.975000,0.041727,0.010602
4.985000,0.041675,0.010600
4.995000,0.041623,0.010598
5.005000,0.041571,0.010596
5.015000,0.041519,0.010594
5.025000,0.041467,0.010592
5.035000,0.041415,0.010590
5.045000,0.041363,0.010588
5.055000,0.041311,0.010586
5.065000,0.041259,0.010584
5.075000,0.041207,0.010582
5.085000,0.041155,0.010580
5.095000,0.041103,0.010578
5.105000,0.041051,0.010576
5.115000,0.041000,0.010575
5.125000,0.040948,0.010573
5.135000,0.040896,0.010571
5.145000,0.040844,0.010569
5.155000,0.040792,0.010567
5.165000,0.040740,0.010565
5.175000,0.040688,0.010563
5.185000,0.040636,0.010561
5.195000,0.040584,0.010559
5.205000,0.040531,0.010556
5.215000,0.040479,0.010554
5.225000,0.040427,0.010552
5.235000,0.040375,0.010550
5.245000,0.040323,0.010548
5.255000,0.040271,0.010546
5.265000,0.040219,0.010544
5.275000,0.040167,0.010542
5.285000,0.040115,0.010540
5.295000,0.040063,0.010538
5.305000,0.040011,0.010536
5.315000,0.039959,0.010534
5.325000,0.039907,0.010532
5.335000,0.039855,0.010530
5.345000,0.039803,0.010528
5.355000,0.039751,0.010526
5.365000,0.039699,0.010524
5.375000,0.039647,0.010522
5.385000,0.039595,0.010520
5.395000,0.039543,0.010518
5.405000,0.039490,0.010515
5.415000,0.039438,0.010513
5.425000,0.039386,0.010511
5.435000,0.039334,0.010509
5.445000,0.039282,0.010507
5.455000,0.039230,0.010505
5.465000,0.039178,0.010503
5.475000,0.039126,0.010501
5.485000,0.039074,0.010499
5.495000,0.039021,0.010496
5.505000,0.038969,0.010494
5.515000,0.038917,0.010492
5.525000,0.038865,0.010490
5.535000,0.038813,0.010488
5.545000,0.038761,0.010486
5.555000,0.038709,0.010484
5.565000,0.038656,0.010481
5.575000,0.038604,0.010479
5.585000,0.038552,0.010477
5.595000,0.038500,0.010475
5.605000,0.038448,0.010473
5.615000,0.038396,0.010471
5.625000,0.038344,0.010469
5.635000,0.038291,0.010466
5.645000,0.038239,0.010464
5.655000,0.038187,0.010462
5.665000,0.038135,0.010460
5.675000,0.038083,0.010458
5.685000,0.038030,0.010455
5.695000,0.037978,0.010453
5.705000,0.037926,0.010451
5.715000,0.037874,0.010449
5.725000,0.037821,0.010446
5.735000,0.037769,0.010444
5.745000,0.037717,0.010442
5.755000,0.037665,0.010440
5.765000,0.037613,0.010438
5.775000,0.037560,0.010435
5.785000,0.037508,0.010433
5.795000,0.037456,0.010431
5.805000,0.037404,0.010429
5.815000,0.037351,0.010426
5.825000,0.037299,0.010424
5.835000,0.037247,0.010422
5.845000,0.037194,0.010419
5.855000,0.037142,0.010417
5.865000,0.037090,0.010415
5.875000,0.037038,0.010413
5.885000,0.036985,0.010410
5.895000,0.036933,0.010408
5.905000,0.036881,0.010406
5.915000,0.036828,0.010403
5.925000,0.036776,0.010401
5.935000,0.036724,0.010399
5.945000,0.036671,0.010396
5.955000,0.036619,0.010394
5.965000,0.036567,0.010392
5.975000,0.036514,0.010389
5.985000,0.036462,0.010387
5.995000,0.036410,0.010385
6.005000,0.036357,0.010382
6.015000,0.036305,0.010380
6.025000,0.036253,0.010378
6.035000,0.036200,0.010375
6.045000,0.036148,0.010373
6.055000,0.036095,0.010370
6.065000,0.036043,0.010368
6.075000,0.035991,0.010366
6.085000,0.035938,0.010363
6.095000,0.035886,0.010361
6.105000,0.035833,0.010358
6.115000,0.035781,0.010356
6.125000,0.035728,0.010353
6.135000,0.035676,0.010351
6.145000,0.035624,0.010349
6.155000,0.035571,0.010346
6.165000,0.035519,0.010344
6.175000,0.035466,0.010341
6.185000,0.035414,0.010339
6.195000,0.035361,0.010336
6.205000,0.035309,0.010334
6.215000,0.035256,0.010331
6.225000,0.035204,0.010329
6.235000,0.035151,0.010326
6.245000,0.035099,0.010324
6.255000,0.035046,0.010321
6.265000,0.034994,0.010319
6.275000,0.034941,0.010316
6.285000,0.034889,0.010314
6.295000,0.034836,0.010311
6.305000,0.034783,0.010308
6.315000,0.034731,0.010306
6.325000,0.034678,0.010303
6.335000,0.034626,0.010301
6.345000,0.034573,0.010298
6.355000,0.034520,0.010295
6.365000,0.034468,0.010293
6.375000,0.034415,0.010290
6.385000,0.034363,0.010288
6.395000,0.034310,0.010285
6.405000,0.034257,0.010282
6.415000,0.034205,0.010280
6.425000,0.034152,0.010277
6.435000,0.034099,0.010274
6.445000,0.034047,0.010272
6.455000,0.033994,0.010269
6.465000,0.033941,0.010266
6.475000,0.033889,0.010264
6.485000,0.033836,0.010261
6.495000,0.033783,0.010258
6.505000,0.033730,0.010255
6.515000,0.033678,0.010253
6.525000,0.033625,0.010250
6.535000,0.033572,0.010247
6.545000,0.033519,0.010244
6.555000,0.033467,0.010242
6.565000,0.033414,0.010239
6.575000,0.033361,0.010236
6.585000,0.033308,0.010233
6.595000,0.033256,0.010231
6.605000,0.033203,0.010228
6.615000,0.033150,0.010225
6.625000,0.033097,0.010222
6.635000,0.033044,0.010219
6.645000,0.032991,0.010216
6.655000,0.032938,0.010213
6.665000,0.032886,0.010211
6.675000,0.032833,0.010208
6.685000,0.032780,0.010205
6.695000,0.032727,0.010202
6.705000,0.032674,0.010199
6.715000,0.032621,0.010196
6.725000,0.032568,0.010193
6.735000,0.032515,0.010190
6.745000,0.032462,0.010187
6.755000,0.032409,0.010184
6.765000,0.032356,0.010181
6.775000,0.032303,0.010178
6.785000,0.032250,0.010175
6.795000,0.032197,0.010172
6.805000,0.032144,0.010169
6.815000,0.032091,0.010166
6.825000,0.032038,0.010163
6.835000,0.031984,0.010159
6.845000,0.031931,0.010156
6.855000,0.031878,0.010153
6.865000,0.031825,0.010150
6.875000,0.031772,0.010147
6.885000,0.031719,0.010144
6.895000,0.031665,0.010140
6.905000,0.031612,0.010137
6.915000,0.031559,0.010134
6.925000,0.031506,0.010131
6.935000,0.031453,0.010128
6.945000,0.031399,0.010124
6.955000,0.031346,0.010121
6.965000,0.031293,0.010118
6.975000,0.031240,0.010115
6.985000,0.031186,0.010111
6.995000,0.031133,0.010108
7.005000,0.031080,0.010105
7.015000,0.031027,0.010102
7.025000,0.030973,0.010098
7.035000,0.030920,0.010095
7.045000,0.030867,0.010092
7.055000,0.030814,0.010089
7.065000,0.030761,0.010086
7.075000,0.030708,0.010083
7.085000,0.030655,0.010080
7.095000,0.030603,0.010078
7.105000,0.030550,0.010075
7.115000,0.030497,0.010072
7.125000,0.030445,0.010070
7.135000,0.030393,0.010068
7.145000,0.030341,0.010066
7.155000,0.030289,0.010064
7.165000,0.030238,0.010063
7.175000,0.030187,0.010062
7.184999,0.030136,0.010061
7.195000,0.030085,0.010060
7.205000,0.030034,0.010059
7.215000,0.029984,0.010059
7.225000,0.029935,0.010060
7.235000,0.029885,0.010060
7.245000,0.029836,0.010061
7.255000,0.029787,0.010062
7.265000,0.029739,0.010064
7.275000,0.029691,0.010066
7.285000,0.029643,0.010068
7.295000,0.029596,0.010071
7.305000,0.029549,0.010074
7.315000,0.029503,0.010078
7.325000,0.029457,0.010082
7.335000,0.029411,0.010086
7.345000,0.029365,0.010090
7.355000,0.029320,0.010095
7.365000,0.029275,0.010100
7.375000,0.029230,0.010105
7.385000,0.029186,0.010111
7.395000,0.029142,0.010117
7.405000,0.029098,0.010123
7.415000,0.029055,0.010130
7.425000,0.029011,0.010136
7.434999,0.028968,0.010143
7.445000,0.028925,0.010150
7.455000,0.028882,0.010157
7.465000,0.028840,0.010165
7.475000,0.028798,0.010173
7.485000,0.028755,0.010180
7.495000,0.028713,0.010188
7.505000,0.028672,0.010197
7.515000,0.028630,0.010205
7.525000,0.028589,0.010214
7.535000,0.028547,0.010222
7.545000,0.028506,0.010231
7.555000,0.028465,0.010240
7.565000,0.028425,0.010250
7.575000,0.028384,0.010259
7.585000,0.028343,0.010268
7.595000,0.028303,0.010278
7.605000,0.028263,0.010288
7.615000,0.028223,0.010298
7.625000,0.028183,0.010308
7.635000,0.028144,0.010319
7.645000,0.028104,0.010329
7.655000,0.028065,0.010340
7.665000,0.028026,0.010351
7.675000,0.027987,0.010362
7.684999,0.027948,0.010373
7.695000,0.027909,0.010384
7.705000,0.027871,0.010396
7.715000,0.027832,0.010407
7.725000,0.027794,0.010419
7.735000,0.027756,0.010431
7.745000,0.027718,0.010443
7.755000,0.027680,0.010455
7.765000,0.027643,0.010468
7.775000,0.027605,0.010480
7.785000,0.027568,0.010493
7.795000,0.027531,0.010506
7.805000,0.027494,0.010519
7.815000,0.027457,0.010532
7.825000,0.027420,0.010545
7.835000,0.027384,0.010559
7.845000,0.027347,0.010572
7.855000,0.027311,0.010586
7.865000,0.027275,0.010600
7.875000,0.027239,0.010614
7.885000,0.027204,0.010629
7.895000,0.027168,0.010643
7.905000,0.027133,0.010658
7.915000,0.027097,0.010672
7.925000,0.027062,0.010687
7.934999,0.027027,0.010702
7.945000,0.026992,0.010717
7.955000,0.026958,0.010733
7.965000,0.026923,0.010748
7.975000,0.026889,0.010764
7.985000,0.026855,0.010780
7.995000,0.026820,0.010795
8.005000,0.026785,0.010805
8.015000,0.026746,0.010806
8.025000,0.026704,0.010804
8.035000,0.026662,0.010802
8.045000,0.026620,0.010800
8.055000,0.026578,0.010798
8.065000,0.026536,0.010796
8.075000,0.026494,0.010794
8.085000,0.026452,0.010792
8.095000,0.026410,0.010790
8.105000,0.026368,0.010788
8.115000,0.026325,0.010785
8.125000,0.026283,0.010783
8.135000,0.026241,0.010781
8.145000,0.026199,0.010779
8.155000,0.026157,0.010777
8.165000,0.026115,0.010775
8.175000,0.026073,0.010773
8.184999,0.026031,0.010771
8.195000,0.025988,0.010768
8.205000,0.025946,0.010766
8.215000,0.025904,0.010764
8.225000,0.025862,0.010762
8.235000,0.025820,0.010760
8.245000,0.025778,0.010758
8.255000,0.025735,0.010755
8.265000,0.025693,0.010753
8.275000,0.025651,0.010751
8.285000,0.025609,0.010749
8.295000,0.025567,0.010747
8.305000,0.025525,0.010745
8.315000,0.025482,0.010742
8.325000,0.025440,0.010740
8.335000,0.025398,0.010738
8.345000,0.025356,0.010736
8.355000,0.025314,0.010734
8.365000,0.025272,0.010732
8.375000,0.025229,0.010729
8.385000,0.025187,0.010727
8.395000,0.025145,0.010725
8.405000,0.025103,0.010723
8.415000,0.025061,0.010721
8.425000,0.025018,0.010718
8.434999,0.024976,0.010716
8.445000,0.024934,0.010714
8.455000,0.024892,0.010712
8.465000,0.024850,0.010710
8.474999,0.024807,0.010707
8.485000,0.024765,0.010705
8.495000,0.024723,0.010703
8.505000,0.024681,0.010701
8.515000,0.024639,0.010699
8.525000,0.024596,0.010696
8.535000,0.024554,0.010694
8.545000,0.024512,0.010692
8.555000,0.024470,0.010690
8.565000,0.024428,0.010688
8.575000,0.024385,0.010685
8.585000,0.024343,0.010683
8.595000,0.024301,0.010681
8.605000,0.024259,0.010679
8.615000,0.024216,0.010676
8.625000,0.024174,0.010674
8.635000,0.024132,0.010672
8.645000,0.024090,0.010670
8.655000,0.024047,0.010667
8.665000,0.024005,0.010665
8.675000,0.023963,0.010663
8.684999,0.023921,0.010661
8.695000,0.023878,0.010658
8.705000,0.023836,0.010656
8.715000,0.023794,0.010654
8.724999,0.023752,0.010652
8.735000,0.023709,0.010649
8.745000,0.023667,0.010647
8.755000,0.023625,0.010645
8.765000,0.023583,0.010643
8.775000,0.023540,0.010640
8.785000,0.023498,0.010638
8.795000,0.023456,0.010636
8.805000,0.023413,0.010633
8.815000,0.023371,0.010631
8.825000,0.023329,0.010629
8.835000,0.023287,0.010627
8.845000,0.023244,0.010624
8.855000,0.023202,0.010622
8.865000,0.023160,0.010620
8.875000,0.023117,0.010617
8.885000,0.023075,0.010615
8.895000,0.023033,0.010613
8.905000,0.022990,0.010610
8.915000,0.022948,0.010608
8.925000,0.022906,0.010606
8.934999,0.022864,0.010604
8.945000,0.022821,0.010601
8.955000,0.022779,0.010599
8.965000,0.022737,0.010597
8.974999,0.022694,0.010594
8.985000,0.022652,0.010592
8.995000,0.022610,0.010590
9.005000,0.022567,0.010587
9.015000,0.022525,0.010585
9.025000,0.022483,0.010583
9.035000,0.022440,0.010580
9.045000,0.022398,0.010578
9.055000,0.022355,0.010575
9.065000,0.022313,0.010573
9.075000,0.022271,0.010571
9.085000,0.022228,0.010568
9.095000,0.022186,0.010566
9.105000,0.022144,0.010564
9.115000,0.022101,0.010561
9.125000,0.022059,0.010559
9.135000,0.022016,0.010556
9.145000,0.021974,0.010554
9.155000,0.021932,0.010552
9.165000,0.021889,0.010549
9.175000,0.021847,0.010547
9.184999,0.021805,0.010545
9.195000,0.021762,0.010542
9.205000,0.021720,0.010540
9.215000,0.021677,0.010537
9.224999,0.021635,0.010535
9.235000,0.021593,0.010532
9.245000,0.021550,0.010530
9.255000,0.021508,0.010528
9.265000,0.021465,0.010525
9.275000,0.021423,0.010523
9.285000,0.021380,0.010520
9.295000,0.021338,0.010518
9.305000,0.021295,0.010515
9.315000,0.021253,0.010513
9.325000,0.021211,0.010511
9.335000,0.021168,0.010508
9.345000,0.021126,0.010506
9.355000,0.021083,0.010503
9.365000,0.021041,0.010501
9.375000,0.020998,0.010498
9.385000,0.020956,0.010496
9.395000,0.020913,0.010493
9.405000,0.020871,0.010491
9.415000,0.020828,0.010488
9.425000,0.020786,0.010486
9.434999,0.020743,0.010483
9.445000,0.020701,0.010481
9.455000,0.020658,0.010478
9.465000,0.020616,0.010476
9.474999,0.020573,0.010473
9.485000,0.020531,0.010471
9.495000,0.020488,0.010468
9.505000,0.020446,0.010466
9.515000,0.020403,0.010463
9.525000,0.020361,0.010461
9.535000,0.020318,0.010458
9.545000,0.020276,0.010456
9.555000,0.020233,0.010453
9.565000,0.020191,0.010451
9.575000,0.020148,0.010448
9.585000,0.020106,0.010446
9.595000,0.020063,0.010443
9.605000,0.020021,0.010441
9.615000,0.019978,0.010438
9.625000,0.019935,0.010435
9.635000,0.019893,0.010433
9.645000,0.019850,0.010430
9.655000,0.019808,0.010428
9.665000,0.019765,0.010425
9.675000,0.019723,0.010423
9.684999,0.019680,0.010420
9.695000,0.019637,0.010417
9.705000,0.019595,0.010415
9.715000,0.019552,0.010412
9.724999,0.019509,0.010409
9.735000,0.019467,0.010407
9.745000,0.019424,0.010404
9.755000,0.019382,0.010402
9.765000,0.019339,0.010399
9.775000,0.019296,0.010396
9.785000,0.019254,0.010394
9.795000,0.019211,0.010391
9.805000,0.019168,0.010388
9.815000,0.019126,0.010386
9.825000,0.019083,0.010383
9.835000,0.019040,0.010380
9.845000,0.018998,0.010378
9.855000,0.018955,0.010375
9.865000,0.018912,0.010372
9.875000,0.018870,0.010370
9.885000,0.018827,0.010367
9.895000,0.018784,0.010364
9.905000,0.018742,0.010362
9.915000,0.018699,0.010359
9.925000,0.018656,0.010356
9.934999,0.018613,0.010353
9.945000,0.018571,0.010351
9.955000,0.018528,0.010348
9.965000,0.018485,0.010345
9.974999,0.018443,0.010343
9.985000,0.018400,0.010340
9.995000,0.018357,0.010337
10.005000,0.018314,0.010334
10.015000,0.018272,0.010332
10.025000,0.018229,0.010329
10.035000,0.018186,0.010326
10.045000,0.018143,0.010323
10.055000,0.018100,0.010320
10.065000,0.018058,0.010318
10.075000,0.018015,0.010315
10.085000,0.017972,0.010312
10.095000,0.017929,0.010309
10.105000,0.017886,0.010306
10.115000,0.017844,0.010304
10.125000,0.017801,0.010301
10.135000,0.017758,0.010298
10.145000,0.017715,0.010295
10.155000,0.017672,0.010292
10.165000,0.017629,0.010289
10.175000,0.017586,0.010286
10.184999,0.017544,0.010284
10.195000,0.017501,0.010281
10.205000,0.017458,0.010278
10.215000,0.017415,0.010275
10.224999,0.017372,0.010272
10.235000,0.017329,0.010269
10.245000,0.017286,0.010266
10.255000,0.017243,0.010263
10.264999,0.017200,0.010260
10.275000,0.017157,0.010257
10.285000,0.017114,0.010254
10.295000,0.017071,0.010251
10.305000,0.017028,0.010248
10.315000,0.016986,0.010246
10.325000,0.016943,0.010243
10.335000,0.016900,0.010240
10.345000,0.016857,0.010237
10.355000,0.016814,0.010234
10.365000,0.016771,0.010231
10.375000,0.016728,0.010228
10.385000,0.016684,0.010224
10.395000,0.016641,0.010221
10.405000,0.016598,0.010218
10.415000,0.016555,0.010215
10.425000,0.016512,0.010212
10.434999,0.016469,0.010209
10.445000,0.016426,0.010206
10.455000,0.016383,0.010203
10.465000,0.016340,0.010200
10.474999,0.016297,0.010197
10.485000,0.016254,0.010194
10.495000,0.016211,0.010191
10.505000,0.016167,0.010187
10.514999,0.016124,0.010184
10.525000,0.016081,0.010181
10.535000,0.016038,0.010178
10.545000,0.015995,0.010175
10.555000,0.015951,0.010171
10.565000,0.015908,0.010168
10.575000,0.015865,0.010165
10.585000,0.015822,0.010162
10.595000,0.015779,0.010159
10.605000,0.015735,0.010155
10.615000,0.015692,0.010152
10.625000,0.015649,0.010149
10.635000,0.015605,0.010145
10.645000,0.015562,0.010142
10.655000,0.015519,0.010139
10.665000,0.015476,0.010136
10.675000,0.015432,0.010132
10.684999,0.015389,0.010129
10.695000,0.015345,0.010125
10.705000,0.015302,0.010122
10.715000,0.015259,0.010119
10.724999,0.015215,0.010115
10.735000,0.015172,0.010112
10.745000,0.015128,0.010108
10.755000,0.015085,0.010105
10.764999,0.015041,0.010101
10.775000,0.014998,0.010098
10.785000,0.014954,0.010094
10.795000,0.014911,0.010091
10.805000,0.014867,0.010087
10.815000,0.014824,0.010084
10.825000,0.014780,0.010080
10.835000,0.014737,0.010077
10.845000,0.014693,0.010073
10.855000,0.014650,0.010070
10.865000,0.014606,0.010066
10.875000,0.014563,0.010063
10.885000,0.014519,0.010059
10.895000,0.014476,0.010056
10.905000,0.014432,0.010052
10.915000,0.014389,0.010049
10.925000,0.014346,0.010046
10.934999,0.014302,0.010042
10.945000,0.014259,0.010039
10.955000,0.014216,0.010036
10.965000,0.014173,0.010033
10.974999,0.014130,0.010030
10.985000,0.014088,0.010028
10.995000,0.014045,0.010025
11.005000,0.014003,0.010023
11.014999,0.013960,0.010020
11.025000,0.013918,0.010018
11.035000,0.013876,0.010016
11.045000,0.013834,0.010014
11.055000,0.013792,0.010012
11.065000,0.013751,0.010011
11.075000,0.013709,0.010009
11.085000,0.013668,0.010008
11.095000,0.013627,0.010007
11.105000,0.013586,0.010006
11.115000,0.013545,0.010005
11.125000,0.013504,0.010004
11.135000,0.013463,0.010003
11.145000,0.013423,0.010003
11.155000,0.013382,0.010002
11.165000,0.013342,0.010002
11.175000,0.013302,0.010002
11.184999,0.013261,0.010001
11.195000,0.013221,0.010001
11.205000,0.013181,0.010001
11.215000,0.013141,0.010001
11.224999,0.013100,0.010000
11.235000,0.013060,0.010000
11.245000,0.013020,0.010000
11.255000,0.012980,0.010000
11.264999,0.012940,0.010000
11.275000,0.012900,0.010000
11.285000,0.012860,0.010000
11.295000,0.012820,0.010000
11.305000,0.012780,0.010000
11.315000,0.012740,0.010000
11.325000,0.012700,0.010000
11.335000,0.012660,0.010000
11.345000,0.012620,0.010000
11.355000,0.012580,0.010000
11.365000,0.012540,0.010000
11.375000,0.012500,0.010000
11.385000,0.012460,0.010000
11.395000,0.012420,0.010000
11.405000,0.012380,0.010000
11.415000,0.012340,0.010000
11.425000,0.012300,0.010000
11.434999,0.012260,0.010000
11.445000,0.012220,0.010000
11.455000,0.012180,0.010000
11.465000,0.012140,0.010000
11.474999,0.012100,0.010000
11.485000,0.012060,0.010000
11.495000,0.012020,0.010000
11.505000,0.011980,0.010000
11.514999,0.011940,0.010000
11.525000,0.011900,0.010000
11.535000,0.011860,0.010000
11.545000,0.011820,0.010000
11.555000,0.011780,0.010000
11.565000,0.011740,0.010000
11.575000,0.011700,0.010000
11.585000,0.011660,0.010000
11.595000,0.011620,0.010000
11.605000,0.011580,0.010000
11.615000,0.011540,0.010000
11.625000,0.011500,0.010000
11.635000,0.011460,0.010000
11.645000,0.011420,0.010000
11.655000,0.011380,0.010000
11.665000,0.011340,0.010000
11.675000,0.011300,0.010000
11.684999,0.011260,0.010000
11.695000,0.011220,0.010000
11.705000,0.011180,0.010000
11.715000,0.011140,0.010000
11.724999,0.011100,0.010000
11.735000,0.011060,0.010000
11.745000,0.011020,0.010000
11.755000,0.010980,0.010000
11.764999,0.010940,0.010000
11.775000,0.010900,0.010000
11.785000,0.010860,0.010000
11.795000,0.010820,0.010000
11.804999,0.010780,0.010000
11.815000,0.010740,0.010000
11.825000,0.010700,0.010000
11.835000,0.010660,0.010000
11.845000,0.010620,0.010000
11.855000,0.010580,0.010000
11.865000,0.010540,0.010000
11.875000,0.010500,0.010000
11.885000,0.010460,0.010000
11.895000,0.010420,0.010000
11.905000,0.010380,0.010000
11.915000,0.010340,0.010000
11.925000,0.010300,0.010000
11.934999,0.010260,0.010000
11.945000,0.010220,0.010000
11.955000,0.010180,0.010000
11.965000,0.010140,0.010000
11.974999,0.010100,0.010000
11.985000,0.010060,0.010000
11.995000,0.010020,0.010000
12.005000,0.009980,0.010000
12.014999,0.009940,0.010000
12.025000,0.009900,0.010000
12.035000,0.009860,0.010000
12.045000,0.009820,0.010000
12.054999,0.009780,0.010000
12.065000,0.009740,0.010000
12.075000,0.009700,0.010000
12.085000,0.009660,0.010000
12.095000,0.009620,0.010000
12.105000,0.009580,0.010000
12.115000,0.009540,0.010000
12.125000,0.009500,0.010000
12.135000,0.009460,0.010000
12.145000,0.009420,0.010000
12.155000,0.009380,0.010000
12.165000,0.009340,0.010000
12.175000,0.009300,0.010000
12.184999,0.009260,0.010000
12.195000,0.009220,0.010000
12.205000,0.009180,0.010000
12.215000,0.009140,0.010000
12.224999,0.009100,0.010000
12.235000,0.009060,0.010000
12.245000,0.009020,0.010000
12.255000,0.008980,0.010000
12.264999,0.008940,0.010000
12.275000,0.008900,0.010000
12.285000,0.008860,0.010000
12.295000,0.008820,0.010000
12.304999,0.008780,0.010000
12.315000,0.008740,0.010000
12.325000,0.008700,0.010000
12.335000,0.008660,0.010000
12.345000,0.008620,0.010000
12.355000,0.008580,0.010000
12.365000,0.008540,0.010000
12.375000,0.008500,0.010000
12.385000,0.008460,0.010000
12.395000,0.008420,0.010000
12.405000,0.008380,0.010000
12.415000,0.008340,0.010000
12.425000,0.008300,0.010000
12.434999,0.008260,0.010000
12.445000,0.008220,0.010000
12.455000,0.008180,0.010000
12.465000,0.008140,0.010000
12.474999,0.008100,0.010000
12.485000,0.008060,0.010000
12.495000,0.008020,0.010000
12.505000,0.007980,0.010000
12.514999,0.007940,0.010000
12.525000,0.007900,0.010000
12.535000,0.007860,0.010000
12.545000,0.007820,0.010000
12.554999,0.007780,0.010000
12.565000,0.007740,0.010000
12.575000,0.007700,0.010000
12.585000,0.007660,0.010000
12.595000,0.007620,0.010000
12.605000,0.007580,0.010000
12.615000,0.007540,0.010000
12.625000,0.007500,0.010000
12.635000,0.007460,0.010000
12.645000,0.007420,0.010000
12.655000,0.007380,0.010000
12.665000,0.007340,0.010000
12.675000,0.007300,0.010000
12.684999,0.007260,0.010000
12.695000,0.007220,0.010000
12.705000,0.007180,0.010000
12.715000,0.007140,0.010000
12.724999,0.007100,0.010000
12.735000,0.007060,0.010000
12.745000,0.007020,0.010000
12.755000,0.006980,0.010000
12.764999,0.006940,0.010000
12.775000,0.006900,0.010000
12.785000,0.006860,0.010000
12.795000,0.006820,0.010000
12.804999,0.006780,0.010000
12.815000,0.006740,0.010000
12.825000,0.006700,0.010000
12.835000,0.006660,0.010000
12.845000,0.006620,0.010000
12.855000,0.006580,0.010000
12.865000,0.006540,0.010000
12.875000,0.006500,0.010000
12.885000,0.006460,0.010000
12.895000,0.006420,0.010000
12.905000,0.006380,0.010000
12.915000,0.006340,0.010000
12.925000,0.006300,0.010000
12.934999,0.006260,0.010000
12.945000,0.006220,0.010000
12.955000,0.006180,0.010000
12.965000,0.006140,0.010000
12.974999,0.006100,0.010000
12.985000,0.006060,0.010000
12.995000,0.006020,0.010000
13.005000,0.005980,0.010000
13.014999,0.005940,0.010000
13.025000,0.005900,0.010000
13.035000,0.005860,0.010000
13.045000,0.005820,0.010000
13.054999,0.005780,0.010000
13.065000,0.005740,0.010000
13.075000,0.005700,0.010000
13.085000,0.005660,0.010000
13.095000,0.005620,0.010000
13.105000,0.005580,0.010000
13.115000,0.005540,0.010000
13.125000,0.005500,0.010000
13.135000,0.005460,0.010000
13.145000,0.005420,0.010000
13.155000,0.005380,0.010000
13.165000,0.005340,0.010000
13.175000,0.005300,0.010000
13.184999,0.005260,0.010000
13.195000,0.005220,0.010000
13.205000,0.005180,0.010000
13.215000,0.005140,0.010000
13.224999,0.005100,0.010000
13.235000,0.005060,0.010000
13.245000,0.005020,0.010000
13.255000,0.004980,0.010000
13.264999,0.004940,0.010000
13.275000,0.004900,0.010000
13.285000,0.004860,0.010000
13.295000,0.004820,0.010000
13.304999,0.004780,0.010000
13.315000,0.004740,0.010000
13.325000,0.004700,0.010000
13.335000,0.004660,0.010000
13.345000,0.004620,0.010000
13.355000,0.004580,0.010000
13.365000,0.004540,0.010000
13.375000,0.004500,0.010000
13.385000,0.004460,0.010000
13.395000,0.004420,0.010000
13.405000,0.004380,0.010000
13.415000,0.004340,0.010000
13.425000,0.004300,0.010000
13.434999,0.004260,0.010000
13.445000,0.004220,0.010000
13.455000,0.004180,0.010000
13.465000,0.004140,0.010000
13.474999,0.004100,0.010000
13.485000,0.004060,0.010000
13.495000,0.004020,0.010000
13.505000,0.003980,0.010000
13.514999,0.003940,0.010000
13.525000,0.003900,0.010000
13.535000,0.003860,0.010000
13.545000,0.003820,0.010000
13.554999,0.003780,0.010000
13.565000,0.003740,0.010000
13.575000,0.003700,0.010000
13.585000,0.003660,0.010000
13.594999,0.003620,0.010000
13.605000,0.003580,0.010000
13.615000,0.003540,0.010000
13.625000,0.003500,0.010000
13.635000,0.003460,0.010000
13.645000,0.003420,0.010000
13.655000,0.003380,0.010000
13.665000,0.003340,0.010000
13.675000,0.003300,0.010000
13.684999,0.003260,0.010000
13.695000,0.003220,0.010000
13.705000,0.003180,0.010000
13.715000,0.003140,0.010000
13.724999,0.003100,0.010000
13.735000,0.003060,0.010000
13.745000,0.003020,0.010000
13.755000,0.002980,0.010000
13.764999,0.002940,0.010000
13.775000,0.002900,0.010000
13.785000,0.002860,0.010000
13.795000,0.002820,0.010000
13.804999,0.002780,0.010000
13.815000,0.002740,0.010000
13.825000,0.002700,0.010000
13.835000,0.002660,0.010000
13.844999,0.002620,0.010000
13.855000,0.002580,0.010000
13.865000,0.002540,0.010000
13.875000,0.002500,0.010000
13.885000,0.002460,0.010000
13.895000,0.002420,0.010000
13.905000,0.002380,0.010000
13.915000,0.002340,0.010000
13.925000,0.002300,0.010000
13.934999,0.002260,0.010000
13.945000,0.002220,0.010000
13.955000,0.002180,0.010000
13.965000,0.002140,0.010000
13.974999,0.002100,0.010000
13.985000,0.002060,0.010000
13.995000,0.002020,0.010000
14.005000,0.001980,0.010000
14.014999,0.001940,0.010000
14.025000,0.001900,0.010000
14.035000,0.001860,0.010000
14.045000,0.001820,0.010000
14.054999,0.001780,0.010000
14.065000,0.001740,0.010000
14.075000,0.001700,0.010000
14.085000,0.001660,0.010000
14.094999,0.001620,0.010000
14.105000,0.001580,0.010000
14.115000,0.001540,0.010000
14.125000,0.001500,0.010000
14.135000,0.001460,0.010000
14.145000,0.001420,0.010000
14.155000,0.001380,0.010000
14.165000,0.001340,0.010000
14.175000,0.001300,0.010000
14.184999,0.001260,0.010000
14.195000,0.001220,0.010000
14.205000,0.001180,0.010000
14.215000,0.001140,0.010000
14.224999,0.001100,0.010000
14.235000,0.001060,0.010000
14.245000,0.001020,0.010000
14.255000,0.000980,0.010000
14.264999,0.000940,0.010000
14.275000,0.000900,0.010000
14.285000,0.000860,0.010000
14.295000,0.000820,0.010000
14.304999,0.000780,0.010000
14.315000,0.000740,0.010000
14.325000,0.000700,0.010000
14.335000,0.000660,0.010000
14.344999,0.000620,0.010000
14.355000,0.000580,0.010000
14.365000,0.000540,0.010000
14.375000,0.000500,0.010000
14.385000,0.000460,0.010000
14.395000,0.000420,0.010000
14.405000,0.000380,0.010000
14.415000,0.000340,0.010000
14.425000,0.000300,0.010000
14.434999,0.000260,0.010000
14.445000,0.000220,0.010000
14.455000,0.000180,0.010000
14.465000,0.000140,0.010000
14.474999,0.000100,0.010000
14.485000,0.000060,0.010000
14.495000,0.000020,0.010000
14.505000,-0.000020,0.010000
14.514999,-0.000060,0.010000
14.525000,-0.000100,0.010000
14.535000,-0.000140,0.010000
14.545000,-0.000180,0.010000
14.554999,-0.000220,0.010000
14.565000,-0.000260,0.010000
14.575000,-0.000300,0.010000
14.585000,-0.000340,0.010000
14.594999,-0.000380,0.010000
14.605000,-0.000420,0.010000
14.615000,-0.000460,0.010000
14.625000,-0.000500,0.010000
14.635000,-0.000540,0.010000
14.645000,-0.000580,0.010000
14.655000,-0.000620,0.010000
14.665000,-0.000660,0.010000
14.675000,-0.000700,0.010000
14.684999,-0.000740,0.010000
14.695000,-0.000780,0.010000
14.705000,-0.000820,0.010000
14.715000,-0.000860,0.010000
14.724999,-0.000900,0.010000
14.735000,-0.000940,0.010000
14.745000,-0.000980,0.010000
14.755000,-0.001020,0.010000
14.764999,-0.001060,0.010000
14.775000,-0.001100,0.010000
14.785000,-0.001140,0.010000
14.795000,-0.001180,0.010000
14.804999,-0.001220,0.010000
14.815000,-0.001260,0.010000
14.825000,-0.001300,0.010000
14.835000,-0.001340,0.010000
14.844999,-0.001380,0.010000
14.855000,-0.001420,0.010000
14.865000,-0.001460,0.010000
14.875000,-0.001500,0.010000
14.885000,-0.001540,0.010000
14.895000,-0.001580,0.010000
14.905000,-0.001620,0.010000
14.915000,-0.001660,0.010000
14.925000,-0.001700,0.010000
14.934999,-0.001740,0.010000
14.945000,-0.001780,0.010000
14.955000,-0.001820,0.010000
14.965000,-0.001860,0.010000
14.974999,-0.001900,0.010000
14.985000,-0.001940,0.010000
14.995000,-0.001980,0.010000
15.005000,-0.002020,0.010000
15.015000,-0.002060,0.010000
15.025001,-0.002100,0.010000
15.034999,-0.002140,0.010000
15.044999,-0.002180,0.010000
15.054999,-0.002220,0.010000
15.065000,-0.002260,0.010000
15.075000,-0.002300,0.010000
15.085000,-0.002340,0.010000
15.095000,-0.002380,0.010000
15.105000,-0.002420,0.010000
15.114999,-0.002460,0.010000
15.124999,-0.002500,0.010000
15.134999,-0.002540,0.010000
15.145000,-0.002580,0.010000
15.155000,-0.002620,0.010000
15.165000,-0.002660,0.010000
15.175000,-0.002700,0.010000
15.185000,-0.002740,0.010000
15.195001,-0.002780,0.010000
15.204999,-0.002820,0.010000
15.214999,-0.002860,0.010000
15.224999,-0.002900,0.010000
15.235000,-0.002940,0.010000
15.245000,-0.002980,0.010000
15.255000,-0.003020,0.010000
15.265000,-0.003060,0.010000
15.275001,-0.003100,0.010000
15.284999,-0.003140,0.010000
15.294999,-0.003180,0.010000
15.304999,-0.003220,0.010000
15.315000,-0.003260,0.010000
15.325000,-0.003300,0.010000
15.335000,-0.003340,0.010000
15.345000,-0.003380,0.010000
15.355000,-0.003420,0.010000
15.364999,-0.003460,0.010000
15.374999,-0.003500,0.010000
15.384999,-0.003540,0.010000
15.395000,-0.003580,0.010000
15.405000,-0.003620,0.010000
15.415000,-0.003660,0.010000
15.425000,-0.003700,0.010000
15.435000,-0.003740,0.010000
15.445001,-0.003780,0.010000
15.454999,-0.003820,0.010000
15.464999,-0.003860,0.010000
15.474999,-0.003900,0.010000
15.485000,-0.003940,0.010000
15.495000,-0.003980,0.010000
15.505000,-0.004020,0.010000
15.515000,-0.004060,0.010000
15.525001,-0.004100,0.010000
15.534999,-0.004140,0.010000
15.544999,-0.004180,0.010000
15.554999,-0.004220,0.010000
15.565000,-0.004260,0.010000
15.575000,-0.004300,0.010000
15.585000,-0.004340,0.010000
15.595000,-0.004380,0.010000
15.605000,-0.004420,0.010000
15.614999,-0.004460,0.010000
15.624999,-0.004500,0.010000
15.634999,-0.004540,0.010000
15.645000,-0.004580,0.010000
15.655000,-0.004620,0.010000
15.665000,-0.004660,0.010000
15.675000,-0.004700,0.010000
15.685000,-0.004740,0.010000
15.695001,-0.004779,0.010001
15.704999,-0.004819,0.010001
15.714999,-0.004859,0.010001
15.724999,-0.004899,0.010001
15.735000,-0.004938,0.010002
15.745000,-0.004978,0.010002
15.755000,-0.005018,0.010002
15.765000,-0.005057,0.010003
15.775001,-0.005096,0.010004
15.784999,-0.005135,0.010005
15.794999,-0.005174,0.010006
15.804999,-0.005213,0.010007
15.815000,-0.005252,0.010008
15.825000,-0.005290,0.010010
15.835000,-0.005329,0.010011
15.845000,-0.005366,0.010014
15.855000,-0.005404,0.010016
15.864999,-0.005441,0.010019
15.874999,-0.005478,0.010022
15.884999,-0.005515,0.010025
15.895000,-0.005551,0.010029
15.905000,-0.005586,0.010034
15.915000,-0.005622,0.010038
15.925000,-0.005657,0.010043
15.935000,-0.005691,0.010049
15.945001,-0.005725,0.010055
15.954999,-0.005758,0.010062
15.964999,-0.005791,0.010069
15.974999,-0.005824,0.010076
15.985000,-0.005856,0.010084
15.995000,-0.005888,0.010092
16.004999,-0.005919,0.010101
16.014999,-0.005950,0.010110
16.025000,-0.005981,0.010119
16.034998,-0.006011,0.010129
16.044998,-0.006041,0.010139
16.054998,-0.006071,0.010149
16.064999,-0.006100,0.010160
16.074999,-0.006129,0.010171
16.084999,-0.006158,0.010182
16.094999,-0.006187,0.010193
16.105000,-0.006215,0.010205
16.114998,-0.006244,0.010216
16.124998,-0.006272,0.010228
16.134998,-0.006300,0.010240
16.144999,-0.006328,0.010252
16.154999,-0.006355,0.010265
16.164999,-0.006383,0.010277
16.174999,-0.006410,0.010290
16.184999,-0.006438,0.010302
16.195000,-0.006465,0.010315
16.204998,-0.006492,0.010328
16.214998,-0.006519,0.010341
16.224998,-0.006546,0.010354
16.234999,-0.006572,0.010368
16.244999,-0.006599,0.010381
16.254999,-0.006626,0.010394
16.264999,-0.006652,0.010408
16.275000,-0.006679,0.010421
16.284998,-0.006705,0.010435
16.294998,-0.006731,0.010449
16.304998,-0.006757,0.010463
16.314999,-0.006783,0.010477
16.324999,-0.006809,0.010491
16.334999,-0.006835,0.010505
16.344999,-0.006861,0.010519
16.355000,-0.006887,0.010533
16.364998,-0.006913,0.010547
16.374998,-0.006939,0.010561
16.384998,-0.006964,0.010576
16.394999,-0.006990,0.010590
16.404999,-0.007015,0.010605
16.414999,-0.007041,0.010619
16.424999,-0.007066,0.010634
16.434999,-0.007092,0.010648
16.445000,-0.007117,0.010663
16.454998,-0.007142,0.010678
16.464998,-0.007168,0.010692
16.474998,-0.007193,0.010707
16.484999,-0.007218,0.010722
16.494999,-0.007243,0.010737
16.504999,-0.007268,0.010752
16.514999,-0.007293,0.010767
16.525000,-0.007318,0.010782
16.534998,-0.007343,0.010797
16.544998,-0.007368,0.010812
16.554998,-0.007393,0.010827
16.564999,-0.007418,0.010842
16.574999,-0.007442,0.010858
16.584999,-0.007467,0.010873
16.594999,-0.007492,0.010888
16.605000,-0.007516,0.010904
16.614998,-0.007541,0.010919
16.624998,-0.007566,0.010934
16.634998,-0.007590,0.010950
16.644999,-0.007615,0.010965
16.654999,-0.007639,0.010981
16.664999,-0.007664,0.010996
16.674999,-0.007688,0.011012
16.684999,-0.007712,0.011028
16.695000,-0.007737,0.011043
16.704998,-0.007761,0.011059
16.714998,-0.007785,0.011075
16.724998,-0.007810,0.011090
16.734999,-0.007834,0.011106
16.744999,-0.007858,0.011122
16.754999,-0.007882,0.011138
16.764999,-0.007906,0.011154
16.775000,-0.007931,0.011169
16.784998,-0.007955,0.011185
16.794998,-0.007979,0.011201
16.804998,-0.008003,0.011217
16.814999,-0.008027,0.011233
16.824999,-0.008051,0.011249
16.834999,-0.008075,0.011265
16.844999,-0.008099,0.011281
16.855000,-0.008123,0.011297
16.864998,-0.008146,0.011314
16.874998,-0.008170,0.011330
16.884998,-0.008194,0.011346
16.894999,-0.008218,0.011362
16.904999,-0.008242,0.011378
16.914999,-0.008265,0.011395
16.924999,-0.008289,0.011411
16.934999,-0.008313,0.011427
16.945000,-0.008337,0.011443
16.954998,-0.008360,0.011460
16.964998,-0.008384,0.011476
16.974998,-0.008407,0.011493
16.984999,-0.008431,0.011509
16.994999,-0.008454,0.011526
17.000000,-0.008474,0.011526


==> PaperGraphs/Test3_time10_height_a5_single.txt <==
time,discharge,height
-1.000000,0.065000,0.000000
-0.995000,0.064975,0.000000
-0.985000,0.064925,0.000000
-0.975000,0.064875,0.000000
-0.965000,0.064825,0.000000
-0.955000,0.064775,0.000000
-0.945000,0.064725,0.000000
-0.935000,0.064675,0.000000
-0.925000,0.064625,0.000000
-0.915000,0.064575,0.000000
-0.905000,0.064525,0.000000
-0.895000,0.064475,0.000000
-0.885000,0.064425,0.000000
-0.875000,0.064375,0.000000
-0.865000,0.064325,0.000000
-0.855000,0.064275,0.000000
-0.845000,0.064225,0.000000
-0.835000,0.064175,0.000000
-0.825000,0.064125,0.000000
-0.815000,0.064075,0.000000
-0.805000,0.064025,0.000000
-0.795000,0.063975,0.000000
-0.785000,0.063925,0.000000
-0.775000,0.063875,0.000000
-0.765000,0.063825,0.000000
-0.755000,0.063775,0.000000
-0.745000,0.063725,0.000000
-0.735000,0.063675,0.000000
-0.725000,0.063625,0.000000
-0.715000,0.063575,0.000000
-0.705000,0.063525,0.000000
-0.695000,0.063475,0.000000
-0.685000,0.063428,0.000003
-0.675000,0.063403,0.000028
-0.665000,0.063404,0.000079
-0.655000,0.063416,0.000141
-0.645000,0.063429,0.000204
-0.635000,0.063440,0.000265
-0.625000,0.063449,0.000324
-0.615000,0.063456,0.000381
-0.605000,0.063461,0.000436
-0.595000,0.063465,0.000490
-0.585000,0.063468,0.000543
-0.575000,0.063471,0.000596
-0.565000,0.063473,0.000648
-0.555000,0.063475,0.000700
-0.545000,0.063477,0.000752
-0.535000,0.063478,0.000803
-0.525000,0.063479,0.000854
-0.515000,0.063480,0.000905
-0.505000,0.063481,0.000956
-0.495000,0.063482,0.001007
-0.485000,0.063483,0.001058
-0.475000,0.063483,0.001108
-0.465000,0.063484,0.001159
-0.455000,0.063484,0.001209
-0.445000,0.063484,0.001259
-0.435000,0.063484,0.001309
-0.425000,0.063485,0.001360
-0.415000,0.063485,0.001410
-0.405000,0.063485,0.001460
-0.395000,0.063485,0.001510
-0.385000,0.063485,0.001560
-0.375000,0.063485,0.001610
-0.365000,0.063485,0.001660
-0.355000,0.063484,0.001709
-0.345000,0.063484,0.001759
-0.335000,0.063484,0.001809
-0.325000,0.063484,0.001859
-0.315000,0.063484,0.001909
-0.305000,0.063483,0.001958
-0.295000,0.063483,0.002008
-0.285000,0.063483,0.002058
-0.275000,0.063482,0.002107
-0.265000,0.063482,0.002157
-0.255000,0.063482,0.002207
-0.245000,0.063481,0.002256
-0.235000,0.063481,0.002306
-0.225000,0.063481,0.002356
-0.215000,0.063480,0.002405
-0.205000,0.063480,0.002455
-0.195000,0.063479,0.002504
-0.185000,0.063479,0.002554
-0.175000,0.063478,0.002603
-0.165000,0.063478,0.002653
-0.155000,0.063477,0.002702
-0.145000,0.063477,0.002752
-0.135000,0.063476,0.002801
-0.125000,0.063476,0.002851
-0.115000,0.063475,0.002900
-0.105000,0.063475,0.002950
-0.095000,0.063474,0.002999
-0.085000,0.063474,0.003049
-0.075000,0.063473,0.003098
-0.065000,0.063473,0.003148
-0.055000,0.063472,0.003197
-0.045000,0.063472,0.003247
-0.035000,0.063471,0.003296
-0.025000,0.063471,0.003346
-0.015000,0.063471,0.003396
-0.005000,0.063479,0.003454
0.005000,0.063586,0.003611
0.015000,0.063696,0.003771
0.025000,0.063794,0.003919
0.035000,0.063880,0.004055
0.045000,0.063958,0.004183
0.055000,0.064028,0.004303
0.065000,0.064091,0.004416
0.075000,0.064149,0.004524
0.085000,0.064202,0.004627
0.095000,0.064251,0.004726
0.105000,0.064296,0.004821
0.115000,0.064337,0.004912
0.125000,0.064374,0.004999
0.135000,0.064409,0.005084
0.145000,0.064441,0.005166
0.155000,0.064471,0.005246
0.165000,0.064498,0.005323
0.175000,0.064523,0.005398
0.185000,0.064545,0.005470
0.195000,0.064566,0.005541
0.205000,0.064585,0.005610
0.215000,0.064603,0.005677
0.225000,0.064618,0.005743
0.235000,0.064632,0.005807
0.245000,0.064645,0.005870
0.255000,0.064656,0.005931
0.265000,0.064666,0.005991
0.275000,0.064675,0.006050
0.285000,0.064682,0.006107
0.295000,0.064689,0.006164
0.305000,0.064694,0.006219
0.315000,0.064698,0.006273
0.325000,0.064701,0.006326
0.335000,0.064703,0.006378
0.345000,0.064705,0.006430
0.355000,0.064705,0.006480
0.365000,0.064704,0.006529
0.375000,0.064703,0.006578
0.385000,0.064700,0.006625
0.395000,0.064697,0.006672
0.405000,0.064694,0.006719
0.415000,0.064689,0.006764
0.425000,0.064684,0.006809
0.435000,0.064678,0.006853
0.445000,0.064671,0.006896
0.455000,0.064664,0.006939
0.465000,0.064656,0.006981
0.475000,0.064647,0.007022
0.485000,0.064638,0.007063
0.495000,0.064628,0.007103
0.505000,0.064618,0.007143
0.515000,0.064607,0.007182
0.525000,0.064595,0.007220
0.535000,0.064583,0.007258
0.545000,0.064571,0.007296
0.555000,0.064558,0.007333
0.565000,0.064544,0.007369
0.575000,0.064530,0.007405
0.585000,0.064516,0.007441
0.595000,0.064501,0.007476
0.605000,0.064485,0.007510
0.615000,0.064469,0.007544
0.625000,0.064453,0.007578
0.635000,0.064436,0.007611
0.645000,0.064419,0.007644
0.655000,0.064401,0.007676
0.665000,0.064383,0.007708
0.675000,0.064365,0.007740
0.685000,0.064346,0.007771
0.695000,0.064327,0.007802
0.705000,0.064307,0.007832
0.715000,0.064287,0.007862
0.725000,0.064267,0.007892
0.735000,0.064247,0.007922
0.745000,0.064226,0.007951
0.755000,0.064204,0.007979
0.765000,0.064183,0.008008
0.775000,0.064161,0.008036
0.785000,0.064138,0.008063
0.795000,0.064116,0.008091
0.805000,0.064093,0.008118
0.815000,0.064069,0.008144
0.825000,0.064046,0.008171
0.835000,0.064022,0.008197
0.845000,0.063998,0.008223
0.855000,0.063973,0.008248
0.865000,0.063949,0.008274
0.875000,0.063924,0.008299
0.885000,0.063898,0.008323
0.895000,0.063873,0.008348
0.905000,0.063847,0.008372
0.915000,0.063821,0.008396
0.925000,0.063794,0.008419
0.935000,0.063767,0.008442
0.945000,0.063741,0.008466
0.955000,0.063713,0.008488
0.965000,0.063686,0.008511
0.975000,0.063658,0.008533
0.985000,0.063630,0.008555
0.995000,0.063602,0.008577
1.005000,0.063574,0.008599
1.015000,0.063545,0.008620
1.025000,0.063516,0.008641
1.035000,0.063487,0.008662
1.045000,0.063458,0.008683
1.055000,0.063428,0.008703
1.065000,0.063398,0.008723
1.075000,0.063368,0.008743
1.085000,0.063338,0.008763
1.095000,0.063307,0.008782
1.105000,0.063277,0.008802
1.115000,0.063246,0.008821
1.125000,0.063215,0.008840
1.135000,0.063183,0.008858
1.145000,0.063152,0.008877
1.155000,0.063120,0.008895
1.165000,0.063088,0.008913
1.175000,0.063056,0.008931
1.185000,0.063024,0.008949
1.195000,0.062991,0.008966
1.205000,0.062958,0.008983
1.215000,0.062926,0.009001
1.225000,0.062892,0.009017
1.235000,0.062859,0.009034
1.245000,0.062826,0.009051
1.255000,0.062792,0.009067
1.265000,0.062758,0.009083
1.275000,0.062724,0.009099
1.285000,0.062690,0.009115
1.295000,0.062656,0.009131
1.305000,0.062621,0.009146
1.315000,0.062586,0.009161
1.325000,0.062551,0.009176
1.335000,0.062516,0.009191
1.345000,0.062481,0.009206
1.355000,0.062446,0.009221
1.365000,0.062410,0.009235
1.375000,0.062374,0.009249
1.385000,0.062338,0.009263
1.395000,0.062302,0.009277
1.405000,0.062266,0.009291
1.415000,0.062230,0.009305
1.425000,0.062193,0.009318
1.435000,0.062156,0.009331
1.445000,0.062119,0.009344
1.455000,0.062082,0.009357
1.465000,0.062045,0.009370
1.475000,0.062008,0.009383
1.485000,0.061970,0.009395
1.495000,0.061933,0.009408
1.505000,0.061895,0.009420
1.515000,0.061857,0.009432
1.525000,0.061819,0.009444
1.535000,0.061780,0.009455
1.545000,0.061742,0.009467
1.555000,0.061703,0.009478
1.565000,0.061665,0.009490
1.575000,0.061626,0.009501
1.585000,0.061587,0.009512
1.595000,0.061548,0.009523
1.605000,0.061508,0.009533
1.615000,0.061469,0.009544
1.625000,0.061429,0.009554
1.635000,0.061390,0.009565
1.645000,0.061350,0.009575
1.655000,0.061310,0.009585
1.665000,0.061270,0.009595
1.675000,0.061229,0.009604
1.685000,0.061189,0.009614
1.695000,0.061149,0.009624
1.705000,0.061108,0.009633
1.715000,0.061067,0.009642
1.725000,0.061026,0.009651
1.735000,0.060985,0.009660
1.745000,0.060944,0.009669
1.755000,0.060903,0.009678
1.765000,0.060861,0.009686
1.775000,0.060820,0.009695
1.785000,0.060778,0.009703
1.795000,0.060736,0.009711
1.805000,0.060694,0.009719
1.815000,0.060652,0.009727
1.825000,0.060610,0.009735
1.835000,0.060567,0.009742
1.845000,0.060525,0.009750
1.855000,0.060482,0.009757
1.865000,0.060440,0.009765
1.875000,0.060397,0.009772
1.885000,0.060354,0.009779
1.895000,0.060311,0.009786
1.905000,0.060267,0.009792
1.915000,0.060224,0.009799
1.925000,0.060181,0.009806
1.935000,0.060137,0.009812
1.945000,0.060093,0.009818
1.955000,0.060049,0.009824
1.965000,0.060006,0.009831
1.975000,0.059961,0.009836
1.985000,0.059917,0.009842
1.995000,0.059873,0.009848
2.005000,0.059829,0.009854
2.015000,0.059784,0.009859
2.025000,0.059739,0.009864
2.035000,0.059695,0.009870
2.045000,0.059650,0.009875
2.055000,0.059605,0.009880
2.065000,0.059560,0.009885
2.075000,0.059514,0.009889
2.085000,0.059469,0.009894
2.095000,0.059424,0.009899
2.105000,0.059378,0.009903
2.115000,0.059332,0.009907
2.125000,0.059286,0.009911
2.135000,0.059241,0.009916
2.145000,0.059194,0.009919
2.155000,0.059148,0.009923
2.165000,0.059102,0.009927
2.175000,0.059056,0.009931
2.185000,0.059009,0.009934
2.195000,0.058963,0.009938
2.205000,0.058916,0.009941
2.215000,0.058869,0.009944
2.225000,0.058822,0.009947
2.235000,0.058775,0.009950
2.245000,0.058728,0.009953
2.255000,0.058680,0.009955
2.265000,0.058633,0.009958
2.275000,0.058586,0.009961
2.285000,0.058538,0.009963
2.295000,0.058490,0.009965
2.305000,0.058442,0.009967
2.315000,0.058394,0.009969
2.325000,0.058346,0.009971
2.335000,0.058298,0.009973
2.345000,0.058250,0.009975
2.355000,0.058201,0.009976
2.365000,0.058153,0.009978
2.375000,0.058104,0.009979
2.385000,0.058056,0.009981
2.395000,0.058007,0.009982
2.405000,0.057958,0.009983
2.415000,0.057909,0.009984
2.425000,0.057860,0.009985
2.435000,0.057810,0.009985
2.445000,0.057761,0.009986
2.455000,0.057712,0.009987
2.465000,0.057662,0.009987
2.475000,0.057613,0.009988
2.485000,0.057563,0.009988
2.495000,0.057514,0.009989
2.505000,0.057464,0.009989
2.515000,0.057414,0.009989
2.525000,0.057365,0.009990
2.535000,0.057315,0.009990
2.545000,0.057265,0.009990
2.555000,0.057215,0.009990
2.565000,0.057165,0.009990
2.575000,0.057115,0.009990
2.585000,0.057065,0.009990
2.595000,0.057015,0.009990
2.605000,0.056965,0.009990
2.615000,0.056915,0.009990
2.625000,0.056865,0.009990
2.635000,0.056815,0.009990
2.645000,0.056765,0.009990
2.655000,0.056716,0.009991
2.665000,0.056666,0.009991
2.675000,0.056616,0.009991
2.685000,0.056566,0.009991
2.695000,0.056516,0.009991
2.705000,0.056466,0.009991
2.715000,0.056416,0.009991
2.725000,0.056366,0.009991
2.735000,0.056316,0.009991
2.745000,0.056266,0.009991
2.755000,0.056216,0.009991
2.765000,0.056166,0.009991
2.775000,0.056116,0.009991
2.785000,0.056066,0.009991
2.795000,0.056016,0.009991
2.805000,0.055966,0.009991
2.815000,0.055916,0.009991
2.825000,0.055866,0.009991
2.835000,0.055816,0.009991
2.845000,0.055766,0.009991
2.855000,0.055716,0.009991
2.865000,0.055666,0.009991
2.875000,0.055616,0.009991
2.885000,0.055566,0.009991
2.895000,0.055516,0.009991
2.905000,0.055466,0.009991
2.915000,0.055416,0.009991
2.925000,0.055366,0.009991
2.935000,0.055316,0.009991
2.945000,0.055266,0.009991
2.955000,0.055216,0.009991
2.965000,0.055166,0.009991
2.975000,0.055116,0.009991
2.985000,0.055066,0.009991
2.995000,0.055016,0.009991
3.005000,0.054966,0.009991
3.015000,0.054916,0.009991
3.025000,0.054866,0.009991
3.035000,0.054816,0.009991
3.045000,0.054766,0.009991
3.055000,0.054716,0.009991
3.065000,0.054666,0.009991
3.075000,0.054616,0.009991
3.085000,0.054566,0.009991
3.095000,0.054516,0.009991
3.105000,0.054466,0.009991
3.115000,0.054416,0.009991
3.125000,0.054366,0.009991
3.135000,0.054316,0.009991
3.145000,0.054266,0.009991
3.155000,0.054216,0.009991
3.165000,0.054166,0.009991
3.175000,0.054116,0.009991
3.185000,0.054066,0.009991
3.195000,0.054016,0.009991
3.205000,0.053966,0.009991
3.215000,0.053916,0.009991
3.225000,0.053866,0.009991
3.235000,0.053816,0.009991
3.245000,0.053766,0.009991
3.255000,0.053716,0.009991
3.265000,0.053666,0.009991
3.275000,0.053616,0.009991
3.285000,0.053566,0.009991
3.295000,0.053516,0.009991
3.305000,0.053466,0.009991
3.315000,0.053416,0.009991
3.325000,0.053366,0.009991
3.335000,0.053316,0.009991
3.345000,0.053266,0.009991
3.355000,0.053216,0.009991
3.365000,0.053166,0.009991
3.375000,0.053116,0.009991
3.385000,0.053066,0.009991
3.395000,0.053016,0.009991
3.405000,0.052966,0.009991
3.415000,0.052916,0.009991
3.425000,0.052866,0.009991
3.435000,0.052816,0.009991
3.445000,0.052766,0.009991
3.455000,0.052716,0.009991
3.465000,0.052666,0.009991
3.475000,0.052616,0.009991
3.485000,0.052566,0.009991
3.495000,0.052516,0.009991
3.505000,0.052466,0.009991
3.515000,0.052416,0.009991
3.525000,0.052366,0.009991
3.535000,0.052316,0.009991
3.545000,0.052266,0.009991
3.555000,0.052216,0.009991
3.565000,0.052166,0.009991
3.575000,0.052116,0.009991
3.585000,0.052066,0.009991
3.595000,0.052016,0.009991
3.605000,0.051966,0.009991
3.615000,0.051916,0.009991
3.625000,0.051866,0.009991
3.635000,0.051816,0.009991
3.645000,0.051766,0.009991
3.655000,0.051716,0.009991
3.665000,0.051666,0.009991
3.675000,0.051616,0.009991
3.685000,0.051566,0.009991
3.695000,0.051516,0.009991
3.705000,0.051466,0.009991
3.715000,0.051416,0.009991
3.725000,0.051366,0.009991
3.735000,0.051316,0.009991
3.745000,0.051266,0.009991
3.755000,0.051216,0.009991
3.765000,0.051166,0.009991
3.775000,0.051116,0.009991
3.785000,0.051066,0.009991
3.795000,0.051016,0.009991
3.805000,0.050966,0.009991
3.815000,0.050916,0.009991
3.825000,0.050866,0.009991
3.835000,0.050816,0.009991
3.845000,0.050766,0.009991
3.855000,0.050716,0.009991
3.865000,0.050666,0.009991
3.875000,0.050616,0.009991
3.885000,0.050566,0.009991
3.895000,0.050516,0.009991
3.905000,0.050466,0.009991
3.915000,0.050416,0.009991
3.925000,0.050366,0.009991
3.935000,0.050316,0.009991
3.945000,0.050266,0.009991
3.955000,0.050216,0.009991
3.965000,0.050166,0.009991
3.975000,0.050116,0.009991
3.985000,0.050066,0.009991
3.995000,0.050016,0.009991
4.005000,0.049966,0.009991
4.015000,0.049916,0.009991
4.025000,0.049866,0.009991
4.035000,0.049816,0.009991
4.045000,0.049766,0.009991
4.055000,0.049716,0.009991
4.065000,0.049666,0.009991
4.075000,0.049616,0.009991
4.085000,0.049566,0.009991
4.095000,0.049516,0.009991
4.105000,0.049466,0.009991
4.115000,0.049416,0.009991
4.125000,0.049366,0.009991
4.135000,0.049316,0.009991
4.145000,0.049266,0.009991
4.155000,0.049216,0.009991
4.165000,0.049166,0.009991
4.175000,0.049116,0.009991
4.185000,0.049066,0.009991
4.195000,0.049016,0.009991
4.205000,0.048966,0.009991
4.215000,0.048916,0.009991
4.225000,0.048866,0.009991
4.235000,0.048816,0.009991
4.245000,0.048766,0.009991
4.255000,0.048716,0.009991
4.265000,0.048666,0.009991
4.275000,0.048616,0.009991
4.285000,0.048566,0.009991
4.295000,0.048516,0.009991
4.305000,0.048466,0.009991
4.315000,0.048416,0.009991
4.325000,0.048366,0.009991
4.335000,0.048316,0.009991
4.345000,0.048266,0.009991
4.355000,0.048216,0.009991
4.365000,0.048166,0.009991
4.375000,0.048116,0.009991
4.385000,0.048066,0.009991
4.395000,0.048016,0.009991
4.405000,0.047966,0.009991
4.415000,0.047916,0.009991
4.425000,0.047866,0.009991
4.435000,0.047816,0.009991
4.445000,0.047766,0.009991
4.455000,0.047716,0.009991
4.465000,0.047666,0.009991
4.475000,0.047616,0.009991
4.485000,0.047566,0.009991
4.495000,0.047516,0.009991
4.505000,0.047466,0.009991
4.515000,0.047416,0.009991
4.525000,0.047366,0.009991
4.535000,0.047316,0.009991
4.545000,0.047266,0.009991
4.555000,0.047216,0.009991
4.565000,0.047166,0.009991
4.575000,0.047116,0.009991
4.585000,0.047066,0.009991
4.595000,0.047016,0.009991
4.605000,0.046966,0.009991
4.615000,0.046916,0.009991
4.625000,0.046866,0.009991
4.635000,0.046816,0.009991
4.645000,0.046766,0.009991
4.655000,0.046716,0.009991
4.665000,0.046666,0.009991
4.675000,0.046616,0.009991
4.685000,0.046566,0.009991
4.695000,0.046516,0.009991
4.705000,0.046466,0.009991
4.715000,0.046416,0.009991
4.725000,0.046366,0.009991
4.735000,0.046316,0.009991
4.745000,0.046266,0.009991
4.755000,0.046216,0.009991
4.765000,0.046166,0.009991
4.775000,0.046116,0.009991
4.785000,0.046066,0.009991
4.795000,0.046016,0.009991
4.805000,0.045966,0.009991
4.815000,0.045916,0.009991
4.825000,0.045866,0.009991
4.835000,0.045816,0.009991
4.845000,0.045766,0.009991
4.855000,0.045716,0.009991
4.865000,0.045666,0.009991
4.875000,0.045616,0.009991
4.885000,0.045566,0.009991
4.895000,0.045516,0.009991
4.905000,0.045466,0.009991
4.915000,0.045416,0.009991
4.925000,0.045366,0.009991
4.935000,0.045316,0.009991
4.945000,0.045266,0.009991
4.955000,0.045216,0.009991
4.965000,0.045166,0.009991
4.975000,0.045116,0.009991
4.985000,0.045066,0.009991
4.995000,0.045016,0.009991
5.005000,0.044966,0.009991
5.015000,0.044916,0.009991
5.025000,0.044866,0.009991
5.035000,0.044816,0.009991
5.045000,0.044766,0.009991
5.055000,0.044716,0.009991
5.065000,0.044666,0.009991
5.075000,0.044616,0.009991
5.085000,0.044566,0.009991
5.095000,0.044516,0.009991
5.105000,0.044466,0.009991
5.115000,0.044416,0.009991
5.125000,0.044366,0.009991
5.135000,0.044316,0.009991
5.145000,0.044266,0.009991
5.155000,0.044216,0.009991
5.165000,0.044166,0.009991
5.175000,0.044116,0.009991
5.185000,0.044066,0.009991
5.195000,0.044016,0.009991
5.205000,0.043966,0.009991
5.215000,0.043916,0.009991
5.225000,0.043866,0.009991
5.235000,0.043816,0.009991
5.245000,0.043766,0.009991
5.255000,0.043716,0.009991
5.265000,0.043666,0.009991
5.275000,0.043616,0.009991
5.285000,0.043566,0.009991
5.295000,0.043516,0.009991
5.305000,0.043466,0.009991
5.315000,0.043416,0.009991
5.325000,0.043366,0.009991
5.335000,0.043316,0.009991
5.345000,0.043266,0.009991
5.355000,0.043216,0.009991
5.365000,0.043166,0.009991
5.375000,0.043116,0.009991
5.385000,0.043066,0.009991
5.395000,0.043016,0.009991
5.405000,0.042966,0.009991
5.415000,0.042916,0.009991
5.425000,0.042866,0.009991
5.435000,0.042816,0.009991
5.445000,0.042766,0.009991
5.455000,0.042716,0.009991
5.465000,0.042666,0.009991
5.475000,0.042616,0.009991
5.485000,0.042566,0.009991
5.495000,0.042516,0.009991
5.505000,0.042466,0.009991
5.515000,0.042416,0.009991
5.525000,0.042366,0.009991
5.535000,0.042316,0.009991
5.545000,0.042266,0.009991
5.555000,0.042216,0.009991
5.565000,0.042166,0.009991
5.575000,0.042116,0.009991
5.585000,0.042066,0.009991
5.595000,0.042016,0.009991
5.605000,0.041966,0.009991
5.615000,0.041916,0.009991
5.625000,0.041866,0.009991
5.635000,0.041816,0.009991
5.645000,0.041766,0.009991
5.655000,0.041716,0.009991
5.665000,0.041666,0.009991
5.675000,0.041616,0.009991
5.685000,0.041566,0.009991
5.695000,0.041516,0.009991
5.705000,0.041466,0.009991
5.715000,0.041416,0.009991
5.725000,0.041366,0.009991
5.735000,0.041316,0.009991
5.745000,0.041266,0.009991
5.755000,0.041216,0.009991
5.765000,0.041166,0.009991
5.775000,0.041116,0.009991
5.785000,0.041066,0.009991
5.795000,0.041016,0.009991
5.805000,0.040966,0.009991
5.815000,0.040916,0.009991
5.825000,0.040866,0.009991
5.835000,0.040816,0.009991
5.845000,0.040766,0.009991
5.855000,0.040716,0.009991
5.865000,0.040666,0.009991
5.875000,0.040616,0.009991
5.885000,0.040566,0.009991
5.895000,0.040516,0.009991
5.905000,0.040466,0.009991
5.915000,0.040416,0.009991
5.925000,0.040366,0.009991
5.935000,0.040316,0.009991
5.945000,0.040266,0.009991
5.955000,0.040216,0.009991
5.965000,0.040166,0.009991
5.975000,0.040116,0.009991
5.985000,0.040066,0.009991
5.995000,0.040016,0.009991
6.005000,0.039966,0.009991
6.015000,0.039916,0.009991
6.025000,0.039866,0.009991
6.035000,0.039816,0.009991
6.045000,0.039766,0.009991
6.055000,0.039716,0.009991
6.065000,0.039666,0.009991
6.075000,0.039616,0.009991
6.085000,0.039566,0.009991
6.095000,0.039516,0.009991
6.105000,0.039466,0.009991
6.115000,0.039416,0.009991
6.125000,0.039366,0.009991
6.135000,0.039316,0.009991
6.145000,0.039266,0.009991
6.155000,0.039216,0.009991
6.165000,0.039166,0.009991
6.175000,0.039116,0.009991
6.185000,0.039066,0.009991
6.195000,0.039016,0.009991
6.205000,0.038966,0.009991
6.215000,0.038916,0.009991
6.225000,0.038866,0.009991
6.235000,0.038816,0.009991
6.245000,0.038766,0.009991
6.255000,0.038716,0.009991
6.265000,0.038666,0.009991
6.275000,0.038616,0.009991
6.285000,0.038566,0.009991
6.295000,0.038516,0.009991
6.305000,0.038466,0.009991
6.315000,0.038416,0.009991
6.325000,0.038366,0.009991
6.335000,0.038316,0.009991
6.345000,0.038266,0.009991
6.355000,0.038216,0.009991
6.365000,0.038166,0.009991
6.375000,0.038116,0.009991
6.385000,0.038066,0.009991
6.395000,0.038016,0.009991
6.405000,0.037966,0.009991
6.415000,0.037916,0.009991
6.425000,0.037866,0.009991
6.435000,0.037816,0.009991
6.445000,0.037766,0.009991
6.455000,0.037716,0.009991
6.465000,0.037666,0.009991
6.475000,0.037616,0.009991
6.485000,0.037566,0.009991
6.495000,0.037516,0.009991
6.505000,0.037466,0.009991
6.515000,0.037416,0.009991
6.525000,0.037366,0.009991
6.535000,0.037316,0.009991
6.545000,0.037266,0.009991
6.555000,0.037216,0.009991
6.565000,0.037166,0.009991
6.575000,0.037116,0.009991
6.585000,0.037066,0.009991
6.595000,0.037016,0.009991
6.605000,0.036966,0.009991
6.615000,0.036916,0.009991
6.625000,0.036866,0.009991
6.635000,0.036816,0.009991
6.645000,0.036766,0.009991
6.655000,0.036716,0.009991
6.665000,0.036666,0.009991
6.675000,0.036616,0.009991
6.685000,0.036566,0.009991
6.695000,0.036516,0.009991
6.705000,0.036466,0.009991
6.715000,0.036416,0.009991
6.725000,0.036366,0.009991
6.735000,0.036316,0.009991
6.745000,0.036266,0.009991
6.755000,0.036216,0.009991
6.765000,0.036166,0.009991
6.775000,0.036116,0.009991
6.785000,0.036066,0.009991
6.795000,0.036016,0.009991
6.805000,0.035966,0.009991
6.815000,0.035916,0.009991
6.825000,0.035866,0.009991
6.835000,0.035816,0.009991
6.845000,0.035766,0.009991
6.855000,0.035716,0.009991
6.865000,0.035666,0.009991
6.875000,0.035616,0.009991
6.885000,0.035566,0.009991
6.895000,0.035516,0.009991
6.905000,0.035466,0.009991
6.915000,0.035416,0.009991
6.925000,0.035366,0.009991
6.935000,0.035316,0.009991
6.945000,0.035266,0.009991
6.955000,0.035216,0.009991
6.965000,0.035166,0.009991
6.975000,0.035116,0.009991
6.985000,0.035066,0.009991
6.995000,0.035016,0.009991
7.005000,0.034966,0.009991
7.015000,0.034916,0.009991
7.025000,0.034866,0.009991
7.035000,0.034816,0.009991
7.045000,0.034766,0.009991
7.055000,0.034716,0.009991
7.065000,0.034666,0.009991
7.075000,0.034616,0.009991
7.085000,0.034566,0.009991
7.095000,0.034516,0.009991
7.105000,0.034466,0.009991
7.115000,0.034416,0.009991
7.125000,0.034366,0.009991
7.135000,0.034316,0.009991
7.145000,0.034266,0.009991
7.155000,0.034216,0.009991
7.165000,0.034166,0.009991
7.175000,0.034116,0.009991
7.184999,0.034066,0.009991
7.195000,0.034016,0.009991
7.205000,0.033966,0.009991
7.215000,0.033916,0.009991
7.225000,0.033866,0.009991
7.235000,0.033816,0.009991
7.245000,0.033766,0.009991
7.255000,0.033716,0.009991
7.265000,0.033666,0.009991
7.275000,0.033616,0.009991
7.285000,0.033566,0.009991
7.295000,0.033516,0.009991
7.305000,0.033466,0.009991
7.315000,0.033416,0.009991
7.325000,0.033366,0.009991
7.335000,0.033316,0.009991
7.345000,0.033266,0.009991
7.355000,0.033216,0.009991
7.365000,0.033166,0.009991
7.375000,0.033116,0.009991
7.385000,0.033066,0.009991
7.395000,0.033016,0.009991
7.405000,0.032966,0.009991
7.415000,0.032916,0.009991
7.425000,0.032866,0.009991
7.434999,0.032816,0.009991
7.445000,0.032766,0.009991
7.455000,0.032716,0.009991
7.465000,0.032666,0.009991
7.475000,0.032616,0.009991
7.485000,0.032566,0.009991
7.495000,0.032516,0.009991
7.505000,0.032466,0.009991
7.515000,0.032416,0.009991
7.525000,0.032366,0.009991
7.535000,0.032316,0.009991
7.545000,0.032266,0.009991
7.555000,0.032216,0.009991
7.565000,0.032166,0.009991
7.575000,0.032116,0.009991
7.585000,0.032066,0.009991
7.595000,0.032016,0.009991
7.605000,0.031966,0.009991
7.615000,0.031916,0.009991
7.625000,0.031866,0.009991
7.635000,0.031816,0.009991
7.645000,0.031766,0.009991
7.655000,0.031716,0.009991
7.665000,0.031666,0.009991
7.675000,0.031616,0.009991
7.684999,0.031566,0.009991
7.695000,0.031516,0.009991
7.705000,0.031466,0.009991
7.715000,0.031416,0.009991
7.725000,0.031366,0.009991
7.735000,0.031316,0.009991
7.745000,0.031266,0.009991
7.755000,0.031216,0.009991
7.765000,0.031166,0.009991
7.775000,0.031116,0.009991
7.785000,0.031066,0.009991
7.795000,0.031016,0.009991
7.805000,0.030966,0.009991
7.815000,0.030916,0.009991
7.825000,0.030866,0.009991
7.835000,0.030816,0.009991
7.845000,0.030766,0.009991
7.855000,0.030716,0.009991
7.865000,0.030666,0.009991
7.875000,0.030616,0.009991
7.885000,0.030566,0.009991
7.895000,0.030516,0.009991
7.905000,0.030466,0.009991
7.915000,0.030416,0.009991
7.925000,0.030366,0.009991
7.934999,0.030316,0.009991
7.945000,0.030266,0.009991
7.955000,0.030216,0.009991
7.965000,0.030166,0.009991
7.975000,0.030116,0.009991
7.985000,0.030066,0.009991
7.995000,0.030016,0.009991
8.005000,0.029966,0.009991
8.015000,0.029916,0.009991
8.025000,0.029866,0.009991
8.035000,0.029816,0.009991
8.045000,0.029766,0.009991
8.055000,0.029716,0.009991
8.065000,0.029666,0.009991
8.075000,0.029616,0.009991
8.085000,0.029566,0.009991
8.095000,0.029516,0.009991
8.105000,0.029466,0.009991
8.115000,0.029416,0.009991
8.125000,0.029366,0.009991
8.135000,0.029316,0.009991
8.145000,0.029266,0.009991
8.155000,0.029216,0.009991
8.165000,0.029166,0.009991
8.175000,0.029116,0.009991
8.184999,0.029066,0.009991
8.195000,0.029016,0.009991
8.205000,0.028966,0.009991
8.215000,0.028916,0.009991
8.225000,0.028866,0.009991
8.235000,0.028816,0.009991
8.245000,0.028766,0.009991
8.255000,0.028716,0.009991
8.265000,0.028666,0.009991
8.275000,0.028616,0.009991
8.285000,0.028566,0.009991
8.295000,0.028516,0.009991
8.305000,0.028466,0.009991
8.315000,0.028416,0.009991
8.325000,0.028366,0.009991
8.335000,0.028316,0.009991
8.345000,0.028266,0.009991
8.355000,0.028216,0.009991
8.365000,0.028166,0.009991
8.375000,0.028116,0.009991
8.385000,0.028066,0.009991
8.395000,0.028016,0.009991
8.405000,0.027966,0.009991
8.415000,0.027916,0.009991
8.425000,0.027866,0.009991
8.434999,0.027816,0.009991
8.445000,0.027766,0.009991
8.455000,0.027716,0.009991
8.465000,0.027666,0.009991
8.474999,0.027616,0.009991
8.485000,0.027566,0.009991
8.495000,0.027516,0.009991
8.505000,0.027466,0.009991
8.515000,0.027416,0.009991
8.525000,0.027366,0.009991
8.535000,0.027316,0.009991
8.545000,0.027266,0.009991
8.555000,0.027216,0.009991
8.565000,0.027166,0.009991
8.575000,0.027116,0.009991
8.585000,0.027066,0.009991
8.595000,0.027016,0.009991
8.605000,0.026966,0.009991
8.615000,0.026916,0.009991
8.625000,0.026866,0.009991
8.635000,0.026816,0.009991
8.645000,0.026766,0.009991
8.655000,0.026716,0.009991
8.665000,0.026666,0.009991
8.675000,0.026616,0.009991
8.684999,0.026566,0.009991
8.695000,0.026516,0.009991
8.705000,0.026466,0.009991
8.715000,0.026416,0.009991
8.724999,0.026366,0.009991
8.735000,0.026316,0.009991
8.745000,0.026266,0.009991
8.755000,0.026216,0.009991
8.765000,0.026166,0.009991
8.775000,0.026116,0.009991
8.785000,0.026066,0.009991
8.795000,0.026016,0.009991
8.805000,0.025966,0.009991
8.815000,0.025916,0.009991
8.825000,0.025866,0.009991
8.835000,0.025816,0.009991
8.845000,0.025766,0.009991
8.855000,0.025716,0.009991
8.865000,0.025666,0.009991
8.875000,0.025616,0.009991
8.885000,0.025566,0.009991
8.895000,0.025516,0.009991
8.905000,0.025466,0.009991
8.915000,0.025416,0.009991
8.925000,0.025366,0.009991
8.934999,0.025316,0.009991
8.945000,0.025266,0.009991
8.955000,0.025216,0.009991
8.965000,0.025166,0.009991
8.974999,0.025116,0.009991
8.985000,0.025066,0.009991
8.995000,0.025016,0.009991
9.005000,0.024966,0.009991
9.015000,0.024916,0.009991
9.025000,0.024866,0.009991
9.035000,0.024816,0.009991
9.045000,0.024766,0.009991
9.055000,0.024716,0.009991
9.065000,0.024666,0.009991
9.075000,0.024616,0.009991
9.085000,0.024566,0.009991
9.095000,0.024516,0.009991
9.105000,0.024466,0.009991
9.115000,0.024416,0.009991
9.125000,0.024366,0.009991
9.135000,0.024316,0.009991
9.145000,0.024266,0.009991
9.155000,0.024216,0.009991
9.165000,0.024166,0.009991
9.175000,0.024116,0.009991
9.184999,0.024066,0.009991
9.195000,0.024016,0.009991
9.205000,0.023966,0.009991
9.215000,0.023916,0.009991
9.224999,0.023866,0.009991
9.235000,0.023816,0.009991
9.245000,0.023766,0.009991
9.255000,0.023716,0.009991
9.265000,0.023666,0.009991
9.275000,0.023616,0.009991
9.285000,0.023566,0.009991
9.295000,0.023516,0.009991
9.305000,0.023466,0.009991
9.315000,0.023416,0.009991
9.325000,0.023366,0.009991
9.335000,0.023316,0.009991
9.345000,0.023266,0.009991
9.355000,0.023216,0.009991
9.365000,0.023166,0.009991
9.375000,0.023116,0.009991
9.385000,0.023066,0.009991
9.395000,0.023016,0.009991
9.405000,0.022966,0.009991
9.415000,0.022916,0.009991
9.425000,0.022866,0.009991
9.434999,0.022816,0.009991
9.445000,0.022766,0.009991
9.455000,0.022716,0.009991
9.465000,0.022666,0.009991
9.474999,0.022616,0.009991
9.485000,0.022566,0.009991
9.495000,0.022516,0.009991
9.505000,0.022466,0.009991
9.515000,0.022416,0.009991
9.525000,0.022366,0.009991
9.535000,0.022316,0.009991
9.545000,0.022266,0.009991
9.555000,0.022216,0.009991
9.565000,0.022166,0.009991
9.575000,0.022116,0.009991
9.585000,0.022066,0.009991
9.595000,0.022016,0.009991
9.605000,0.021966,0.009991
9.615000,0.021916,0.009991
9.625000,0.021866,0.009991
9.635000,0.021816,0.009991
9.645000,0.021766,0.009991
9.655000,0.021716,0.009991
9.665000,0.021666,0.009991
9.675000,0.021616,0.009991
9.684999,0.021566,0.009991
9.695000,0.021516,0.009991
9.705000,0.021466,0.009991
9.715000,0.021416,0.009991
9.724999,0.021366,0.009991
9.735000,0.021316,0.009991
9.745000,0.021266,0.009991
9.755000,0.021216,0.009991
9.765000,0.021166,0.009991
9.775000,0.021116,0.009991
9.785000,0.021066,0.009991
9.795000,0.021016,0.009991
9.805000,0.020966,0.009991
9.815000,0.020916,0.009991
9.825000,0.020866,0.009991
9.835000,0.020816,0.009991
9.845000,0.020766,0.009991
9.855000,0.020716,0.009991
9.865000,0.020666,0.009991
9.875000,0.020616,0.009991
9.885000,0.020566,0.009991
9.895000,0.020516,0.009991
9.905000,0.020466,0.009991
9.915000,0.020416,0.009991
9.925000,0.020366,0.009991
9.934999,0.020316,0.009991
9.945000,0.020266,0.009991
9.955000,0.020216,0.009991
9.965000,0.020166,0.009991
9.974999,0.020116,0.009991
9.985000,0.020066,0.009991
9.995000,0.020016,0.009991
10.005000,0.019966,0.009991
10.015000,0.019916,0.009991
10.025000,0.019866,0.009991
10.035000,0.019816,0.009991
10.045000,0.019766,0.009991
10.055000,0.019716,0.009991
10.065000,0.019666,0.009991
10.075000,0.019616,0.009991
10.085000,0.019566,0.009991
10.095000,0.019516,0.009991
10.105000,0.019466,0.009991
10.115000,0.019416,0.009991
10.125000,0.019366,0.009991
10.135000,0.019316,0.009991
10.145000,0.019266,0.009991
10.155000,0.019216,0.009991
10.165000,0.019166,0.009991
10.175000,0.019116,0.009991
10.184999,0.019066,0.009991
10.195000,0.019016,0.009991
10.205000,0.018966,0.009991
10.215000,0.018916,0.009991
10.224999,0.018866,0.009991
10.235000,0.018816,0.009991
10.245000,0.018766,0.009991
10.255000,0.018716,0.009991
10.264999,0.018666,0.009991
10.275000,0.018616,0.009991
10.285000,0.018566,0.009991
10.295000,0.018516,0.009991
10.305000,0.018466,0.009991
10.315000,0.018416,0.009991
10.325000,0.018366,0.009991
10.335000,0.018316,0.009991
10.345000,0.018266,0.009991
10.355000,0.018216,0.009991
10.365000,0.018166,0.009991
10.375000,0.018116,0.009991
10.385000,0.018066,0.009991
10.395000,0.018016,0.009991
10.405000,0.017966,0.009991
10.415000,0.017916,0.009991
10.425000,0.017866,0.009991
10.434999,0.017816,0.009991
10.445000,0.017766,0.009991
10.455000,0.017716,0.009991
10.465000,0.017666,0.009991
10.474999,0.017616,0.009991
10.485000,0.017566,0.009991
10.495000,0.017516,0.009991
10.505000,0.017466,0.009991
10.514999,0.017416,0.009991
10.525000,0.017366,0.009991
10.535000,0.017316,0.009991
10.545000,0.017266,0.009991
10.555000,0.017216,0.009991
10.565000,0.017166,0.009991
10.575000,0.017116,0.009991
10.585000,0.017066,0.009991
10.595000,0.017016,0.009991
10.605000,0.016966,0.009991
10.615000,0.016916,0.009991
10.625000,0.016866,0.009991
10.635000,0.016816,0.009991
10.645000,0.016766,0.009991
10.655000,0.016716,0.009991
10.665000,0.016666,0.009991
10.675000,0.016616,0.009991
10.684999,0.016566,0.009991
10.695000,0.016516,0.009991
10.705000,0.016466,0.009991
10.715000,0.016416,0.009991
10.724999,0.016366,0.009991
10.735000,0.016316,0.009991
10.745000,0.016266,0.009991
10.755000,0.016216,0.009991
10.764999,0.016166,0.009991
10.775000,0.016116,0.009991
10.785000,0.016066,0.009991
10.795000,0.016016,0.009991
10.805000,0.015966,0.009991
10.815000,0.015916,0.009991
10.825000,0.015866,0.009991
10.835000,0.015816,0.009991
10.845000,0.015766,0.009991
10.855000,0.015716,0.009991
10.865000,0.015666,0.009991
10.875000,0.015616,0.009991
10.885000,0.015566,0.009991
10.895000,0.015516,0.009991
10.905000,0.015466,0.009991
10.915000,0.015416,0.009991
10.925000,0.015366,0.009991
10.934999,0.015316,0.009991
10.945000,0.015266,0.009991
10.955000,0.015216,0.009991
10.965000,0.015166,0.009991
10.974999,0.015116,0.009991
10.985000,0.015066,0.009991
10.995000,0.015016,0.009991
11.005000,0.014966,0.009991
11.014999,0.014916,0.009991
11.025000,0.014866,0.009991
11.035000,0.014816,0.009991
11.045000,0.014766,0.009991
11.055000,0.014716,0.009991
11.065000,0.014666,0.009991
11.075000,0.014616,0.009991
11.085000,0.014566,0.009991
11.095000,0.014516,0.009991
11.105000,0.014466,0.009991
11.115000,0.014416,0.009991
11.125000,0.014366,0.009991
11.135000,0.014316,0.009991
11.145000,0.014266,0.009991
11.155000,0.014216,0.009991
11.165000,0.014166,0.009991
11.175000,0.014116,0.009991
11.184999,0.014066,0.009991
11.195000,0.014016,0.009991
11.205000,0.013966,0.009991
11.215000,0.013916,0.009991
11.224999,0.013866,0.009991
11.235000,0.013816,0.009991
11.245000,0.013766,0.009991
11.255000,0.013716,0.009991
11.264999,0.013666,0.009991
11.275000,0.013616,0.009991
11.285000,0.013566,0.009991
11.295000,0.013516,0.009991
11.305000,0.013466,0.009991
11.315000,0.013416,0.009991
11.325000,0.013366,0.009991
11.335000,0.013316,0.009991
11.345000,0.013266,0.009991
11.355000,0.013216,0.009991
11.365000,0.013166,0.009991
11.375000,0.013116,0.009991
11.385000,0.013066,0.009991
11.395000,0.013017,0.009991
11.405000,0.012967,0.009991
11.415000,0.012917,0.009991
11.425000,0.012867,0.009991
11.434999,0.012817,0.009991
11.445000,0.012768,0.009991
11.455000,0.012718,0.009991
11.465000,0.012668,0.009991
11.474999,0.012619,0.009991
11.485000,0.012569,0.009991
11.495000,0.012519,0.009991
11.505000,0.012470,0.009991
11.514999,0.012420,0.009991
11.525000,0.012371,0.009991
11.535000,0.012321,0.009991
11.545000,0.012272,0.009991
11.555000,0.012223,0.009991
11.565000,0.012173,0.009991
11.575000,0.012124,0.009991
11.585000,0.012075,0.009991
11.595000,0.012026,0.009991
11.605000,0.011977,0.009991
11.615000,0.011928,0.009991
11.625000,0.011879,0.009991
11.635000,0.011830,0.009991
11.645000,0.011781,0.009991
11.655000,0.011732,0.009991
11.665000,0.011684,0.009991
11.675000,0.011635,0.009991
11.684999,0.011586,0.009991
11.695000,0.011538,0.009991
11.705000,0.011489,0.009991
11.715000,0.011441,0.009991
11.724999,0.011393,0.009991
11.735000,0.011345,0.009991
11.745000,0.011297,0.009991
11.755000,0.011249,0.009991
11.764999,0.011201,0.009991
11.775000,0.011153,0.009991
11.785000,0.011105,0.009991
11.795000,0.011058,0.009991
11.804999,0.011010,0.009991
11.815000,0.010963,0.009991
11.825000,0.010915,0.009991
11.835000,0.010868,0.009991
11.845000,0.010821,0.009991
11.855000,0.010774,0.009991
11.865000,0.010727,0.009991
11.875000,0.010680,0.009991
11.885000,0.010633,0.009991
11.895000,0.010587,0.009991
11.905000,0.010540,0.009991
11.915000,0.010494,0.009991
11.925000,0.010447,0.009991
11.934999,0.010401,0.009991
11.945000,0.010355,0.009991
11.955000,0.010309,0.009991
11.965000,0.010263,0.009991
11.974999,0.010218,0.009991
11.985000,0.010172,0.009991
11.995000,0.010126,0.009991
12.005000,0.010081,0.010106
12.014999,0.010036,0.010111
12.025000,0.009991,0.010116
12.035000,0.009946,0.010121
12.045000,0.009901,0.010126
12.054999,0.009856,0.010131
12.065000,0.009812,0.010137
12.075000,0.009767,0.010142
12.085000,0.009723,0.010148
12.095000,0.009679,0.010154
12.105000,0.009635,0.010160
12.115000,0.009591,0.010166
12.125000,0.009547,0.010172
12.135000,0.009503,0.010178
12.145000,0.009460,0.010185
12.155000,0.009416,0.010191
12.165000,0.009373,0.010198
12.175000,0.009330,0.010205
12.184999,0.009287,0.010212
12.195000,0.009244,0.010219
12.205000,0.009201,0.010226
12.215000,0.009159,0.010234
12.224999,0.009117,0.010242
12.235000,0.009074,0.010249
12.245000,0.009032,0.010257
12.255000,0.008990,0.010265
12.264999,0.008948,0.010273
12.275000,0.008907,0.010282
12.285000,0.008865,0.010290
12.295000,0.008824,0.010299
12.304999,0.008783,0.010308
12.315000,0.008742,0.010317
12.325000,0.008701,0.010326
12.335000,0.008660,0.010335
12.345000,0.008619,0.010344
12.355000,0.008579,0.010354
12.365000,0.008539,0.010364
12.375000,0.008499,0.010374
12.385000,0.008459,0.010384
12.395000,0.008419,0.010394
12.405000,0.008379,0.010404
12.415000,0.008339,0.010414
12.425000,0.008300,0.010425
12.434999,0.008261,0.010436
12.445000,0.008222,0.010447
12.455000,0.008183,0.010458
12.465000,0.008144,0.010469
12.474999,0.008105,0.010480
12.485000,0.008067,0.010492
12.495000,0.008029,0.010504
12.505000,0.007991,0.010516
12.514999,0.007953,0.010528
12.525000,0.007915,0.010540
12.535000,0.007877,0.010552
12.545000,0.007840,0.010565
12.554999,0.007802,0.010577
12.565000,0.007765,0.010590
12.575000,0.007728,0.010603
12.585000,0.007691,0.010616
12.595000,0.007654,0.010629
12.605000,0.007618,0.010643
12.615000,0.007581,0.010656
12.625000,0.007545,0.010670
12.635000,0.007509,0.010684
12.645000,0.007473,0.010698
12.655000,0.007437,0.010712
12.665000,0.007401,0.010726
12.675000,0.007366,0.010741
12.684999,0.007331,0.010756
12.695000,0.007295,0.010770
12.705000,0.007260,0.010785
12.715000,0.007225,0.010800
12.724999,0.007191,0.010816
12.735000,0.007156,0.010831
12.745000,0.007122,0.010847
12.755000,0.007087,0.010863
12.764999,0.007053,0.010878
12.775000,0.007019,0.010894
12.785000,0.006986,0.010911
12.795000,0.006952,0.010927
12.804999,0.006918,0.010943
12.815000,0.006885,0.010960
12.825000,0.006852,0.010977
12.835000,0.006819,0.010994
12.845000,0.006786,0.011011
12.855000,0.006753,0.011028
12.865000,0.006721,0.011046
12.875000,0.006688,0.011063
12.885000,0.006656,0.011081
12.895000,0.006624,0.011099
12.905000,0.006592,0.011117
12.915000,0.006560,0.011135
12.925000,0.006528,0.011153
12.934999,0.006497,0.011172
12.945000,0.006465,0.011190
12.955000,0.006434,0.011209
12.965000,0.006403,0.011228
12.974999,0.006372,0.011247
12.985000,0.006341,0.011266
12.995000,0.006311,0.011286
13.000000,0.006286,0.011286


==> PaperGraphs/Test3_time20_discharge_a0_single.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000002,0.005438,0.000015
0.498214,0.000498,0.000006,0.012774,0.000082
0.66039,0.00066,0.000013,0.019538,0.000191
0.798316,0.000798,0.00002,0.025573,0.000327
0.921326,0.000921,0.000029,0.031086,0.000483
1.033864,0.001034,0.000037,0.036205,0.000655
1.138486,0.001138,0.000047,0.04101,0.000841
1.236831,0.001237,0.000056,0.04556,0.001038
1.330026,0.00133,0.000066,0.049894,0.001245
1.418891,0.001419,0.000077,0.054044,0.00146
1.504042,0.001504,0.000087,0.058035,0.001684
1.585959,0.001586,0.000098,0.061884,0.001915
1.665025,0.001665,0.000109,0.065609,0.002152
1.74155,0.001742,0.000121,0.06922,0.002396
1.81579,0.001816,0.000132,0.07273,0.002645
1.88796,0.001888,0.000144,0.076147,0.002899
1.958244,0.001958,0.000156,0.079479,0.003158
2.026797,0.002027,0.000168,0.082733,0.003422
2.093754,0.002094,0.00018,0.085915,0.003691
2.159235,0.002159,0.000192,0.089029,0.003963
2.223342,0.002223,0.000205,0.09208,0.004239
2.286168,0.002286,0.000217,0.095073,0.004519
2.347795,0.002348,0.00023,0.09801,0.004803
2.408296,0.002408,0.000243,0.100895,0.00509
2.467736,0.002468,0.000256,0.103732,0.00538
2.526177,0.002526,0.000269,0.106522,0.005674
2.583671,0.002584,0.000282,0.109269,0.00597
2.640268,0.00264,0.000296,0.111974,0.006269
2.696012,0.002696,0.000309,0.114639,0.006571
2.750946,0.002751,0.000323,0.117266,0.006876
2.805107,0.002805,0.000336,0.119858,0.007183
2.85853,0.002859,0.00035,0.122414,0.007493
2.911247,0.002911,0.000364,0.124938,0.007805
2.963289,0.002963,0.000378,0.127431,0.008119
3.014683,0.003015,0.000392,0.129893,0.008436
3.065456,0.003065,0.000406,0.132326,0.008755
3.115632,0.003116,0.00042,0.13473,0.009076
3.165233,0.003165,0.000434,0.137108,0.009399
3.21428,0.003214,0.000448,0.13946,0.009725
3.262794,0.003263,0.000463,0.141786,0.010052
3.310793,0.003311,0.000477,0.144089,0.010381
3.358295,0.003358,0.000492,0.146368,0.010712
3.405317,0.003405,0.000506,0.148624,0.011045
3.451874,0.003452,0.000521,0.150858,0.011379
3.497981,0.003498,0.000535,0.153071,0.011715
3.543652,0.003544,0.00055,0.155264,0.012053
3.5889,0.003589,0.000565,0.157436,0.012393
3.633738,0.003634,0.00058,0.159589,0.012734
3.678179,0.003678,0.000595,0.161723,0.013077
3.722232,0.003722,0.00061,0.163839,0.013422
3.76591,0.003766,0.000625,0.165937,0.013768
3.809223,0.003809,0.00064,0.168018,0.014115
3.85218,0.003852,0.000655,0.170082,0.014464
3.894792,0.003895,0.00067,0.172129,0.014814
3.937066,0.003937,0.000686,0.17416,0.015166
3.979012,0.003979,0.000701,0.176176,0.015519
4.020638,0.004021,0.000716,0.178176,0.015873
4.061951,0.004062,0.000732,0.180162,0.016229
4.10296,0.004103,0.000747,0.182133,0.016586
4.143672,0.004144,0.000763,0.18409,0.016945
4.184093,0.004184,0.000778,0.186033,0.017304
4.224229,0.004224,0.000794,0.187963,0.017665
4.264089,0.004264,0.00081,0.189879,0.018027
4.303678,0.004304,0.000825,0.191782,0.01839
4.343002,0.004343,0.000841,0.193673,0.018755
4.382066,0.004382,0.000857,0.195552,0.01912
4.420877,0.004421,0.000873,0.197418,0.019487
4.459438,0.004459,0.000889,0.199272,0.019855
4.497757,0.004498,0.000905,0.201115,0.020224
4.535837,0.004536,0.000921,0.202946,0.020594
4.573683,0.004574,0.000937,0.204767,0.020965
4.6113,0.004611,0.000953,0.206576,0.021337
4.648694,0.004649,0.000969,0.208374,0.02171
4.685866,0.004686,0.000985,0.210162,0.022084
4.722823,0.004723,0.001001,0.211939,0.022459
4.759568,0.00476,0.001017,0.213707,0.022835
4.796105,0.004796,0.001033,0.215464,0.023212
4.832437,0.004832,0.00105,0.217212,0.02359
4.868569,0.004869,0.001066,0.218949,0.023969
4.904504,0.004905,0.001082,0.220678,0.024349
4.940245,0.00494,0.001099,0.222397,0.02473
4.975797,0.004976,0.001115,0.224107,0.025112
5.011161,0.005011,0.001132,0.225809,0.025495
5.046342,0.005046,0.001148,0.227501,0.025878
5.081343,0.005081,0.001165,0.229184,0.026263
5.116165,0.005116,0.001181,0.230859,0.026648
5.150814,0.005151,0.001198,0.232526,0.027034
5.18529,0.005185,0.001214,0.234185,0.027421
5.219597,0.00522,0.001231,0.235835,0.027809
5.253738,0.005254,0.001248,0.237477,0.028198
5.287715,0.005288,0.001264,0.239112,0.028587
5.32153,0.005322,0.001281,0.240738,0.028977
5.355187,0.005355,0.001298,0.242357,0.029369
5.388687,0.005389,0.001315,0.243969,0.02976
5.422033,0.005422,0.001332,0.245573,0.030153
5.455228,0.005455,0.001348,0.24717,0.030546
5.488273,0.005488,0.001365,0.248759,0.030941
5.521171,0.005521,0.001382,0.250342,0.031335
5.553923,0.005554,0.001399,0.251917,0.031731
5.586533,0.005587,0.001416,0.253486,0.032127
5.619001,0.005619,0.001433,0.255047,0.032525
5.65133,0.005651,0.00145,0.256602,0.032922
5.683522,0.005684,0.001467,0.25815,0.033321
5.715578,0.005716,0.001484,0.259692,0.03372
5.747501,0.005747,0.001501,0.261227,0.03412
5.779292,0.005779,0.001519,0.262756,0.03452
5.810953,0.005811,0.001536,0.264279,0.034922
5.842486,0.005842,0.001553,0.265795,0.035324
5.873892,0.005874,0.00157,0.267305,0.035726
5.905174,0.005905,0.001587,0.26881,0.036129
5.936333,0.005936,0.001605,0.270308,0.036533
5.967369,0.005967,0.001622,0.2718,0.036938
5.998285,0.005998,0.001639,0.273287,0.037343
6.029083,0.006029,0.001657,0.274768,0.037749
6.059763,0.00606,0.001674,0.276243,0.038155
6.090327,0.00609,0.001691,0.277712,0.038562
6.120777,0.006121,0.001709,0.279176,0.03897
6.151114,0.006151,0.001726,0.280635,0.039378
6.18134,0.006181,0.001744,0.282088,0.039787
6.211455,0.006211,0.001761,0.283536,0.040196
6.241461,0.006241,0.001779,0.284978,0.040606
6.271359,0.006271,0.001796,0.286415,0.041017
6.301151,0.006301,0.001814,0.287847,0.041428
6.330838,0.006331,0.001831,0.289274,0.04184
6.36042,0.00636,0.001849,0.290696,0.042252
6.3899,0.00639,0.001867,0.292113,0.042665
6.419277,0.006419,0.001884,0.293525,0.043078
6.448555,0.006449,0.001902,0.294932,0.043492
6.477732,0.006478,0.00192,0.296334,0.043907
6.506812,0.006507,0.001937,0.297731,0.044322
6.535793,0.006536,0.001955,0.299124,0.044738
6.564679,0.006565,0.001973,0.300512,0.045154
6.59347,0.006593,0.001991,0.301895,0.04557
6.622166,0.006622,0.002008,0.303274,0.045987
6.650769,0.006651,0.002026,0.304648,0.046405
6.67928,0.006679,0.002044,0.306017,0.046823
6.7077,0.006708,0.002062,0.307382,0.047242
6.736029,0.006736,0.00208,0.308743,0.047661
6.764269,0.006764,0.002098,0.310099,0.048081
6.79242,0.006792,0.002116,0.311451,0.048501
6.820484,0.00682,0.002133,0.312799,0.048922
6.848461,0.006848,0.002151,0.314142,0.049343
6.876351,0.006876,0.002169,0.315481,0.049764
6.904157,0.006904,0.002187,0.316816,0.050186
6.931879,0.006932,0.002205,0.318147,0.050609
6.959517,0.00696,0.002223,0.319474,0.051032
6.987073,0.006987,0.002241,0.320797,0.051455
7.014547,0.007015,0.002259,0.322116,0.051879
7.04194,0.007042,0.002278,0.32343,0.052304
7.069253,0.007069,0.002296,0.324741,0.052728
7.096487,0.007096,0.002314,0.326048,0.053154
7.123641,0.007124,0.002332,0.327351,0.053579
7.150718,0.007151,0.00235,0.32865,0.054005
7.177718,0.007178,0.002368,0.329946,0.054432
7.204641,0.007205,0.002386,0.331237,0.054859
7.231488,0.007231,0.002405,0.332525,0.055286
7.25826,0.007258,0.002423,0.333809,0.055714
7.284958,0.007285,0.002441,0.335089,0.056142
7.311582,0.007312,0.002459,0.336366,0.056571
7.338132,0.007338,0.002478,0.337639,0.057
7.364611,0.007365,0.002496,0.338908,0.057429
7.391017,0.007391,0.002514,0.340175,0.057859
7.417352,0.007417,0.002533,0.341437,0.05829
7.443617,0.007444,0.002551,0.342696,0.05872
7.469811,0.00747,0.002569,0.343951,0.059151
7.495937,0.007496,0.002588,0.345203,0.059583
7.521993,0.007522,0.002606,0.346451,0.060014
7.547982,0.007548,0.002624,0.347697,0.060446
7.573903,0.007574,0.002643,0.348938,0.060879
7.599756,0.0076,0.002661,0.350177,0.061312
7.625544,0.007626,0.00268,0.351412,0.061745
7.651265,0.007651,0.002698,0.352643,0.062179
7.676921,0.007677,0.002717,0.353871,0.062612
7.702512,0.007703,0.002735,0.355096,0.063047
7.728039,0.007728,0.002754,0.356318,0.063481
7.753503,0.007754,0.002772,0.357536,0.063916
7.778903,0.007779,0.002791,0.358752,0.064351
7.80424,0.007804,0.002809,0.359964,0.064787
7.829515,0.00783,0.002828,0.361172,0.065223
7.854728,0.007855,0.002846,0.362377,0.065659
7.87988,0.00788,0.002865,0.363579,0.066095
7.904972,0.007905,0.002884,0.364778,0.066532
7.930003,0.00793,0.002902,0.365973,0.066968
7.954974,0.007955,0.002921,0.367166,0.067405
7.979887,0.00798,0.002939,0.368356,0.067843
8.00474,0.008005,0.002958,0.369542,0.068281
8.029534,0.00803,0.002977,0.370726,0.068719
8.054272,0.008054,0.002995,0.371907,0.069157
8.078952,0.008079,0.003014,0.373085,0.069596
8.103575,0.008104,0.003033,0.37426,0.070035
8.12814,0.008128,0.003052,0.375433,0.070475
8.15265,0.008153,0.00307,0.376603,0.070915
8.177103,0.008177,0.003089,0.37777,0.071355
8.201501,0.008201,0.003108,0.378935,0.071796
8.225844,0.008226,0.003127,0.380098,0.072237
8.250133,0.00825,0.003145,0.381257,0.072679
8.274367,0.008274,0.003164,0.382415,0.073121
8.298547,0.008299,0.003183,0.38357,0.073563
8.322673,0.008323,0.003202,0.384723,0.074006
8.346746,0.008347,0.003221,0.385873,0.074449
8.370768,0.008371,0.00324,0.387021,0.074893
8.394735,0.008395,0.003259,0.388166,0.075337
8.418652,0.008419,0.003277,0.38931,0.075781
8.442516,0.008443,0.003296,0.390451,0.076226
8.46633,0.008466,0.003315,0.39159,0.076671
8.490092,0.00849,0.003334,0.392726,0.077117
8.513803,0.008514,0.003353,0.393861,0.077563
8.537465,0.008537,0.003372,0.394993,0.07801
8.561077,0.008561,0.003391,0.396124,0.078457
8.58464,0.008585,0.00341,0.397252,0.078905
8.608152,0.008608,0.003429,0.398378,0.079353
8.631616,0.008632,0.003448,0.399502,0.079801
8.655031,0.008655,0.003467,0.400625,0.08025
8.678398,0.008678,0.003486,0.401745,0.080699
8.701716,0.008702,0.003506,0.402863,0.081149
8.724987,0.008725,0.003525,0.403979,0.081599
8.748211,0.008748,0.003544,0.405093,0.08205
8.771387,0.008771,0.003563,0.406205,0.082501
8.794517,0.008795,0.003582,0.407315,0.082953
8.817599,0.008818,0.003601,0.408423,0.083405
8.840636,0.008841,0.00362,0.40953,0.083857
8.863627,0.008864,0.00364,0.410634,0.08431
8.886573,0.008887,0.003659,0.411737,0.084764
8.909472,0.008909,0.003678,0.412838,0.085217
8.932327,0.008932,0.003697,0.413936,0.085672
8.955137,0.008955,0.003717,0.415033,0.086126
8.977902,0.008978,0.003736,0.416128,0.086581
9.000624,0.009001,0.003755,0.417222,0.087037
9.0233,0.009023,0.003775,0.418313,0.087493
9.045934,0.009046,0.003794,0.419402,0.087949
9.068523,0.009069,0.003813,0.42049,0.088406
9.091069,0.009091,0.003833,0.421575,0.088863
9.113573,0.009114,0.003852,0.422659,0.08932
9.136034,0.009136,0.003871,0.423741,0.089778
9.158452,0.009158,0.003891,0.424822,0.090237
9.180828,0.009181,0.00391,0.425901,0.090696
9.203162,0.009203,0.00393,0.426977,0.091155
9.225454,0.009225,0.003949,0.428052,0.091614
9.247705,0.009248,0.003968,0.429125,0.092074
9.269916,0.00927,0.003988,0.430197,0.092535
9.292084,0.009292,0.004007,0.431266,0.092995
9.314212,0.009314,0.004027,0.432334,0.093456
9.3363,0.009336,0.004046,0.4334,0.093918
9.358347,0.009358,0.004066,0.434464,0.094379
9.380354,0.00938,0.004085,0.435526,0.094841
9.402321,0.009402,0.004105,0.436586,0.095304
9.424249,0.009424,0.004124,0.437645,0.095767
9.446137,0.009446,0.004144,0.438702,0.09623
9.467986,0.009468,0.004164,0.439757,0.096693
9.489797,0.00949,0.004183,0.44081,0.097157
9.511569,0.009512,0.004203,0.441862,0.097621
9.533301,0.009533,0.004222,0.442912,0.098085
9.554996,0.009555,0.004242,0.44396,0.09855
9.576652,0.009577,0.004262,0.445007,0.099015
9.598271,0.009598,0.004281,0.446051,0.099481
9.619853,0.00962,0.004301,0.447094,0.099947
9.641397,0.009641,0.004321,0.448135,0.100413
9.662904,0.009663,0.00434,0.449175,0.100879
9.684373,0.009684,0.00436,0.450213,0.101346
9.705806,0.009706,0.00438,0.451249,0.101813
9.727202,0.009727,0.004399,0.452283,0.10228
9.748562,0.009749,0.004419,0.453316,0.102748
9.769885,0.00977,0.004439,0.454347,0.103216
9.791172,0.009791,0.004459,0.455376,0.103684
9.812424,0.009812,0.004478,0.456404,0.104152
9.83364,0.009834,0.004498,0.45743,0.104621
9.85482,0.009855,0.004518,0.458454,0.10509
9.875966,0.009876,0.004538,0.459477,0.10556
9.897076,0.009897,0.004558,0.460498,0.106029
9.918151,0.009918,0.004577,0.461517,0.106499
9.939192,0.009939,0.004597,0.462535,0.106969
9.960198,0.00996,0.004617,0.463552,0.10744
9.981171,0.009981,0.004637,0.464566,0.107911
10.002109,0.010002,0.004657,0.465579,0.108382
10.023012,0.010023,0.004677,0.46659,0.108853
10.043881,0.010044,0.004697,0.4676,0.109325
10.064717,0.010065,0.004716,0.468607,0.109796
10.08552,0.010086,0.004736,0.469614,0.110268
10.106289,0.010106,0.004756,0.470619,0.110741
10.127025,0.010127,0.004776,0.471622,0.111214
10.147728,0.010148,0.004796,0.472624,0.111687
10.168398,0.010168,0.004816,0.473624,0.11216
10.189035,0.010189,0.004836,0.474623,0.112633
10.209641,0.01021,0.004856,0.47562,0.113107
10.230213,0.01023,0.004876,0.476615,0.113581
10.250753,0.010251,0.004896,0.477609,0.114055
10.271262,0.010271,0.004916,0.478602,0.11453
10.291739,0.010292,0.004936,0.479593,0.115004
10.312184,0.010312,0.004956,0.480582,0.11548
10.332599,0.010333,0.004976,0.48157,0.115955
10.352981,0.010353,0.004996,0.482557,0.116431
10.373332,0.010373,0.005016,0.483542,0.116906
10.393653,0.010394,0.005036,0.484525,0.117382
10.413941,0.010414,0.005056,0.485507,0.117858
10.434199,0.010434,0.005076,0.486487,0.118335
10.454427,0.010454,0.005096,0.487466,0.118811
10.474624,0.010475,0.005116,0.488443,0.119288
10.49479,0.010495,0.005136,0.489419,0.119766
10.514927,0.010515,0.005156,0.490394,0.120243
10.535034,0.010535,0.005177,0.491367,0.120721
10.555111,0.010555,0.005197,0.492339,0.121199
10.575158,0.010575,0.005217,0.493309,0.121677
10.595176,0.010595,0.005237,0.494278,0.122155
10.615164,0.010615,0.005257,0.495245,0.122634
10.635122,0.010635,0.005277,0.496211,0.123113
10.655052,0.010655,0.005297,0.497176,0.123592
10.674953,0.010675,0.005318,0.498139,0.124071
10.694824,0.010695,0.005338,0.499101,0.124551
10.714667,0.010715,0.005358,0.500062,0.125031
10.734482,0.010734,0.005378,0.50102,0.125511
10.754268,0.010754,0.005398,0.501978,0.125991
10.774025,0.010774,0.005419,0.502934,0.126472
10.793754,0.010794,0.005439,0.503889,0.126952
10.813455,0.010813,0.005459,0.504843,0.127433
10.833128,0.010833,0.005479,0.505795,0.127914
10.852773,0.010853,0.0055,0.506746,0.128396
10.87239,0.010872,0.00552,0.507695,0.128877
10.891979,0.010892,0.00554,0.508643,0.129359
10.911542,0.010912,0.00556,0.50959,0.129841
10.931076,0.010931,0.005581,0.510536,0.130323
10.950583,0.010951,0.005601,0.51148,0.130806
10.970064,0.01097,0.005621,0.512423,0.131289
10.989518,0.01099,0.005642,0.513364,0.131771
11.008945,0.011009,0.005662,0.514304,0.132255
11.028346,0.011028,0.005682,0.515243,0.132738
11.04772,0.011048,0.005703,0.516181,0.133221
11.067067,0.011067,0.005723,0.517117,0.133705
11.086388,0.011086,0.005743,0.518052,0.134189
11.105681,0.011106,0.005764,0.518986,0.134673
11.124949,0.011125,0.005784,0.519919,0.135158
11.144191,0.011144,0.005804,0.52085,0.135642
11.163406,0.011163,0.005825,0.52178,0.136127
11.182596,0.011183,0.005845,0.522708,0.136612
11.20176,0.011202,0.005866,0.523636,0.137097
11.220899,0.011221,0.005886,0.524562,0.137583
11.240011,0.01124,0.005906,0.525487,0.138068
11.259099,0.011259,0.005927,0.52641,0.138554
11.278161,0.011278,0.005947,0.527333,0.13904
11.297197,0.011297,0.005968,0.528254,0.139526
11.316209,0.011316,0.005988,0.529174,0.140013
11.335196,0.011335,0.006009,0.530093,0.140499
11.354157,0.011354,0.006029,0.53101,0.140986
11.373095,0.011373,0.00605,0.531926,0.141473
11.392007,0.011392,0.00607,0.532841,0.14196
11.410894,0.011411,0.006091,0.533755,0.142447
11.429758,0.01143,0.006111,0.534667,0.142935
11.448597,0.011449,0.006132,0.535579,0.143422
11.467412,0.011467,0.006152,0.536489,0.14391
11.486203,0.011486,0.006173,0.537398,0.144398
11.50497,0.011505,0.006193,0.538306,0.144887
11.523712,0.011524,0.006214,0.539213,0.145375
11.542431,0.011542,0.006234,0.540118,0.145864
11.561126,0.011561,0.006255,0.541023,0.146353
11.579797,0.01158,0.006275,0.541926,0.146842
11.598445,0.011598,0.006296,0.542828,0.147331
11.617068,0.011617,0.006317,0.543729,0.14782
11.635669,0.011636,0.006337,0.544628,0.14831
11.654246,0.011654,0.006358,0.545527,0.1488
11.672801,0.011673,0.006378,0.546425,0.14929
11.691333,0.011691,0.006399,0.547321,0.14978
11.709842,0.01171,0.00642,0.548217,0.150271
11.728328,0.011728,0.00644,0.549111,0.150761
11.746791,0.011747,0.006461,0.550004,0.151252
11.765231,0.011765,0.006481,0.550896,0.151743
11.783648,0.011784,0.006502,0.551787,0.152234
11.802043,0.011802,0.006523,0.552676,0.152726
11.820415,0.01182,0.006543,0.553565,0.153217
11.838763,0.011839,0.006564,0.554453,0.153709
11.857091,0.011857,0.006585,0.555339,0.154201
11.875396,0.011875,0.006605,0.556224,0.154693
11.893679,0.011894,0.006626,0.557108,0.155185
11.91194,0.011912,0.006647,0.557991,0.155677
11.930178,0.01193,0.006667,0.558873,0.156169
11.948395,0.011948,0.006688,0.559754,0.156662
11.96659,0.011967,0.006709,0.560634,0.157155
11.984763,0.011985,0.00673,0.561512,0.157648
12.002915,0.012003,0.00675,0.56239,0.158141
12.021046,0.012021,0.006771,0.563267,0.158635
12.039154,0.012039,0.006792,0.564142,0.159128
12.057241,0.012057,0.006813,0.565016,0.159622
12.075308,0.012075,0.006833,0.56589,0.160116
12.093352,0.012093,0.006854,0.566762,0.16061
12.111376,0.012111,0.006875,0.567634,0.161104
12.129378,0.012129,0.006896,0.568504,0.161598
12.14736,0.012147,0.006916,0.569373,0.162093
12.16532,0.012165,0.006937,0.570241,0.162588
12.18326,0.012183,0.006958,0.571109,0.163083
12.201179,0.012201,0.006979,0.571975,0.163578
12.219077,0.012219,0.007,0.57284,0.164073
12.236955,0.012237,0.00702,0.573705,0.164568
12.254812,0.012255,0.007041,0.574568,0.165064
12.272649,0.012273,0.007062,0.57543,0.16556
12.290465,0.01229,0.007083,0.576291,0.166056
12.308262,0.012308,0.007104,0.577151,0.166552
12.326037,0.012326,0.007125,0.57801,0.167048
12.343793,0.012344,0.007145,0.578868,0.167544
12.361528,0.012362,0.007166,0.579725,0.168041
12.379244,0.012379,0.007187,0.580582,0.168537
12.396939,0.012397,0.007208,0.581436,0.169034
12.414616,0.012415,0.007229,0.58229,0.169531
12.432271,0.012432,0.00725,0.583144,0.170028
12.449907,0.01245,0.007271,0.583996,0.170526
12.467525,0.012468,0.007292,0.584848,0.171023
12.485121,0.012485,0.007312,0.585698,0.171521
12.502698,0.012503,0.007333,0.586547,0.172019
12.520256,0.01252,0.007354,0.587395,0.172517
12.537795,0.012538,0.007375,0.588243,0.173015
12.555315,0.012555,0.007396,0.589089,0.173513
12.572816,0.012573,0.007417,0.589935,0.174012
12.590298,0.01259,0.007438,0.590779,0.17451
12.60776,0.012608,0.007459,0.591622,0.175009
12.625204,0.012625,0.00748,0.592465,0.175508
12.642629,0.012643,0.007501,0.593307,0.176006
12.660034,0.01266,0.007522,0.594147,0.176505
12.677421,0.012677,0.007543,0.594987,0.177005
12.694788,0.012695,0.007564,0.595826,0.177504
12.712136,0.012712,0.007585,0.596664,0.178004
12.729465,0.012729,0.007606,0.597501,0.178504
12.746778,0.012747,0.007627,0.598337,0.179004
12.764071,0.012764,0.007648,0.599173,0.179504
12.781344,0.012781,0.007669,0.600007,0.180004
12.7986,0.012799,0.00769,0.60084,0.180504
12.815838,0.012816,0.007711,0.601673,0.181005
12.833057,0.012833,0.007732,0.602504,0.181506
12.850259,0.01285,0.007753,0.603335,0.182007
12.867441,0.012867,0.007774,0.604165,0.182508
12.884606,0.012885,0.007795,0.604994,0.183009
12.901753,0.012902,0.007816,0.605822,0.18351
12.918882,0.012919,0.007837,0.60665,0.184012
12.935993,0.012936,0.007858,0.607476,0.184513
12.953086,0.012953,0.007879,0.608301,0.185015
12.970161,0.01297,0.0079,0.609125,0.185517
12.987219,0.012987,0.007922,0.609949,0.186019
13.004259,0.013004,0.007943,0.610771,0.186521
13.021281,0.013021,0.007964,0.611593,0.187023
13.038286,0.013038,0.007985,0.612414,0.187526
13.055274,0.013055,0.008006,0.613234,0.188028
13.072244,0.013072,0.008027,0.614054,0.188531
13.089196,0.013089,0.008048,0.614872,0.189034
13.106132,0.013106,0.008069,0.61569,0.189537
13.12305,0.013123,0.00809,0.616506,0.19004
13.139951,0.01314,0.008112,0.617322,0.190543
13.156835,0.013157,0.008133,0.618136,0.191046
13.173701,0.013174,0.008154,0.618951,0.19155
13.190551,0.013191,0.008175,0.619763,0.192053
13.207383,0.013207,0.008196,0.620576,0.192557
13.224198,0.013224,0.008217,0.621387,0.193061
13.240997,0.013241,0.008239,0.622198,0.193565
13.257779,0.013258,0.00826,0.623007,0.194069
13.274545,0.013275,0.008281,0.623816,0.194573
13.291293,0.013291,0.008302,0.624625,0.195078
13.308024,0.013308,0.008323,0.625432,0.195582
13.324739,0.013325,0.008344,0.626238,0.196087
13.341438,0.013341,0.008366,0.627044,0.196592
13.35812,0.013358,0.008387,0.627848,0.197097
13.374785,0.013375,0.008408,0.628652,0.197602
13.391435,0.013391,0.008429,0.629455,0.198107
13.408068,0.013408,0.008451,0.630258,0.198613
13.424685,0.013425,0.008472,0.631059,0.199118
13.441284,0.013441,0.008493,0.63186,0.199623
13.457869,0.013458,0.008514,0.63266,0.200129
13.474437,0.013474,0.008535,0.633459,0.200635
13.490989,0.013491,0.008557,0.634257,0.201141
13.507524,0.013508,0.008578,0.635054,0.201647
13.524044,0.013524,0.008599,0.63585,0.202153
13.540548,0.013541,0.008621,0.636646,0.202659
13.557036,0.013557,0.008642,0.637441,0.203165
13.573508,0.013573,0.008663,0.638236,0.203672
13.589965,0.01359,0.008684,0.639029,0.204179
13.606406,0.013606,0.008706,0.639822,0.204686
13.62283,0.013623,0.008727,0.640614,0.205193
13.639239,0.013639,0.008748,0.641406,0.205701
13.655633,0.013656,0.00877,0.642196,0.206208
13.672011,0.013672,0.008791,0.642985,0.206715
13.688375,0.013688,0.008812,0.643775,0.207223
13.704722,0.013705,0.008834,0.644563,0.207731
13.721055,0.013721,0.008855,0.645351,0.208239
13.73737,0.013737,0.008876,0.646138,0.208747
13.753671,0.013754,0.008898,0.646923,0.209255
13.769956,0.01377,0.008919,0.647709,0.209763
13.786225,0.013786,0.00894,0.648493,0.210271
13.80248,0.013802,0.008962,0.649276,0.21078
13.818721,0.013819,0.008983,0.650059,0.211288
13.834947,0.013835,0.009004,0.650841,0.211797
13.851157,0.013851,0.009026,0.651622,0.212306
13.867352,0.013867,0.009047,0.652402,0.212814
13.883533,0.013884,0.009068,0.653182,0.213324
13.899697,0.0139,0.00909,0.653961,0.213833
13.915847,0.013916,0.009111,0.654739,0.214342
13.931983,0.013932,0.009133,0.655517,0.214851
13.948104,0.013948,0.009154,0.656293,0.21536
13.96421,0.013964,0.009175,0.657069,0.21587
13.980301,0.01398,0.009197,0.657844,0.216379
13.996378,0.013996,0.009218,0.658619,0.216889
14.01244,0.014012,0.00924,0.659392,0.217399
14.028487,0.014028,0.009261,0.660165,0.217909
14.04452,0.014044,0.009283,0.660937,0.218419
14.060538,0.014061,0.009304,0.661709,0.218929
14.076543,0.014077,0.009325,0.66248,0.21944
14.092532,0.014093,0.009347,0.66325,0.21995
14.108507,0.014108,0.009368,0.664019,0.220461
14.124468,0.014124,0.00939,0.664787,0.220971
14.140414,0.01414,0.009411,0.665555,0.221482
14.156346,0.014156,0.009433,0.666323,0.221993
14.172265,0.014172,0.009454,0.66709,0.222504
14.188169,0.014188,0.009476,0.667855,0.223015
14.204059,0.014204,0.009497,0.668621,0.223527
14.219934,0.01422,0.009519,0.669385,0.224038
14.235796,0.014236,0.00954,0.670148,0.224549
14.251644,0.014252,0.009562,0.670911,0.225061
14.267478,0.014267,0.009583,0.671674,0.225573
14.283298,0.014283,0.009605,0.672435,0.226085
14.299104,0.014299,0.009626,0.673196,0.226597
14.314896,0.014315,0.009648,0.673957,0.227109
14.330674,0.014331,0.009669,0.674717,0.227622
14.346438,0.014346,0.009691,0.675476,0.228134
14.362189,0.014362,0.009712,0.676235,0.228647
14.377927,0.014378,0.009734,0.676992,0.229159
14.39365,0.014394,0.009755,0.677749,0.229672
14.40936,0.014409,0.009777,0.678505,0.230185
14.425056,0.014425,0.009798,0.679261,0.230698
14.44074,0.014441,0.00982,0.680016,0.231211
14.456409,0.014456,0.009841,0.68077,0.231724
14.472064,0.014472,0.009863,0.681524,0.232237
14.487706,0.014488,0.009885,0.682276,0.232751
14.503335,0.014503,0.009906,0.683029,0.233264
14.51895,0.014519,0.009928,0.68378,0.233778
14.534553,0.014535,0.009949,0.684531,0.234291
14.550141,0.01455,0.009971,0.685281,0.234805
14.565717,0.014566,0.009993,0.686031,0.235319
14.58128,0.014581,0.010014,0.686779,0.235833
14.596829,0.014597,0.010036,0.687527,0.236347
14.612366,0.014612,0.010057,0.688275,0.236861
14.627889,0.014628,0.010079,0.689021,0.237375
14.643399,0.014643,0.010101,0.689768,0.23789
14.658896,0.014659,0.010122,0.690513,0.238404
14.67438,0.014674,0.010144,0.691258,0.238919
14.689852,0.01469,0.010165,0.692003,0.239434
14.70531,0.014705,0.010187,0.692746,0.239949
14.720756,0.014721,0.010209,0.693489,0.240464
14.736188,0.014736,0.01023,0.694231,0.240979
14.751608,0.014752,0.010252,0.694973,0.241494
14.767015,0.014767,0.010274,0.695714,0.242009
14.782409,0.014782,0.010295,0.696455,0.242524
14.797791,0.014798,0.010317,0.697194,0.24304
14.813159,0.014813,0.010339,0.697933,0.243555
14.828515,0.014829,0.01036,0.698671,0.244071
14.843859,0.014844,0.010382,0.699409,0.244586
14.859189,0.014859,0.010404,0.700146,0.245102
14.874508,0.014875,0.010425,0.700883,0.245618
14.889813,0.01489,0.010447,0.701619,0.246134
14.905107,0.014905,0.010469,0.702354,0.246651
14.920387,0.01492,0.01049,0.703089,0.247167
14.935656,0.014936,0.010512,0.703823,0.247683
14.950912,0.014951,0.010534,0.704556,0.2482
14.966155,0.014966,0.010555,0.705289,0.248716
14.981386,0.014981,0.010577,0.706021,0.249233
14.996606,0.014997,0.010599,0.706753,0.24975
15.011812,0.015012,0.010621,0.707484,0.250267
15.027007,0.015027,0.010642,0.708214,0.250784
15.04219,0.015042,0.010664,0.708944,0.251301
15.05736,0.015057,0.010686,0.709673,0.251818
15.072518,0.015072,0.010708,0.710402,0.252335
15.087664,0.015088,0.010729,0.711129,0.252852
15.102798,0.015103,0.010751,0.711857,0.25337
15.11792,0.015118,0.010773,0.712583,0.253888
15.133029,0.015133,0.010795,0.71331,0.254405
15.148127,0.015148,0.010816,0.714035,0.254923
15.163213,0.015163,0.010838,0.714759,0.25544
15.178288,0.015178,0.01086,0.715483,0.255958
15.193349,0.015193,0.010882,0.716207,0.256476
15.208399,0.015208,0.010903,0.71693,0.256995
15.223437,0.015223,0.010925,0.717653,0.257513
15.238464,0.015238,0.010947,0.718375,0.258031
15.25348,0.015253,0.010969,0.719096,0.25855
15.268482,0.015268,0.01099,0.719817,0.259068
15.283473,0.015283,0.011012,0.720537,0.259587
15.298452,0.015298,0.011034,0.721256,0.260105
15.31342,0.015313,0.011056,0.721975,0.260624
15.328377,0.015328,0.011078,0.722694,0.261143
15.343322,0.015343,0.0111,0.723412,0.261662
15.358255,0.015358,0.011121,0.724129,0.262182
15.373178,0.015373,0.011143,0.724845,0.2627
15.388088,0.015388,0.011165,0.725561,0.26322
15.402987,0.015403,0.011187,0.726277,0.263739
15.417875,0.015418,0.011209,0.726992,0.264258
15.432752,0.015433,0.01123,0.727706,0.264778
15.447617,0.015448,0.011252,0.72842,0.265298
15.46247,0.015462,0.011274,0.729133,0.265817
15.477312,0.015477,0.011296,0.729845,0.266337
15.492143,0.015492,0.011318,0.730557,0.266857
15.506962,0.015507,0.01134,0.731269,0.267377
15.52177,0.015522,0.011362,0.731979,0.267897
15.536566,0.015537,0.011383,0.732689,0.268417
15.551351,0.015551,0.011405,0.733399,0.268937
15.566125,0.015566,0.011427,0.734108,0.269457
15.580889,0.015581,0.011449,0.734816,0.269978
15.595641,0.015596,0.011471,0.735525,0.270498
15.610382,0.01561,0.011493,0.736232,0.271019
15.625112,0.015625,0.011515,0.736939,0.27154
15.63983,0.01564,0.011537,0.737646,0.272061
15.654538,0.015655,0.011559,0.738352,0.272582
15.669235,0.015669,0.01158,0.739057,0.273102
15.683921,0.015684,0.011602,0.739761,0.273623
15.698595,0.015699,0.011624,0.740466,0.274145
15.71326,0.015713,0.011646,0.741169,0.274666
15.727913,0.015728,0.011668,0.741873,0.275188
15.742555,0.015743,0.01169,0.742575,0.275709
15.757186,0.015757,0.011712,0.743277,0.276231
15.771807,0.015772,0.011734,0.743979,0.276752
15.786416,0.015786,0.011756,0.74468,0.277274
15.801016,0.015801,0.011778,0.745381,0.277797
15.815604,0.015816,0.0118,0.746081,0.278319
15.830181,0.01583,0.011822,0.746781,0.278841
15.844748,0.015845,0.011844,0.747479,0.279363
15.859304,0.015859,0.011866,0.748178,0.279885
15.87385,0.015874,0.011888,0.748875,0.280407
15.888385,0.015888,0.011909,0.749572,0.280929
15.902909,0.015903,0.011931,0.750269,0.281451
15.917423,0.015917,0.011953,0.750965,0.281974
15.931927,0.015932,0.011975,0.75166,0.282496
15.94642,0.015946,0.011997,0.752355,0.283019
15.960902,0.015961,0.012019,0.753049,0.283542
15.975374,0.015975,0.012041,0.753743,0.284064
15.989836,0.01599,0.012063,0.754437,0.284587
16.004288,0.016004,0.012085,0.755129,0.28511
16.018728,0.016019,0.012107,0.755822,0.285633
16.033159,0.016033,0.012129,0.756513,0.286156
16.047579,0.016048,0.012151,0.757205,0.28668
16.061989,0.016062,0.012173,0.757896,0.287203
16.076387,0.016076,0.012195,0.758585,0.287726
16.090776,0.016091,0.012217,0.759275,0.288249
16.105156,0.016105,0.012239,0.759964,0.288773
16.119524,0.016119,0.012261,0.760653,0.289296
16.133883,0.016134,0.012283,0.761341,0.28982
16.148232,0.016148,0.012305,0.762029,0.290344
16.162569,0.016163,0.012327,0.762717,0.290868
16.176897,0.016177,0.012349,0.763403,0.291392
16.191216,0.016191,0.012372,0.76409,0.291916
16.205523,0.016205,0.012394,0.764775,0.292441
16.21982,0.01622,0.012416,0.76546,0.292965
16.234108,0.016234,0.012438,0.766145,0.293489
16.248384,0.016248,0.01246,0.766829,0.294014
16.262653,0.016263,0.012482,0.767513,0.294538
16.276911,0.016277,0.012504,0.768196,0.295063
16.291159,0.016291,0.012526,0.768879,0.295587
16.305397,0.016305,0.012548,0.769561,0.296112
16.319624,0.01632,0.01257,0.770242,0.296637
16.333843,0.016334,0.012592,0.770924,0.297162
16.348051,0.016348,0.012614,0.771604,0.297686
16.362249,0.016362,0.012636,0.772284,0.298211
16.376438,0.016376,0.012658,0.772964,0.298736
16.390617,0.016391,0.01268,0.773642,0.299261
16.404787,0.016405,0.012703,0.774321,0.299787
16.418945,0.016419,0.012725,0.774999,0.300312
16.433096,0.016433,0.012747,0.775677,0.300837
16.447235,0.016447,0.012769,0.776355,0.301363
16.461365,0.016461,0.012791,0.777032,0.301889
16.475485,0.016475,0.012813,0.777708,0.302415
16.489595,0.01649,0.012835,0.778384,0.302941
16.503696,0.016504,0.012857,0.779059,0.303466
16.517788,0.016518,0.012879,0.779734,0.303992
16.53187,0.016532,0.012902,0.780408,0.304518
16.545942,0.016546,0.012924,0.781081,0.305044
16.560005,0.01656,0.012946,0.781754,0.30557
16.574059,0.016574,0.012968,0.782427,0.306096
16.588102,0.016588,0.01299,0.783099,0.306622
16.602137,0.016602,0.013012,0.783771,0.307148
16.616161,0.016616,0.013034,0.784441,0.307674
16.630177,0.01663,0.013057,0.785112,0.308201
16.644182,0.016644,0.013079,0.785783,0.308727
16.65818,0.016658,0.013101,0.786453,0.309254
16.672167,0.016672,0.013123,0.787122,0.309781
16.686146,0.016686,0.013145,0.787791,0.310307
16.700113,0.0167,0.013167,0.788459,0.310834
16.714073,0.016714,0.01319,0.789127,0.311361
16.728024,0.016728,0.013212,0.789795,0.311888
16.741964,0.016742,0.013234,0.790462,0.312415
16.755896,0.016756,0.013256,0.791128,0.312942
16.769817,0.01677,0.013278,0.791795,0.313469
16.783731,0.016784,0.0133,0.792461,0.313997
16.797634,0.016798,0.013323,0.793126,0.314524
16.811529,0.016812,0.013345,0.79379,0.315052
16.825415,0.016825,0.013367,0.794455,0.315579
16.839291,0.016839,0.013389,0.795119,0.316107
16.853159,0.016853,0.013411,0.795781,0.316634
16.867016,0.016867,0.013434,0.796444,0.317162
16.880865,0.016881,0.013456,0.797107,0.31769
16.894705,0.016895,0.013478,0.797769,0.318218
16.908535,0.016909,0.0135,0.798431,0.318746
16.922358,0.016922,0.013523,0.799091,0.319274
16.936171,0.016936,0.013545,0.799752,0.319801
16.949974,0.01695,0.013567,0.800412,0.32033
16.96377,0.016964,0.013589,0.801072,0.320858
16.977554,0.016978,0.013611,0.801731,0.321386
16.991331,0.016991,0.013634,0.80239,0.321915
17.0051,0.017005,0.013656,0.803049,0.322444
17.018858,0.017019,0.013678,0.803706,0.322972
17.032608,0.017033,0.0137,0.804364,0.323501
17.04635,0.017046,0.013723,0.805021,0.32403
17.060083,0.01706,0.013745,0.805678,0.324559
17.073807,0.017074,0.013767,0.806335,0.325088
17.087523,0.017088,0.013789,0.806991,0.325617
17.101229,0.017101,0.013812,0.807646,0.326146
17.114925,0.017115,0.013834,0.808301,0.326675
17.128614,0.017129,0.013856,0.808955,0.327204
17.142296,0.017142,0.013879,0.809609,0.327733
17.155966,0.017156,0.013901,0.810262,0.328262
17.169628,0.01717,0.013923,0.810915,0.328791
17.183283,0.017183,0.013945,0.811566,0.32932
17.196928,0.017197,0.013968,0.812217,0.329849
17.210564,0.01721,0.01399,0.812867,0.330376
17.224192,0.017224,0.014012,0.813516,0.330904
17.237812,0.017237,0.014034,0.814164,0.331431
17.251423,0.017251,0.014056,0.81481,0.331957
17.265024,0.017264,0.014078,0.815454,0.332482
17.278618,0.017277,0.0141,0.816094,0.333005
17.292204,0.01729,0.014122,0.816732,0.333525
17.30578,0.017303,0.014143,0.817365,0.334043
17.319347,0.017316,0.014165,0.817994,0.334557
17.332907,0.017329,0.014186,0.818616,0.335066
17.346458,0.017341,0.014206,0.819231,0.335569
17.360003,0.017353,0.014226,0.819838,0.336067
17.373535,0.017364,0.014246,0.820436,0.336558
17.38706,0.017375,0.014266,0.821023,0.33704
17.400578,0.017386,0.014284,0.821599,0.337512
17.414087,0.017396,0.014302,0.822162,0.337975
17.427589,0.017405,0.01432,0.822711,0.338426
17.44108,0.017414,0.014336,0.823244,0.338866
17.454563,0.017422,0.014352,0.823763,0.339293
17.468039,0.01743,0.014367,0.824265,0.339706
17.481506,0.017437,0.014381,0.824749,0.340106
17.494967,0.017443,0.014394,0.825217,0.340491
17.508419,0.017448,0.014406,0.825666,0.340862
17.52186,0.017453,0.014418,0.826096,0.341218
17.535294,0.017457,0.014428,0.826511,0.34156
17.548719,0.01746,0.014438,0.826907,0.341888
17.562138,0.017462,0.014446,0.827287,0.342202
17.575548,0.017464,0.014454,0.827651,0.342503
17.588951,0.017465,0.014461,0.827998,0.34279
17.602345,0.017465,0.014467,0.82833,0.343066
17.615728,0.017465,0.014473,0.828649,0.343329
17.629105,0.017465,0.014477,0.828955,0.343583
17.642473,0.017463,0.014482,0.829247,0.343825
17.655834,0.017462,0.014485,0.829528,0.344058
17.669188,0.01746,0.014488,0.829799,0.344283
17.682533,0.017457,0.014491,0.830059,0.344499
17.695871,0.017454,0.014493,0.83031,0.344707
17.709202,0.017451,0.014494,0.830553,0.344909
17.722521,0.017448,0.014495,0.830789,0.345105
17.735832,0.017444,0.014496,0.831016,0.345294
17.749136,0.01744,0.014496,0.831237,0.345478
17.762432,0.017435,0.014497,0.831452,0.345656
17.775721,0.017431,0.014496,0.831661,0.34583
17.789001,0.017426,0.014496,0.831865,0.346
17.802275,0.017421,0.014495,0.832066,0.346167
17.81554,0.017416,0.014495,0.832263,0.346331
17.828798,0.017411,0.014494,0.832455,0.346491
17.842049,0.017405,0.014492,0.832644,0.346648
17.855291,0.0174,0.014491,0.83283,0.346803
17.868526,0.017394,0.01449,0.833013,0.346955
17.881754,0.017389,0.014488,0.833193,0.347105
17.894972,0.017383,0.014487,0.833372,0.347254
17.90818,0.017377,0.014485,0.833548,0.347401
17.921381,0.017371,0.014483,0.833723,0.347547
17.934574,0.017365,0.014481,0.833896,0.347691
17.94776,0.01736,0.014479,0.834068,0.347834
17.960938,0.017353,0.014477,0.834238,0.347976
17.974108,0.017347,0.014475,0.834406,0.348117
17.98727,0.017341,0.014473,0.834574,0.348257
18.000425,0.017335,0.01447,0.834741,0.348396
18.013573,0.017329,0.014468,0.834906,0.348534
18.026712,0.017323,0.014466,0.835072,0.348673
18.039845,0.017317,0.014464,0.835237,0.34881
18.052969,0.017311,0.014461,0.8354,0.348947
18.066086,0.017304,0.014459,0.835563,0.349082
18.079195,0.017298,0.014457,0.835725,0.349218
18.092297,0.017292,0.014454,0.835886,0.349353
18.105391,0.017286,0.014452,0.836047,0.349487
18.118477,0.01728,0.014449,0.836208,0.349622
18.131556,0.017273,0.014447,0.836369,0.349756
18.144627,0.017267,0.014444,0.836528,0.34989
18.15769,0.017261,0.014442,0.836687,0.350022
18.170746,0.017255,0.014439,0.836846,0.350156
18.183794,0.017248,0.014437,0.837005,0.350289
18.196835,0.017242,0.014434,0.837164,0.350422
18.209867,0.017236,0.014432,0.837322,0.350554
18.222895,0.01723,0.014429,0.83748,0.350686
18.235916,0.017223,0.014427,0.837638,0.350818
18.24893,0.017217,0.014424,0.837795,0.35095
18.261936,0.017211,0.014422,0.837952,0.351082
18.274935,0.017205,0.014419,0.838109,0.351213
18.287926,0.017198,0.014417,0.838266,0.351345
18.300909,0.017192,0.014414,0.838422,0.351476
18.313885,0.017186,0.014412,0.838578,0.351606
18.326853,0.01718,0.014409,0.838733,0.351737
18.339813,0.017174,0.014407,0.838889,0.351867
18.352766,0.017167,0.014404,0.839044,0.351997
18.365711,0.017161,0.014402,0.839199,0.352127
18.378649,0.017155,0.014399,0.839354,0.352257
18.391579,0.017149,0.014397,0.839508,0.352387
18.404503,0.017143,0.014394,0.839663,0.352517
18.417421,0.017137,0.014392,0.839818,0.352647
18.430332,0.01713,0.014389,0.839972,0.352777
18.443235,0.017124,0.014386,0.840126,0.352906
18.456131,0.017118,0.014384,0.84028,0.353035
18.469019,0.017112,0.014381,0.840434,0.353164
18.481899,0.017106,0.014379,0.840588,0.353294
18.494772,0.0171,0.014376,0.840741,0.353423
18.507637,0.017094,0.014374,0.840895,0.353552
18.520496,0.017087,0.014371,0.841047,0.35368
18.53335,0.017081,0.014369,0.8412,0.353809
18.546196,0.017075,0.014366,0.841353,0.353937
18.559034,0.017069,0.014364,0.841506,0.354066
18.571865,0.017063,0.014361,0.841658,0.354194
18.584688,0.017057,0.014359,0.84181,0.354322
18.597504,0.017051,0.014356,0.841962,0.35445
18.610312,0.017045,0.014354,0.842113,0.354578
18.623116,0.017039,0.014351,0.842265,0.354705
18.635912,0.017033,0.014349,0.842417,0.354833
18.648701,0.017027,0.014346,0.842569,0.354961
18.661482,0.017021,0.014344,0.842721,0.355089
18.674255,0.017015,0.014341,0.842872,0.355216
18.687021,0.017009,0.014339,0.843023,0.355344
18.699783,0.017003,0.014336,0.843174,0.355471
18.712538,0.016997,0.014334,0.843325,0.355598
18.725285,0.016991,0.014331,0.843476,0.355726
18.738024,0.016985,0.014329,0.843627,0.355853
18.750755,0.016979,0.014326,0.843777,0.355979
18.763481,0.016973,0.014324,0.843927,0.356106
18.776201,0.016967,0.014321,0.844076,0.356232
18.788914,0.016961,0.014319,0.844226,0.356359
18.801619,0.016955,0.014316,0.844376,0.356485
18.814316,0.016949,0.014314,0.844525,0.356612
18.827005,0.016943,0.014312,0.844675,0.356738
18.839691,0.016937,0.014309,0.844825,0.356865
18.852369,0.016931,0.014307,0.844975,0.356991
18.86504,0.016925,0.014304,0.845123,0.357117
18.877703,0.01692,0.014302,0.845272,0.357243
18.89036,0.016914,0.014299,0.845421,0.357368
18.903011,0.016908,0.014297,0.845569,0.357494
18.915655,0.016902,0.014294,0.845717,0.357619
18.928291,0.016896,0.014292,0.845866,0.357744
18.94092,0.01689,0.014289,0.846014,0.35787
18.953545,0.016884,0.014287,0.846162,0.357995
18.966162,0.016879,0.014285,0.84631,0.35812
18.978771,0.016873,0.014282,0.846458,0.358245
18.991373,0.016867,0.01428,0.846605,0.35837
19.003971,0.016861,0.014277,0.846751,0.358494
19.016562,0.016855,0.014275,0.846899,0.358619
19.029144,0.01685,0.014272,0.847047,0.358744
19.041719,0.016844,0.01427,0.847193,0.358868
19.054291,0.016838,0.014267,0.847341,0.358993
19.066854,0.016832,0.014265,0.847488,0.359118
19.079411,0.016826,0.014263,0.847635,0.359242
19.091959,0.016821,0.01426,0.847781,0.359367
19.104504,0.016815,0.014258,0.847928,0.359491
19.117041,0.016809,0.014255,0.848074,0.359614
19.12957,0.016803,0.014253,0.84822,0.359739
19.142094,0.016798,0.014251,0.848366,0.359862
19.154612,0.016792,0.014248,0.848511,0.359986
19.167122,0.016786,0.014246,0.848656,0.360109
19.179625,0.01678,0.014243,0.848802,0.360232
19.192123,0.016775,0.014241,0.848947,0.360356
19.204615,0.016769,0.014239,0.849093,0.36048
19.217098,0.016763,0.014236,0.849238,0.360603
19.229576,0.016758,0.014234,0.849383,0.360726
19.242048,0.016752,0.014231,0.849527,0.360848
19.254513,0.016746,0.014229,0.849672,0.360971
19.26697,0.016741,0.014227,0.849817,0.361094
19.279423,0.016735,0.014224,0.849961,0.361217
19.291868,0.016729,0.014222,0.850106,0.36134
19.304306,0.016724,0.014219,0.850249,0.361462
19.31674,0.016718,0.014217,0.850393,0.361584
19.329166,0.016713,0.014215,0.850537,0.361706
19.341585,0.016707,0.014212,0.850681,0.361829
19.354,0.016701,0.01421,0.850824,0.361951
19.366407,0.016696,0.014207,0.850968,0.362073
19.378807,0.01669,0.014205,0.851111,0.362195
19.391203,0.016685,0.014203,0.851254,0.362317
19.403591,0.016679,0.0142,0.851397,0.362438
19.415972,0.016673,0.014198,0.85154,0.36256
19.428349,0.016668,0.014196,0.851683,0.362682
19.440718,0.016662,0.014193,0.851825,0.362803
19.453079,0.016657,0.014191,0.851969,0.362925
19.465437,0.016651,0.014189,0.85211,0.363046
19.477787,0.016646,0.014186,0.852253,0.363167
19.490129,0.01664,0.014184,0.852395,0.363288
19.502468,0.016635,0.014182,0.852537,0.363409
19.514799,0.016629,0.014179,0.852678,0.36353
19.527124,0.016624,0.014177,0.85282,0.363651
19.539444,0.016618,0.014175,0.852962,0.363772
19.551756,0.016613,0.014172,0.853103,0.363892
19.564062,0.016607,0.01417,0.853244,0.364012
19.576363,0.016602,0.014168,0.853384,0.364133
19.588655,0.016596,0.014165,0.853525,0.364253
19.600945,0.016591,0.014163,0.853666,0.364373
19.613226,0.016585,0.014161,0.853807,0.364493
19.625502,0.01658,0.014158,0.853948,0.364613
19.637772,0.016574,0.014156,0.854088,0.364733
19.650034,0.016569,0.014154,0.854228,0.364853
19.662292,0.016563,0.014151,0.854367,0.364972
19.674543,0.016558,0.014149,0.854507,0.365091
19.686789,0.016553,0.014147,0.854646,0.36521
19.699028,0.016547,0.014144,0.854787,0.36533
19.71126,0.016542,0.014142,0.854927,0.36545
19.723488,0.016536,0.01414,0.855066,0.365569
19.735708,0.016531,0.014137,0.855206,0.365689
19.747923,0.016526,0.014135,0.855345,0.365807
19.760132,0.01652,0.014133,0.855483,0.365926
19.772333,0.016515,0.01413,0.855622,0.366045
19.784531,0.016509,0.014128,0.85576,0.366163
19.796721,0.016504,0.014126,0.855899,0.366281
19.808905,0.016499,0.014123,0.856038,0.3664
19.821083,0.016493,0.014121,0.856176,0.366519
19.833256,0.016488,0.014119,0.856314,0.366637
19.845423,0.016483,0.014117,0.856453,0.366756
19.857582,0.016477,0.014114,0.856591,0.366874
19.869738,0.016472,0.014112,0.856728,0.366992
19.881886,0.016467,0.01411,0.856866,0.36711
19.894028,0.016461,0.014108,0.857004,0.367228
19.906164,0.016456,0.014105,0.857142,0.367346
19.918295,0.016451,0.014103,0.85728,0.367464
19.93042,0.016446,0.014101,0.857417,0.367582
19.942537,0.01644,0.014098,0.857555,0.3677
19.954651,0.016435,0.014096,0.857692,0.367818
19.966757,0.01643,0.014094,0.857829,0.367935
19.978859,0.016424,0.014092,0.857966,0.368053
19.990953,0.016419,0.014089,0.858102,0.368169
20.003044,0.016408,0.014082,0.858238,0.368286
20.015129,0.016391,0.014069,0.858375,0.368403
20.027208,0.016373,0.014057,0.858511,0.368521
20.039284,0.016356,0.014044,0.858647,0.368637
20.051355,0.016339,0.014031,0.858783,0.368754
20.063423,0.016322,0.014019,0.858919,0.368871
20.075485,0.016304,0.014006,0.859055,0.368987
20.087543,0.016287,0.013994,0.859191,0.369105
20.099598,0.01627,0.013981,0.859327,0.369221
20.111647,0.016253,0.013969,0.859462,0.369337
20.123692,0.016235,0.013956,0.859597,0.369453
20.135733,0.016218,0.013943,0.859732,0.36957
20.14777,0.016201,0.013931,0.859868,0.369686
20.159801,0.016184,0.013918,0.860003,0.369802
20.171829,0.016167,0.013906,0.860138,0.369918
20.183853,0.01615,0.013893,0.860272,0.370034
20.195871,0.016133,0.013881,0.860407,0.37015
20.207886,0.016116,0.013868,0.860542,0.370266
20.219896,0.016099,0.013856,0.860677,0.370382
20.231903,0.016081,0.013843,0.860811,0.370498
20.243906,0.016064,0.013831,0.860946,0.370614
20.255903,0.016047,0.013818,0.86108,0.370729
20.267897,0.01603,0.013806,0.861214,0.370845
20.279886,0.016013,0.013793,0.861347,0.37096
20.29187,0.015996,0.013781,0.861481,0.371075
20.30385,0.015979,0.013768,0.861615,0.37119
20.315826,0.015962,0.013756,0.861749,0.371305
20.327799,0.015946,0.013743,0.861882,0.37142
20.339767,0.015929,0.013731,0.862015,0.371535
20.35173,0.015912,0.013718,0.862148,0.37165
20.363689,0.015895,0.013706,0.862282,0.371765
20.375645,0.015878,0.013693,0.862415,0.37188
20.387594,0.015861,0.013681,0.862548,0.371994
20.39954,0.015844,0.013669,0.862681,0.372109
20.411482,0.015827,0.013656,0.862814,0.372224
20.42342,0.015811,0.013644,0.862947,0.372338
20.435354,0.015794,0.013631,0.863079,0.372452
20.447283,0.015777,0.013619,0.863211,0.372567
20.459208,0.01576,0.013607,0.863344,0.372681
20.471128,0.015743,0.013594,0.863476,0.372795
20.483046,0.015727,0.013582,0.863608,0.372909
20.494959,0.01571,0.013569,0.86374,0.373023
20.506866,0.015693,0.013557,0.863872,0.373137
20.51877,0.015677,0.013545,0.864004,0.373251
20.53067,0.01566,0.013532,0.864136,0.373365
20.542566,0.015643,0.01352,0.864268,0.373479
20.554459,0.015627,0.013508,0.864399,0.373593
20.566345,0.01561,0.013495,0.864531,0.373707
20.578228,0.015593,0.013483,0.864662,0.37382
20.590107,0.015577,0.013471,0.864794,0.373934
20.601982,0.01556,0.013458,0.864925,0.374047
20.613853,0.015543,0.013446,0.865056,0.374161
20.625719,0.015527,0.013434,0.865186,0.374273
20.637581,0.01551,0.013421,0.865317,0.374387
20.649439,0.015494,0.013409,0.865447,0.374499
20.661293,0.015477,0.013397,0.865578,0.374613
20.673143,0.015461,0.013384,0.865708,0.374725
20.68499,0.015444,0.013372,0.865839,0.374839
20.696831,0.015428,0.01336,0.86597,0.374952
20.708668,0.015411,0.013348,0.8661,0.375064
20.720501,0.015395,0.013335,0.866229,0.375177
20.73233,0.015378,0.013323,0.866359,0.375289
20.744156,0.015362,0.013311,0.866489,0.375402
20.755978,0.015346,0.013299,0.866619,0.375515
20.767794,0.015329,0.013287,0.866749,0.375627
20.779606,0.015313,0.013274,0.866879,0.37574
20.791414,0.015296,0.013262,0.867009,0.375852
20.803219,0.01528,0.01325,0.867138,0.375964
20.81502,0.015264,0.013238,0.867267,0.376076
20.826817,0.015247,0.013225,0.867396,0.376188
20.83861,0.015231,0.013213,0.867525,0.3763
20.850399,0.015215,0.013201,0.867654,0.376411
20.862183,0.015198,0.013189,0.867783,0.376523
20.873962,0.015182,0.013177,0.867911,0.376635
20.885738,0.015166,0.013165,0.86804,0.376747
20.897511,0.01515,0.013152,0.868168,0.376858
20.909279,0.015133,0.01314,0.868297,0.37697
20.921043,0.015117,0.013128,0.868425,0.377081
20.932804,0.015101,0.013116,0.868554,0.377193
20.944561,0.015085,0.013104,0.868681,0.377304
20.956312,0.015068,0.013092,0.868809,0.377415
20.96806,0.015052,0.01308,0.868937,0.377526
20.979803,0.015036,0.013067,0.869064,0.377636
20.991543,0.01502,0.013055,0.869192,0.377747
21.003279,0.015004,0.013043,0.869319,0.377858
21.015011,0.014988,0.013031,0.869446,0.377968
21.026739,0.014972,0.013019,0.869573,0.378079
21.038464,0.014956,0.013007,0.869701,0.37819
21.050184,0.014939,0.012995,0.869827,0.3783
21.061901,0.014923,0.012983,0.869955,0.37841
21.073616,0.014907,0.012971,0.870081,0.378521
21.085327,0.014891,0.012959,0.870208,0.378631
21.097034,0.014875,0.012947,0.870336,0.378742
21.108738,0.014859,0.012935,0.870463,0.378853
21.12044,0.014843,0.012923,0.87059,0.378963
21.132137,0.014827,0.01291,0.870716,0.379073
21.143833,0.014811,0.012898,0.870842,0.379183
21.155525,0.014796,0.012886,0.870969,0.379294
21.167215,0.01478,0.012874,0.871096,0.379404
21.178904,0.014764,0.012862,0.871222,0.379514
21.190588,0.014748,0.01285,0.871348,0.379624
21.202271,0.014732,0.012838,0.871474,0.379733
21.213951,0.014716,0.012826,0.8716,0.379843
21.22563,0.0147,0.012814,0.871725,0.379953
21.237307,0.014684,0.012802,0.871852,0.380063
21.248983,0.014668,0.01279,0.871977,0.380172
21.260656,0.014652,0.012778,0.872103,0.380282
21.272329,0.014637,0.012766,0.872229,0.380391
21.284002,0.014621,0.012755,0.872354,0.380501
21.295673,0.014605,0.012743,0.87248,0.38061
21.307343,0.014589,0.012731,0.872605,0.38072
21.319012,0.014573,0.012719,0.87273,0.380829
21.330681,0.014558,0.012707,0.872856,0.380939
21.34235,0.014542,0.012695,0.872981,0.381048
21.354019,0.014526,0.012683,0.873106,0.381157
21.365688,0.01451,0.012671,0.873231,0.381266
21.377357,0.014494,0.012659,0.873356,0.381375
21.389027,0.014479,0.012647,0.873481,0.381484
21.400696,0.014463,0.012635,0.873605,0.381593
21.412365,0.014447,0.012623,0.87373,0.381702
21.424034,0.014431,0.012611,0.873855,0.381811
21.435703,0.014416,0.012599,0.87398,0.38192
21.447372,0.0144,0.012587,0.874105,0.382029
21.459042,0.014384,0.012575,0.874229,0.382138
21.470711,0.014369,0.012563,0.874353,0.382247
21.48238,0.014353,0.012551,0.874478,0.382355
21.494049,0.014337,0.012539,0.874602,0.382464
21.505718,0.014322,0.012527,0.874727,0.382574
21.517391,0.014306,0.012515,0.874851,0.382682
21.529064,0.01429,0.012504,0.874975,0.38279
21.540737,0.014275,0.012492,0.875099,0.382899
21.55241,0.014259,0.01248,0.875224,0.383008
21.564083,0.014243,0.012468,0.875348,0.383117
21.575758,0.014228,0.012456,0.875471,0.383225
21.587435,0.014212,0.012444,0.875595,0.383333
21.599112,0.014196,0.012432,0.875719,0.383442
21.610788,0.014181,0.01242,0.875843,0.383551
21.622465,0.014165,0.012408,0.875968,0.38366
21.634144,0.01415,0.012396,0.876091,0.383768
21.645824,0.014134,0.012384,0.876214,0.383876
21.657505,0.014118,0.012373,0.876338,0.383984
21.669186,0.014103,0.012361,0.876462,0.384093
21.680868,0.014087,0.012349,0.876585,0.384201
21.692553,0.014072,0.012337,0.876708,0.384309
21.704237,0.014056,0.012325,0.876832,0.384417
21.715921,0.014041,0.012313,0.876956,0.384525
21.727606,0.014025,0.012301,0.877079,0.384634
21.739294,0.01401,0.012289,0.877202,0.384742
21.750982,0.013994,0.012277,0.877325,0.38485
21.762671,0.013979,0.012265,0.877449,0.384958
21.774359,0.013963,0.012254,0.877572,0.385066
21.786051,0.013948,0.012242,0.877695,0.385175
21.797743,0.013932,0.01223,0.877819,0.385283
21.809435,0.013917,0.012218,0.877941,0.38539
21.821127,0.013901,0.012206,0.878064,0.385498
21.832823,0.013886,0.012194,0.878187,0.385606
21.844519,0.01387,0.012182,0.87831,0.385714
21.856215,0.013855,0.01217,0.878432,0.385822
21.86791,0.013839,0.012159,0.878555,0.385929
21.87961,0.013824,0.012147,0.878678,0.386037
21.89131,0.013808,0.012135,0.878801,0.386145
21.903009,0.013793,0.012123,0.878923,0.386253
21.914709,0.013778,0.012111,0.879045,0.38636
21.926413,0.013762,0.012099,0.879169,0.386469
21.938116,0.013747,0.012087,0.879291,0.386576
21.94982,0.013731,0.012076,0.879413,0.386684
21.961525,0.013716,0.012064,0.879535,0.386791
21.973232,0.013701,0.012052,0.879658,0.386899
21.98494,0.013685,0.01204,0.87978,0.387007
21.996647,0.01367,0.012028,0.879902,0.387114
22.008356,0.013655,0.012016,0.880024,0.387221
22.020067,0.013639,0.012004,0.880146,0.387329
22.031778,0.013624,0.011993,0.880268,0.387435
22.043489,0.013608,0.011981,0.88039,0.387543
22.055202,0.013593,0.011969,0.880512,0.38765
22.066917,0.013578,0.011957,0.880634,0.387758
22.078632,0.013563,0.011945,0.880755,0.387865
22.090347,0.013547,0.011933,0.880877,0.387972
22.102066,0.013532,0.011922,0.880999,0.388079
22.113785,0.013517,0.01191,0.88112,0.388187
22.125504,0.013501,0.011898,0.881242,0.388294
22.137222,0.013486,0.011886,0.881364,0.388401
22.148945,0.013471,0.011874,0.881486,0.388508
22.160667,0.013455,0.011862,0.881606,0.388615
22.17239,0.01344,0.011851,0.881728,0.388722
22.184114,0.013425,0.011839,0.881849,0.388829
22.195841,0.01341,0.011827,0.881971,0.388936
22.207567,0.013395,0.011815,0.882092,0.389043
22.219294,0.013379,0.011803,0.882214,0.38915
22.231022,0.013364,0.011792,0.882335,0.389257
22.242752,0.013349,0.01178,0.882456,0.389364
22.254482,0.013334,0.011768,0.882577,0.389471
22.266212,0.013318,0.011756,0.882698,0.389578
22.277946,0.013303,0.011744,0.882819,0.389685
22.28968,0.013288,0.011733,0.882939,0.389791
22.301414,0.013273,0.011721,0.88306,0.389898
22.313148,0.013258,0.011709,0.883181,0.390004
22.324886,0.013243,0.011697,0.883302,0.390111
22.336624,0.013227,0.011685,0.883422,0.390217
22.348362,0.013212,0.011674,0.883543,0.390324
22.360102,0.013197,0.011662,0.883663,0.390431
22.371843,0.013182,0.01165,0.883784,0.390537
22.383585,0.013167,0.011638,0.883905,0.390644
22.395327,0.013152,0.011627,0.884025,0.39075
22.40707,0.013137,0.011615,0.884146,0.390857
22.418816,0.013122,0.011603,0.884266,0.390963
22.430561,0.013106,0.011591,0.884386,0.39107
22.442307,0.013091,0.011579,0.884506,0.391176
22.454056,0.013076,0.011568,0.884627,0.391282
22.465805,0.013061,0.011556,0.884746,0.391388
22.477554,0.013046,0.011544,0.884866,0.391494
22.489305,0.013031,0.011532,0.884986,0.3916
22.501059,0.013016,0.011521,0.885106,0.391706
22.512812,0.013001,0.011509,0.885226,0.391812
22.524565,0.012986,0.011497,0.885345,0.391918
22.53632,0.012971,0.011485,0.885466,0.392025
22.548077,0.012956,0.011474,0.885585,0.39213
22.559834,0.012941,0.011462,0.885705,0.392237
22.57159,0.012926,0.01145,0.885824,0.392342
22.583351,0.012911,0.011438,0.885944,0.392448
22.595112,0.012896,0.011427,0.886063,0.392554
22.606873,0.012881,0.011415,0.886182,0.392659
22.618635,0.012866,0.011403,0.886301,0.392765
22.6304,0.012851,0.011391,0.88642,0.39287
22.642164,0.012836,0.01138,0.886539,0.392976
22.653929,0.012821,0.011368,0.886658,0.393081
22.665695,0.012806,0.011356,0.886777,0.393187
22.677464,0.012791,0.011344,0.886896,0.393292
22.689232,0.012776,0.011333,0.887016,0.393398
22.701,0.012761,0.011321,0.887134,0.393504
22.712772,0.012746,0.011309,0.887253,0.393609
22.724545,0.012731,0.011297,0.887372,0.393714
22.736317,0.012717,0.011286,0.887491,0.39382
22.748091,0.012702,0.011274,0.88761,0.393925
22.759867,0.012687,0.011262,0.887728,0.394031
22.771643,0.012672,0.011251,0.887847,0.394136
22.783419,0.012657,0.011239,0.887966,0.394241
22.795197,0.012642,0.011227,0.888084,0.394347
22.806976,0.012627,0.011216,0.888202,0.394452
22.818756,0.012612,0.011204,0.888321,0.394557
22.830536,0.012598,0.011192,0.888439,0.394662
22.842319,0.012583,0.01118,0.888558,0.394768
22.854103,0.012568,0.011169,0.888676,0.394873
22.865887,0.012553,0.011157,0.888794,0.394978
22.877672,0.012538,0.011145,0.888912,0.395082
22.88946,0.012523,0.011134,0.88903,0.395187
22.901247,0.012509,0.011122,0.889148,0.395292
22.913034,0.012494,0.01111,0.889267,0.395397
22.924826,0.012479,0.011099,0.889385,0.395503
22.936617,0.012464,0.011087,0.889503,0.395608
22.948408,0.01245,0.011075,0.889621,0.395713
22.960199,0.012435,0.011064,0.889739,0.395817
22.971994,0.01242,0.011052,0.889856,0.395922
22.983789,0.012405,0.01104,0.889974,0.396027
22.995584,0.012391,0.011029,0.890091,0.396131
23.007381,0.012376,0.011017,0.890209,0.396236
23.01918,0.012361,0.011005,0.890326,0.396341
23.030979,0.012346,0.010994,0.890444,0.396445
23.042778,0.012332,0.010982,0.890561,0.39655
23.054581,0.012317,0.01097,0.890678,0.396654
23.066383,0.012302,0.010959,0.890796,0.396758
23.078186,0.012288,0.010947,0.890912,0.396863
23.089991,0.012273,0.010936,0.89103,0.396967
23.101797,0.012258,0.010924,0.891147,0.397072
23.113604,0.012244,0.010912,0.891264,0.397176
23.12541,0.012229,0.010901,0.891382,0.397281
23.13722,0.012214,0.010889,0.891498,0.397384
23.149031,0.0122,0.010877,0.891615,0.397488
23.160841,0.012185,0.010866,0.891732,0.397593
23.172653,0.01217,0.010854,0.891848,0.397697
23.184467,0.012156,0.010843,0.891964,0.3978
23.196281,0.012141,0.010831,0.892081,0.397904
23.208096,0.012127,0.010819,0.892197,0.398008
23.219913,0.012112,0.010808,0.892314,0.398112
23.231731,0.012097,0.010796,0.892431,0.398216
23.243549,0.012083,0.010784,0.892546,0.398319
23.255367,0.012068,0.010773,0.892663,0.398424
23.267189,0.012054,0.010761,0.89278,0.398528
23.279011,0.012039,0.01075,0.892896,0.398632
23.290833,0.012025,0.010738,0.893011,0.398735
23.302656,0.01201,0.010726,0.893128,0.398838
23.314482,0.011995,0.010715,0.893243,0.398942
23.326307,0.011981,0.010703,0.893359,0.399045
23.338133,0.011966,0.010692,0.893475,0.399149
23.349962,0.011952,0.01068,0.893591,0.399252
23.361792,0.011937,0.010669,0.893706,0.399356
23.373621,0.011923,0.010657,0.893822,0.399459
23.385452,0.011908,0.010645,0.893938,0.399563
23.397285,0.011894,0.010634,0.894054,0.399666
23.409119,0.01188,0.010622,0.894169,0.399769
23.420952,0.011865,0.010611,0.894286,0.399873
23.432789,0.011851,0.010599,0.894402,0.399977
23.444626,0.011836,0.010588,0.894517,0.40008
23.456463,0.011822,0.010576,0.894632,0.400183
23.468302,0.011807,0.010565,0.894748,0.400287
23.480143,0.011793,0.010553,0.894863,0.40039
23.491983,0.011778,0.010541,0.894978,0.400492
23.503824,0.011764,0.01053,0.895092,0.400595
23.515669,0.01175,0.010518,0.895207,0.400698
23.527514,0.011735,0.010507,0.895322,0.400801
23.539358,0.011721,0.010495,0.895437,0.400904
23.551205,0.011706,0.010484,0.895552,0.401006
23.563053,0.011692,0.010472,0.895667,0.401109
23.574902,0.011678,0.010461,0.895781,0.401212
23.58675,0.011663,0.010449,0.895896,0.401314
23.598602,0.011649,0.010438,0.896011,0.401418
23.610455,0.011635,0.010426,0.896125,0.40152
23.622307,0.01162,0.010415,0.89624,0.401623
23.634161,0.011606,0.010403,0.896355,0.401726
23.646017,0.011592,0.010392,0.896469,0.401828
23.657873,0.011577,0.01038,0.896583,0.401931
23.669731,0.011563,0.010369,0.896697,0.402033
23.681591,0.011549,0.010357,0.896811,0.402135
23.693451,0.011535,0.010346,0.896925,0.402237
23.705311,0.01152,0.010334,0.897039,0.402339
23.717175,0.011506,0.010323,0.897152,0.402441
23.729038,0.011492,0.010311,0.897266,0.402543
23.740902,0.011477,0.0103,0.897381,0.402646
23.752768,0.011463,0.010288,0.897495,0.402748
23.764635,0.011449,0.010277,0.897609,0.402851
23.776503,0.011435,0.010265,0.897722,0.402952
23.78837,0.011421,0.010254,0.897835,0.403054
23.800241,0.011406,0.010242,0.897949,0.403156
23.812113,0.011392,0.010231,0.898062,0.403258
23.823984,0.011378,0.010219,0.898175,0.403359
23.835857,0.011364,0.010208,0.898289,0.403462
23.847733,0.01135,0.010196,0.898402,0.403563
23.859608,0.011335,0.010185,0.898516,0.403665
23.871483,0.011321,0.010174,0.898629,0.403767
23.883362,0.011307,0.010162,0.898742,0.403869
23.895241,0.011293,0.010151,0.898855,0.403971
23.90712,0.011279,0.010139,0.898969,0.404072
23.919001,0.011265,0.010128,0.899082,0.404174
23.930883,0.011251,0.010116,0.899196,0.404277
23.942766,0.011236,0.010105,0.899309,0.404378
23.954649,0.011222,0.010094,0.899421,0.404479
23.966536,0.011208,0.010082,0.899535,0.404581
23.978422,0.011194,0.010071,0.899648,0.404683
23.990309,0.01118,0.010059,0.89976,0.404784
24.002199,0.011166,0.010048,0.899873,0.404886
24.01409,0.011152,0.010037,0.899985,0.404987
24.02598,0.011138,0.010025,0.900097,0.405088
24.037872,0.011124,0.010014,0.90021,0.405189
24.049767,0.01111,0.010002,0.900322,0.40529
24.061661,0.011096,0.009991,0.900434,0.405391
24.073555,0.011082,0.00998,0.900547,0.405492
24.085453,0.011068,0.009968,0.900658,0.405593
24.097351,0.011054,0.009957,0.900771,0.405694
24.109249,0.01104,0.009945,0.900883,0.405795
24.121149,0.011026,0.009934,0.900995,0.405896
24.133051,0.011012,0.009923,0.901107,0.405997
24.144953,0.010998,0.009911,0.901219,0.406098
24.156857,0.010984,0.0099,0.901331,0.406199
24.168762,0.01097,0.009889,0.901443,0.406299
24.180668,0.010956,0.009877,0.901554,0.4064
24.192574,0.010942,0.009866,0.901665,0.4065
24.204483,0.010928,0.009855,0.901777,0.406601
24.216393,0.010914,0.009843,0.901889,0.406702
24.228302,0.0109,0.009832,0.902,0.406802
24.240213,0.010886,0.00982,0.902111,0.406902
24.252127,0.010872,0.009809,0.902222,0.407003
24.26404,0.010858,0.009798,0.902334,0.407103
24.275953,0.010844,0.009786,0.902445,0.407203
24.28787,0.010831,0.009775,0.902555,0.407303
24.299788,0.010817,0.009764,0.902666,0.407403
24.311705,0.010803,0.009753,0.902778,0.407504
24.323626,0.010789,0.009741,0.902889,0.407604
24.335546,0.010775,0.00973,0.903,0.407704
24.347467,0.010761,0.009719,0.903111,0.407805
24.35939,0.010747,0.009707,0.903222,0.407905
24.371315,0.010734,0.009696,0.903332,0.408005
24.38324,0.01072,0.009685,0.903443,0.408104
24.395164,0.010706,0.009673,0.903553,0.408204
24.407093,0.010692,0.009662,0.903663,0.408304
24.419022,0.010678,0.009651,0.903774,0.408404
24.43095,0.010665,0.00964,0.903885,0.408504
24.442883,0.010651,0.009628,0.903995,0.408603
24.454815,0.010637,0.009617,0.904105,0.408703
24.466747,0.010623,0.009606,0.904215,0.408802
24.478682,0.01061,0.009594,0.904325,0.408902
24.490618,0.010596,0.009583,0.904435,0.409001
24.502554,0.010582,0.009572,0.904545,0.409101
24.51449,0.010568,0.009561,0.904655,0.4092
24.52643,0.010555,0.009549,0.904765,0.4093
24.53837,0.010541,0.009538,0.904875,0.409399
24.55031,0.010527,0.009527,0.904984,0.409498
24.562254,0.010513,0.009516,0.905095,0.409598
24.574198,0.0105,0.009504,0.905205,0.409698
24.586142,0.010486,0.009493,0.905315,0.409798
24.598087,0.010472,0.009482,0.905425,0.409897
24.610035,0.010459,0.009471,0.905534,0.409996
24.621983,0.010445,0.00946,0.905643,0.410095
24.633932,0.010431,0.009448,0.905752,0.410194
24.645884,0.010418,0.009437,0.905862,0.410293
24.657835,0.010404,0.009426,0.905971,0.410392
24.669786,0.010391,0.009415,0.90608,0.410491
24.681742,0.010377,0.009404,0.906189,0.410589
24.693697,0.010363,0.009392,0.906299,0.410689
24.705652,0.01035,0.009381,0.906408,0.410787
24.717611,0.010336,0.00937,0.906516,0.410886
24.72957,0.010323,0.009359,0.906625,0.410985
24.741529,0.010309,0.009348,0.906734,0.411083
24.75349,0.010296,0.009336,0.906843,0.411182
24.765453,0.010282,0.009325,0.906952,0.411281
24.777416,0.010268,0.009314,0.907061,0.41138
24.789379,0.010255,0.009303,0.907169,0.411478
24.801346,0.010241,0.009292,0.907277,0.411576
24.813313,0.010228,0.009281,0.907385,0.411674
24.825279,0.010214,0.009269,0.907494,0.411773
24.83725,0.010201,0.009258,0.907603,0.411871
24.84922,0.010187,0.009247,0.907711,0.411969
24.861191,0.010174,0.009236,0.907819,0.412068
24.873163,0.01016,0.009225,0.907927,0.412166
24.885138,0.010147,0.009214,0.908036,0.412264
24.897112,0.010133,0.009203,0.908144,0.412363
24.909088,0.01012,0.009192,0.908252,0.412461
24.921066,0.010107,0.00918,0.908359,0.412558
24.933044,0.010093,0.009169,0.908467,0.412656
24.945023,0.01008,0.009158,0.908575,0.412754
24.957005,0.010066,0.009147,0.908682,0.412852
24.968987,0.010053,0.009136,0.90879,0.41295
24.980968,0.010039,0.009125,0.908897,0.413047
24.992954,0.010026,0.009114,0.909006,0.413146
25.00494,0.010013,0.009103,0.909113,0.413243
25.016926,0.009999,0.009092,0.90922,0.41334
25.028915,0.009986,0.00908,0.909327,0.413438
25.040905,0.009973,0.009069,0.909434,0.413535
25.052895,0.009959,0.009058,0.909541,0.413633
25.064886,0.009946,0.009047,0.909648,0.41373
25.07688,0.009933,0.009036,0.909755,0.413828
25.088873,0.009919,0.009025,0.909862,0.413925
25.100868,0.009906,0.009014,0.909969,0.414022
25.112865,0.009893,0.009003,0.910076,0.414119
25.124863,0.009879,0.008992,0.910183,0.414217
25.13686,0.009866,0.008981,0.91029,0.414314
25.148861,0.009853,0.00897,0.910397,0.414411
25.160862,0.009839,0.008959,0.910504,0.414509
25.172863,0.009826,0.008948,0.910611,0.414606
25.184868,0.009813,0.008937,0.910718,0.414703
25.196873,0.0098,0.008926,0.910824,0.4148
25.208878,0.009786,0.008915,0.910931,0.414898
25.220886,0.009773,0.008904,0.911037,0.414994
25.232895,0.00976,0.008893,0.911144,0.415091
25.244904,0.009747,0.008882,0.91125,0.415188
25.256914,0.009734,0.008871,0.911356,0.415285
25.268927,0.00972,0.00886,0.911463,0.415382
25.280939,0.009707,0.008849,0.911569,0.415479
25.292953,0.009694,0.008838,0.911675,0.415576
25.30497,0.009681,0.008827,0.911781,0.415672
25.316986,0.009668,0.008816,0.911887,0.415769
25.329002,0.009655,0.008805,0.911993,0.415866
25.341022,0.009641,0.008794,0.9121,0.415963
25.353043,0.009628,0.008783,0.912205,0.416059
25.365063,0.009615,0.008772,0.912311,0.416155
25.377087,0.009602,0.008761,0.912417,0.416252
25.389111,0.009589,0.00875,0.912523,0.416349
25.401134,0.009576,0.008739,0.912628,0.416445
25.413162,0.009563,0.008728,0.912733,0.416541
25.42519,0.00955,0.008717,0.912839,0.416637
25.437218,0.009537,0.008706,0.912944,0.416733
25.449247,0.009523,0.008695,0.913049,0.416829
25.461279,0.00951,0.008684,0.913154,0.416925
25.47331,0.009497,0.008674,0.913259,0.417021
25.485344,0.009484,0.008663,0.913364,0.417117
25.497379,0.009471,0.008652,0.913469,0.417213
25.509415,0.009458,0.008641,0.913574,0.417309
25.521452,0.009445,0.00863,0.913679,0.417405
25.533491,0.009432,0.008619,0.913784,0.4175
25.54553,0.009419,0.008608,0.913889,0.417597
25.557571,0.009406,0.008597,0.913993,0.417692
25.569614,0.009393,0.008586,0.914099,0.417788
25.581657,0.00938,0.008576,0.914204,0.417884
25.5937,0.009367,0.008565,0.914308,0.417979
25.605747,0.009354,0.008554,0.914412,0.418075
25.617794,0.009341,0.008543,0.914516,0.41817
25.629841,0.009329,0.008532,0.91462,0.418265
25.641891,0.009316,0.008521,0.914725,0.418361
25.653942,0.009303,0.00851,0.914829,0.418456
25.665993,0.00929,0.008499,0.914933,0.418551
25.678047,0.009277,0.008489,0.915037,0.418646
25.690102,0.009264,0.008478,0.915141,0.418742
25.702156,0.009251,0.008467,0.915245,0.418837
25.714214,0.009238,0.008456,0.915348,0.418931
25.726273,0.009225,0.008445,0.915453,0.419027
25.738331,0.009213,0.008435,0.915556,0.419122
25.750391,0.0092,0.008424,0.91566,0.419217
25.762453,0.009187,0.008413,0.915764,0.419312
25.774515,0.009174,0.008402,0.915868,0.419407
25.786579,0.009161,0.008391,0.91597,0.419501
25.798645,0.009148,0.008381,0.916074,0.419596
25.810711,0.009136,0.00837,0.916178,0.419691
25.822779,0.009123,0.008359,0.916281,0.419786
25.834848,0.00911,0.008348,0.916385,0.419881
25.846918,0.009097,0.008337,0.916489,0.419976
25.85899,0.009084,0.008327,0.916592,0.42007
25.871063,0.009072,0.008316,0.916695,0.420165
25.883137,0.009059,0.008305,0.916798,0.42026
25.895212,0.009046,0.008294,0.916901,0.420354
25.90729,0.009033,0.008284,0.917004,0.420448
25.919367,0.009021,0.008273,0.917107,0.420543
25.931446,0.009008,0.008262,0.917209,0.420636
25.943527,0.008995,0.008251,0.917312,0.420731
25.955608,0.008983,0.008241,0.917414,0.420825
25.96769,0.00897,0.00823,0.917517,0.420919
25.979774,0.008957,0.008219,0.91762,0.421013
25.991859,0.008945,0.008209,0.917723,0.421108
26.003944,0.008932,0.008198,0.917826,0.421202
26.016033,0.008919,0.008187,0.917928,0.421296
26.028122,0.008907,0.008177,0.91803,0.42139
26.040211,0.008894,0.008166,0.918132,0.421483
26.052303,0.008881,0.008155,0.918235,0.421577
26.064396,0.008869,0.008144,0.918337,0.421671
26.076488,0.008856,0.008134,0.918439,0.421765
26.088585,0.008844,0.008123,0.918541,0.421859
26.100681,0.008831,0.008112,0.918643,0.421953
26.112778,0.008818,0.008102,0.918745,0.422046
26.124878,0.008806,0.008091,0.918848,0.42214
26.136978,0.008793,0.008081,0.918951,0.422235
26.149078,0.008781,0.00807,0.919052,0.422329
26.161182,0.008768,0.008059,0.919154,0.422422
26.173286,0.008756,0.008049,0.919255,0.422515
26.18539,0.008743,0.008038,0.919357,0.422608
26.197498,0.008731,0.008027,0.919458,0.422702
26.209606,0.008718,0.008017,0.919559,0.422795
26.221714,0.008706,0.008006,0.919661,0.422888
26.233826,0.008693,0.007996,0.919762,0.422981
26.245937,0.008681,0.007985,0.919864,0.423075
26.258049,0.008668,0.007974,0.919965,0.423168
26.270164,0.008656,0.007964,0.920067,0.423261
26.28228,0.008643,0.007953,0.920168,0.423355
26.294395,0.008631,0.007943,0.920269,0.423448
26.306515,0.008618,0.007932,0.92037,0.423541
26.318634,0.008606,0.007921,0.920471,0.423633
26.330753,0.008593,0.007911,0.920572,0.423726
26.342876,0.008581,0.0079,0.920673,0.423819
26.355,0.008569,0.00789,0.920774,0.423912
26.367123,0.008556,0.007879,0.920874,0.424005
26.37925,0.008544,0.007869,0.920975,0.424098
26.391376,0.008531,0.007858,0.921076,0.42419
26.403503,0.008519,0.007848,0.921176,0.424283
26.415634,0.008507,0.007837,0.921276,0.424375
26.427765,0.008494,0.007827,0.921377,0.424468
26.439896,0.008482,0.007816,0.921477,0.42456
26.45203,0.00847,0.007806,0.921578,0.424653
26.464165,0.008457,0.007795,0.921678,0.424745
26.476299,0.008445,0.007785,0.921779,0.424838
26.488438,0.008433,0.007774,0.921878,0.42493
26.500576,0.008421,0.007764,0.921979,0.425022
26.512714,0.008408,0.007753,0.922078,0.425114
26.524857,0.008396,0.007743,0.922179,0.425207
26.536999,0.008384,0.007732,0.922278,0.425299
26.549141,0.008372,0.007722,0.922378,0.425391
26.561287,0.008359,0.007711,0.922478,0.425483
26.573433,0.008347,0.007701,0.922577,0.425574
26.585579,0.008335,0.00769,0.922677,0.425667
26.597729,0.008323,0.00768,0.922776,0.425758
26.609879,0.00831,0.007669,0.922876,0.42585
26.622028,0.008298,0.007659,0.922977,0.425943
26.634182,0.008286,0.007649,0.923076,0.426035
26.646336,0.008274,0.007638,0.923176,0.426127
26.658489,0.008262,0.007628,0.923275,0.426218
26.670647,0.00825,0.007617,0.923374,0.42631
26.682804,0.008237,0.007607,0.923474,0.426402
26.694962,0.008225,0.007597,0.923573,0.426493
26.707123,0.008213,0.007586,0.923672,0.426585
26.719284,0.008201,0.007576,0.923771,0.426677
26.731445,0.008189,0.007565,0.923869,0.426767
26.74361,0.008177,0.007555,0.923968,0.426859
26.755775,0.008165,0.007545,0.924067,0.42695
26.767941,0.008153,0.007534,0.924165,0.427041
26.780109,0.00814,0.007524,0.924265,0.427133
26.792278,0.008128,0.007514,0.924363,0.427223
26.804447,0.008116,0.007503,0.924462,0.427315
26.81662,0.008104,0.007493,0.92456,0.427406
26.828793,0.008092,0.007483,0.92466,0.427498
26.840965,0.00808,0.007472,0.924758,0.427589
26.853142,0.008068,0.007462,0.924856,0.42768
26.865318,0.008056,0.007452,0.924955,0.42777
26.877497,0.008044,0.007441,0.925053,0.427862
26.889677,0.008032,0.007431,0.925151,0.427953
26.901857,0.00802,0.007421,0.92525,0.428043
26.91404,0.008008,0.00741,0.925348,0.428134
26.926224,0.007996,0.0074,0.925446,0.428225
26.938408,0.007984,0.00739,0.925544,0.428316
26.950594,0.007972,0.00738,0.925643,0.428407
26.962782,0.00796,0.007369,0.925741,0.428498
26.97497,0.007949,0.007359,0.92584,0.42859
26.98716,0.007937,0.007349,0.925938,0.42868
26.999352,0.007925,0.007339,0.926035,0.428771
27.011543,0.007913,0.007328,0.926133,0.428861
27.023737,0.007901,0.007318,0.926231,0.428952
27.035933,0.007889,0.007308,0.926328,0.429042
27.048128,0.007877,0.007298,0.926425,0.429132
27.060326,0.007865,0.007287,0.926522,0.429222
27.072525,0.007853,0.007277,0.92662,0.429312
27.084724,0.007842,0.007267,0.926718,0.429403
27.096928,0.00783,0.007257,0.926815,0.429493
27.109131,0.007818,0.007247,0.926913,0.429583
27.121334,0.007806,0.007236,0.92701,0.429674
27.133541,0.007794,0.007226,0.927108,0.429764
27.145748,0.007782,0.007216,0.927204,0.429854
27.157955,0.007771,0.007206,0.927302,0.429944
27.170166,0.007759,0.007196,0.927398,0.430034
27.182377,0.007747,0.007185,0.927496,0.430124
27.194588,0.007735,0.007175,0.927592,0.430214
27.206802,0.007724,0.007165,0.927688,0.430303
27.219017,0.007712,0.007155,0.927784,0.430392
27.231234,0.0077,0.007145,0.927881,0.430482
27.243452,0.007688,0.007135,0.927978,0.430572
27.255671,0.007677,0.007125,0.928075,0.430661
27.267891,0.007665,0.007115,0.928172,0.430752
27.280113,0.007653,0.007104,0.928268,0.430841
27.292336,0.007642,0.007094,0.928365,0.430931
27.30456,0.00763,0.007084,0.928461,0.43102
27.316786,0.007618,0.007074,0.928557,0.431109
27.329012,0.007607,0.007064,0.928654,0.431199
27.34124,0.007595,0.007054,0.928749,0.431288
27.35347,0.007583,0.007044,0.928846,0.431377
27.3657,0.007572,0.007034,0.928942,0.431466
27.377934,0.00756,0.007024,0.929038,0.431555
27.390167,0.007549,0.007014,0.929133,0.431644
27.402401,0.007537,0.007004,0.929228,0.431733
27.414639,0.007525,0.006994,0.929324,0.431822
27.426876,0.007514,0.006984,0.929421,0.431911
27.439114,0.007502,0.006974,0.929516,0.432
27.451355,0.007491,0.006963,0.929612,0.43209
27.463596,0.007479,0.006953,0.929708,0.432178
27.47584,0.007468,0.006943,0.929803,0.432267
27.488085,0.007456,0.006933,0.929898,0.432355
27.50033,0.007445,0.006923,0.929993,0.432444
27.512577,0.007433,0.006913,0.930089,0.432533
27.524826,0.007422,0.006903,0.930185,0.432622
27.537075,0.00741,0.006893,0.93028,0.43271
27.549326,0.007399,0.006884,0.930375,0.432799
27.561579,0.007387,0.006874,0.93047,0.432887
27.573832,0.007376,0.006864,0.930565,0.432976
27.586088,0.007364,0.006854,0.93066,0.433064
27.598345,0.007353,0.006844,0.930754,0.433151
27.610601,0.007341,0.006834,0.93085,0.43324
27.622862,0.00733,0.006824,0.930944,0.433329
27.635122,0.007319,0.006814,0.93104,0.433417
27.647383,0.007307,0.006804,0.931134,0.433506
27.659647,0.007296,0.006794,0.931229,0.433594
27.671911,0.007284,0.006784,0.931323,0.433681
27.684177,0.007273,0.006774,0.931417,0.433769
27.696445,0.007262,0.006764,0.931512,0.433857
27.708714,0.00725,0.006754,0.931606,0.433945
27.720984,0.007239,0.006745,0.931701,0.434034
27.733255,0.007228,0.006735,0.931795,0.434121
27.745527,0.007216,0.006725,0.93189,0.434209
27.757803,0.007205,0.006715,0.931985,0.434298
27.770079,0.007194,0.006705,0.932078,0.434385
27.782354,0.007182,0.006695,0.932172,0.434473
27.794634,0.007171,0.006685,0.932267,0.434561
27.806913,0.00716,0.006676,0.932361,0.434649
27.819193,0.007149,0.006666,0.932454,0.434736
27.831476,0.007137,0.006656,0.932549,0.434824
27.84376,0.007126,0.006646,0.932642,0.434911
27.856045,0.007115,0.006636,0.932737,0.434999
27.868332,0.007104,0.006626,0.93283,0.435086
27.880619,0.007092,0.006617,0.932923,0.435173
27.892908,0.007081,0.006607,0.933018,0.435261
27.905199,0.00707,0.006597,0.933111,0.435348
27.91749,0.007059,0.006587,0.933205,0.435436
27.929785,0.007048,0.006578,0.933299,0.435523
27.94208,0.007036,0.006568,0.933392,0.435611
27.954374,0.007025,0.006558,0.933486,0.435698
27.966673,0.007014,0.006548,0.933579,0.435785
27.978971,0.007003,0.006539,0.933672,0.435872
27.991272,0.006992,0.006529,0.933765,0.435959
28.003574,0.006981,0.006519,0.933859,0.436046
28.015877,0.00697,0.006509,0.933952,0.436133
28.028181,0.006959,0.0065,0.934044,0.436219
28.040487,0.006947,0.00649,0.934138,0.436307
28.052794,0.006936,0.00648,0.934231,0.436394
28.065104,0.006925,0.00647,0.934324,0.436481
28.077414,0.006914,0.006461,0.934417,0.436568
28.089724,0.006903,0.006451,0.934511,0.436655
28.102037,0.006892,0.006441,0.934603,0.436741
28.114351,0.006881,0.006432,0.934695,0.436827
28.126667,0.00687,0.006422,0.934788,0.436915
28.138985,0.006859,0.006412,0.934881,0.437001
28.151302,0.006848,0.006403,0.934974,0.437088
28.163622,0.006837,0.006393,0.935066,0.437175
28.175943,0.006826,0.006383,0.93516,0.437262
28.188265,0.006815,0.006374,0.935251,0.437348
28.20059,0.006804,0.006364,0.935343,0.437433
28.212915,0.006793,0.006355,0.935435,0.437519
28.225241,0.006782,0.006345,0.935527,0.437606
28.23757,0.006771,0.006335,0.93562,0.437692
28.249899,0.00676,0.006326,0.935712,0.437779
28.26223,0.006749,0.006316,0.935803,0.437864
28.274563,0.006739,0.006307,0.935896,0.437951
28.286896,0.006728,0.006297,0.935989,0.438037
28.299231,0.006717,0.006287,0.93608,0.438123
28.311567,0.006706,0.006278,0.936171,0.438208
28.323904,0.006695,0.006268,0.936263,0.438295
28.336245,0.006684,0.006259,0.936354,0.43838
28.348585,0.006673,0.006249,0.936446,0.438466
28.360926,0.006663,0.00624,0.936538,0.438552
28.37327,0.006652,0.00623,0.93663,0.438638
28.385614,0.006641,0.006221,0.936721,0.438723
28.397961,0.00663,0.006211,0.936813,0.43881
28.410309,0.006619,0.006202,0.936905,0.438895
28.422657,0.006609,0.006192,0.936996,0.438981
28.435007,0.006598,0.006183,0.937087,0.439066
28.447359,0.006587,0.006173,0.937178,0.439151
28.459711,0.006576,0.006164,0.93727,0.439237
28.472067,0.006565,0.006154,0.937362,0.439323
28.484423,0.006555,0.006145,0.937453,0.439409
28.49678,0.006544,0.006135,0.937544,0.439494
28.50914,0.006533,0.006126,0.937634,0.439579
28.5215,0.006523,0.006116,0.937726,0.439665
28.533861,0.006512,0.006107,0.937817,0.439751
28.546225,0.006501,0.006098,0.937907,0.439835
28.558588,0.006491,0.006088,0.937998,0.43992
28.570955,0.00648,0.006079,0.938089,0.440005
28.583323,0.006469,0.006069,0.93818,0.440091
28.59569,0.006459,0.00606,0.938269,0.440175
28.608061,0.006448,0.00605,0.93836,0.44026
28.620432,0.006437,0.006041,0.93845,0.440344
28.632805,0.006427,0.006032,0.938541,0.44043
28.64518,0.006416,0.006022,0.938632,0.440515
28.657555,0.006405,0.006013,0.938722,0.4406
28.669933,0.006395,0.006004,0.938813,0.440685
28.682312,0.006384,0.005994,0.938903,0.44077
28.694691,0.006374,0.005985,0.938993,0.440854
28.707073,0.006363,0.005976,0.939084,0.440939
28.719456,0.006353,0.005966,0.939174,0.441024
28.73184,0.006342,0.005957,0.939264,0.441108
28.744226,0.006332,0.005948,0.939354,0.441193
28.756613,0.006321,0.005938,0.939443,0.441277
28.769003,0.00631,0.005929,0.939533,0.441361
28.781393,0.0063,0.00592,0.939624,0.441446
28.793783,0.006289,0.00591,0.939714,0.441531
28.806177,0.006279,0.005901,0.939804,0.441616
28.818571,0.006269,0.005892,0.939894,0.441701
28.830967,0.006258,0.005882,0.939984,0.441785
28.843365,0.006248,0.005873,0.940074,0.44187
28.855762,0.006237,0.005864,0.940163,0.441954
28.868164,0.006227,0.005855,0.940252,0.442037
28.880566,0.006216,0.005845,0.940342,0.442122
28.892967,0.006206,0.005836,0.940432,0.442206
28.905373,0.006196,0.005827,0.940522,0.442291
28.917778,0.006185,0.005818,0.940611,0.442374
28.930185,0.006175,0.005809,0.9407,0.442458
28.942595,0.006164,0.005799,0.940788,0.442541
28.955004,0.006154,0.00579,0.940877,0.442625
28.967417,0.006144,0.005781,0.940966,0.442709
28.97983,0.006133,0.005772,0.941055,0.442792
28.992245,0.006123,0.005763,0.941144,0.442876
29.004662,0.006113,0.005753,0.941233,0.44296
29.017078,0.006102,0.005744,0.941322,0.443044
29.029497,0.006092,0.005735,0.94141,0.443127
29.041918,0.006082,0.005726,0.941499,0.44321
29.054338,0.006072,0.005717,0.941588,0.443294
29.066763,0.006061,0.005708,0.941677,0.443377
29.079187,0.006051,0.005699,0.941765,0.443461
29.091614,0.006041,0.00569,0.941853,0.443544
29.104042,0.006031,0.00568,0.941942,0.443628
29.11647,0.00602,0.005671,0.942031,0.443711
29.128902,0.00601,0.005662,0.942119,0.443794
29.141335,0.006,0.005653,0.942208,0.443878
29.153767,0.00599,0.005644,0.942295,0.44396
29.166203,0.00598,0.005635,0.942384,0.444043
29.178638,0.005969,0.005626,0.942472,0.444127
29.191076,0.005959,0.005617,0.942561,0.44421
29.203516,0.005949,0.005608,0.942648,0.444292
29.215956,0.005939,0.005599,0.942737,0.444376
29.228399,0.005929,0.00559,0.942825,0.444459
29.240843,0.005919,0.005581,0.942913,0.444543
29.253288,0.005908,0.005572,0.943001,0.444626
29.265736,0.005898,0.005563,0.943089,0.444709
29.278183,0.005888,0.005554,0.943177,0.444792
29.290632,0.005878,0.005545,0.943265,0.444874
29.303083,0.005868,0.005536,0.943353,0.444957
29.315535,0.005858,0.005527,0.94344,0.445039
29.32799,0.005848,0.005518,0.943527,0.445121
29.340445,0.005838,0.005509,0.943615,0.445205
29.352901,0.005828,0.0055,0.943703,0.445288
29.36536,0.005818,0.005491,0.94379,0.44537
29.377819,0.005808,0.005482,0.943878,0.445452
29.390282,0.005798,0.005473,0.943965,0.445535
29.402744,0.005788,0.005464,0.944053,0.445618
29.415209,0.005778,0.005455,0.94414,0.4457
29.427675,0.005768,0.005446,0.944227,0.445783
29.440142,0.005758,0.005437,0.944315,0.445865
29.45261,0.005748,0.005428,0.944402,0.445948
29.46508,0.005738,0.005419,0.944489,0.44603
29.477551,0.005728,0.005411,0.944577,0.446112
29.490025,0.005718,0.005402,0.944664,0.446195
29.502499,0.005708,0.005393,0.944751,0.446277
29.514975,0.005698,0.005384,0.944838,0.446359
29.527452,0.005688,0.005375,0.944925,0.446441
29.53993,0.005679,0.005366,0.945012,0.446523
29.552412,0.005669,0.005357,0.945099,0.446606
29.564894,0.005659,0.005349,0.945185,0.446688
29.577377,0.005649,0.00534,0.945272,0.44677
29.589863,0.005639,0.005331,0.945359,0.446852
29.602348,0.005629,0.005322,0.945445,0.446933
29.614838,0.005619,0.005313,0.945532,0.447015
29.627327,0.00561,0.005305,0.945619,0.447098
29.639818,0.0056,0.005296,0.945706,0.44718
29.652311,0.00559,0.005287,0.945793,0.447262
29.664804,0.00558,0.005278,0.945879,0.447343
29.677299,0.005571,0.005269,0.945964,0.447424
29.689796,0.005561,0.005261,0.94605,0.447506
29.702293,0.005551,0.005252,0.946137,0.447588
29.714794,0.005541,0.005243,0.946223,0.447669
29.727295,0.005532,0.005235,0.946309,0.44775
29.739798,0.005522,0.005226,0.946395,0.447832
29.752302,0.005512,0.005217,0.946481,0.447913
29.764807,0.005502,0.005208,0.946567,0.447994
29.777315,0.005493,0.0052,0.946653,0.448076
29.789824,0.005483,0.005191,0.946739,0.448157
29.802334,0.005473,0.005182,0.946824,0.448238
29.814846,0.005464,0.005174,0.94691,0.448319
29.827358,0.005454,0.005165,0.946995,0.4484
29.839874,0.005444,0.005156,0.947082,0.448482
29.85239,0.005435,0.005148,0.947167,0.448563
29.864908,0.005425,0.005139,0.947252,0.448643
29.877428,0.005416,0.00513,0.947337,0.448724
29.889948,0.005406,0.005122,0.947424,0.448806
29.902472,0.005396,0.005113,0.94751,0.448887
29.914995,0.005387,0.005104,0.947595,0.448968
29.927521,0.005377,0.005096,0.947681,0.44905
29.940048,0.005368,0.005087,0.947766,0.449131
29.952576,0.005358,0.005079,0.947852,0.449211
29.965107,0.005349,0.00507,0.947936,0.449292
29.977638,0.005339,0.005062,0.948022,0.449373
29.990171,0.005329,0.005053,0.948106,0.449453
30.002707,0.00532,0.005044,0.948191,0.449533
30.015242,0.00531,0.005036,0.948277,0.449615
30.027779,0.005301,0.005027,0.948362,0.449696
30.040318,0.005292,0.005019,0.948448,0.449776
30.052856,0.005282,0.00501,0.948531,0.449856
30.065399,0.005273,0.005002,0.948616,0.449937
30.077942,0.005263,0.004993,0.948701,0.450017
30.090487,0.005254,0.004985,0.948786,0.450098
30.103033,0.005244,0.004976,0.948871,0.450178
30.11558,0.005235,0.004968,0.948955,0.450258
30.12813,0.005225,0.004959,0.949039,0.450337
30.14068,0.005216,0.004951,0.949124,0.450419
30.153233,0.005207,0.004942,0.949209,0.450499
30.165787,0.005197,0.004934,0.949293,0.450579
30.178341,0.005188,0.004925,0.949377,0.450658
30.190899,0.005179,0.004917,0.949461,0.450738
30.203457,0.005169,0.004908,0.949546,0.450819
30.216017,0.00516,0.0049,0.94963,0.450899
30.228579,0.005151,0.004892,0.949714,0.450978
30.24114,0.005141,0.004883,0.949798,0.451058
30.253706,0.005132,0.004875,0.949883,0.451139
30.266272,0.005123,0.004866,0.949967,0.451218
30.278839,0.005113,0.004858,0.95005,0.451298
30.291409,0.005104,0.00485,0.950135,0.451378
30.303978,0.005095,0.004841,0.950219,0.451458
30.316551,0.005086,0.004833,0.950303,0.451538
30.329124,0.005076,0.004825,0.950388,0.451618
30.3417,0.005067,0.004816,0.950472,0.451699
30.354277,0.005058,0.004808,0.950556,0.451778
30.366854,0.005049,0.0048,0.95064,0.451858
30.379435,0.00504,0.004791,0.950724,0.451938
30.392015,0.00503,0.004783,0.950807,0.452017
30.404598,0.005021,0.004775,0.95089,0.452096
30.417183,0.005012,0.004766,0.950974,0.452176
30.429768,0.005003,0.004758,0.951058,0.452256
30.442356,0.004994,0.00475,0.951142,0.452335
30.454945,0.004985,0.004741,0.951225,0.452414
30.467535,0.004975,0.004733,0.951308,0.452493
30.480127,0.004966,0.004725,0.951391,0.452572
30.49272,0.004957,0.004717,0.951474,0.452651
30.505316,0.004948,0.004708,0.951557,0.45273
30.517912,0.004939,0.0047,0.951641,0.45281
30.530512,0.00493,0.004692,0.951725,0.45289
30.543112,0.004921,0.004684,0.951807,0.452968
30.555714,0.004912,0.004675,0.951891,0.453048
30.568317,0.004903,0.004667,0.951974,0.453127
30.580921,0.004894,0.004659,0.952057,0.453206
30.593529,0.004885,0.004651,0.95214,0.453285
30.606136,0.004876,0.004643,0.952223,0.453364
30.618746,0.004867,0.004635,0.952305,0.453443
30.631357,0.004858,0.004626,0.952388,0.453522
30.643969,0.004849,0.004618,0.952471,0.453601
30.656584,0.00484,0.00461,0.952554,0.45368
30.669199,0.004831,0.004602,0.952637,0.453758
30.681816,0.004822,0.004594,0.952719,0.453837
30.694435,0.004813,0.004586,0.952802,0.453916
30.707054,0.004804,0.004578,0.952883,0.453993
30.719677,0.004795,0.004569,0.952966,0.454072
30.7323,0.004786,0.004561,0.953049,0.454151
30.744925,0.004777,0.004553,0.953132,0.45423
30.757551,0.004768,0.004545,0.953214,0.454308
30.770178,0.004759,0.004537,0.953296,0.454387
30.782808,0.00475,0.004529,0.953378,0.454465
30.795439,0.004742,0.004521,0.953461,0.454544
30.808071,0.004733,0.004513,0.953543,0.454623
30.820705,0.004724,0.004505,0.953625,0.454701
30.83334,0.004715,0.004497,0.953708,0.454779
30.845978,0.004706,0.004489,0.95379,0.454858
30.858616,0.004697,0.004481,0.953872,0.454936
30.871256,0.004689,0.004473,0.953955,0.455015
30.883898,0.00468,0.004465,0.954037,0.455093
30.896542,0.004671,0.004457,0.954119,0.455172
30.909187,0.004662,0.004449,0.954202,0.45525
30.921833,0.004654,0.004441,0.954284,0.455329
30.934483,0.004645,0.004433,0.954366,0.455407
30.947132,0.004636,0.004425,0.954449,0.455486
30.959784,0.004627,0.004417,0.954531,0.455565
30.972437,0.004619,0.004409,0.954612,0.455642
30.98509,0.00461,0.004401,0.954694,0.45572
30.997747,0.004601,0.004393,0.954775,0.455798
31.010405,0.004593,0.004385,0.954856,0.455875
31.023064,0.004584,0.004377,0.954938,0.455953
31.035725,0.004575,0.004369,0.95502,0.456031
31.048386,0.004567,0.004362,0.955101,0.456109
31.06105,0.004558,0.004354,0.955183,0.456187
31.073715,0.004549,0.004346,0.955264,0.456264
31.086382,0.004541,0.004338,0.955345,0.456342
31.099051,0.004532,0.00433,0.955427,0.45642
31.111719,0.004523,0.004322,0.955508,0.456498
31.124392,0.004515,0.004314,0.95559,0.456576
31.137064,0.004506,0.004306,0.955671,0.456653
31.14974,0.004498,0.004299,0.955752,0.456731
31.162416,0.004489,0.004291,0.955834,0.456809
31.175095,0.004481,0.004283,0.955916,0.456887
31.187775,0.004472,0.004275,0.955997,0.456965
31.200455,0.004463,0.004267,0.956078,0.457042
31.213139,0.004455,0.00426,0.956158,0.457119
31.225822,0.004446,0.004252,0.956239,0.457196
31.238508,0.004438,0.004244,0.95632,0.457274
31.251196,0.004429,0.004236,0.956401,0.457351
31.263884,0.004421,0.004229,0.956482,0.457429
31.276575,0.004412,0.004221,0.956563,0.457506
31.289267,0.004404,0.004213,0.956644,0.457583
31.30196,0.004396,0.004205,0.956723,0.45766
31.314655,0.004387,0.004198,0.956805,0.457737
31.327353,0.004379,0.00419,0.956885,0.457815
31.340052,0.00437,0.004182,0.956966,0.457892
31.352751,0.004362,0.004175,0.957047,0.45797
31.365454,0.004353,0.004167,0.957128,0.458047
31.378157,0.004345,0.004159,0.957209,0.458124
31.390862,0.004337,0.004151,0.957289,0.458202
31.403568,0.004328,0.004144,0.95737,0.458279
31.416275,0.00432,0.004136,0.95745,0.458356
31.428986,0.004312,0.004128,0.957531,0.458433
31.441696,0.004303,0.004121,0.95761,0.458509
31.454409,0.004295,0.004113,0.957691,0.458586
31.467123,0.004287,0.004106,0.957772,0.458663
31.479839,0.004278,0.004098,0.957853,0.458741
31.492558,0.00427,0.00409,0.957934,0.458818
31.505276,0.004262,0.004083,0.958014,0.458895
31.517998,0.004253,0.004075,0.958093,0.458971
31.53072,0.004245,0.004068,0.958173,0.459048
31.543444,0.004237,0.00406,0.958253,0.459125
31.55617,0.004229,0.004053,0.958333,0.459201
31.568895,0.004221,0.004045,0.958415,0.459279
31.581625,0.004212,0.004037,0.958494,0.459355
31.594355,0.004204,0.00403,0.958575,0.459433
31.607088,0.004196,0.004022,0.958655,0.45951
31.619822,0.004188,0.004015,0.958735,0.459586
31.632557,0.00418,0.004007,0.958815,0.459663
31.645294,0.004171,0.004,0.958895,0.45974
31.658031,0.004163,0.003992,0.958975,0.459817
31.670773,0.004155,0.003985,0.959055,0.459893
31.683514,0.004147,0.003977,0.959135,0.45997
31.696257,0.004139,0.00397,0.959214,0.460046
31.709002,0.004131,0.003962,0.959292,0.460121
31.721746,0.004123,0.003955,0.959373,0.460198
31.734495,0.004114,0.003948,0.959453,0.460275
31.747244,0.004106,0.00394,0.959534,0.460352
31.759996,0.004098,0.003933,0.959613,0.460429
31.772749,0.00409,0.003925,0.959694,0.460506
31.785503,0.004082,0.003918,0.959772,0.460581
31.79826,0.004074,0.00391,0.959852,0.460658
31.811016,0.004066,0.003903,0.959931,0.460733
31.823776,0.004058,0.003896,0.96001,0.46081
31.836536,0.00405,0.003888,0.960089,0.460885
31.8493,0.004042,0.003881,0.960169,0.460962
31.862064,0.004034,0.003874,0.960249,0.461039
31.87483,0.004026,0.003866,0.960328,0.461115
31.887598,0.004018,0.003859,0.960406,0.46119
31.900366,0.00401,0.003852,0.960485,0.461266
31.913137,0.004002,0.003844,0.960564,0.461341
31.925909,0.003994,0.003837,0.960642,0.461416
31.938683,0.003986,0.00383,0.96072,0.461492
31.951458,0.003978,0.003822,0.9608,0.461568
31.964235,0.00397,0.003815,0.960879,0.461644
31.977015,0.003962,0.003808,0.960958,0.461721
31.989794,0.003955,0.0038,0.961037,0.461796
32.002575,0.003947,0.003793,0.961114,0.46187
32.015362,0.003939,0.003786,0.961194,0.461947
32.028149,0.003931,0.003779,0.961272,0.462022
32.040936,0.003923,0.003771,0.96135,0.462097
32.053722,0.003915,0.003764,0.961429,0.462172
32.066509,0.003907,0.003757,0.961507,0.462248
32.079304,0.0039,0.00375,0.961587,0.462324
32.092098,0.003892,0.003743,0.961665,0.462399
32.104893,0.003884,0.003735,0.961743,0.462475
32.117687,0.003876,0.003728,0.961821,0.46255
32.130486,0.003868,0.003721,0.9619,0.462626
32.143288,0.003861,0.003714,0.961978,0.4627
32.15609,0.003853,0.003707,0.962057,0.462777
32.168892,0.003845,0.003699,0.962136,0.462853
32.181694,0.003837,0.003692,0.962215,0.462929
32.1945,0.00383,0.003685,0.962293,0.463004
32.20731,0.003822,0.003678,0.962369,0.463077
32.220119,0.003814,0.003671,0.962448,0.463153
32.232929,0.003806,0.003664,0.962526,0.463228
32.245739,0.003799,0.003657,0.962604,0.463303
32.258556,0.003791,0.003649,0.962681,0.463377
32.271374,0.003783,0.003642,0.962758,0.463451
32.284191,0.003776,0.003635,0.962837,0.463527
32.297009,0.003768,0.003628,0.962915,0.463602
32.30983,0.00376,0.003621,0.962993,0.463678
32.322655,0.003753,0.003614,0.963069,0.463751
32.33548,0.003745,0.003607,0.963147,0.463826
32.348305,0.003737,0.0036,0.963224,0.4639
32.36113,0.00373,0.003593,0.963301,0.463975
32.373959,0.003722,0.003586,0.963379,0.464049
32.386791,0.003715,0.003579,0.963457,0.464125
32.399624,0.003707,0.003572,0.963534,0.464199
32.412457,0.003699,0.003565,0.963611,0.464273
32.425289,0.003692,0.003558,0.963688,0.464347
32.438129,0.003684,0.003551,0.963765,0.464422
32.45097,0.003677,0.003544,0.963843,0.464496
32.46381,0.003669,0.003537,0.96392,0.464571
32.47665,0.003662,0.00353,0.963997,0.464645
32.489494,0.003654,0.003523,0.964074,0.464719
32.502342,0.003647,0.003516,0.964151,0.464794
32.51519,0.003639,0.003509,0.964227,0.464867
32.528038,0.003632,0.003502,0.964303,0.46494
32.540886,0.003624,0.003495,0.96438,0.465014
32.553738,0.003617,0.003488,0.964457,0.465089
32.566593,0.003609,0.003481,0.964534,0.465163
32.579449,0.003602,0.003474,0.964611,0.465237
32.592304,0.003595,0.003468,0.964688,0.465311
32.60516,0.003587,0.003461,0.964764,0.465385
32.618023,0.00358,0.003454,0.964841,0.465459
32.630886,0.003572,0.003447,0.964916,0.465531
32.643749,0.003565,0.00344,0.964993,0.465606
32.656612,0.003558,0.003433,0.96507,0.46568
32.669479,0.00355,0.003426,0.965146,0.465753
32.68235,0.003543,0.00342,0.965223,0.465828
32.695221,0.003535,0.003413,0.965299,0.465901
32.708092,0.003528,0.003406,0.965375,0.465974
32.720963,0.003521,0.003399,0.96545,0.466047
32.733841,0.003513,0.003392,0.965526,0.46612
32.746719,0.003506,0.003385,0.965602,0.466193
32.759598,0.003499,0.003379,0.965678,0.466267
32.772476,0.003491,0.003372,0.965753,0.46634
32.785355,0.003484,0.003365,0.965828,0.466412
32.798241,0.003477,0.003358,0.965905,0.466487
32.811127,0.00347,0.003352,0.965981,0.46656
32.824013,0.003462,0.003345,0.966057,0.466633
32.836899,0.003455,0.003338,0.966133,0.466707
32.849789,0.003448,0.003331,0.966209,0.46678
32.862682,0.003441,0.003325,0.966285,0.466853
32.875576,0.003433,0.003318,0.96636,0.466926
32.88847,0.003426,0.003311,0.966435,0.466999
32.901363,0.003419,0.003305,0.966511,0.467071
32.914265,0.003412,0.003298,0.966585,0.467144
32.927166,0.003405,0.003291,0.966661,0.467217
32.940067,0.003397,0.003284,0.966737,0.46729
32.952969,0.00339,0.003278,0.966812,0.467362
32.965874,0.003383,0.003271,0.966888,0.467436
32.978783,0.003376,0.003264,0.966963,0.467509
32.991692,0.003369,0.003258,0.967038,0.467582
33.004601,0.003362,0.003251,0.967114,0.467655
33.017509,0.003355,0.003245,0.967189,0.467727
33.030426,0.003348,0.003238,0.967263,0.467799
33.043343,0.00334,0.003231,0.967339,0.467872
33.056259,0.003333,0.003225,0.967415,0.467945
33.069176,0.003326,0.003218,0.967489,0.468018
33.082092,0.003319,0.003212,0.967565,0.468091
33.095016,0.003312,0.003205,0.96764,0.468164
33.107941,0.003305,0.003198,0.967715,0.468236
33.120865,0.003298,0.003192,0.967791,0.468309
33.133789,0.003291,0.003185,0.967866,0.468382
33.146717,0.003284,0.003179,0.967941,0.468455
33.159649,0.003277,0.003172,0.968015,0.468527
33.172581,0.00327,0.003166,0.968091,0.4686
33.185513,0.003263,0.003159,0.968166,0.468673
33.198444,0.003256,0.003153,0.96824,0.468745
33.211384,0.003249,0.003146,0.968315,0.468817
33.224323,0.003242,0.00314,0.968389,0.468888
33.237263,0.003235,0.003133,0.968463,0.46896
33.250202,0.003228,0.003127,0.968538,0.469033
33.263145,0.003221,0.00312,0.968613,0.469106
33.276093,0.003214,0.003114,0.968687,0.469177
33.28904,0.003207,0.003107,0.968762,0.46925
33.301987,0.0032,0.003101,0.968836,0.469321
33.314934,0.003194,0.003094,0.96891,0.469393
33.327888,0.003187,0.003088,0.968983,0.469464
33.340843,0.00318,0.003081,0.969057,0.469536
33.353798,0.003173,0.003075,0.969131,0.469608
33.366753,0.003166,0.003069,0.969205,0.46968
33.379711,0.003159,0.003062,0.969279,0.469751
33.392673,0.003152,0.003056,0.969353,0.469823
33.405636,0.003146,0.003049,0.969428,0.469895
33.418598,0.003139,0.003043,0.969501,0.469966
33.431561,0.003132,0.003037,0.969575,0.470038
33.44453,0.003125,0.00303,0.96965,0.47011
33.4575,0.003118,0.003024,0.969724,0.470182
33.47047,0.003112,0.003018,0.969799,0.470255
33.48344,0.003105,0.003011,0.969873,0.470327
33.49641,0.003098,0.003005,0.969946,0.470398
33.509388,0.003091,0.002999,0.970021,0.470471
33.522366,0.003084,0.002992,0.970095,0.470542
33.535343,0.003078,0.002986,0.970169,0.470613
33.548321,0.003071,0.00298,0.970241,0.470684
33.561302,0.003064,0.002973,0.970316,0.470756
33.574287,0.003058,0.002967,0.970389,0.470827
33.587273,0.003051,0.002961,0.970463,0.470899
33.600258,0.003044,0.002954,0.970537,0.470971
33.613243,0.003038,0.002948,0.97061,0.471042
33.626236,0.003031,0.002942,0.970685,0.471114
33.639229,0.003024,0.002936,0.970759,0.471186
33.652222,0.003018,0.00293,0.970832,0.471258
33.665215,0.003011,0.002923,0.970906,0.47133
33.678211,0.003004,0.002917,0.97098,0.471401
33.691212,0.002998,0.002911,0.971054,0.471473
33.704212,0.002991,0.002905,0.971127,0.471544
33.717213,0.002984,0.002898,0.971201,0.471615
33.730213,0.002978,0.002892,0.971273,0.471686
33.743221,0.002971,0.002886,0.971347,0.471758
33.756229,0.002965,0.00288,0.971421,0.471829
33.769238,0.002958,0.002874,0.971494,0.4719
33.782246,0.002951,0.002868,0.971568,0.471972
33.795258,0.002945,0.002861,0.971642,0.472044
33.808273,0.002938,0.002855,0.971715,0.472115
33.821289,0.002932,0.002849,0.971788,0.472186
33.834305,0.002925,0.002843,0.971861,0.472257
33.847321,0.002919,0.002837,0.971934,0.472328
33.860344,0.002912,0.002831,0.972007,0.472398
33.873367,0.002906,0.002825,0.972081,0.472471
33.886391,0.002899,0.002819,0.972153,0.472541
33.899414,0.002893,0.002812,0.972227,0.472612
33.912441,0.002886,0.002806,0.972301,0.472684
33.925472,0.00288,0.0028,0.972374,0.472755
33.938503,0.002873,0.002794,0.972446,0.472826
33.951534,0.002867,0.002788,0.97252,0.472897
33.964565,0.002861,0.002782,0.972593,0.472968
33.977604,0.002854,0.002776,0.972667,0.47304
33.990643,0.002848,0.00277,0.97274,0.473112
34.003681,0.002841,0.002764,0.972813,0.473183
34.01672,0.002835,0.002758,0.972887,0.473254
34.029762,0.002829,0.002752,0.97296,0.473326
34.042809,0.002822,0.002746,0.973034,0.473397
34.055855,0.002816,0.00274,0.973107,0.473468
34.068901,0.002809,0.002734,0.973179,0.473539
34.081947,0.002803,0.002728,0.973253,0.473611
34.095001,0.002797,0.002722,0.973326,0.473682
34.108055,0.00279,0.002716,0.9734,0.473754
34.121109,0.002784,0.00271,0.973472,0.473824
34.134163,0.002778,0.002704,0.973545,0.473895
34.147221,0.002771,0.002698,0.973619,0.473967
34.160282,0.002765,0.002692,0.973692,0.474038
34.173344,0.002759,0.002686,0.973765,0.474109
34.186405,0.002753,0.002681,0.973838,0.47418
34.199467,0.002746,0.002675,0.973911,0.474251
34.212536,0.00274,0.002669,0.973984,0.474323
34.225605,0.002734,0.002663,0.974057,0.474394
34.238674,0.002728,0.002657,0.97413,0.474465
34.251743,0.002721,0.002651,0.974203,0.474535
34.264816,0.002715,0.002645,0.974276,0.474607
34.277893,0.002709,0.002639,0.97435,0.474679
34.29097,0.002703,0.002634,0.974423,0.474751
34.304047,0.002696,0.002628,0.974496,0.474821
34.317123,0.00269,0.002622,0.974569,0.474892
34.330208,0.002684,0.002616,0.974641,0.474963
34.343292,0.002678,0.00261,0.974714,0.475034
34.356377,0.002672,0.002604,0.974788,0.475106
34.369461,0.002666,0.002599,0.974861,0.475177
34.382549,0.002659,0.002593,0.974934,0.475248
34.395641,0.002653,0.002587,0.975007,0.475319
34.408733,0.002647,0.002581,0.975079,0.47539
34.421825,0.002641,0.002575,0.975152,0.47546
34.434917,0.002635,0.00257,0.975224,0.475531
34.448017,0.002629,0.002564,0.975296,0.475601
34.461117,0.002623,0.002558,0.975369,0.475672
34.474216,0.002617,0.002552,0.975442,0.475743
34.487316,0.002611,0.002547,0.975515,0.475814
34.50042,0.002605,0.002541,0.975587,0.475885
34.513527,0.002598,0.002535,0.975659,0.475955
34.526634,0.002592,0.00253,0.975732,0.476026
34.539742,0.002586,0.002524,0.975804,0.476097
34.552849,0.00258,0.002518,0.975877,0.476168
34.565964,0.002574,0.002512,0.97595,0.476239
34.579079,0.002568,0.002507,0.976024,0.476311
34.592194,0.002562,0.002501,0.976096,0.476381
34.605309,0.002556,0.002495,0.976168,0.476452
34.618431,0.00255,0.00249,0.976241,0.476523
34.631554,0.002544,0.002484,0.976313,0.476594
34.644676,0.002538,0.002479,0.976387,0.476665
34.657799,0.002532,0.002473,0.976459,0.476736
34.670925,0.002527,0.002467,0.976533,0.476808
34.684055,0.002521,0.002462,0.976605,0.476878
34.697186,0.002515,0.002456,0.976678,0.47695
34.710316,0.002509,0.00245,0.97675,0.477021
34.723446,0.002503,0.002445,0.976823,0.477092
34.736584,0.002497,0.002439,0.976895,0.477162
34.749722,0.002491,0.002434,0.976967,0.477232
34.762859,0.002485,0.002428,0.97704,0.477304
34.775997,0.002479,0.002423,0.977113,0.477375
34.789139,0.002473,0.002417,0.977185,0.477445
34.802284,0.002468,0.002411,0.977258,0.477516
34.81543,0.002462,0.002406,0.977331,0.477588
34.828575,0.002456,0.0024,0.977404,0.477659
34.841721,0.00245,0.002395,0.977476,0.47773
34.854874,0.002444,0.002389,0.977548,0.4778
34.868027,0.002438,0.002384,0.977621,0.477871
34.88118,0.002433,0.002378,0.977694,0.477942
34.894333,0.002427,0.002373,0.977765,0.478012
34.90749,0.002421,0.002367,0.977838,0.478084
34.92065,0.002415,0.002362,0.977912,0.478155
34.933811,0.002409,0.002356,0.977985,0.478227
34.946972,0.002404,0.002351,0.978058,0.478299
34.960133,0.002398,0.002345,0.97813,0.478369
34.973301,0.002392,0.00234,0.978202,0.47844
34.986469,0.002386,0.002335,0.978274,0.47851
34.999638,0.002381,0.002329,0.978348,0.478583
35.012806,0.002375,0.002324,0.97842,0.478653
35.025978,0.002369,0.002318,0.978493,0.478724
35.039154,0.002364,0.002313,0.978565,0.478795
35.05233,0.002358,0.002308,0.978639,0.478867
35.065506,0.002352,0.002302,0.978711,0.478938
35.078682,0.002347,0.002297,0.978784,0.479009
35.091866,0.002341,0.002291,0.978856,0.47908
35.105049,0.002335,0.002286,0.978929,0.479151
35.118233,0.00233,0.002281,0.979001,0.479221
35.131416,0.002324,0.002275,0.979073,0.479292
35.144604,0.002318,0.00227,0.979147,0.479364
35.157795,0.002313,0.002265,0.979218,0.479434
35.170986,0.002307,0.002259,0.979293,0.479507
35.184177,0.002301,0.002254,0.979364,0.479577
35.197372,0.002296,0.002249,0.979437,0.479649
35.210571,0.00229,0.002243,0.97951,0.47972
35.22377,0.002285,0.002238,0.979584,0.479792
35.236969,0.002279,0.002233,0.979656,0.479863
35.250168,0.002274,0.002227,0.979729,0.479935
35.263374,0.002268,0.002222,0.979801,0.480005
35.276581,0.002262,0.002217,0.979874,0.480077
35.289787,0.002257,0.002212,0.979947,0.480148
35.302994,0.002251,0.002206,0.980019,0.480219
35.316204,0.002246,0.002201,0.980091,0.480289
35.329418,0.00224,0.002196,0.980164,0.48036
35.342632,0.002235,0.002191,0.980237,0.480432
35.355846,0.002229,0.002185,0.980309,0.480503
35.369061,0.002224,0.00218,0.980381,0.480574
35.382282,0.002218,0.002175,0.980455,0.480646
35.395504,0.002213,0.00217,0.980528,0.480718
35.408726,0.002207,0.002165,0.980601,0.480789
35.421947,0.002202,0.002159,0.980674,0.48086
35.435173,0.002197,0.002154,0.980746,0.480931
35.448402,0.002191,0.002149,0.980818,0.481002
35.461632,0.002186,0.002144,0.980891,0.481073
35.474861,0.00218,0.002139,0.980963,0.481144
35.488091,0.002175,0.002134,0.981035,0.481215
35.501328,0.00217,0.002129,0.981109,0.481288
35.514565,0.002164,0.002123,0.981183,0.48136
35.527802,0.002159,0.002118,0.981254,0.48143
35.541039,0.002153,0.002113,0.981328,0.481502
35.554279,0.002148,0.002108,0.9814,0.481573
35.567524,0.002143,0.002103,0.981473,0.481644
35.580769,0.002137,0.002098,0.981545,0.481716
35.594013,0.002132,0.002093,0.981618,0.481787
35.607262,0.002127,0.002088,0.981691,0.481858
35.620514,0.002121,0.002083,0.981764,0.48193
35.633766,0.002116,0.002078,0.981836,0.482001
35.647018,0.002111,0.002073,0.981909,0.482072
35.660271,0.002105,0.002067,0.981981,0.482143
35.673531,0.0021,0.002062,0.982054,0.482215
35.68679,0.002095,0.002057,0.982128,0.482287
35.70005,0.00209,0.002052,0.9822,0.482358
35.71331,0.002084,0.002047,0.982272,0.482429
35.726574,0.002079,0.002042,0.982345,0.482501
35.739841,0.002074,0.002037,0.982418,0.482572
35.753109,0.002069,0.002032,0.982492,0.482645
35.766376,0.002063,0.002027,0.982565,0.482717
35.779644,0.002058,0.002022,0.982638,0.482789
35.792919,0.002053,0.002017,0.982711,0.482861
35.806194,0.002048,0.002012,0.982784,0.482932
35.819469,0.002043,0.002008,0.982856,0.483003
35.832745,0.002037,0.002003,0.982928,0.483073
35.846024,0.002032,0.001998,0.983001,0.483145
35.859306,0.002027,0.001993,0.983074,0.483217
35.872589,0.002022,0.001988,0.983147,0.483289
35.885872,0.002017,0.001983,0.983221,0.483361
35.899155,0.002012,0.001978,0.983292,0.483432
35.912445,0.002006,0.001973,0.983364,0.483503
35.925735,0.002001,0.001968,0.983437,0.483574
35.939026,0.001996,0.001963,0.983511,0.483647
35.952316,0.001991,0.001958,0.983584,0.483719
35.965611,0.001986,0.001954,0.983657,0.48379
35.978909,0.001981,0.001949,0.98373,0.483863
35.992207,0.001976,0.001944,0.983804,0.483935
36.005505,0.001971,0.001939,0.983877,0.484007
36.018806,0.001966,0.001934,0.98395,0.484079
36.032112,0.001961,0.001929,0.984024,0.484152
36.045418,0.001956,0.001924,0.984097,0.484223
36.058723,0.00195,0.00192,0.98417,0.484295
36.072029,0.001945,0.001915,0.984243,0.484368
36.085342,0.00194,0.00191,0.984317,0.48444
36.098656,0.001935,0.001905,0.984391,0.484513
36.111969,0.00193,0.0019,0.984464,0.484585
36.125282,0.001925,0.001896,0.984537,0.484656
36.138599,0.00192,0.001891,0.984612,0.48473
36.15192,0.001915,0.001886,0.984685,0.484803
36.165241,0.00191,0.001881,0.984758,0.484874
36.178562,0.001905,0.001877,0.984831,0.484946
36.191883,0.001901,0.001872,0.984906,0.48502
36.205212,0.001896,0.001867,0.984979,0.485092
36.21854,0.001891,0.001862,0.985052,0.485163
36.231869,0.001886,0.001858,0.985124,0.485235
36.245197,0.001881,0.001853,0.985198,0.485308
36.25853,0.001876,0.001848,0.985272,0.48538
36.271866,0.001871,0.001844,0.985346,0.485453
36.285202,0.001866,0.001839,0.98542,0.485526
36.298538,0.001861,0.001834,0.985493,0.485599
36.311878,0.001856,0.001829,0.985566,0.48567
36.325222,0.001851,0.001825,0.985639,0.485742
36.338566,0.001846,0.00182,0.985713,0.485815
36.35191,0.001842,0.001815,0.985787,0.485888
36.365253,0.001837,0.001811,0.98586,0.48596
36.378605,0.001832,0.001806,0.985933,0.486032
36.391956,0.001827,0.001802,0.986006,0.486104
36.405308,0.001822,0.001797,0.986081,0.486178
36.418659,0.001817,0.001792,0.986155,0.486251
36.432014,0.001813,0.001788,0.986229,0.486323
36.445374,0.001808,0.001783,0.986303,0.486397
36.458733,0.001803,0.001778,0.986377,0.48647
36.472092,0.001798,0.001774,0.986451,0.486543
36.485451,0.001793,0.001769,0.986526,0.486616
36.498817,0.001789,0.001765,0.9866,0.48669
36.512184,0.001784,0.00176,0.986674,0.486762
36.525551,0.001779,0.001756,0.986748,0.486835
36.538918,0.001774,0.001751,0.986821,0.486907
36.552288,0.00177,0.001747,0.986894,0.48698
36.565662,0.001765,0.001742,0.986968,0.487053
36.579037,0.00176,0.001737,0.987042,0.487126
36.592411,0.001756,0.001733,0.987117,0.4872
36.605789,0.001751,0.001728,0.987192,0.487274
36.619171,0.001746,0.001724,0.987265,0.487346
36.632553,0.001741,0.001719,0.98734,0.48742
36.645935,0.001737,0.001715,0.987414,0.487493
36.659317,0.001732,0.00171,0.987489,0.487567
36.672707,0.001727,0.001706,0.987562,0.48764
36.686096,0.001723,0.001701,0.987636,0.487713
36.699486,0.001718,0.001697,0.987711,0.487786
36.712875,0.001713,0.001693,0.987786,0.487861
36.726269,0.001709,0.001688,0.987859,0.487933
36.739666,0.001704,0.001684,0.987933,0.488006
36.753063,0.0017,0.001679,0.988007,0.488079
36.76646,0.001695,0.001675,0.988081,0.488152
36.779858,0.00169,0.00167,0.988155,0.488226
36.793262,0.001686,0.001666,0.98823,0.488299
36.806667,0.001681,0.001662,0.988305,0.488374
36.820072,0.001677,0.001657,0.98838,0.488447
36.833477,0.001672,0.001653,0.988455,0.488522
36.846886,0.001667,0.001648,0.988529,0.488595
36.860298,0.001663,0.001644,0.988604,0.488669
36.873711,0.001658,0.00164,0.988677,0.488741
36.887123,0.001654,0.001635,0.988752,0.488815
36.900539,0.001649,0.001631,0.988827,0.488889
36.91396,0.001645,0.001627,0.988903,0.488964
36.92738,0.00164,0.001622,0.988978,0.489039
36.9408,0.001636,0.001618,0.989053,0.489113
36.95422,0.001631,0.001614,0.989127,0.489187
36.967648,0.001627,0.001609,0.989203,0.489261
36.981075,0.001622,0.001605,0.989278,0.489336
36.994503,0.001618,0.001601,0.989353,0.489409
37.007931,0.001613,0.001596,0.989428,0.489484
37.021362,0.001609,0.001592,0.989503,0.489558
37.034798,0.001604,0.001588,0.989579,0.489633
37.048233,0.0016,0.001583,0.989654,0.489708
37.061668,0.001596,0.001579,0.989729,0.489782
37.075104,0.001591,0.001575,0.989804,0.489856
37.088547,0.001587,0.001571,0.989879,0.48993
37.10199,0.001582,0.001566,0.989954,0.490005
37.115433,0.001578,0.001562,0.990031,0.490081
37.128876,0.001574,0.001558,0.990107,0.490156
37.142326,0.001569,0.001554,0.990182,0.490231
37.155777,0.001565,0.001549,0.990258,0.490305
37.169228,0.00156,0.001545,0.990333,0.49038
37.182678,0.001556,0.001541,0.990408,0.490454
37.196133,0.001552,0.001537,0.990483,0.490529
37.209591,0.001547,0.001533,0.990559,0.490603
37.223049,0.001543,0.001528,0.990635,0.490679
37.236507,0.001539,0.001524,0.99071,0.490753
37.249966,0.001534,0.00152,0.990787,0.490829
37.263432,0.00153,0.001516,0.990862,0.490904
37.276897,0.001526,0.001512,0.990938,0.490979
37.290363,0.001521,0.001508,0.991014,0.491054
37.303829,0.001517,0.001504,0.99109,0.49113
37.317299,0.001513,0.001499,0.991165,0.491204
37.330772,0.001509,0.001495,0.99124,0.491279
37.344246,0.001504,0.001491,0.991316,0.491354
37.357719,0.0015,0.001487,0.991392,0.49143
37.371197,0.001496,0.001483,0.991467,0.491503
37.384678,0.001491,0.001479,0.991544,0.49158
37.398159,0.001487,0.001475,0.991621,0.491656
37.41164,0.001483,0.001471,0.991697,0.491732
37.425121,0.001479,0.001467,0.991774,0.491808
37.43861,0.001475,0.001463,0.991851,0.491884
37.452099,0.00147,0.001458,0.991928,0.491961
37.465588,0.001466,0.001454,0.992005,0.492037
37.479076,0.001462,0.00145,0.992082,0.492114
37.492569,0.001458,0.001446,0.992159,0.49219
37.506065,0.001454,0.001442,0.992235,0.492265
37.519562,0.001449,0.001438,0.992312,0.492342
37.533058,0.001445,0.001434,0.992388,0.492417
37.546555,0.001441,0.00143,0.992465,0.492493
37.560059,0.001437,0.001426,0.992543,0.492571
37.573563,0.001433,0.001422,0.992619,0.492647
37.587067,0.001429,0.001418,0.992696,0.492723
37.600571,0.001425,0.001414,0.992773,0.492799
37.614082,0.00142,0.00141,0.99285,0.492876
37.627594,0.001416,0.001406,0.992928,0.492953
37.641106,0.001412,0.001402,0.993005,0.493029
37.654617,0.001408,0.001398,0.993082,0.493106
37.668133,0.001404,0.001395,0.993161,0.493184
37.681652,0.0014,0.001391,0.993239,0.493262
37.695171,0.001396,0.001387,0.993316,0.493338
37.708691,0.001392,0.001383,0.993393,0.493415
37.72221,0.001388,0.001379,0.993472,0.493493
37.735737,0.001384,0.001375,0.99355,0.49357
37.749264,0.00138,0.001371,0.993629,0.493649
37.762791,0.001376,0.001367,0.993708,0.493728
37.776318,0.001372,0.001363,0.993786,0.493805
37.789848,0.001368,0.001359,0.993865,0.493883
37.803383,0.001364,0.001356,0.993944,0.493962
37.816917,0.00136,0.001352,0.994022,0.49404
37.830452,0.001356,0.001348,0.994101,0.494118
37.84399,0.001352,0.001344,0.994179,0.494196
37.857533,0.001348,0.00134,0.994258,0.494275
37.871075,0.001344,0.001336,0.994337,0.494353
37.884617,0.00134,0.001332,0.994416,0.494431
37.898159,0.001336,0.001329,0.994496,0.494511
37.911709,0.001332,0.001325,0.994575,0.49459
37.925259,0.001328,0.001321,0.994656,0.49467
37.938808,0.001324,0.001317,0.994735,0.494749
37.952358,0.00132,0.001313,0.994814,0.494828
37.965912,0.001316,0.00131,0.994893,0.494906
37.979469,0.001313,0.001306,0.994974,0.494987
37.993027,0.001309,0.001302,0.995054,0.495067
38.006584,0.001305,0.001298,0.995135,0.495147
38.020142,0.001301,0.001295,0.995215,0.495226
38.033707,0.001297,0.001291,0.995296,0.495307
38.047272,0.001293,0.001287,0.995377,0.495388
38.060837,0.001289,0.001283,0.995457,0.495467
38.074402,0.001285,0.00128,0.995539,0.495549
38.087975,0.001282,0.001276,0.995619,0.495629
38.101547,0.001278,0.001272,0.995701,0.49571
38.11512,0.001274,0.001269,0.995782,0.495791
38.128693,0.00127,0.001265,0.995863,0.495871
38.142269,0.001266,0.001261,0.995944,0.495952
38.155849,0.001263,0.001258,0.996026,0.496034
38.16943,0.001259,0.001254,0.996109,0.496116
38.18301,0.001255,0.00125,0.996191,0.496199
38.19659,0.001251,0.001247,0.996274,0.496281
38.210178,0.001248,0.001243,0.996356,0.496363
38.223766,0.001244,0.001239,0.99644,0.496446
38.237354,0.00124,0.001236,0.996524,0.49653
38.250942,0.001236,0.001232,0.996607,0.496613
38.264534,0.001233,0.001229,0.99669,0.496696
38.27813,0.001229,0.001225,0.996775,0.49678
38.291725,0.001225,0.001221,0.99686,0.496865
38.305321,0.001222,0.001218,0.996944,0.496949
38.31892,0.001218,0.001214,0.997028,0.497033
38.332523,0.001214,0.001211,0.997115,0.497119
38.346127,0.001211,0.001207,0.9972,0.497204
38.35973,0.001207,0.001204,0.997286,0.49729
38.373333,0.001203,0.0012,0.997372,0.497375
38.386944,0.0012,0.001197,0.997458,0.497461
38.400555,0.001196,0.001193,0.997544,0.497547
38.414165,0.001193,0.00119,0.99763,0.497633
38.427776,0.001189,0.001186,0.997718,0.49772
38.441391,0.001185,0.001183,0.997804,0.497806
38.455009,0.001182,0.001179,0.997891,0.497893
38.468628,0.001178,0.001176,0.997979,0.497981
38.482246,0.001175,0.001172,0.998066,0.498068
38.495865,0.001171,0.001169,0.998156,0.498157
38.509491,0.001168,0.001165,0.998245,0.498247
38.523117,0.001164,0.001162,0.998336,0.498337
38.536743,0.00116,0.001159,0.998424,0.498426
38.550369,0.001157,0.001155,0.998514,0.498515
38.564003,0.001153,0.001152,0.998604,0.498605
38.577637,0.00115,0.001148,0.998693,0.498694
38.59127,0.001147,0.001145,0.998784,0.498785
38.604904,0.001143,0.001142,0.998876,0.498877
38.618542,0.00114,0.001138,0.998968,0.498969
38.632183,0.001136,0.001135,0.99906,0.499061
38.645824,0.001133,0.001132,0.999152,0.499152
38.659466,0.001129,0.001128,0.999244,0.499244
38.673107,0.001126,0.001125,0.999337,0.499337
38.686756,0.001122,0.001122,0.999431,0.499432
38.700405,0.001119,0.001118,0.999525,0.499525
38.714054,0.001116,0.001115,0.999617,0.499617
38.727703,0.001112,0.001112,0.999711,0.499711
38.741356,0.001109,0.001109,0.999806,0.499806
38.755013,0.001106,0.001105,0.999901,0.499901
38.768669,0.001102,0.001102,0.999998,0.499998
38.782326,0.001099,0.001099,1.000095,0.500095
38.795982,0.001096,0.001096,1.000191,0.500191
38.809647,0.001092,0.001093,1.000288,0.500288
38.823311,0.001089,0.001089,1.000385,0.500385
38.836975,0.001086,0.001086,1.000483,0.500483
38.850639,0.001082,0.001083,1.000582,0.500582
38.864311,0.001079,0.00108,1.00068,0.500681
38.877983,0.001076,0.001077,1.000778,0.500778
38.891655,0.001073,0.001073,1.000879,0.500879
38.905327,0.001069,0.00107,1.000979,0.500979
38.919003,0.001066,0.001067,1.001079,0.50108
38.932682,0.001063,0.001064,1.00118,0.501181
38.946362,0.00106,0.001061,1.001281,0.501282
38.960041,0.001056,0.001058,1.001382,0.501383
38.973721,0.001053,0.001055,1.001484,0.501485
38.987408,0.00105,0.001052,1.001587,0.501589
39.001095,0.001047,0.001049,1.00169,0.501691
39.014782,0.001044,0.001046,1.001793,0.501795
39.028469,0.001041,0.001043,1.001898,0.5019
39.04216,0.001037,0.00104,1.002002,0.502004
39.055855,0.001034,0.001036,1.002107,0.502109
39.06955,0.001031,0.001033,1.002212,0.502214
39.083244,0.001028,0.00103,1.002317,0.50232
39.096943,0.001025,0.001027,1.002424,0.502427
39.110645,0.001022,0.001024,1.002531,0.502534
39.124348,0.001019,0.001022,1.002637,0.502641
39.13805,0.001016,0.001019,1.002745,0.502749
39.151752,0.001013,0.001016,1.002851,0.502856
39.165462,0.00101,0.001013,1.00296,0.502964
39.179173,0.001007,0.00101,1.003069,0.503074
39.192883,0.001004,0.001007,1.003178,0.503183
39.206593,0.001001,0.001004,1.003287,0.503293
39.220306,0.000998,0.001001,1.003397,0.503403
39.234024,0.000995,0.000998,1.003508,0.503514
39.247742,0.000992,0.000995,1.003619,0.503625
39.261459,0.000989,0.000992,1.00373,0.503737
39.275177,0.000986,0.000989,1.003841,0.503849
39.288902,0.000983,0.000987,1.003955,0.503963
39.302628,0.00098,0.000984,1.004067,0.504076
39.316353,0.000977,0.000981,1.00418,0.504188
39.330078,0.000974,0.000978,1.004292,0.504302
39.343807,0.000971,0.000975,1.004406,0.504415
39.35754,0.000968,0.000972,1.004519,0.50453
39.371273,0.000965,0.00097,1.004636,0.504646
39.385006,0.000962,0.000967,1.004751,0.504763
39.398739,0.000959,0.000964,1.004867,0.504879
39.412479,0.000956,0.000961,1.004982,0.504994
39.42622,0.000954,0.000958,1.005097,0.50511
39.43996,0.000951,0.000956,1.005213,0.505226
39.453701,0.000948,0.000953,1.005329,0.505343
39.467449,0.000945,0.00095,1.005447,0.505461
39.481197,0.000942,0.000947,1.005562,0.505578
39.494946,0.000939,0.000945,1.00568,0.505696
39.508694,0.000937,0.000942,1.0058,0.505816
39.522446,0.000934,0.000939,1.005917,0.505935
39.536201,0.000931,0.000937,1.006036,0.506054
39.549957,0.000928,0.000934,1.006155,0.506173
39.563713,0.000925,0.000931,1.006273,0.506293
39.577469,0.000923,0.000928,1.006392,0.506412
39.591232,0.00092,0.000926,1.00651,0.506531
39.604996,0.000917,0.000923,1.00663,0.506652
39.618759,0.000914,0.00092,1.006751,0.506773
39.632523,0.000912,0.000918,1.006872,0.506895
39.64629,0.000909,0.000915,1.006992,0.507016
39.660061,0.000906,0.000912,1.007111,0.507136
39.673832,0.000903,0.00091,1.007232,0.507258
39.687603,0.000901,0.000907,1.007352,0.50738
39.701374,0.000898,0.000905,1.007473,0.507501
39.715153,0.000895,0.000902,1.007595,0.507624
39.728931,0.000892,0.000899,1.007716,0.507746
39.74271,0.00089,0.000897,1.007838,0.507869
39.756489,0.000887,0.000894,1.007961,0.507993
39.770271,0.000884,0.000892,1.008082,0.508115
39.784058,0.000882,0.000889,1.008204,0.508238
39.797844,0.000879,0.000886,1.008328,0.508362
39.81163,0.000876,0.000884,1.00845,0.508485
39.825417,0.000874,0.000881,1.008573,0.508609
39.839211,0.000871,0.000879,1.008694,0.508732
39.853004,0.000868,0.000876,1.008817,0.508856
39.866798,0.000866,0.000873,1.008939,0.508979
39.880592,0.000863,0.000871,1.009061,0.509102
39.89439,0.00086,0.000868,1.009186,0.509228
39.908192,0.000858,0.000866,1.00931,0.509353
39.921993,0.000855,0.000863,1.009432,0.509476
39.935795,0.000853,0.000861,1.009555,0.5096
39.9496,0.00085,0.000858,1.009677,0.509724
39.963409,0.000847,0.000856,1.009802,0.50985
39.977219,0.000845,0.000853,1.009925,0.509974
39.991028,0.000842,0.000851,1.010049,0.510099
40,0.000841,0.000849,1.010128,0.51018

==> PaperGraphs/Test3_time20_discharge_a0_triple.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000001,0.004422,0.00001
0.496607,0.000497,0.000005,0.010296,0.000053
0.655595,0.000656,0.00001,0.015647,0.000122
0.79037,0.00079,0.000016,0.0204,0.000208
0.91028,0.00091,0.000023,0.02473,0.000306
1.019776,0.00102,0.000029,0.028741,0.000413
1.121413,0.001121,0.000036,0.032499,0.000528
1.216826,0.001217,0.000044,0.036053,0.00065
1.307142,0.001307,0.000052,0.039433,0.000777
1.393175,0.001393,0.000059,0.042667,0.00091
1.475539,0.001476,0.000068,0.045773,0.001048
1.554712,0.001555,0.000076,0.048767,0.001189
1.631074,0.001631,0.000084,0.051661,0.001334
1.704932,0.001705,0.000093,0.054465,0.001483
1.776541,0.001777,0.000102,0.057189,0.001635
1.846113,0.001846,0.00011,0.059839,0.00179
1.913831,0.001914,0.000119,0.062422,0.001948
1.979848,0.00198,0.000129,0.064942,0.002109
2.044299,0.002044,0.000138,0.067405,0.002272
2.1073,0.002107,0.000147,0.069815,0.002437
2.168954,0.002169,0.000157,0.072176,0.002605
2.229352,0.002229,0.000166,0.074489,0.002774
2.288575,0.002289,0.000176,0.07676,0.002946
2.346695,0.002347,0.000185,0.078989,0.00312
2.403778,0.002404,0.000195,0.08118,0.003295
2.459881,0.00246,0.000205,0.083335,0.003472
2.515058,0.002515,0.000215,0.085454,0.003651
2.569358,0.002569,0.000225,0.087541,0.003832
2.622825,0.002623,0.000235,0.089597,0.004014
2.675499,0.002675,0.000245,0.091623,0.004197
2.727419,0.002727,0.000255,0.093621,0.004382
2.778618,0.002779,0.000266,0.095592,0.004569
2.829129,0.002829,0.000276,0.097537,0.004757
2.87898,0.002879,0.000286,0.099457,0.004946
2.928199,0.002928,0.000297,0.101353,0.005136
2.976813,0.002977,0.000307,0.103226,0.005328
3.024843,0.003025,0.000318,0.105077,0.005521
3.072314,0.003072,0.000328,0.106907,0.005715
3.119246,0.003119,0.000339,0.108717,0.00591
3.165657,0.003166,0.00035,0.110507,0.006106
3.211568,0.003212,0.000361,0.112278,0.006303
3.256994,0.003257,0.000371,0.114031,0.006502
3.301953,0.003302,0.000382,0.115766,0.006701
3.346459,0.003346,0.000393,0.117484,0.006901
3.390527,0.003391,0.000404,0.119185,0.007102
3.434172,0.003434,0.000415,0.12087,0.007305
3.477405,0.003477,0.000426,0.122539,0.007508
3.52024,0.00352,0.000437,0.124193,0.007712
3.562688,0.003563,0.000448,0.125833,0.007917
3.604761,0.003605,0.000459,0.127458,0.008123
3.646468,0.003646,0.000471,0.129069,0.008329
3.68782,0.003688,0.000482,0.130667,0.008537
3.728828,0.003729,0.000493,0.132251,0.008745
3.769499,0.003769,0.000504,0.133823,0.008954
3.809843,0.00381,0.000516,0.135382,0.009164
3.849869,0.00385,0.000527,0.136929,0.009375
3.889583,0.00389,0.000539,0.138465,0.009586
3.928995,0.003929,0.00055,0.139988,0.009798
3.968112,0.003968,0.000561,0.1415,0.010011
4.006939,0.004007,0.000573,0.143002,0.010225
4.045485,0.004045,0.000585,0.144492,0.010439
4.083756,0.004084,0.000596,0.145972,0.010654
4.121759,0.004122,0.000608,0.147442,0.01087
4.159499,0.004159,0.000619,0.148902,0.011086
4.196981,0.004197,0.000631,0.150351,0.011303
4.234213,0.004234,0.000643,0.151791,0.01152
4.271198,0.004271,0.000654,0.153222,0.011739
4.307943,0.004308,0.000666,0.154644,0.011957
4.344451,0.004344,0.000678,0.156056,0.012177
4.380729,0.004381,0.00069,0.15746,0.012397
4.416781,0.004417,0.000702,0.158854,0.012617
4.452611,0.004453,0.000713,0.160241,0.012839
4.488224,0.004488,0.000725,0.161619,0.01306
4.523623,0.004524,0.000737,0.162989,0.013283
4.558815,0.004559,0.000749,0.164351,0.013506
4.593801,0.004594,0.000761,0.165704,0.013729
4.628585,0.004629,0.000773,0.167051,0.013953
4.663173,0.004663,0.000785,0.168389,0.014177
4.697566,0.004698,0.000797,0.16972,0.014402
4.731769,0.004732,0.000809,0.171044,0.014628
4.765785,0.004766,0.000821,0.172361,0.014854
4.799618,0.0048,0.000834,0.17367,0.015081
4.83327,0.004833,0.000846,0.174973,0.015308
4.866744,0.004867,0.000858,0.176269,0.015535
4.900044,0.0049,0.00087,0.177558,0.015763
4.933172,0.004933,0.000882,0.17884,0.015992
4.966132,0.004966,0.000894,0.180116,0.016221
4.998926,0.004999,0.000907,0.181386,0.01645
5.031557,0.005032,0.000919,0.182649,0.01668
5.064027,0.005064,0.000931,0.183906,0.016911
5.09634,0.005096,0.000944,0.185157,0.017142
5.128496,0.005128,0.000956,0.186402,0.017373
5.1605,0.00516,0.000968,0.187641,0.017605
5.192352,0.005192,0.000981,0.188875,0.017837
5.224057,0.005224,0.000993,0.190102,0.018069
5.255615,0.005256,0.001006,0.191324,0.018302
5.287029,0.005287,0.001018,0.192541,0.018536
5.318301,0.005318,0.00103,0.193751,0.01877
5.349433,0.005349,0.001043,0.194957,0.019004
5.380427,0.00538,0.001055,0.196157,0.019239
5.411286,0.005411,0.001068,0.197352,0.019474
5.44201,0.005442,0.00108,0.198542,0.019709
5.472603,0.005473,0.001093,0.199726,0.019945
5.503065,0.005503,0.001106,0.200906,0.020182
5.533399,0.005533,0.001118,0.202081,0.020418
5.563607,0.005564,0.001131,0.20325,0.020655
5.593689,0.005594,0.001143,0.204415,0.020893
5.623649,0.005624,0.001156,0.205575,0.021131
5.653487,0.005653,0.001169,0.206731,0.021369
5.683205,0.005683,0.001181,0.207882,0.021607
5.712804,0.005713,0.001194,0.209028,0.021846
5.742286,0.005742,0.001207,0.21017,0.022086
5.771653,0.005772,0.00122,0.211307,0.022325
5.800905,0.005801,0.001232,0.21244,0.022565
5.830045,0.00583,0.001245,0.213568,0.022806
5.859074,0.005859,0.001258,0.214692,0.023046
5.887993,0.005888,0.001271,0.215812,0.023287
5.916803,0.005917,0.001284,0.216928,0.023529
5.945506,0.005946,0.001296,0.218039,0.023771
5.974102,0.005974,0.001309,0.219147,0.024013
6.002594,0.006003,0.001322,0.22025,0.024255
6.030982,0.006031,0.001335,0.22135,0.024498
6.059267,0.006059,0.001348,0.222445,0.024741
6.087451,0.006087,0.001361,0.223537,0.024984
6.115535,0.006116,0.001374,0.224624,0.025228
6.143519,0.006144,0.001387,0.225708,0.025472
6.171406,0.006171,0.0014,0.226788,0.025716
6.199195,0.006199,0.001413,0.227864,0.025961
6.226889,0.006227,0.001426,0.228937,0.026206
6.254488,0.006254,0.001439,0.230005,0.026451
6.281992,0.006282,0.001452,0.23107,0.026697
6.309403,0.006309,0.001465,0.232132,0.026943
6.336723,0.006337,0.001478,0.23319,0.027189
6.363952,0.006364,0.001491,0.234244,0.027435
6.39109,0.006391,0.001504,0.235295,0.027682
6.418139,0.006418,0.001517,0.236343,0.027929
6.4451,0.006445,0.00153,0.237387,0.028176
6.471973,0.006472,0.001543,0.238427,0.028424
6.498761,0.006499,0.001556,0.239465,0.028672
6.525462,0.006525,0.001569,0.240498,0.02892
6.552078,0.006552,0.001583,0.241529,0.029168
6.57861,0.006579,0.001596,0.242557,0.029417
6.60506,0.006605,0.001609,0.243581,0.029666
6.631426,0.006631,0.001622,0.244602,0.029915
6.657712,0.006658,0.001635,0.24562,0.030164
6.683916,0.006684,0.001648,0.246634,0.030414
6.71004,0.00671,0.001662,0.247646,0.030664
6.736085,0.006736,0.001675,0.248654,0.030914
6.762051,0.006762,0.001688,0.24966,0.031165
6.78794,0.006788,0.001701,0.250662,0.031416
6.813752,0.006814,0.001715,0.251662,0.031667
6.839487,0.006839,0.001728,0.252658,0.031918
6.865147,0.006865,0.001741,0.253652,0.03217
6.890731,0.006891,0.001755,0.254642,0.032421
6.916242,0.006916,0.001768,0.25563,0.032673
6.941679,0.006942,0.001781,0.256615,0.032926
6.967042,0.006967,0.001795,0.257597,0.033178
6.992334,0.006992,0.001808,0.258576,0.033431
7.017554,0.007018,0.001821,0.259553,0.033684
7.042703,0.007043,0.001835,0.260527,0.033937
7.067781,0.007068,0.001848,0.261498,0.03419
7.09279,0.007093,0.001862,0.262466,0.034444
7.117729,0.007118,0.001875,0.263431,0.034698
7.1426,0.007143,0.001888,0.264394,0.034952
7.167403,0.007167,0.001902,0.265354,0.035207
7.192139,0.007192,0.001915,0.266312,0.035461
7.216808,0.007217,0.001929,0.267267,0.035716
7.241411,0.007241,0.001942,0.26822,0.035971
7.265948,0.007266,0.001956,0.26917,0.036226
7.290421,0.00729,0.001969,0.270117,0.036482
7.314828,0.007315,0.001983,0.271062,0.036737
7.339171,0.007339,0.001996,0.272004,0.036993
7.363451,0.007363,0.00201,0.272944,0.037249
7.387669,0.007388,0.002023,0.273882,0.037506
7.411823,0.007412,0.002037,0.274817,0.037762
7.435915,0.007436,0.00205,0.27575,0.038019
7.459946,0.00746,0.002064,0.27668,0.038276
7.483916,0.007484,0.002078,0.277608,0.038533
7.507825,0.007508,0.002091,0.278533,0.03879
7.531675,0.007532,0.002105,0.279456,0.039048
7.555465,0.007555,0.002118,0.280377,0.039306
7.579195,0.007579,0.002132,0.281295,0.039564
7.602868,0.007603,0.002146,0.282212,0.039822
7.626482,0.007626,0.002159,0.283126,0.04008
7.650039,0.00765,0.002173,0.284038,0.040339
7.673538,0.007674,0.002187,0.284947,0.040597
7.69698,0.007697,0.0022,0.285854,0.040856
7.720366,0.00772,0.002214,0.286759,0.041115
7.743697,0.007744,0.002228,0.287662,0.041375
7.766972,0.007767,0.002241,0.288563,0.041634
7.790191,0.00779,0.002255,0.289462,0.041894
7.813356,0.007813,0.002269,0.290358,0.042154
7.836466,0.007836,0.002282,0.291253,0.042414
7.859523,0.00786,0.002296,0.292145,0.042674
7.882527,0.007883,0.00231,0.293035,0.042935
7.905477,0.007905,0.002324,0.293923,0.043195
7.928374,0.007928,0.002337,0.294809,0.043456
7.951219,0.007951,0.002351,0.295693,0.043717
7.974012,0.007974,0.002365,0.296575,0.043978
7.996754,0.007997,0.002379,0.297455,0.04424
8.019444,0.008019,0.002392,0.298333,0.044501
8.042084,0.008042,0.002406,0.299209,0.044763
8.064673,0.008065,0.00242,0.300083,0.045025
8.087212,0.008087,0.002434,0.300955,0.045287
8.1097,0.00811,0.002448,0.301825,0.045549
8.132139,0.008132,0.002462,0.302694,0.045812
8.154531,0.008155,0.002475,0.30356,0.046074
8.176872,0.008177,0.002489,0.304424,0.046337
8.199166,0.008199,0.002503,0.305287,0.0466
8.221412,0.008221,0.002517,0.306147,0.046863
8.243609,0.008244,0.002531,0.307006,0.047126
8.265759,0.008266,0.002545,0.307863,0.04739
8.287863,0.008288,0.002559,0.308718,0.047653
8.309919,0.00831,0.002573,0.309571,0.047917
8.33193,0.008332,0.002586,0.310423,0.048181
8.353893,0.008354,0.0026,0.311272,0.048445
8.375811,0.008376,0.002614,0.31212,0.048709
8.397683,0.008398,0.002628,0.312966,0.048974
8.419511,0.00842,0.002642,0.31381,0.049238
8.441293,0.008441,0.002656,0.314653,0.049503
8.463031,0.008463,0.00267,0.315493,0.049768
8.484724,0.008485,0.002684,0.316332,0.050033
8.506373,0.008506,0.002698,0.31717,0.050298
8.527979,0.008528,0.002712,0.318005,0.050564
8.549541,0.00855,0.002726,0.318839,0.050829
8.571059,0.008571,0.00274,0.319671,0.051095
8.592535,0.008593,0.002754,0.320502,0.051361
8.613969,0.008614,0.002768,0.321331,0.051627
8.635359,0.008635,0.002782,0.322158,0.051893
8.656707,0.008657,0.002796,0.322983,0.052159
8.678013,0.008678,0.00281,0.323807,0.052426
8.699278,0.008699,0.002824,0.324629,0.052692
8.720502,0.008721,0.002838,0.32545,0.052959
8.741684,0.008742,0.002852,0.326269,0.053226
8.762826,0.008763,0.002866,0.327087,0.053493
8.783927,0.008784,0.00288,0.327903,0.05376
8.804988,0.008805,0.002894,0.328717,0.054027
8.82601,0.008826,0.002908,0.32953,0.054295
8.846992,0.008847,0.002923,0.330341,0.054563
8.867937,0.008868,0.002937,0.331151,0.05483
8.888844,0.008889,0.002951,0.331959,0.055098
8.909714,0.00891,0.002965,0.332766,0.055367
8.930549,0.008931,0.002979,0.333571,0.055635
8.951349,0.008951,0.002993,0.334375,0.055903
8.972116,0.008972,0.003007,0.335178,0.056172
8.992852,0.008993,0.003021,0.33598,0.056441
9.013556,0.009014,0.003036,0.33678,0.05671
9.03423,0.009034,0.00305,0.337579,0.05698
9.054873,0.009055,0.003064,0.338377,0.057249
9.075483,0.009075,0.003078,0.339174,0.057519
9.096064,0.009096,0.003092,0.339969,0.057789
9.116613,0.009117,0.003107,0.340763,0.05806
9.137133,0.009137,0.003121,0.341556,0.05833
9.157623,0.009158,0.003135,0.342348,0.058601
9.178083,0.009178,0.003149,0.343139,0.058872
9.198513,0.009199,0.003164,0.343928,0.059143
9.218914,0.009219,0.003178,0.344717,0.059415
9.239285,0.009239,0.003192,0.345504,0.059686
9.259628,0.00926,0.003207,0.34629,0.059958
9.279942,0.00928,0.003221,0.347075,0.06023
9.300227,0.0093,0.003235,0.347858,0.060503
9.320484,0.00932,0.00325,0.348641,0.060775
9.340713,0.009341,0.003264,0.349423,0.061048
9.360914,0.009361,0.003278,0.350203,0.061321
9.381087,0.009381,0.003293,0.350983,0.061594
9.401234,0.009401,0.003307,0.351761,0.061868
9.421353,0.009421,0.003321,0.352538,0.062142
9.441448,0.009441,0.003336,0.353315,0.062416
9.461517,0.009462,0.00335,0.35409,0.06269
9.481562,0.009482,0.003365,0.354865,0.062964
9.501582,0.009502,0.003379,0.355638,0.063239
9.521579,0.009522,0.003394,0.356411,0.063514
9.541553,0.009542,0.003408,0.357182,0.063789
9.561505,0.009562,0.003423,0.357953,0.064065
9.581437,0.009581,0.003437,0.358723,0.064341
9.601349,0.009601,0.003452,0.359492,0.064617
9.621242,0.009621,0.003466,0.36026,0.064894
9.641115,0.009641,0.003481,0.361028,0.065171
9.660972,0.009661,0.003495,0.361796,0.065448
9.680811,0.009681,0.00351,0.362563,0.065726
9.700634,0.009701,0.003525,0.363329,0.066004
9.720442,0.009721,0.003539,0.364096,0.066283
9.740234,0.00974,0.003554,0.364863,0.066562
9.760012,0.00976,0.003569,0.36563,0.066843
9.779767,0.00978,0.003583,0.366398,0.067124
9.799496,0.0098,0.003598,0.367166,0.067406
9.819196,0.00982,0.003613,0.367936,0.067688
9.838869,0.00984,0.003628,0.368708,0.067973
9.858516,0.00986,0.003643,0.369482,0.068259
9.878134,0.009881,0.003658,0.37026,0.068546
9.897725,0.009901,0.003674,0.371044,0.068837
9.91729,0.009922,0.003689,0.371833,0.06913
9.936828,0.009943,0.003705,0.372629,0.069426
9.956339,0.009964,0.003721,0.373435,0.069727
9.975823,0.009985,0.003737,0.374251,0.070032
9.995281,0.010007,0.003753,0.375079,0.070342
10.014712,0.01003,0.00377,0.37592,0.070658
10.034117,0.010052,0.003787,0.376776,0.07098
10.053494,0.010076,0.003805,0.377648,0.071309
10.072846,0.0101,0.003823,0.378537,0.071645
10.092173,0.010124,0.003842,0.379444,0.071989
10.111472,0.010149,0.00386,0.380368,0.07234
10.130747,0.010175,0.00388,0.381311,0.072699
10.149995,0.010201,0.0039,0.382272,0.073066
10.169218,0.010228,0.00392,0.383249,0.07344
10.188416,0.010255,0.00394,0.384242,0.073821
10.207587,0.010283,0.003962,0.385249,0.074209
10.226734,0.010311,0.003983,0.386269,0.074602
10.245856,0.01034,0.004005,0.387299,0.075
10.264953,0.010369,0.004027,0.388337,0.075403
10.284024,0.010398,0.004049,0.389381,0.075809
10.303071,0.010427,0.004071,0.390429,0.076218
10.322093,0.010456,0.004093,0.39148,0.076628
10.34109,0.010486,0.004116,0.39253,0.07704
10.360063,0.010515,0.004138,0.393579,0.077452
10.379011,0.010544,0.004161,0.394626,0.077865
10.397935,0.010573,0.004184,0.395668,0.078277
10.416835,0.010602,0.004206,0.396705,0.078688
10.43571,0.010631,0.004228,0.397738,0.079098
10.454561,0.01066,0.004251,0.398764,0.079506
10.473389,0.010688,0.004273,0.399784,0.079914
10.492192,0.010717,0.004295,0.400798,0.08032
10.510972,0.010745,0.004317,0.401806,0.080724
10.529728,0.010773,0.004339,0.402809,0.081127
10.54846,0.010801,0.004361,0.403805,0.081529
10.567169,0.010828,0.004383,0.404796,0.08193
10.585855,0.010856,0.004405,0.405781,0.082329
10.604516,0.010883,0.004427,0.406761,0.082727
10.623155,0.01091,0.004448,0.407736,0.083124
10.64177,0.010937,0.00447,0.408706,0.08352
10.660363,0.010964,0.004492,0.409672,0.083916
10.678933,0.010991,0.004513,0.410634,0.08431
10.69748,0.011017,0.004535,0.411592,0.084704
10.716004,0.011044,0.004556,0.412545,0.085097
10.734506,0.01107,0.004578,0.413495,0.085489
10.752984,0.011097,0.004599,0.414441,0.08588
10.77144,0.011123,0.00462,0.415383,0.086272
10.789874,0.011149,0.004642,0.416322,0.086662
10.808286,0.011175,0.004663,0.417258,0.087052
10.826674,0.011201,0.004684,0.418191,0.087442
10.845042,0.011227,0.004705,0.419121,0.087831
10.863387,0.011252,0.004727,0.420047,0.08822
10.88171,0.011278,0.004748,0.420971,0.088608
10.900011,0.011304,0.004769,0.421892,0.088997
10.91829,0.011329,0.00479,0.422811,0.089384
10.936547,0.011354,0.004811,0.423726,0.089772
10.954783,0.01138,0.004832,0.424639,0.090159
10.972998,0.011405,0.004853,0.425549,0.090546
10.99119,0.01143,0.004875,0.426457,0.090933
11.009361,0.011455,0.004896,0.427363,0.091319
11.027512,0.01148,0.004917,0.428266,0.091706
11.04564,0.011505,0.004938,0.429166,0.092092
11.063747,0.01153,0.004959,0.430065,0.092478
11.081834,0.011555,0.00498,0.430961,0.092864
11.099899,0.01158,0.005001,0.431855,0.09325
11.117944,0.011605,0.005022,0.432747,0.093635
11.135967,0.01163,0.005043,0.433637,0.094021
11.15397,0.011654,0.005064,0.434525,0.094406
11.171951,0.011679,0.005085,0.435411,0.094791
11.189913,0.011703,0.005106,0.436295,0.095176
11.207853,0.011728,0.005127,0.437176,0.095561
11.225774,0.011752,0.005148,0.438056,0.095946
11.243673,0.011777,0.005169,0.438933,0.096331
11.261553,0.011801,0.00519,0.439809,0.096716
11.279412,0.011825,0.005211,0.440683,0.097101
11.297251,0.011849,0.005232,0.441555,0.097485
11.315069,0.011874,0.005253,0.442426,0.09787
11.332868,0.011898,0.005274,0.443294,0.098255
11.350647,0.011922,0.005295,0.444161,0.098639
11.368405,0.011946,0.005316,0.445026,0.099024
11.386145,0.01197,0.005337,0.445889,0.099408
11.403863,0.011994,0.005358,0.44675,0.099793
11.421562,0.012017,0.005379,0.44761,0.100177
11.439242,0.012041,0.0054,0.448468,0.100562
11.456903,0.012065,0.005421,0.449325,0.100946
11.474543,0.012089,0.005442,0.45018,0.101331
11.492164,0.012113,0.005463,0.451033,0.101715
11.509766,0.012136,0.005484,0.451884,0.1021
11.527349,0.01216,0.005505,0.452734,0.102484
11.544912,0.012183,0.005526,0.453583,0.102869
11.562457,0.012207,0.005547,0.454429,0.103253
11.579983,0.01223,0.005568,0.455275,0.103637
11.597489,0.012254,0.005589,0.456118,0.104022
11.614977,0.012277,0.00561,0.45696,0.104406
11.632445,0.012301,0.005631,0.457801,0.104791
11.649895,0.012324,0.005652,0.45864,0.105175
11.667325,0.012347,0.005673,0.459478,0.10556
11.684736,0.01237,0.005694,0.460315,0.105945
11.702129,0.012394,0.005715,0.461149,0.106329
11.719504,0.012417,0.005736,0.461983,0.106714
11.73686,0.01244,0.005757,0.462815,0.107099
11.754197,0.012463,0.005778,0.463645,0.107484
11.771517,0.012486,0.005799,0.464475,0.107868
11.788817,0.012509,0.005821,0.465302,0.108253
11.8061,0.012532,0.005842,0.466129,0.108638
11.823364,0.012555,0.005863,0.466954,0.109023
11.840611,0.012578,0.005884,0.467777,0.109408
11.857839,0.012601,0.005905,0.468599,0.109793
11.875049,0.012624,0.005926,0.469421,0.110178
11.892241,0.012646,0.005947,0.47024,0.110563
11.909415,0.012669,0.005968,0.471058,0.110948
11.926572,0.012692,0.005989,0.471875,0.111333
11.94371,0.012715,0.00601,0.472691,0.111718
11.960832,0.012737,0.006031,0.473505,0.112104
11.977935,0.01276,0.006052,0.474318,0.112489
11.99502,0.012783,0.006073,0.475129,0.112874
12.012088,0.012805,0.006094,0.475939,0.113259
12.029139,0.012828,0.006116,0.476749,0.113645
12.046171,0.01285,0.006137,0.477556,0.11403
12.063187,0.012873,0.006158,0.478363,0.114416
12.080185,0.012895,0.006179,0.479168,0.114801
12.097166,0.012917,0.0062,0.479972,0.115187
12.11413,0.01294,0.006221,0.480775,0.115572
12.131077,0.012962,0.006242,0.481577,0.115958
12.148006,0.012985,0.006263,0.482378,0.116344
12.164919,0.013007,0.006285,0.483177,0.11673
12.181814,0.013029,0.006306,0.483975,0.117116
12.198692,0.013051,0.006327,0.484772,0.117502
12.215554,0.013073,0.006348,0.485568,0.117888
12.232399,0.013096,0.006369,0.486363,0.118275
12.249228,0.013118,0.00639,0.487157,0.118661
12.266039,0.01314,0.006412,0.487949,0.119047
12.282833,0.013162,0.006433,0.488741,0.119434
12.299611,0.013184,0.006454,0.489532,0.119821
12.316373,0.013206,0.006475,0.490321,0.120207
12.333117,0.013228,0.006496,0.49111,0.120594
12.349846,0.01325,0.006518,0.491897,0.120981
12.366558,0.013272,0.006539,0.492683,0.121368
12.383253,0.013294,0.00656,0.493469,0.121756
12.399933,0.013316,0.006581,0.494253,0.122143
12.416595,0.013337,0.006603,0.495037,0.122531
12.433243,0.013359,0.006624,0.495819,0.122918
12.449873,0.013381,0.006645,0.4966,0.123306
12.466488,0.013403,0.006666,0.497381,0.123694
12.483086,0.013425,0.006688,0.49816,0.124082
12.499668,0.013446,0.006709,0.498939,0.12447
12.516235,0.013468,0.00673,0.499716,0.124858
12.532785,0.01349,0.006751,0.500493,0.125246
12.54932,0.013511,0.006773,0.501268,0.125635
12.56584,0.013533,0.006794,0.502043,0.126023
12.582342,0.013554,0.006815,0.502816,0.126412
12.598829,0.013576,0.006837,0.503589,0.126801
12.615301,0.013597,0.006858,0.504361,0.12719
12.631758,0.013619,0.006879,0.505132,0.127579
12.648199,0.01364,0.006901,0.505902,0.127969
12.664623,0.013662,0.006922,0.506672,0.128358
12.681032,0.013683,0.006943,0.50744,0.128748
12.697426,0.013705,0.006965,0.508207,0.129137
12.713804,0.013726,0.006986,0.508974,0.129527
12.730167,0.013747,0.007008,0.50974,0.129917
12.746515,0.013769,0.007029,0.510504,0.130307
12.762848,0.01379,0.00705,0.511268,0.130698
12.779165,0.013811,0.007072,0.512031,0.131088
12.795467,0.013833,0.007093,0.512794,0.131479
12.811754,0.013854,0.007115,0.513555,0.131869
12.828026,0.013875,0.007136,0.514315,0.13226
12.844282,0.013896,0.007158,0.515075,0.132651
12.860524,0.013917,0.007179,0.515834,0.133042
12.876752,0.013938,0.0072,0.516591,0.133433
12.892964,0.013959,0.007222,0.517348,0.133825
12.909162,0.01398,0.007243,0.518105,0.134216
12.925344,0.014001,0.007265,0.51886,0.134608
12.941512,0.014023,0.007286,0.519614,0.134999
12.957665,0.014044,0.007308,0.520368,0.135391
12.973804,0.014064,0.007329,0.521121,0.135783
12.989927,0.014085,0.007351,0.521873,0.136176
13.006037,0.014106,0.007372,0.522624,0.136568
13.022131,0.014127,0.007394,0.523374,0.13696
13.038211,0.014148,0.007415,0.524123,0.137353
13.054276,0.014169,0.007437,0.524872,0.137745
13.070328,0.01419,0.007458,0.52562,0.138138
13.086365,0.014211,0.00748,0.526366,0.138531
13.102386,0.014231,0.007501,0.527112,0.138924
13.118395,0.014252,0.007523,0.527858,0.139317
13.134389,0.014273,0.007545,0.528602,0.13971
13.150369,0.014293,0.007566,0.529345,0.140103
13.166334,0.014314,0.007588,0.530088,0.140496
13.182285,0.014335,0.007609,0.530829,0.14089
13.198223,0.014355,0.007631,0.53157,0.141283
13.214146,0.014376,0.007652,0.53231,0.141677
13.230055,0.014396,0.007674,0.53305,0.142071
13.24595,0.014417,0.007696,0.533788,0.142465
13.26183,0.014438,0.007717,0.534526,0.142859
13.277698,0.014458,0.007739,0.535263,0.143253
13.293551,0.014479,0.00776,0.535999,0.143648
13.309391,0.014499,0.007782,0.536735,0.144042
13.325217,0.014519,0.007804,0.53747,0.144437
13.341032,0.01454,0.007825,0.538204,0.144832
13.356833,0.01456,0.007847,0.538937,0.145227
13.372623,0.014581,0.007869,0.539671,0.145622
13.388404,0.014601,0.00789,0.540403,0.146018
13.404173,0.014621,0.007912,0.541136,0.146414
13.41993,0.014642,0.007934,0.541867,0.14681
13.435678,0.014662,0.007956,0.542598,0.147207
13.451415,0.014683,0.007977,0.54333,0.147604
13.467141,0.014703,0.007999,0.54406,0.148001
13.482857,0.014723,0.008021,0.54479,0.148398
13.498562,0.014743,0.008043,0.545519,0.148795
13.514256,0.014764,0.008065,0.546248,0.149193
13.52994,0.014784,0.008087,0.546977,0.149592
13.545613,0.014804,0.008108,0.547705,0.14999
13.561275,0.014825,0.00813,0.548433,0.150389
13.576928,0.014845,0.008152,0.54916,0.150788
13.592569,0.014865,0.008174,0.549887,0.151188
13.608201,0.014885,0.008196,0.550614,0.151588
13.623822,0.014906,0.008218,0.55134,0.151988
13.639433,0.014926,0.00824,0.552066,0.152388
13.655034,0.014946,0.008262,0.552791,0.152789
13.670624,0.014966,0.008284,0.553516,0.15319
13.686204,0.014986,0.008306,0.554241,0.153591
13.701774,0.015007,0.008328,0.554965,0.153993
13.717333,0.015027,0.00835,0.555689,0.154395
13.732882,0.015047,0.008372,0.556413,0.154798
13.748422,0.015067,0.008394,0.557136,0.155201
13.763951,0.015087,0.008417,0.557859,0.155604
13.77947,0.015108,0.008439,0.558582,0.156007
13.79498,0.015128,0.008461,0.559305,0.156411
13.810479,0.015148,0.008483,0.560027,0.156815
13.825969,0.015168,0.008505,0.560749,0.15722
13.841448,0.015188,0.008528,0.561471,0.157625
13.856917,0.015208,0.00855,0.562193,0.15803
13.872377,0.015229,0.008572,0.562914,0.158436
13.887828,0.015249,0.008595,0.563637,0.158843
13.903268,0.015269,0.008617,0.56436,0.159251
13.918698,0.015289,0.00864,0.565083,0.159659
13.934119,0.01531,0.008662,0.565808,0.160069
13.949531,0.01533,0.008685,0.566534,0.16048
13.964932,0.01535,0.008708,0.567263,0.160894
13.980325,0.015371,0.008731,0.567994,0.161309
13.995708,0.015392,0.008754,0.568729,0.161727
14.011081,0.015413,0.008777,0.56947,0.162148
14.026444,0.015434,0.008801,0.570215,0.162573
14.041799,0.015455,0.008825,0.570967,0.163002
14.057143,0.015477,0.008849,0.571728,0.163437
14.072478,0.015499,0.008873,0.572498,0.163877
14.087805,0.015522,0.008898,0.57328,0.164325
14.103122,0.015545,0.008924,0.574075,0.164781
14.11843,0.015569,0.00895,0.574884,0.165246
14.133729,0.015593,0.008977,0.575709,0.165721
14.149018,0.015619,0.009005,0.576552,0.166206
14.164299,0.015644,0.009033,0.577413,0.166703
14.179571,0.015671,0.009062,0.578294,0.167212
14.194834,0.015699,0.009093,0.579195,0.167734
14.210089,0.015727,0.009123,0.580118,0.168268
14.225334,0.015756,0.009155,0.581061,0.168816
14.240572,0.015786,0.009188,0.582024,0.169376
14.255802,0.015817,0.009221,0.583006,0.169948
14.271025,0.015848,0.009256,0.584006,0.170532
14.28624,0.015881,0.009291,0.585022,0.171126
14.301447,0.015913,0.009326,0.586053,0.171729
14.316647,0.015947,0.009362,0.587096,0.172341
14.33184,0.01598,0.009399,0.588149,0.172959
14.347026,0.016015,0.009436,0.589208,0.173583
14.362206,0.016049,0.009473,0.590272,0.174211
14.377379,0.016083,0.009511,0.591339,0.174841
14.392547,0.016117,0.009548,0.592405,0.175472
14.407708,0.016152,0.009586,0.59347,0.176103
14.422865,0.016186,0.009623,0.594532,0.176734
14.438016,0.01622,0.009661,0.595589,0.177363
14.453161,0.016254,0.009698,0.596641,0.17799
14.468302,0.016288,0.009735,0.597687,0.178615
14.483438,0.016321,0.009772,0.598726,0.179237
14.498569,0.016354,0.009809,0.599759,0.179855
14.513696,0.016387,0.009845,0.600784,0.180471
14.528818,0.01642,0.009881,0.601803,0.181083
14.543937,0.016452,0.009918,0.602815,0.181693
14.559052,0.016484,0.009953,0.603821,0.1823
14.574162,0.016516,0.009989,0.604821,0.182904
14.58927,0.016548,0.010025,0.605815,0.183506
14.604373,0.016579,0.01006,0.606804,0.184106
14.619473,0.01661,0.010096,0.607788,0.184703
14.634568,0.016641,0.010131,0.608766,0.185298
14.64966,0.016672,0.010166,0.60974,0.185892
14.664748,0.016703,0.010201,0.610711,0.186484
14.679831,0.016734,0.010236,0.611676,0.187074
14.694903,0.016764,0.01027,0.612639,0.187663
14.709967,0.016794,0.010305,0.613596,0.18825
14.72502,0.016825,0.010339,0.61455,0.188836
14.740065,0.016855,0.010374,0.6155,0.18942
14.755099,0.016884,0.010408,0.616447,0.190003
14.770124,0.016914,0.010443,0.61739,0.190585
14.78514,0.016944,0.010477,0.618331,0.191166
14.800146,0.016973,0.010511,0.619268,0.191746
14.815143,0.017003,0.010545,0.620202,0.192325
14.83013,0.017032,0.010579,0.621133,0.192903
14.845107,0.017061,0.010613,0.622061,0.19348
14.860075,0.01709,0.010647,0.622986,0.194056
14.875033,0.01712,0.010681,0.62391,0.194632
14.889982,0.017148,0.010715,0.62483,0.195206
14.904922,0.017177,0.010749,0.625747,0.19578
14.919853,0.017206,0.010782,0.626663,0.196353
14.934774,0.017235,0.010816,0.627575,0.196925
14.949686,0.017263,0.01085,0.628486,0.197497
14.964588,0.017292,0.010883,0.629393,0.198068
14.979482,0.01732,0.010917,0.630299,0.198638
14.994366,0.017348,0.01095,0.631202,0.199208
15.00924,0.017377,0.010984,0.632103,0.199777
15.024106,0.017405,0.011017,0.633001,0.200345
15.038962,0.017433,0.011051,0.633897,0.200913
15.053809,0.017461,0.011084,0.634791,0.20148
15.068647,0.017489,0.011117,0.635683,0.202047
15.083476,0.017517,0.011151,0.636573,0.202613
15.098296,0.017544,0.011184,0.637461,0.203178
15.113107,0.017572,0.011217,0.638347,0.203743
15.127908,0.0176,0.01125,0.63923,0.204308
15.1427,0.017627,0.011283,0.640112,0.204871
15.157483,0.017655,0.011317,0.640991,0.205435
15.172257,0.017682,0.01135,0.641868,0.205998
15.187022,0.01771,0.011383,0.642743,0.20656
15.201778,0.017737,0.011416,0.643617,0.207121
15.216526,0.017764,0.011449,0.644488,0.207682
15.231264,0.017791,0.011482,0.645357,0.208243
15.245993,0.017818,0.011515,0.646225,0.208803
15.260713,0.017845,0.011547,0.647091,0.209363
15.275424,0.017872,0.01158,0.647955,0.209923
15.290126,0.017899,0.011613,0.648816,0.210481
15.304819,0.017926,0.011646,0.649677,0.21104
15.319504,0.017953,0.011679,0.650535,0.211598
15.334179,0.017979,0.011712,0.651392,0.212156
15.348845,0.018006,0.011744,0.652247,0.212713
15.363503,0.018032,0.011777,0.653101,0.21327
15.378152,0.018059,0.01181,0.653953,0.213827
15.392793,0.018085,0.011842,0.654804,0.214384
15.407424,0.018112,0.011875,0.655653,0.214941
15.422047,0.018138,0.011908,0.656501,0.215497
15.436661,0.018165,0.01194,0.657348,0.216053
15.451265,0.018191,0.011973,0.658194,0.21661
15.465862,0.018217,0.012006,0.659038,0.217166
15.48045,0.018243,0.012038,0.659882,0.217722
15.495028,0.01827,0.012071,0.660725,0.218279
15.509599,0.018296,0.012104,0.661568,0.218836
15.52416,0.018322,0.012137,0.66241,0.219394
15.538713,0.018348,0.012169,0.663252,0.219951
15.553258,0.018374,0.012202,0.664092,0.220509
15.567794,0.018401,0.012235,0.664933,0.221068
15.582321,0.018427,0.012268,0.665772,0.221626
15.59684,0.018453,0.012301,0.666612,0.222186
15.61135,0.018479,0.012334,0.667451,0.222745
15.625852,0.018505,0.012367,0.668289,0.223305
15.640345,0.018531,0.0124,0.669128,0.223866
15.654829,0.018558,0.012433,0.669966,0.224427
15.669305,0.018584,0.012466,0.670805,0.224989
15.683772,0.01861,0.012499,0.671643,0.225552
15.698232,0.018636,0.012532,0.67248,0.226115
15.712682,0.018662,0.012566,0.673317,0.226678
15.727124,0.018688,0.012599,0.674154,0.227242
15.741558,0.018715,0.012632,0.674991,0.227807
15.755983,0.018741,0.012665,0.675828,0.228371
15.770401,0.018767,0.012699,0.676664,0.228937
15.784809,0.018793,0.012732,0.6775,0.229503
15.79921,0.018819,0.012766,0.678336,0.23007
15.813601,0.018845,0.012799,0.679172,0.230637
15.827985,0.018872,0.012833,0.680007,0.231205
15.84236,0.018898,0.012866,0.680842,0.231773
15.856727,0.018924,0.0129,0.681677,0.232342
15.871085,0.01895,0.012934,0.682513,0.232912
15.885436,0.018976,0.012967,0.683347,0.233481
15.899777,0.019003,0.013001,0.684181,0.234052
15.914111,0.019029,0.013035,0.685014,0.234622
15.928437,0.019055,0.013069,0.685847,0.235193
15.942755,0.019081,0.013103,0.68668,0.235765
15.957064,0.019107,0.013136,0.687511,0.236336
15.971365,0.019133,0.01317,0.688343,0.236908
15.985659,0.019159,0.013204,0.689174,0.23748
15.999943,0.019185,0.013238,0.690004,0.238053
16.014219,0.019212,0.013272,0.690833,0.238625
16.028488,0.019238,0.013306,0.691661,0.239197
16.042749,0.019264,0.01334,0.692489,0.23977
16.057003,0.01929,0.013374,0.693315,0.240343
16.071247,0.019316,0.013408,0.694141,0.240916
16.085482,0.019341,0.013442,0.694966,0.241489
16.099709,0.019367,0.013476,0.695789,0.242061
16.113928,0.019393,0.01351,0.696613,0.242635
16.128139,0.019419,0.013544,0.697434,0.243207
16.142344,0.019445,0.013577,0.698255,0.24378
16.15654,0.019471,0.013611,0.699074,0.244353
16.170729,0.019496,0.013645,0.699894,0.244926
16.18491,0.019522,0.013679,0.70071,0.245498
16.199083,0.019548,0.013713,0.701526,0.246069
16.213249,0.019573,0.013747,0.702341,0.246642
16.227404,0.019599,0.013781,0.703155,0.247214
16.24155,0.019624,0.013815,0.703968,0.247786
16.25569,0.01965,0.013849,0.70478,0.248357
16.269821,0.019675,0.013883,0.70559,0.248928
16.283945,0.019701,0.013916,0.706399,0.2495
16.298061,0.019726,0.01395,0.707208,0.250071
16.31217,0.019751,0.013984,0.708014,0.250642
16.326271,0.019777,0.014018,0.708819,0.251212
16.340364,0.019802,0.014052,0.709624,0.251783
16.35445,0.019827,0.014086,0.710427,0.252354
16.368528,0.019852,0.014119,0.711229,0.252924
16.382599,0.019877,0.014153,0.712031,0.253494
16.396662,0.019902,0.014187,0.712831,0.254064
16.410717,0.019927,0.014221,0.71363,0.254634
16.424765,0.019952,0.014255,0.714428,0.255204
16.438805,0.019977,0.014288,0.715225,0.255774
16.452837,0.020002,0.014322,0.716021,0.256343
16.466862,0.020027,0.014356,0.716816,0.256913
16.480879,0.020052,0.01439,0.717611,0.257483
16.494888,0.020077,0.014423,0.718404,0.258052
16.50889,0.020102,0.014457,0.719196,0.258621
16.522884,0.020127,0.014491,0.719987,0.25919
16.536871,0.020151,0.014525,0.720777,0.25976
16.55085,0.020176,0.014558,0.721567,0.260329
16.564821,0.020201,0.014592,0.722356,0.260899
16.578785,0.020225,0.014626,0.723144,0.261468
16.592741,0.02025,0.01466,0.723931,0.262038
16.606689,0.020275,0.014693,0.724717,0.262607
16.62063,0.020299,0.014727,0.725501,0.263176
16.634563,0.020324,0.014761,0.726285,0.263745
16.648489,0.020348,0.014794,0.727067,0.264313
16.662407,0.020373,0.014828,0.727849,0.264882
16.676317,0.020397,0.014862,0.728629,0.26545
16.69022,0.020421,0.014895,0.729406,0.266016
16.704115,0.020445,0.014929,0.730181,0.266582
16.718002,0.020469,0.014962,0.730953,0.267146
16.731882,0.020493,0.014995,0.731721,0.267708
16.745754,0.020517,0.015028,0.732484,0.268266
16.759619,0.02054,0.015061,0.733241,0.268821
16.773476,0.020563,0.015093,0.733992,0.269372
16.787325,0.020586,0.015125,0.734733,0.269916
16.801167,0.020608,0.015157,0.735464,0.270453
16.815001,0.02063,0.015187,0.736182,0.270982
16.828829,0.020651,0.015217,0.736885,0.2715
16.842651,0.020671,0.015246,0.737572,0.272006
16.856466,0.02069,0.015275,0.73824,0.272499
16.870274,0.020709,0.015302,0.738888,0.272977
16.884073,0.020726,0.015327,0.739513,0.27344
16.897865,0.020743,0.015352,0.740115,0.273885
16.91165,0.020758,0.015375,0.740692,0.274312
16.925426,0.020772,0.015397,0.741243,0.274721
16.939196,0.020785,0.015418,0.741769,0.27511
16.952957,0.020796,0.015436,0.742267,0.27548
16.966711,0.020807,0.015454,0.742739,0.27583
16.980459,0.020816,0.01547,0.743184,0.276161
16.994202,0.020824,0.015485,0.743604,0.276473
17.007936,0.020831,0.015498,0.743999,0.276768
17.021664,0.020837,0.01551,0.744372,0.277045
17.035383,0.020841,0.015521,0.744721,0.277305
17.049095,0.020845,0.015531,0.74505,0.27755
17.062799,0.020848,0.015539,0.74536,0.277781
17.076496,0.02085,0.015547,0.745651,0.277998
17.090187,0.020852,0.015554,0.745925,0.278202
17.103872,0.020852,0.01556,0.746185,0.278396
17.11755,0.020852,0.015565,0.746429,0.278578
17.13122,0.020852,0.015569,0.746662,0.278752
17.144882,0.020851,0.015573,0.746883,0.278917
17.158537,0.020849,0.015576,0.747093,0.279074
17.172184,0.020847,0.015579,0.747294,0.279224
17.185825,0.020845,0.015581,0.747487,0.279369
17.199461,0.020842,0.015583,0.747673,0.279508
17.213089,0.020839,0.015584,0.747852,0.279642
17.226709,0.020836,0.015586,0.748024,0.27977
17.240322,0.020832,0.015586,0.748191,0.279895
17.253927,0.020828,0.015587,0.748354,0.280017
17.267527,0.020824,0.015587,0.748512,0.280135
17.28112,0.02082,0.015587,0.748667,0.280251
17.294706,0.020816,0.015587,0.748817,0.280364
17.308285,0.020812,0.015587,0.748965,0.280474
17.321856,0.020807,0.015587,0.74911,0.280583
17.335419,0.020803,0.015586,0.749253,0.28069
17.348978,0.020798,0.015586,0.749394,0.280795
17.36253,0.020793,0.015585,0.749532,0.280899
17.376074,0.020788,0.015584,0.74967,0.281002
17.38961,0.020783,0.015583,0.749804,0.281103
17.403139,0.020778,0.015583,0.749939,0.281204
17.416664,0.020773,0.015582,0.750073,0.281305
17.430182,0.020768,0.015581,0.750205,0.281404
17.443691,0.020763,0.01558,0.750336,0.281502
17.457193,0.020758,0.015578,0.750466,0.2816
17.470688,0.020753,0.015577,0.750596,0.281697
17.484179,0.020748,0.015576,0.750725,0.281794
17.497662,0.020743,0.015575,0.750852,0.281889
17.511137,0.020738,0.015574,0.75098,0.281985
17.524605,0.020732,0.015572,0.751107,0.282081
17.538067,0.020727,0.015571,0.751234,0.282177
17.551523,0.020722,0.01557,0.751361,0.282272
17.564972,0.020717,0.015568,0.751486,0.282366
17.578413,0.020712,0.015567,0.751612,0.28246
17.591848,0.020706,0.015566,0.751737,0.282554
17.605278,0.020701,0.015564,0.751862,0.282648
17.6187,0.020696,0.015563,0.751987,0.282742
17.632114,0.020691,0.015562,0.752111,0.282835
17.645523,0.020685,0.01556,0.752235,0.282928
17.658926,0.02068,0.015559,0.752359,0.283022
17.672321,0.020675,0.015557,0.752483,0.283115
17.685709,0.02067,0.015556,0.752607,0.283208
17.699091,0.020664,0.015555,0.75273,0.283302
17.712467,0.020659,0.015553,0.752854,0.283394
17.725836,0.020654,0.015552,0.752977,0.283488
17.739197,0.020649,0.015551,0.7531,0.28358
17.752554,0.020643,0.015549,0.753224,0.283673
17.765903,0.020638,0.015548,0.753347,0.283766
17.779245,0.020633,0.015546,0.75347,0.283858
17.792582,0.020628,0.015545,0.753593,0.283951
17.805912,0.020622,0.015543,0.753715,0.284043
17.819235,0.020617,0.015542,0.753837,0.284135
17.83255,0.020612,0.015541,0.75396,0.284228
17.845861,0.020607,0.015539,0.754082,0.28432
17.859165,0.020602,0.015538,0.754205,0.284413
17.872461,0.020596,0.015536,0.754327,0.284505
17.885752,0.020591,0.015535,0.754449,0.284596
17.899036,0.020586,0.015534,0.754571,0.284689
17.912313,0.020581,0.015532,0.754694,0.284781
17.925583,0.020576,0.015531,0.754816,0.284874
17.938848,0.02057,0.015529,0.754937,0.284965
17.952106,0.020565,0.015528,0.755059,0.285057
17.965357,0.02056,0.015527,0.75518,0.285149
17.978603,0.020555,0.015525,0.755302,0.28524
17.991842,0.02055,0.015524,0.755423,0.285332
18.005074,0.020545,0.015522,0.755545,0.285424
18.018301,0.020539,0.015521,0.755665,0.285515
18.031521,0.020534,0.01552,0.755786,0.285607
18.044733,0.020529,0.015518,0.755907,0.285698
18.057941,0.020524,0.015517,0.756028,0.285789
18.071142,0.020519,0.015515,0.756149,0.285881
18.084335,0.020514,0.015514,0.75627,0.285972
18.097525,0.020509,0.015513,0.756391,0.286064
18.110706,0.020504,0.015511,0.756512,0.286155
18.12388,0.020498,0.01551,0.756632,0.286246
18.137051,0.020493,0.015508,0.756753,0.286337
18.150213,0.020488,0.015507,0.756873,0.286428
18.16337,0.020483,0.015506,0.756994,0.28652
18.176521,0.020478,0.015504,0.757114,0.286611
18.189665,0.020473,0.015503,0.757234,0.286702
18.202803,0.020468,0.015501,0.757355,0.286793
18.215935,0.020463,0.0155,0.757475,0.286884
18.229059,0.020458,0.015499,0.757595,0.286975
18.24218,0.020453,0.015497,0.757716,0.287066
18.255293,0.020448,0.015496,0.757836,0.287158
18.268398,0.020443,0.015495,0.757955,0.287248
18.2815,0.020437,0.015493,0.758075,0.287339
18.294594,0.020432,0.015492,0.758195,0.28743
18.307682,0.020427,0.01549,0.758314,0.28752
18.320765,0.020422,0.015489,0.758434,0.287611
18.333839,0.020417,0.015488,0.758553,0.287701
18.34691,0.020412,0.015486,0.758672,0.287792
18.359974,0.020407,0.015485,0.758792,0.287883
18.373032,0.020402,0.015483,0.758911,0.287973
18.386084,0.020397,0.015482,0.759031,0.288064
18.399128,0.020392,0.015481,0.75915,0.288154
18.412169,0.020387,0.015479,0.759268,0.288244
18.425201,0.020382,0.015478,0.759387,0.288335
18.438229,0.020377,0.015477,0.759507,0.288425
18.45125,0.020372,0.015475,0.759625,0.288515
18.464264,0.020367,0.015474,0.759744,0.288606
18.477274,0.020362,0.015473,0.759864,0.288697
18.490276,0.020357,0.015471,0.759982,0.288786
18.503273,0.020352,0.01547,0.760101,0.288876
18.516264,0.020347,0.015468,0.760219,0.288966
18.529247,0.020342,0.015467,0.760337,0.289056
18.542227,0.020337,0.015466,0.760455,0.289146
18.555199,0.020333,0.015464,0.760574,0.289236
18.568167,0.020328,0.015463,0.760693,0.289327
18.581127,0.020323,0.015462,0.760811,0.289417
18.594082,0.020318,0.01546,0.760929,0.289507
18.607031,0.020313,0.015459,0.761047,0.289597
18.619974,0.020308,0.015458,0.761166,0.289687
18.632912,0.020303,0.015456,0.761284,0.289777
18.645842,0.020298,0.015455,0.761402,0.289867
18.658768,0.020293,0.015454,0.76152,0.289957
18.671686,0.020288,0.015452,0.761638,0.290046
18.684601,0.020283,0.015451,0.761755,0.290136
18.697508,0.020278,0.015449,0.761872,0.290225
18.710409,0.020273,0.015448,0.76199,0.290315
18.723305,0.020269,0.015447,0.762108,0.290404
18.736195,0.020264,0.015445,0.762225,0.290494
18.749079,0.020259,0.015444,0.762343,0.290583
18.761955,0.020254,0.015443,0.76246,0.290673
18.774828,0.020249,0.015441,0.762578,0.290762
18.787693,0.020244,0.01544,0.762695,0.290852
18.800554,0.020239,0.015439,0.762812,0.290941
18.813408,0.020234,0.015437,0.762929,0.29103
18.826258,0.02023,0.015436,0.763046,0.291119
18.8391,0.020225,0.015435,0.763163,0.291209
18.851938,0.02022,0.015433,0.763279,0.291298
18.864769,0.020215,0.015432,0.763396,0.291387
18.877596,0.02021,0.015431,0.763513,0.291476
18.890415,0.020205,0.015429,0.763631,0.291566
18.903231,0.020201,0.015428,0.763748,0.291655
18.916039,0.020196,0.015427,0.763864,0.291744
18.928843,0.020191,0.015426,0.763981,0.291834
18.941639,0.020186,0.015424,0.764098,0.291923
18.95443,0.020181,0.015423,0.764214,0.292012
18.967215,0.020177,0.015422,0.764331,0.292101
18.979994,0.020172,0.01542,0.764447,0.29219
18.992767,0.020167,0.015419,0.764563,0.292278
19.005537,0.020162,0.015418,0.764679,0.292367
19.018299,0.020157,0.015416,0.764796,0.292456
19.031057,0.020153,0.015415,0.764912,0.292545
19.043808,0.020148,0.015414,0.765028,0.292634
19.056555,0.020143,0.015412,0.765144,0.292723
19.069294,0.020138,0.015411,0.76526,0.292811
19.082029,0.020134,0.01541,0.765375,0.2929
19.094757,0.020129,0.015408,0.765491,0.292989
19.107481,0.020124,0.015407,0.765607,0.293077
19.120197,0.020119,0.015406,0.765723,0.293166
19.13291,0.020115,0.015405,0.765839,0.293255
19.145615,0.02011,0.015403,0.765955,0.293343
19.158316,0.020105,0.015402,0.76607,0.293432
19.171011,0.0201,0.015401,0.766186,0.293521
19.183701,0.020096,0.015399,0.766301,0.293609
19.196384,0.020091,0.015398,0.766417,0.293697
19.209063,0.020086,0.015397,0.766532,0.293786
19.221735,0.020082,0.015395,0.766647,0.293874
19.234402,0.020077,0.015394,0.766762,0.293962
19.247065,0.020072,0.015393,0.766878,0.294051
19.25972,0.020067,0.015392,0.766993,0.294139
19.272371,0.020063,0.01539,0.767108,0.294227
19.285015,0.020058,0.015389,0.767223,0.294316
19.297655,0.020053,0.015388,0.767338,0.294404
19.310289,0.020049,0.015386,0.767453,0.294492
19.322918,0.020044,0.015385,0.767567,0.29458
19.335541,0.020039,0.015384,0.767682,0.294668
19.348158,0.020035,0.015383,0.767796,0.294756
19.360771,0.02003,0.015381,0.767911,0.294844
19.373377,0.020025,0.01538,0.768027,0.294932
19.385979,0.020021,0.015379,0.768141,0.295021
19.398575,0.020016,0.015377,0.768256,0.295108
19.411165,0.020011,0.015376,0.76837,0.295196
19.42375,0.020007,0.015375,0.768484,0.295284
19.436329,0.020002,0.015374,0.768599,0.295372
19.448904,0.019998,0.015372,0.768713,0.29546
19.461472,0.019993,0.015371,0.768827,0.295548
19.474035,0.019988,0.01537,0.768941,0.295635
19.486593,0.019984,0.015369,0.769055,0.295722
19.499146,0.019979,0.015367,0.769168,0.29581
19.511692,0.019975,0.015366,0.769283,0.295898
19.524233,0.01997,0.015365,0.769396,0.295985
19.53677,0.019965,0.015363,0.76951,0.296073
19.549301,0.019961,0.015362,0.769624,0.29616
19.561827,0.019956,0.015361,0.769737,0.296248
19.574347,0.019952,0.01536,0.769851,0.296335
19.586861,0.019947,0.015358,0.769964,0.296422
19.599371,0.019942,0.015357,0.770078,0.29651
19.611876,0.019938,0.015356,0.770191,0.296597
19.624374,0.019933,0.015355,0.770305,0.296685
19.636868,0.019929,0.015353,0.770418,0.296772
19.649355,0.019924,0.015352,0.770531,0.296859
19.661839,0.01992,0.015351,0.770646,0.296947
19.674316,0.019915,0.01535,0.770759,0.297035
19.686789,0.019911,0.015348,0.770872,0.297122
19.699255,0.019906,0.015347,0.770985,0.297209
19.711716,0.019901,0.015346,0.771098,0.297296
19.724173,0.019897,0.015345,0.771211,0.297384
19.736624,0.019892,0.015344,0.771324,0.297471
19.749069,0.019888,0.015342,0.771437,0.297558
19.761511,0.019883,0.015341,0.77155,0.297645
19.773947,0.019879,0.01534,0.771663,0.297732
19.786377,0.019874,0.015339,0.771776,0.297819
19.798801,0.01987,0.015337,0.771888,0.297906
19.81122,0.019865,0.015336,0.772001,0.297993
19.823635,0.019861,0.015335,0.772113,0.29808
19.836044,0.019856,0.015334,0.772226,0.298167
19.848448,0.019852,0.015332,0.772339,0.298253
19.860847,0.019847,0.015331,0.772451,0.298341
19.873241,0.019843,0.01533,0.772563,0.298427
19.88563,0.019838,0.015329,0.772676,0.298514
19.898014,0.019834,0.015327,0.772788,0.298601
19.910393,0.01983,0.015326,0.7729,0.298687
19.922766,0.019825,0.015325,0.773012,0.298774
19.935135,0.019821,0.015324,0.773124,0.298861
19.947498,0.019816,0.015323,0.773236,0.298947
19.959856,0.019812,0.015321,0.773348,0.299034
19.97221,0.019807,0.01532,0.77346,0.29912
19.984556,0.019803,0.015319,0.773572,0.299207
19.996899,0.019798,0.015318,0.773683,0.299293
20.009235,0.019782,0.015307,0.773795,0.29938
20.02157,0.019765,0.015296,0.773906,0.299466
20.033901,0.019748,0.015285,0.774018,0.299552
20.046228,0.019731,0.015275,0.77413,0.299639
20.058552,0.019715,0.015264,0.774242,0.299725
20.070871,0.019698,0.015253,0.774353,0.299811
20.083187,0.019681,0.015242,0.774464,0.299898
20.095499,0.019664,0.015232,0.774576,0.299984
20.107807,0.019648,0.015221,0.774688,0.30007
20.120111,0.019631,0.01521,0.774799,0.300157
20.132412,0.019614,0.015199,0.774911,0.300243
20.144709,0.019598,0.015189,0.775022,0.300329
20.157001,0.019581,0.015178,0.775133,0.300415
20.169292,0.019564,0.015167,0.775244,0.300501
20.18158,0.019548,0.015157,0.775356,0.300588
20.193863,0.019531,0.015146,0.775467,0.300675
20.206142,0.019515,0.015135,0.775578,0.30076
20.218418,0.019498,0.015124,0.775689,0.300846
20.23069,0.019481,0.015114,0.7758,0.300932
20.242958,0.019465,0.015103,0.77591,0.301019
20.255222,0.019448,0.015092,0.776021,0.301105
20.267483,0.019432,0.015082,0.776132,0.30119
20.279739,0.019415,0.015071,0.776244,0.301277
20.291992,0.019399,0.01506,0.776354,0.301363
20.304243,0.019382,0.01505,0.776465,0.301449
20.31649,0.019366,0.015039,0.776576,0.301535
20.328733,0.019349,0.015028,0.776687,0.301621
20.340973,0.019333,0.015018,0.776798,0.301707
20.353209,0.019316,0.015007,0.776908,0.301793
20.36544,0.0193,0.014996,0.777019,0.301879
20.377668,0.019283,0.014986,0.777129,0.301965
20.389893,0.019267,0.014975,0.77724,0.302051
20.402115,0.01925,0.014964,0.77735,0.302136
20.414333,0.019234,0.014954,0.77746,0.302222
20.426548,0.019217,0.014943,0.777571,0.302308
20.438759,0.019201,0.014932,0.77768,0.302393
20.450966,0.019185,0.014922,0.777791,0.302479
20.463169,0.019168,0.014911,0.7779,0.302564
20.475368,0.019152,0.0149,0.77801,0.30265
20.487564,0.019135,0.01489,0.77812,0.302736
20.499756,0.019119,0.014879,0.77823,0.302821
20.511946,0.019103,0.014868,0.77834,0.302906
20.524132,0.019086,0.014858,0.77845,0.302992
20.536314,0.01907,0.014847,0.77856,0.303078
20.548492,0.019054,0.014837,0.77867,0.303163
20.560667,0.019038,0.014826,0.77878,0.303249
20.572838,0.019021,0.014815,0.77889,0.303335
20.585007,0.019005,0.014805,0.778999,0.30342
20.597172,0.018989,0.014794,0.779109,0.303505
20.609333,0.018972,0.014784,0.779218,0.30359
20.62149,0.018956,0.014773,0.779328,0.303676
20.633644,0.01894,0.014762,0.779437,0.303761
20.645794,0.018924,0.014752,0.779546,0.303846
20.65794,0.018907,0.014741,0.779655,0.303931
20.670082,0.018891,0.014731,0.779765,0.304017
20.682222,0.018875,0.01472,0.779874,0.304102
20.694359,0.018859,0.014709,0.779983,0.304187
20.706491,0.018842,0.014699,0.780093,0.304273
20.71862,0.018826,0.014688,0.780203,0.304358
20.730745,0.01881,0.014678,0.780312,0.304444
20.742868,0.018794,0.014667,0.780421,0.304528
20.754988,0.018778,0.014657,0.78053,0.304613
20.767103,0.018762,0.014646,0.780639,0.304699
20.779215,0.018745,0.014635,0.780748,0.304783
20.791323,0.018729,0.014625,0.780857,0.304869
20.803427,0.018713,0.014614,0.780966,0.304954
20.815527,0.018697,0.014604,0.781075,0.305039
20.827625,0.018681,0.014593,0.781184,0.305124
20.83972,0.018665,0.014583,0.781292,0.305209
20.85181,0.018649,0.014572,0.781401,0.305294
20.863899,0.018633,0.014562,0.781509,0.305378
20.875984,0.018617,0.014551,0.781618,0.305463
20.888067,0.018601,0.014541,0.781726,0.305548
20.900148,0.018585,0.01453,0.781834,0.305633
20.91223,0.018569,0.01452,0.781943,0.305717
20.924307,0.018552,0.014509,0.78205,0.305801
20.936384,0.018536,0.014498,0.782159,0.305886
20.94846,0.01852,0.014488,0.782267,0.305971
20.960533,0.018504,0.014477,0.782374,0.306054
20.972607,0.018488,0.014467,0.782481,0.306138
20.98468,0.018472,0.014456,0.782588,0.306222
20.996754,0.018456,0.014445,0.782694,0.306305
21.008827,0.01844,0.014435,0.7828,0.306388
21.020901,0.018424,0.014424,0.782906,0.306471
21.032974,0.018408,0.014413,0.783011,0.306553
21.045048,0.018392,0.014403,0.783115,0.306634
21.057121,0.018375,0.014392,0.783218,0.306716
21.069195,0.018359,0.014381,0.783321,0.306796
21.081268,0.018343,0.01437,0.783424,0.306877
21.093342,0.018327,0.014359,0.783526,0.306956
21.105415,0.018311,0.014349,0.783627,0.307036
21.117489,0.018294,0.014338,0.783728,0.307115
21.129562,0.018278,0.014327,0.783828,0.307193
21.141638,0.018262,0.014316,0.783928,0.307272
21.153715,0.018245,0.014305,0.784027,0.307349
21.165792,0.018229,0.014294,0.784127,0.307427
21.17787,0.018213,0.014283,0.784225,0.307505
21.189947,0.018196,0.014272,0.784324,0.307582
21.202024,0.01818,0.014261,0.784422,0.307659
21.214106,0.018164,0.01425,0.784521,0.307736
21.226187,0.018147,0.014239,0.784618,0.307813
21.238268,0.018131,0.014228,0.784717,0.30789
21.250349,0.018115,0.014217,0.784815,0.307967
21.262432,0.018098,0.014206,0.784913,0.308044
21.274517,0.018082,0.014194,0.78501,0.30812
21.286602,0.018066,0.014183,0.785107,0.308197
21.298687,0.018049,0.014172,0.785204,0.308273
21.310774,0.018033,0.014161,0.785302,0.308349
21.322863,0.018016,0.01415,0.785398,0.308425
21.334951,0.018,0.014139,0.785495,0.308502
21.34704,0.017984,0.014128,0.785593,0.308578
21.359131,0.017967,0.014117,0.785689,0.308654
21.371223,0.017951,0.014106,0.785787,0.30873
21.383316,0.017935,0.014095,0.785884,0.308807
21.395409,0.017918,0.014083,0.785981,0.308883
21.407505,0.017902,0.014072,0.786077,0.308959
21.419601,0.017886,0.014061,0.786174,0.309035
21.431698,0.017869,0.01405,0.78627,0.30911
21.443794,0.017853,0.014039,0.786367,0.309186
21.455894,0.017837,0.014028,0.786463,0.309262
21.467995,0.01782,0.014017,0.786559,0.309337
21.480095,0.017804,0.014006,0.786655,0.309413
21.492197,0.017788,0.013994,0.786751,0.309489
21.504301,0.017771,0.013983,0.786847,0.309564
21.516405,0.017755,0.013972,0.786943,0.30964
21.528509,0.017739,0.013961,0.787038,0.309715
21.540615,0.017722,0.01395,0.787134,0.30979
21.552723,0.017706,0.013939,0.78723,0.309866
21.564831,0.017689,0.013927,0.787325,0.309941
21.576939,0.017673,0.013916,0.787421,0.310016
21.58905,0.017657,0.013905,0.787517,0.310091
21.601162,0.017641,0.013894,0.787613,0.310167
21.613274,0.017624,0.013883,0.787708,0.310242
21.625387,0.017608,0.013872,0.787804,0.310317
21.637503,0.017591,0.01386,0.787898,0.310392
21.649618,0.017575,0.013849,0.787994,0.310467
21.661734,0.017559,0.013838,0.788089,0.310542
21.673851,0.017543,0.013827,0.788184,0.310617
21.68597,0.017526,0.013816,0.788279,0.310692
21.69809,0.01751,0.013804,0.788374,0.310767
21.710209,0.017493,0.013793,0.788469,0.310841
21.722332,0.017477,0.013782,0.788563,0.310916
21.734455,0.017461,0.013771,0.788657,0.31099
21.746578,0.017445,0.013759,0.788753,0.311065
21.758703,0.017428,0.013748,0.788847,0.31114
21.77083,0.017412,0.013737,0.788942,0.311214
21.782957,0.017396,0.013726,0.789036,0.311289
21.795084,0.017379,0.013715,0.789131,0.311364
21.807215,0.017363,0.013703,0.789226,0.311438
21.819345,0.017347,0.013692,0.789319,0.311512
21.831476,0.01733,0.013681,0.789413,0.311587
21.843607,0.017314,0.013669,0.789507,0.31166
21.855742,0.017298,0.013658,0.789601,0.311735
21.867876,0.017281,0.013647,0.789696,0.31181
21.880011,0.017265,0.013636,0.789789,0.311883
21.892147,0.017249,0.013624,0.789883,0.311958
21.904285,0.017232,0.013613,0.789977,0.312032
21.916424,0.017216,0.013602,0.790071,0.312106
21.928562,0.0172,0.013591,0.790165,0.31218
21.940704,0.017183,0.013579,0.790259,0.312254
21.952847,0.017167,0.013568,0.790352,0.312328
21.964989,0.017151,0.013557,0.790446,0.312402
21.977133,0.017135,0.013546,0.790539,0.312476
21.989279,0.017118,0.013534,0.790633,0.31255
22.001425,0.017102,0.013523,0.790726,0.312624
22.013571,0.017086,0.013512,0.790819,0.312697
22.025721,0.017069,0.0135,0.790912,0.312771
22.03787,0.017053,0.013489,0.791005,0.312844
22.05002,0.017037,0.013478,0.791098,0.312918
22.062172,0.01702,0.013466,0.791191,0.312992
22.074326,0.017004,0.013455,0.791284,0.313065
22.086479,0.016988,0.013444,0.791378,0.313139
22.098633,0.016972,0.013432,0.791471,0.313213
22.11079,0.016955,0.013421,0.791563,0.313286
22.122948,0.016939,0.01341,0.791657,0.31336
22.135105,0.016923,0.013398,0.791749,0.313433
22.147263,0.016906,0.013387,0.791842,0.313507
22.159424,0.01689,0.013376,0.791935,0.31358
22.171585,0.016874,0.013364,0.792028,0.313654
22.183746,0.016857,0.013353,0.79212,0.313727
22.19591,0.016841,0.013342,0.792212,0.3138
22.208075,0.016825,0.01333,0.792304,0.313873
22.22024,0.016809,0.013319,0.792397,0.313946
22.232405,0.016792,0.013308,0.792489,0.31402
22.244574,0.016776,0.013296,0.792582,0.314093
22.256742,0.01676,0.013285,0.792674,0.314166
22.268911,0.016743,0.013274,0.792767,0.31424
22.281082,0.016727,0.013262,0.792859,0.314313
22.293255,0.016711,0.013251,0.792952,0.314387
22.305428,0.016694,0.013239,0.793044,0.31446
22.3176,0.016678,0.013228,0.793137,0.314533
22.329777,0.016662,0.013217,0.79323,0.314607
22.341953,0.016645,0.013205,0.793323,0.314681
22.35413,0.016629,0.013194,0.793416,0.314755
22.366308,0.016613,0.013182,0.793509,0.314829
22.378489,0.016596,0.013171,0.793603,0.314903
22.390669,0.01658,0.013159,0.793696,0.314977
22.402849,0.016564,0.013148,0.79379,0.315051
22.415033,0.016547,0.013137,0.793884,0.315126
22.427217,0.016531,0.013125,0.793978,0.315201
22.439402,0.016514,0.013114,0.794073,0.315276
22.451588,0.016498,0.013102,0.794168,0.315351
22.463776,0.016482,0.013091,0.794263,0.315427
22.475964,0.016465,0.013079,0.79436,0.315504
22.488152,0.016449,0.013068,0.794456,0.315581
22.500343,0.016432,0.013056,0.794554,0.315658
22.512535,0.016415,0.013045,0.794652,0.315736
22.524727,0.016399,0.013033,0.794752,0.315815
22.536921,0.016382,0.013021,0.794852,0.315895
22.549116,0.016365,0.01301,0.794954,0.315976
22.561312,0.016349,0.012998,0.795057,0.316058
22.573507,0.016332,0.012986,0.795162,0.316141
22.585707,0.016315,0.012975,0.795269,0.316226
22.597906,0.016298,0.012963,0.795378,0.316313
22.610106,0.016281,0.012951,0.79549,0.316402
22.622307,0.016264,0.012939,0.795604,0.316493
22.63451,0.016246,0.012928,0.795721,0.316586
22.646713,0.016229,0.012916,0.795842,0.316682
22.658916,0.016211,0.012904,0.795966,0.316781
22.671124,0.016193,0.012891,0.796095,0.316884
22.683331,0.016175,0.012879,0.796228,0.31699
22.695538,0.016157,0.012867,0.796367,0.3171
22.707747,0.016139,0.012855,0.796513,0.317216
22.719957,0.01612,0.012842,0.796664,0.317337
22.732168,0.016101,0.01283,0.796824,0.317464
22.744379,0.016081,0.012817,0.796993,0.317599
22.756594,0.016062,0.012804,0.797171,0.317741
22.768808,0.016041,0.012791,0.797359,0.317891
22.781023,0.016021,0.012778,0.797559,0.31805
22.79324,0.016,0.012764,0.797773,0.318221
22.805458,0.015978,0.01275,0.798001,0.318403
22.817677,0.015955,0.012736,0.798245,0.318598
22.829895,0.015932,0.012722,0.798508,0.318807
22.842117,0.015908,0.012707,0.79879,0.319032
22.85434,0.015883,0.012692,0.799093,0.319275
22.866562,0.015858,0.012677,0.79942,0.319536
22.878786,0.015831,0.012661,0.799774,0.319819
22.891012,0.015803,0.012645,0.800155,0.320124
22.903238,0.015774,0.012628,0.800567,0.320454
22.915464,0.015744,0.012611,0.801012,0.32081
22.927694,0.015712,0.012593,0.801492,0.321195
22.939924,0.015679,0.012574,0.802012,0.321612
22.952154,0.015644,0.012555,0.802572,0.322061
22.964386,0.015607,0.012535,0.803176,0.322545
22.97662,0.015569,0.012514,0.803825,0.323067
22.988853,0.015528,0.012493,0.804523,0.323629
23.001087,0.015486,0.012471,0.805271,0.324231
23.013325,0.015442,0.012447,0.806071,0.324875
23.025562,0.015396,0.012423,0.806923,0.325562
23.0378,0.015348,0.012398,0.807829,0.326294
23.050039,0.015297,0.012372,0.808787,0.327068
23.062281,0.015245,0.012345,0.809798,0.327886
23.074522,0.015191,0.012318,0.81086,0.328747
23.086763,0.015135,0.012289,0.811971,0.329649
23.099009,0.015077,0.01226,0.813127,0.330587
23.111254,0.015018,0.01223,0.814323,0.331561
23.123499,0.014958,0.012199,0.815556,0.332566
23.135748,0.014896,0.012168,0.81682,0.333597
23.147997,0.014834,0.012136,0.818108,0.334651
23.160246,0.014771,0.012104,0.819414,0.335719
23.172497,0.014708,0.012072,0.820728,0.336797
23.18475,0.014645,0.012039,0.822046,0.33788
23.197002,0.014583,0.012007,0.823358,0.338959
23.209255,0.014521,0.011975,0.824657,0.34003
23.221512,0.01446,0.011943,0.825938,0.341087
23.233768,0.0144,0.011911,0.827192,0.342123
23.246025,0.014341,0.01188,0.828413,0.343134
23.258284,0.014284,0.01185,0.829598,0.344117
23.270544,0.014228,0.01182,0.830742,0.345066
23.282804,0.014175,0.011791,0.83184,0.345979
23.295065,0.014123,0.011763,0.83289,0.346853
23.307329,0.014073,0.011735,0.833891,0.347687
23.319593,0.014025,0.011709,0.834841,0.34848
23.331858,0.01398,0.011683,0.835741,0.349231
23.344124,0.013936,0.011658,0.83659,0.349942
23.356392,0.013894,0.011635,0.837391,0.350611
23.36866,0.013854,0.011611,0.838143,0.351242
23.38093,0.013815,0.011589,0.838849,0.351834
23.393202,0.013779,0.011567,0.839512,0.35239
23.405474,0.013744,0.011547,0.840133,0.352912
23.417746,0.01371,0.011526,0.840715,0.353401
23.430021,0.013678,0.011507,0.84126,0.35386
23.442297,0.013647,0.011488,0.841772,0.35429
23.454573,0.013618,0.01147,0.842252,0.354695
23.46685,0.013589,0.011452,0.842703,0.355075
23.47913,0.013562,0.011434,0.843128,0.355432
23.491409,0.013535,0.011417,0.843528,0.355769
23.503689,0.013509,0.011401,0.843905,0.356088
23.515972,0.013484,0.011384,0.844262,0.356389
23.528255,0.01346,0.011369,0.844602,0.356676
23.540539,0.013437,0.011353,0.844924,0.356948
23.552824,0.013414,0.011338,0.845231,0.357208
23.565111,0.013391,0.011322,0.845525,0.357456
23.577398,0.013369,0.011308,0.845807,0.357695
23.589687,0.013347,0.011293,0.846078,0.357924
23.601978,0.013326,0.011278,0.846339,0.358145
23.614269,0.013305,0.011264,0.846592,0.358359
23.62656,0.013284,0.01125,0.846836,0.358566
23.638855,0.013264,0.011236,0.847073,0.358766
23.65115,0.013244,0.011222,0.847304,0.358962
23.663445,0.013224,0.011208,0.847528,0.359152
23.675741,0.013204,0.011194,0.847748,0.359338
23.68804,0.013185,0.01118,0.847963,0.359521
23.700338,0.013165,0.011167,0.848174,0.3597
23.712637,0.013146,0.011153,0.848381,0.359875
23.724939,0.013127,0.011139,0.848585,0.360048
23.737242,0.013108,0.011126,0.848786,0.360219
23.749544,0.013089,0.011112,0.848984,0.360387
23.76185,0.01307,0.011099,0.84918,0.360553
23.774157,0.013052,0.011086,0.849373,0.360717
23.786463,0.013033,0.011072,0.849564,0.360879
23.798771,0.013014,0.011059,0.849753,0.36104
23.811081,0.012996,0.011046,0.84994,0.361199
23.823391,0.012977,0.011032,0.850126,0.361357
23.835701,0.012959,0.011019,0.85031,0.361514
23.848015,0.012941,0.011006,0.850493,0.361669
23.860329,0.012922,0.010993,0.850674,0.361823
23.872643,0.012904,0.01098,0.850855,0.361977
23.88496,0.012886,0.010966,0.851033,0.362128
23.897278,0.012868,0.010953,0.85121,0.362279
23.909595,0.01285,0.01094,0.851387,0.36243
23.921915,0.012831,0.010927,0.851561,0.362578
23.934237,0.012813,0.010914,0.851735,0.362727
23.946558,0.012795,0.0109,0.851909,0.362875
23.958879,0.012777,0.010887,0.852081,0.363021
23.971205,0.012759,0.010874,0.852252,0.363167
23.98353,0.012741,0.010861,0.852423,0.363312
23.995855,0.012723,0.010848,0.852592,0.363457
24.008184,0.012705,0.010834,0.85276,0.3636
24.020514,0.012687,0.010821,0.852928,0.363743
24.032843,0.012669,0.010808,0.853095,0.363886
24.045174,0.012651,0.010795,0.853261,0.364027
24.057507,0.012633,0.010782,0.853427,0.364168
24.069839,0.012615,0.010768,0.853591,0.364309
24.082172,0.012597,0.010755,0.853754,0.364448
24.094509,0.01258,0.010742,0.853918,0.364588
24.106846,0.012562,0.010729,0.854081,0.364727
24.119183,0.012544,0.010716,0.854243,0.364866
24.131523,0.012526,0.010702,0.854404,0.365003
24.143864,0.012508,0.010689,0.854564,0.36514
24.156204,0.01249,0.010676,0.854724,0.365277
24.168547,0.012473,0.010663,0.854884,0.365414
24.180891,0.012455,0.010649,0.855044,0.36555
24.193235,0.012437,0.010636,0.855203,0.365686
24.20558,0.012419,0.010623,0.85536,0.365821
24.217928,0.012402,0.01061,0.855518,0.365956
24.230276,0.012384,0.010597,0.855675,0.366089
24.242624,0.012366,0.010583,0.855832,0.366224
24.254976,0.012348,0.01057,0.855988,0.366358
24.267328,0.012331,0.010557,0.856144,0.366491
24.27968,0.012313,0.010544,0.856299,0.366624
24.292034,0.012295,0.01053,0.856454,0.366757
24.30439,0.012278,0.010517,0.856609,0.36689
24.316746,0.01226,0.010504,0.856763,0.367022
24.329103,0.012243,0.010491,0.856917,0.367154
24.341463,0.012225,0.010478,0.857071,0.367286
24.353823,0.012207,0.010465,0.857225,0.367417
24.366182,0.01219,0.010451,0.857378,0.367548
24.378546,0.012172,0.010438,0.857531,0.36768
24.390909,0.012155,0.010425,0.857684,0.367811
24.403273,0.012137,0.010412,0.857836,0.367941
24.41564,0.01212,0.010399,0.857989,0.368072
24.428007,0.012102,0.010386,0.85814,0.368202
24.440374,0.012085,0.010372,0.858292,0.368333
24.452744,0.012067,0.010359,0.858444,0.368463
24.465115,0.01205,0.010346,0.858594,0.368592
24.477486,0.012033,0.010333,0.858744,0.36872
24.489859,0.012015,0.01032,0.858894,0.368849
24.502234,0.011998,0.010307,0.859044,0.368978
24.514608,0.01198,0.010293,0.859194,0.369107
24.526983,0.011963,0.01028,0.859343,0.369235
24.539362,0.011946,0.010267,0.859493,0.369364
24.551741,0.011928,0.010254,0.859641,0.369492
24.564119,0.011911,0.010241,0.859791,0.36962
24.576502,0.011894,0.010228,0.859939,0.369748
24.588884,0.011876,0.010215,0.860086,0.369874
24.601267,0.011859,0.010202,0.860235,0.370002
24.613651,0.011842,0.010188,0.860382,0.370129
24.626038,0.011824,0.010175,0.86053,0.370256
24.638424,0.011807,0.010162,0.860677,0.370383
24.650812,0.01179,0.010149,0.860825,0.37051
24.663202,0.011773,0.010136,0.860972,0.370636
24.675592,0.011756,0.010123,0.861119,0.370763
24.687983,0.011738,0.01011,0.861265,0.370889
24.700377,0.011721,0.010097,0.861412,0.371015
24.71277,0.011704,0.010084,0.861558,0.371141
24.725164,0.011687,0.010071,0.861704,0.371267
24.737562,0.01167,0.010057,0.86185,0.371392
24.74996,0.011653,0.010044,0.861995,0.371518
24.762358,0.011635,0.010031,0.86214,0.371643
24.774757,0.011618,0.010018,0.862284,0.371767
24.787159,0.011601,0.010005,0.86243,0.371892
24.799561,0.011584,0.009992,0.862574,0.372017
24.811964,0.011567,0.009979,0.862718,0.372141
24.824369,0.01155,0.009966,0.862862,0.372266
24.836775,0.011533,0.009953,0.863007,0.37239
24.849182,0.011516,0.00994,0.86315,0.372514
24.861591,0.011499,0.009927,0.863294,0.372638
24.874001,0.011482,0.009914,0.863438,0.372762
24.88641,0.011465,0.009901,0.863581,0.372886
24.898823,0.011448,0.009888,0.863725,0.37301
24.911236,0.011431,0.009875,0.863868,0.373134
24.923649,0.011414,0.009862,0.86401,0.373257
24.936066,0.011397,0.009849,0.864152,0.37338
24.948483,0.01138,0.009836,0.864294,0.373502
24.960899,0.011363,0.009823,0.864437,0.373625
24.97332,0.011346,0.00981,0.864578,0.373747
24.985741,0.011329,0.009797,0.864719,0.37387
24.998161,0.011312,0.009784,0.864861,0.373992
25.010586,0.011295,0.009771,0.865002,0.374115
25.02301,0.011279,0.009758,0.865144,0.374237
25.035435,0.011262,0.009745,0.865284,0.374358
25.047863,0.011245,0.009732,0.865424,0.37448
25.060291,0.011228,0.009719,0.865565,0.374601
25.07272,0.011211,0.009706,0.865705,0.374722
25.085152,0.011194,0.009693,0.865845,0.374844
25.097584,0.011178,0.00968,0.865986,0.374965
25.110016,0.011161,0.009667,0.866125,0.375086
25.122452,0.011144,0.009654,0.866265,0.375207
25.134888,0.011127,0.009641,0.866405,0.375329
25.147326,0.01111,0.009628,0.866545,0.37545
25.159765,0.011094,0.009615,0.866684,0.37557
25.172205,0.011077,0.009602,0.866823,0.375691
25.184647,0.01106,0.009589,0.866961,0.375811
25.19709,0.011044,0.009576,0.8671,0.375931
25.209534,0.011027,0.009563,0.867239,0.376051
25.221979,0.01101,0.00955,0.867377,0.376172
25.234426,0.010993,0.009537,0.867516,0.376292
25.246874,0.010977,0.009524,0.867654,0.376412
25.259325,0.01096,0.009511,0.867792,0.376531
25.271776,0.010944,0.009498,0.86793,0.376651
25.284227,0.010927,0.009485,0.868067,0.37677
25.296682,0.01091,0.009472,0.868204,0.376889
25.309137,0.010894,0.009459,0.868341,0.377008
25.321592,0.010877,0.009447,0.868478,0.377127
25.334051,0.010861,0.009434,0.868615,0.377246
25.34651,0.010844,0.009421,0.868751,0.377364
25.358971,0.010827,0.009408,0.868887,0.377482
25.371433,0.010811,0.009395,0.869024,0.377601
25.383896,0.010794,0.009382,0.86916,0.377719
25.39636,0.010778,0.009369,0.869296,0.377838
25.408827,0.010761,0.009356,0.869432,0.377956
25.421293,0.010745,0.009343,0.869567,0.378073
25.433764,0.010728,0.00933,0.869703,0.378191
25.446234,0.010712,0.009318,0.869838,0.378309
25.458704,0.010695,0.009305,0.869972,0.378426
25.471178,0.010679,0.009292,0.870108,0.378544
25.483652,0.010662,0.009279,0.870242,0.378661
25.496126,0.010646,0.009266,0.870377,0.378778
25.508604,0.01063,0.009253,0.870511,0.378894
25.521082,0.010613,0.00924,0.870645,0.379012
25.533562,0.010597,0.009227,0.87078,0.379129
25.546043,0.01058,0.009215,0.870914,0.379245
25.558525,0.010564,0.009202,0.871048,0.379362
25.571011,0.010548,0.009189,0.871181,0.379478
25.583496,0.010531,0.009176,0.871314,0.379594
25.595982,0.010515,0.009163,0.871447,0.37971
25.608471,0.010499,0.00915,0.87158,0.379826
25.62096,0.010482,0.009138,0.871713,0.379941
25.633451,0.010466,0.009125,0.871845,0.380057
25.645945,0.01045,0.009112,0.871978,0.380173
25.658438,0.010433,0.009099,0.87211,0.380288
25.670933,0.010417,0.009086,0.872243,0.380404
25.68343,0.010401,0.009074,0.872376,0.38052
25.695927,0.010385,0.009061,0.872508,0.380635
25.708427,0.010369,0.009048,0.87264,0.38075
25.720928,0.010352,0.009035,0.872772,0.380865
25.733429,0.010336,0.009022,0.872903,0.38098
25.745934,0.01032,0.00901,0.873034,0.381095
25.758438,0.010304,0.008997,0.873165,0.381209
25.770945,0.010287,0.008984,0.873297,0.381324
25.783453,0.010271,0.008971,0.873428,0.381438
25.795961,0.010255,0.008959,0.873559,0.381552
25.808474,0.010239,0.008946,0.873689,0.381667
25.820986,0.010223,0.008933,0.87382,0.381781
25.833498,0.010207,0.00892,0.873951,0.381895
25.846014,0.010191,0.008907,0.874081,0.382009
25.85853,0.010175,0.008895,0.874211,0.382122
25.871048,0.010159,0.008882,0.874341,0.382236
25.883568,0.010142,0.008869,0.874471,0.38235
25.896088,0.010126,0.008857,0.874601,0.382463
25.908611,0.01011,0.008844,0.874731,0.382577
25.921135,0.010094,0.008831,0.87486,0.38269
25.933659,0.010078,0.008818,0.87499,0.382804
25.946186,0.010062,0.008806,0.875119,0.382917
25.958714,0.010046,0.008793,0.875249,0.38303
25.971243,0.01003,0.00878,0.875378,0.383143
25.983774,0.010014,0.008768,0.875506,0.383255
25.996305,0.009998,0.008755,0.875635,0.383368
26.008841,0.009982,0.008742,0.875763,0.383481
26.021376,0.009966,0.008729,0.875892,0.383593
26.033913,0.00995,0.008717,0.87602,0.383706
26.046452,0.009935,0.008704,0.876148,0.383818
26.05899,0.009919,0.008691,0.876275,0.383929
26.071531,0.009903,0.008679,0.876403,0.384042
26.084074,0.009887,0.008666,0.876532,0.384154
26.096617,0.009871,0.008653,0.876659,0.384266
26.109163,0.009855,0.008641,0.876786,0.384377
26.12171,0.009839,0.008628,0.876913,0.384488
26.134258,0.009823,0.008616,0.87704,0.3846
26.146809,0.009808,0.008603,0.877167,0.384711
26.159359,0.009792,0.00859,0.877294,0.384822
26.171913,0.009776,0.008578,0.877421,0.384934
26.184467,0.00976,0.008565,0.877548,0.385045
26.197023,0.009744,0.008552,0.877675,0.385156
26.209581,0.009729,0.00854,0.877801,0.385267
26.222139,0.009713,0.008527,0.877926,0.385377
26.234699,0.009697,0.008515,0.878053,0.385489
26.247261,0.009681,0.008502,0.87818,0.3856
26.259823,0.009666,0.008489,0.878306,0.385711
26.272388,0.00965,0.008477,0.878432,0.385821
26.284954,0.009634,0.008464,0.878557,0.385932
26.297522,0.009618,0.008452,0.878682,0.386041
26.310091,0.009603,0.008439,0.878808,0.386152
26.32266,0.009587,0.008426,0.878934,0.386262
26.335234,0.009571,0.008414,0.879059,0.386372
26.347807,0.009556,0.008401,0.879184,0.386482
26.360382,0.00954,0.008389,0.879309,0.386592
26.372959,0.009525,0.008376,0.879434,0.386702
26.385536,0.009509,0.008364,0.879558,0.386811
26.398117,0.009493,0.008351,0.879682,0.38692
26.410698,0.009478,0.008339,0.879807,0.38703
26.423281,0.009462,0.008326,0.87993,0.387139
26.435865,0.009447,0.008313,0.880055,0.387248
26.44845,0.009431,0.008301,0.880179,0.387358
26.461039,0.009415,0.008288,0.880303,0.387466
26.473627,0.0094,0.008276,0.880427,0.387576
26.486217,0.009384,0.008263,0.880551,0.387685
26.49881,0.009369,0.008251,0.880675,0.387794
26.511402,0.009353,0.008238,0.880799,0.387904
26.523998,0.009338,0.008226,0.880923,0.388012
26.536594,0.009322,0.008213,0.881046,0.388121
26.549192,0.009307,0.008201,0.881169,0.38823
26.561792,0.009291,0.008189,0.881292,0.388338
26.574392,0.009276,0.008176,0.881415,0.388446
26.586996,0.009261,0.008164,0.881538,0.388555
26.5996,0.009245,0.008151,0.88166,0.388662
26.612206,0.00923,0.008139,0.881783,0.388771
26.624813,0.009214,0.008126,0.881905,0.388879
26.637421,0.009199,0.008114,0.882028,0.388987
26.650032,0.009184,0.008101,0.882149,0.389094
26.662643,0.009168,0.008089,0.882272,0.389202
26.675257,0.009153,0.008076,0.882394,0.38931
26.687872,0.009137,0.008064,0.882516,0.389417
26.700487,0.009122,0.008052,0.882637,0.389524
26.713106,0.009107,0.008039,0.882759,0.389632
26.725725,0.009092,0.008027,0.882881,0.389739
26.738346,0.009076,0.008014,0.883002,0.389846
26.750969,0.009061,0.008002,0.883123,0.389953
26.763592,0.009046,0.00799,0.883244,0.39006
26.776218,0.00903,0.007977,0.883365,0.390167
26.788845,0.009015,0.007965,0.883486,0.390274
26.801474,0.009,0.007952,0.883608,0.390381
26.814104,0.008985,0.00794,0.883729,0.390488
26.826735,0.008969,0.007928,0.883849,0.390595
26.839369,0.008954,0.007915,0.88397,0.390701
26.852003,0.008939,0.007903,0.88409,0.390808
26.864639,0.008924,0.007891,0.884211,0.390915
26.877277,0.008909,0.007878,0.884331,0.391021
26.889917,0.008894,0.007866,0.884452,0.391128
26.902559,0.008878,0.007854,0.884571,0.391233
26.915201,0.008863,0.007841,0.884692,0.39134
26.927847,0.008848,0.007829,0.884812,0.391446
26.940493,0.008833,0.007817,0.884932,0.391553
26.95314,0.008818,0.007804,0.885052,0.391659
26.96579,0.008803,0.007792,0.885172,0.391765
26.978439,0.008788,0.00778,0.885292,0.391871
26.991093,0.008773,0.007767,0.885411,0.391976
27.003746,0.008758,0.007755,0.88553,0.392082
27.016401,0.008743,0.007743,0.88565,0.392188
27.029058,0.008727,0.007731,0.885769,0.392293
27.041718,0.008712,0.007718,0.885888,0.392399
27.054379,0.008697,0.007706,0.886007,0.392505
27.067039,0.008682,0.007694,0.886127,0.39261
27.079704,0.008667,0.007681,0.886246,0.392716
27.092369,0.008652,0.007669,0.886364,0.392821
27.105036,0.008637,0.007657,0.886483,0.392926
27.117704,0.008622,0.007645,0.886601,0.393031
27.130373,0.008608,0.007632,0.886719,0.393136
27.143045,0.008593,0.00762,0.886837,0.39324
27.155718,0.008578,0.007608,0.886956,0.393345
27.168394,0.008563,0.007596,0.887074,0.39345
27.18107,0.008548,0.007584,0.887193,0.393556
27.193748,0.008533,0.007571,0.887311,0.39366
27.206429,0.008518,0.007559,0.887429,0.393765
27.219109,0.008503,0.007547,0.887547,0.39387
27.231792,0.008488,0.007535,0.887664,0.393974
27.244476,0.008473,0.007523,0.887782,0.394078
27.257164,0.008459,0.00751,0.887899,0.394182
27.269852,0.008444,0.007498,0.888017,0.394287
27.282541,0.008429,0.007486,0.888134,0.394391
27.295233,0.008414,0.007474,0.888252,0.394496
27.307924,0.008399,0.007462,0.888369,0.3946
27.32062,0.008385,0.00745,0.888486,0.394704
27.333315,0.00837,0.007437,0.888604,0.394808
27.346014,0.008355,0.007425,0.888721,0.394913
27.358713,0.00834,0.007413,0.888838,0.395017
27.371414,0.008326,0.007401,0.888956,0.395121
27.384117,0.008311,0.007389,0.889073,0.395225
27.39682,0.008296,0.007377,0.88919,0.395329
27.409527,0.008281,0.007365,0.889306,0.395433
27.422234,0.008267,0.007353,0.889422,0.395536
27.434944,0.008252,0.00734,0.889539,0.39564
27.447655,0.008237,0.007328,0.889655,0.395743
27.460367,0.008223,0.007316,0.889772,0.395847
27.473082,0.008208,0.007304,0.889888,0.39595
27.485796,0.008193,0.007292,0.890005,0.396054
27.498514,0.008179,0.00728,0.890121,0.396158
27.511232,0.008164,0.007268,0.890239,0.396262
27.523954,0.008149,0.007256,0.890354,0.396365
27.536676,0.008135,0.007244,0.89047,0.396469
27.5494,0.00812,0.007232,0.890587,0.396572
27.562126,0.008106,0.00722,0.890703,0.396676
27.574854,0.008091,0.007208,0.890818,0.396779
27.587584,0.008077,0.007196,0.890935,0.396883
27.600313,0.008062,0.007184,0.891052,0.396987
27.613047,0.008047,0.007172,0.891168,0.39709
27.62578,0.008033,0.00716,0.891284,0.397194
27.638517,0.008018,0.007148,0.891401,0.397298
27.651255,0.008004,0.007135,0.891518,0.397402
27.663994,0.007989,0.007123,0.891634,0.397506
27.676735,0.007975,0.007111,0.891751,0.39761
27.689478,0.00796,0.007099,0.891868,0.397714
27.702223,0.007946,0.007087,0.891985,0.397819
27.714968,0.007931,0.007075,0.892103,0.397924
27.727716,0.007917,0.007063,0.892221,0.398029
27.740465,0.007902,0.007051,0.892339,0.398134
27.753218,0.007888,0.007039,0.892458,0.398241
27.76597,0.007873,0.007027,0.892578,0.398348
27.778725,0.007859,0.007015,0.892699,0.398455
27.791481,0.007844,0.007003,0.89282,0.398563
27.804239,0.007829,0.006991,0.892942,0.398673
27.816999,0.007815,0.006979,0.893064,0.398782
27.82976,0.0078,0.006967,0.893187,0.398891
27.842524,0.007786,0.006955,0.89331,0.399002
27.855288,0.007771,0.006943,0.893435,0.399113
27.868055,0.007756,0.006931,0.893561,0.399225
27.880823,0.007742,0.006919,0.893688,0.39934
27.893595,0.007727,0.006907,0.893818,0.399455
27.906366,0.007712,0.006894,0.893949,0.399573
27.91914,0.007698,0.006882,0.894083,0.399692
27.931915,0.007683,0.00687,0.894218,0.399813
27.944693,0.007668,0.006858,0.894356,0.399937
27.957472,0.007653,0.006845,0.894497,0.400062
27.970253,0.007638,0.006833,0.894641,0.400191
27.983036,0.007623,0.006821,0.894788,0.400323
27.995819,0.007608,0.006808,0.894941,0.40046
28.008606,0.007592,0.006796,0.895097,0.400599
28.021393,0.007577,0.006783,0.895258,0.400743
28.034184,0.007561,0.00677,0.895424,0.400892
28.046974,0.007545,0.006758,0.895597,0.401047
28.059769,0.00753,0.006745,0.895775,0.401207
28.072563,0.007513,0.006732,0.89596,0.401373
28.085361,0.007497,0.006719,0.896155,0.401547
28.09816,0.007481,0.006705,0.896357,0.401728
28.110962,0.007464,0.006692,0.89657,0.401918
28.123764,0.007447,0.006678,0.896792,0.402118
28.13657,0.00743,0.006664,0.897026,0.402328
28.149376,0.007412,0.00665,0.897272,0.402549
28.162184,0.007394,0.006636,0.897533,0.402782
28.174994,0.007376,0.006622,0.897808,0.403029
28.187805,0.007357,0.006607,0.898098,0.40329
28.200619,0.007338,0.006592,0.898405,0.403566
28.213434,0.007318,0.006577,0.898731,0.403859
28.226252,0.007298,0.006561,0.899076,0.404169
28.239071,0.007277,0.006545,0.899442,0.404498
28.251892,0.007256,0.006529,0.899829,0.404846
28.264715,0.007234,0.006512,0.900241,0.405217
28.27754,0.007211,0.006495,0.900677,0.405609
28.290367,0.007188,0.006478,0.901138,0.406025
28.303196,0.007164,0.00646,0.901627,0.406466
28.316027,0.00714,0.006441,0.902144,0.406932
28.328859,0.007114,0.006422,0.90269,0.407424
28.341694,0.007088,0.006403,0.903264,0.407943
28.35453,0.007062,0.006383,0.903869,0.408489
28.367369,0.007034,0.006362,0.904502,0.409062
28.380209,0.007006,0.006342,0.905166,0.409662
28.393051,0.006977,0.00632,0.905858,0.41029
28.405895,0.006947,0.006298,0.906578,0.410942
28.418741,0.006917,0.006276,0.907325,0.411619
28.431589,0.006886,0.006253,0.908097,0.41232
28.444439,0.006855,0.00623,0.908892,0.413043
28.457291,0.006823,0.006207,0.909707,0.413783
28.470144,0.006791,0.006183,0.91054,0.414541
28.483,0.006758,0.00616,0.911388,0.415314
28.495857,0.006726,0.006136,0.912247,0.416097
28.508717,0.006693,0.006111,0.913113,0.416888
28.521578,0.00666,0.006087,0.913984,0.417684
28.534441,0.006627,0.006063,0.914855,0.41848
28.547306,0.006595,0.006039,0.915721,0.419273
28.560173,0.006563,0.006015,0.91658,0.42006
28.573042,0.006531,0.005992,0.917429,0.420838
28.585913,0.006499,0.005968,0.918263,0.421603
28.598785,0.006469,0.005945,0.919079,0.422353
28.61166,0.006438,0.005922,0.919875,0.423085
28.624538,0.006409,0.0059,0.920648,0.423796
28.637417,0.00638,0.005878,0.921398,0.424487
28.650299,0.006351,0.005857,0.922121,0.425154
28.663181,0.006324,0.005836,0.922817,0.425796
28.676067,0.006297,0.005815,0.923486,0.426413
28.688953,0.006271,0.005796,0.924126,0.427005
28.701843,0.006246,0.005776,0.924738,0.427571
28.714733,0.006222,0.005757,0.925322,0.42811
28.727627,0.006198,0.005739,0.925879,0.428626
28.74052,0.006175,0.005721,0.926408,0.429116
28.753418,0.006153,0.005703,0.926913,0.429583
28.766315,0.006131,0.005686,0.927391,0.430027
28.779217,0.006111,0.00567,0.927846,0.430449
28.79212,0.00609,0.005653,0.928278,0.43085
28.805025,0.00607,0.005638,0.928689,0.431232
28.817932,0.006051,0.005622,0.92908,0.431595
28.830841,0.006032,0.005607,0.929452,0.431941
28.843752,0.006014,0.005592,0.929807,0.432271
28.856665,0.005996,0.005577,0.930146,0.432586
28.869579,0.005979,0.005563,0.93047,0.432887
28.882496,0.005962,0.005549,0.93078,0.433176
28.895414,0.005945,0.005535,0.931078,0.433453
28.908335,0.005929,0.005522,0.931365,0.43372
28.921257,0.005912,0.005508,0.93164,0.433976
28.934181,0.005897,0.005495,0.931905,0.434224
28.947109,0.005881,0.005482,0.932162,0.434463
28.960037,0.005866,0.005469,0.93241,0.434694
28.972969,0.00585,0.005456,0.932651,0.434919
28.985901,0.005835,0.005444,0.932886,0.435138
28.998837,0.00582,0.005431,0.933114,0.435351
29.011772,0.005806,0.005419,0.933338,0.43556
29.024712,0.005791,0.005406,0.933554,0.435762
29.037653,0.005777,0.005394,0.933767,0.435961
29.050596,0.005762,0.005382,0.933976,0.436156
29.063541,0.005748,0.00537,0.934181,0.436347
29.076488,0.005734,0.005358,0.934383,0.436536
29.089437,0.00572,0.005346,0.934581,0.436721
29.102388,0.005706,0.005334,0.934777,0.436904
29.115341,0.005692,0.005322,0.93497,0.437084
29.128296,0.005679,0.00531,0.93516,0.437262
29.141254,0.005665,0.005299,0.935349,0.437439
29.154213,0.005651,0.005287,0.935535,0.437613
29.167175,0.005638,0.005275,0.935718,0.437785
29.180138,0.005624,0.005264,0.935901,0.437956
29.193104,0.005611,0.005252,0.936083,0.438125
29.206072,0.005597,0.005241,0.936262,0.438293
29.219042,0.005584,0.005229,0.93644,0.43846
29.232014,0.005571,0.005218,0.936616,0.438625
29.244987,0.005557,0.005206,0.936792,0.43879
29.257963,0.005544,0.005195,0.936967,0.438953
29.270941,0.005531,0.005183,0.93714,0.439116
29.283922,0.005518,0.005172,0.937312,0.439277
29.296904,0.005505,0.005161,0.937484,0.439438
29.309889,0.005492,0.005149,0.937654,0.439597
29.322874,0.005479,0.005138,0.937823,0.439756
29.335863,0.005466,0.005127,0.937992,0.439915
29.348854,0.005453,0.005116,0.93816,0.440072
29.361847,0.00544,0.005105,0.938327,0.440229
29.374842,0.005427,0.005093,0.938494,0.440385
29.387838,0.005414,0.005082,0.938658,0.440539
29.400837,0.005402,0.005071,0.938823,0.440694
29.413837,0.005389,0.00506,0.938986,0.440848
29.426842,0.005376,0.005049,0.93915,0.441001
29.439846,0.005363,0.005038,0.939313,0.441154
29.452854,0.005351,0.005027,0.939476,0.441307
29.465862,0.005338,0.005016,0.939637,0.441459
29.478874,0.005325,0.005005,0.939797,0.441609
29.491888,0.005313,0.004994,0.939958,0.441761
29.504904,0.0053,0.004983,0.940118,0.441911
29.517921,0.005288,0.004972,0.940277,0.44206
29.530941,0.005275,0.004961,0.940435,0.442209
29.543964,0.005263,0.00495,0.940593,0.442357
29.556988,0.00525,0.004939,0.94075,0.442506
29.570015,0.005238,0.004928,0.940906,0.442652
29.583044,0.005226,0.004918,0.941062,0.442799
29.596075,0.005213,0.004907,0.941217,0.442945
29.609108,0.005201,0.004896,0.941372,0.443091
29.622143,0.005189,0.004885,0.941527,0.443237
29.63518,0.005176,0.004875,0.941681,0.443381
29.648218,0.005164,0.004864,0.941833,0.443525
29.661261,0.005152,0.004853,0.941986,0.443669
29.674303,0.00514,0.004842,0.942139,0.443813
29.687349,0.005128,0.004832,0.942292,0.443957
29.700397,0.005116,0.004821,0.942441,0.444098
29.713448,0.005103,0.00481,0.942593,0.444241
29.7265,0.005091,0.0048,0.942743,0.444382
29.739553,0.005079,0.004789,0.942892,0.444522
29.752611,0.005067,0.004779,0.94304,0.444662
29.765669,0.005055,0.004768,0.94319,0.444803
29.77873,0.005043,0.004758,0.943338,0.444944
29.791794,0.005032,0.004747,0.943486,0.445083
29.804859,0.00502,0.004737,0.943633,0.445222
29.817926,0.005008,0.004726,0.943781,0.445361
29.830996,0.004996,0.004716,0.943928,0.4455
29.844069,0.004984,0.004705,0.944074,0.445637
29.857141,0.004972,0.004695,0.944219,0.445775
29.870218,0.00496,0.004684,0.944364,0.445912
29.883297,0.004949,0.004674,0.944509,0.446048
29.896378,0.004937,0.004664,0.944653,0.446184
29.90946,0.004925,0.004653,0.944797,0.44632
29.922544,0.004914,0.004643,0.94494,0.446456
29.935633,0.004902,0.004633,0.945083,0.446591
29.948721,0.00489,0.004622,0.945225,0.446725
29.961813,0.004879,0.004612,0.945367,0.446859
29.974907,0.004867,0.004602,0.945509,0.446993
29.988003,0.004855,0.004592,0.945651,0.447128
30.001101,0.004844,0.004581,0.945791,0.447261
30.0142,0.004832,0.004571,0.945932,0.447393
30.027304,0.004821,0.004561,0.946073,0.447527
30.040409,0.004809,0.004551,0.946214,0.44766
30.053516,0.004798,0.004541,0.946353,0.447792
30.066626,0.004787,0.00453,0.946492,0.447924
30.079737,0.004775,0.00452,0.946631,0.448055
30.092852,0.004764,0.00451,0.946768,0.448185
30.105967,0.004752,0.0045,0.946906,0.448315
30.119085,0.004741,0.00449,0.947044,0.448446
30.132206,0.00473,0.00448,0.947181,0.448576
30.145329,0.004719,0.00447,0.947317,0.448705
30.158455,0.004707,0.00446,0.947453,0.448834
30.171581,0.004696,0.00445,0.94759,0.448963
30.184711,0.004685,0.00444,0.947726,0.449092
30.197844,0.004674,0.00443,0.947861,0.449221
30.210978,0.004663,0.00442,0.947996,0.449348
30.224113,0.004651,0.00441,0.94813,0.449476
30.237251,0.00464,0.0044,0.948265,0.449603
30.250393,0.004629,0.00439,0.948399,0.44973
30.263536,0.004618,0.00438,0.948532,0.449856
30.276682,0.004607,0.00437,0.948665,0.449982
30.289829,0.004596,0.004361,0.948797,0.450108
30.302979,0.004585,0.004351,0.94893,0.450234
30.316132,0.004574,0.004341,0.949062,0.450359
30.329287,0.004563,0.004331,0.949194,0.450484
30.342443,0.004552,0.004321,0.949325,0.450609
30.355602,0.004541,0.004312,0.949456,0.450733
30.368763,0.00453,0.004302,0.949588,0.450858
30.381927,0.004519,0.004292,0.949717,0.450981
30.395094,0.004508,0.004282,0.949847,0.451104
30.408262,0.004498,0.004273,0.949977,0.451228
30.421432,0.004487,0.004263,0.950107,0.451352
30.434605,0.004476,0.004253,0.950236,0.451474
30.447781,0.004465,0.004244,0.950364,0.451596
30.460958,0.004455,0.004234,0.950493,0.451718
30.474138,0.004444,0.004224,0.950621,0.45184
30.48732,0.004433,0.004215,0.950749,0.451962
30.500504,0.004422,0.004205,0.950876,0.452083
30.513691,0.004412,0.004196,0.951005,0.452205
30.52688,0.004401,0.004186,0.951132,0.452326
30.540071,0.00439,0.004176,0.951257,0.452445
30.553265,0.00438,0.004167,0.951384,0.452566
30.56646,0.004369,0.004157,0.951511,0.452686
30.579659,0.004359,0.004148,0.951636,0.452806
30.592859,0.004348,0.004138,0.951763,0.452926
30.606062,0.004338,0.004129,0.951889,0.453046
30.619267,0.004327,0.004119,0.952013,0.453165
30.632473,0.004317,0.00411,0.952138,0.453283
30.645683,0.004306,0.0041,0.952262,0.453401
30.658895,0.004296,0.004091,0.952386,0.45352
30.67211,0.004285,0.004082,0.95251,0.453638
30.685328,0.004275,0.004072,0.952634,0.453756
30.698545,0.004264,0.004063,0.952757,0.453873
30.711767,0.004254,0.004054,0.95288,0.45399
30.724991,0.004244,0.004044,0.953003,0.454107
30.738216,0.004233,0.004035,0.953125,0.454223
30.751446,0.004223,0.004026,0.953248,0.45434
30.764677,0.004213,0.004016,0.953369,0.454457
30.77791,0.004202,0.004007,0.953493,0.454574
30.791147,0.004192,0.003998,0.953614,0.45469
30.804384,0.004182,0.003989,0.953736,0.454806
30.817625,0.004172,0.003979,0.953857,0.454922
30.830868,0.004162,0.00397,0.953977,0.455036
30.844112,0.004151,0.003961,0.954098,0.455151
30.857361,0.004141,0.003952,0.954218,0.455266
30.870611,0.004131,0.003942,0.954338,0.45538
30.883863,0.004121,0.003933,0.954458,0.455495
30.897118,0.004111,0.003924,0.954578,0.455609
30.910374,0.004101,0.003915,0.954697,0.455723
30.923634,0.004091,0.003906,0.954817,0.455837
30.936895,0.004081,0.003897,0.954935,0.455951
30.950159,0.004071,0.003888,0.955053,0.456063
30.963427,0.004061,0.003879,0.955171,0.456176
30.976696,0.004051,0.00387,0.955289,0.456288
30.989967,0.004041,0.003861,0.955407,0.456401
31.003242,0.004031,0.003851,0.955525,0.456514
31.016518,0.004021,0.003842,0.955642,0.456626
31.029797,0.004011,0.003833,0.955759,0.456738
31.043077,0.004001,0.003824,0.955875,0.456848
31.05636,0.003991,0.003815,0.955991,0.456959
31.069647,0.003981,0.003807,0.956108,0.457071
31.082935,0.003971,0.003798,0.956224,0.457182
31.096226,0.003962,0.003789,0.95634,0.457293
31.10952,0.003952,0.00378,0.956455,0.457403
31.122816,0.003942,0.003771,0.95657,0.457513
31.136114,0.003932,0.003762,0.956685,0.457623
31.149414,0.003922,0.003753,0.956801,0.457734
31.162716,0.003913,0.003744,0.956915,0.457843
31.176022,0.003903,0.003735,0.957029,0.457953
31.189329,0.003893,0.003726,0.957144,0.458063
31.202639,0.003884,0.003718,0.957259,0.458172
31.215952,0.003874,0.003709,0.957374,0.458283
31.229267,0.003864,0.0037,0.957489,0.458392
31.242584,0.003855,0.003691,0.957603,0.458501
31.255905,0.003845,0.003683,0.957716,0.45861
31.269228,0.003836,0.003674,0.957829,0.458718
31.282553,0.003826,0.003665,0.957942,0.458827
31.295881,0.003816,0.003656,0.958055,0.458935
31.309212,0.003807,0.003648,0.958166,0.459041
31.322544,0.003797,0.003639,0.95828,0.45915
31.335878,0.003788,0.00363,0.958392,0.459257
31.349215,0.003778,0.003622,0.958504,0.459365
31.362555,0.003769,0.003613,0.958616,0.459473
31.375896,0.003759,0.003604,0.958727,0.459579
31.38924,0.00375,0.003596,0.958839,0.459686
31.402588,0.003741,0.003587,0.95895,0.459793
31.415937,0.003731,0.003578,0.959061,0.459899
31.429289,0.003722,0.00357,0.959172,0.460005
31.442644,0.003712,0.003561,0.959282,0.460111
31.456001,0.003703,0.003553,0.959393,0.460218
31.46936,0.003694,0.003544,0.959504,0.460324
31.482723,0.003684,0.003536,0.959615,0.46043
31.496088,0.003675,0.003527,0.959725,0.460536
31.509455,0.003666,0.003519,0.959835,0.460641
31.522825,0.003657,0.00351,0.959945,0.460747
31.536198,0.003647,0.003502,0.960055,0.460852
31.549572,0.003638,0.003493,0.960163,0.460957
31.56295,0.003629,0.003485,0.960273,0.461062
31.576328,0.00362,0.003476,0.960382,0.461167
31.58971,0.003611,0.003468,0.96049,0.461271
31.603094,0.003601,0.003459,0.960599,0.461375
31.61648,0.003592,0.003451,0.960707,0.461479
31.629869,0.003583,0.003443,0.960817,0.461585
31.643261,0.003574,0.003434,0.960925,0.461689
31.656654,0.003565,0.003426,0.961033,0.461793
31.670052,0.003556,0.003418,0.96114,0.461895
31.683449,0.003547,0.003409,0.961247,0.461998
31.69685,0.003538,0.003401,0.961353,0.4621
31.710253,0.003529,0.003393,0.961461,0.462204
31.723658,0.00352,0.003384,0.961569,0.462308
31.737064,0.003511,0.003376,0.961676,0.462411
31.750473,0.003502,0.003368,0.961784,0.462514
31.763884,0.003493,0.00336,0.961891,0.462617
31.777294,0.003484,0.003351,0.961996,0.462718
31.790703,0.003475,0.003343,0.962102,0.46282
31.804111,0.003466,0.003335,0.962209,0.462923
31.817516,0.003457,0.003327,0.962316,0.463026
31.830921,0.003448,0.003319,0.962422,0.463128
31.844326,0.003439,0.00331,0.962528,0.46323
31.857727,0.00343,0.003302,0.962633,0.463331
31.871128,0.003422,0.003294,0.962739,0.463433
31.884527,0.003413,0.003286,0.962844,0.463534
31.897924,0.003404,0.003278,0.962949,0.463635
31.911322,0.003395,0.00327,0.963054,0.463736
31.924717,0.003387,0.003262,0.963158,0.463837
31.93811,0.003378,0.003254,0.963264,0.463939
31.951504,0.003369,0.003246,0.963368,0.464039
31.964895,0.00336,0.003238,0.963473,0.464141
31.978285,0.003352,0.00323,0.963577,0.46424
31.991674,0.003343,0.003222,0.96368,0.46434
32.005062,0.003334,0.003214,0.963784,0.46444
32.018448,0.003326,0.003206,0.963888,0.46454
32.03183,0.003317,0.003198,0.963992,0.464641
32.045212,0.003309,0.00319,0.964095,0.46474
32.058594,0.0033,0.003182,0.964198,0.464839
32.071976,0.003292,0.003174,0.964302,0.464939
32.085358,0.003283,0.003166,0.964405,0.465038
32.098732,0.003274,0.003158,0.964508,0.465138
32.112106,0.003266,0.00315,0.964612,0.465238
32.125481,0.003258,0.003143,0.964714,0.465337
32.138855,0.003249,0.003135,0.964817,0.465436
32.152229,0.003241,0.003127,0.964919,0.465534
32.165604,0.003232,0.003119,0.965023,0.465635
32.178978,0.003224,0.003111,0.965125,0.465733
32.192352,0.003215,0.003104,0.965227,0.465832
32.205727,0.003207,0.003096,0.965329,0.46593
32.219101,0.003199,0.003088,0.96543,0.466028
32.232475,0.00319,0.00308,0.965532,0.466126
32.24585,0.003182,0.003073,0.965634,0.466225
32.259224,0.003174,0.003065,0.965735,0.466322
32.272598,0.003165,0.003057,0.965837,0.46642
32.285973,0.003157,0.00305,0.965939,0.466519
32.299347,0.003149,0.003042,0.96604,0.466617
32.312729,0.003141,0.003034,0.966141,0.466714
32.326111,0.003132,0.003027,0.966242,0.466812
32.339493,0.003124,0.003019,0.966344,0.46691
32.352875,0.003116,0.003011,0.966446,0.467009
32.366261,0.003108,0.003004,0.966547,0.467106
32.37965,0.003099,0.002996,0.966648,0.467204
32.39304,0.003091,0.002988,0.966748,0.467301
32.406429,0.003083,0.002981,0.966849,0.467398
32.419823,0.003075,0.002973,0.96695,0.467496
32.43322,0.003067,0.002966,0.967051,0.467594
32.446617,0.003059,0.002958,0.96715,0.46769
32.460014,0.003051,0.002951,0.967251,0.467787
32.473415,0.003043,0.002943,0.967351,0.467884
32.48682,0.003034,0.002936,0.967452,0.467981
32.500225,0.003026,0.002928,0.967552,0.468078
32.51363,0.003018,0.002921,0.967652,0.468175
32.527042,0.00301,0.002913,0.967752,0.468272
32.540455,0.003002,0.002906,0.967852,0.468369
32.553867,0.002994,0.002898,0.967952,0.468465
32.56728,0.002986,0.002891,0.968053,0.468563
32.5807,0.002978,0.002884,0.968154,0.468661
32.59412,0.00297,0.002876,0.968254,0.468758
32.60754,0.002963,0.002869,0.968354,0.468855
32.620964,0.002955,0.002861,0.968455,0.468952
32.634392,0.002947,0.002854,0.968554,0.469048
32.64782,0.002939,0.002847,0.968655,0.469146
32.661247,0.002931,0.002839,0.968755,0.469243
32.674679,0.002923,0.002832,0.968854,0.469339
32.688114,0.002915,0.002825,0.968954,0.469436
32.70155,0.002907,0.002817,0.969054,0.469532
32.714985,0.0029,0.00281,0.969154,0.46963
32.728428,0.002892,0.002803,0.969253,0.469726
32.741871,0.002884,0.002795,0.969353,0.469822
32.755314,0.002876,0.002788,0.969452,0.469919
32.768757,0.002868,0.002781,0.969551,0.470015
32.782207,0.002861,0.002774,0.969651,0.470112
32.795658,0.002853,0.002766,0.96975,0.470207
32.809109,0.002845,0.002759,0.969849,0.470303
32.822563,0.002837,0.002752,0.969948,0.4704
32.836021,0.00283,0.002745,0.970047,0.470495
32.84948,0.002822,0.002738,0.970147,0.470593
32.862938,0.002814,0.00273,0.970247,0.47069
32.876404,0.002807,0.002723,0.970347,0.470787
32.88987,0.002799,0.002716,0.970446,0.470883
32.903336,0.002791,0.002709,0.970546,0.47098
32.916805,0.002784,0.002702,0.970647,0.471078
32.930279,0.002776,0.002695,0.970748,0.471176
32.943752,0.002768,0.002688,0.970847,0.471272
32.957226,0.002761,0.002681,0.970947,0.471369
32.970703,0.002753,0.002673,0.971046,0.471466
32.984184,0.002746,0.002666,0.971146,0.471563
32.997665,0.002738,0.002659,0.971246,0.471659
33.011147,0.002731,0.002652,0.971346,0.471757
33.024635,0.002723,0.002645,0.971445,0.471853
33.038124,0.002716,0.002638,0.971545,0.47195
33.051613,0.002708,0.002631,0.971644,0.472046
33.065105,0.002701,0.002624,0.971745,0.472144
33.078602,0.002693,0.002617,0.971844,0.472241
33.092098,0.002686,0.00261,0.971944,0.472337
33.105595,0.002678,0.002603,0.972043,0.472434
33.119099,0.002671,0.002596,0.972144,0.472532
33.132603,0.002663,0.002589,0.972245,0.47263
33.146107,0.002656,0.002582,0.972344,0.472726
33.159615,0.002648,0.002575,0.972443,0.472823
33.173126,0.002641,0.002569,0.972543,0.47292
33.186638,0.002634,0.002562,0.972643,0.473017
33.20015,0.002626,0.002555,0.972743,0.473114
33.213665,0.002619,0.002548,0.972843,0.473212
33.227184,0.002612,0.002541,0.972944,0.47331
33.240704,0.002604,0.002534,0.973042,0.473405
33.254223,0.002597,0.002527,0.97314,0.473501
33.26775,0.00259,0.00252,0.973242,0.4736
33.281277,0.002582,0.002514,0.973342,0.473697
33.294804,0.002575,0.002507,0.973442,0.473794
33.308334,0.002568,0.0025,0.973541,0.473891
33.321869,0.002561,0.002493,0.97364,0.473988
33.335403,0.002553,0.002486,0.973742,0.474086
33.348938,0.002546,0.00248,0.973841,0.474183
33.36248,0.002539,0.002473,0.973942,0.474281
33.376022,0.002532,0.002466,0.974041,0.474378
33.389565,0.002525,0.002459,0.974142,0.474476
33.403111,0.002517,0.002452,0.974242,0.474573
33.41666,0.00251,0.002446,0.974342,0.474671
33.43021,0.002503,0.002439,0.974442,0.474769
33.44376,0.002496,0.002432,0.974542,0.474866
33.457317,0.002489,0.002426,0.974642,0.474963
33.470875,0.002482,0.002419,0.974742,0.475061
33.484432,0.002475,0.002412,0.974841,0.475158
33.497993,0.002467,0.002406,0.974941,0.475255
33.511559,0.00246,0.002399,0.97504,0.475352
33.525124,0.002453,0.002392,0.97514,0.475449
33.538689,0.002446,0.002386,0.97524,0.475546
33.552261,0.002439,0.002379,0.97534,0.475645
33.565834,0.002432,0.002372,0.97544,0.475742
33.579407,0.002425,0.002366,0.97554,0.475839
33.592983,0.002418,0.002359,0.975641,0.475938
33.606564,0.002411,0.002353,0.97574,0.476034
33.620144,0.002404,0.002346,0.97584,0.476132
33.633724,0.002397,0.002339,0.97594,0.47623
33.647312,0.00239,0.002333,0.976041,0.476328
33.6609,0.002383,0.002326,0.97614,0.476425
33.674488,0.002376,0.00232,0.976239,0.476521
33.68808,0.002369,0.002313,0.976339,0.476619
33.701675,0.002362,0.002307,0.976438,0.476715
33.715271,0.002356,0.0023,0.976537,0.476812
33.728867,0.002349,0.002294,0.976638,0.476911
33.74247,0.002342,0.002287,0.976737,0.477007
33.756073,0.002335,0.002281,0.976836,0.477104
33.769676,0.002328,0.002274,0.976935,0.477201
33.783283,0.002321,0.002268,0.977034,0.477298
33.796894,0.002315,0.002262,0.977134,0.477396
33.810505,0.002308,0.002255,0.977233,0.477492
33.82412,0.002301,0.002249,0.977332,0.477589
33.837738,0.002294,0.002242,0.97743,0.477684
33.851357,0.002287,0.002236,0.97753,0.477782
33.864975,0.002281,0.00223,0.97763,0.47788
33.878601,0.002274,0.002223,0.977729,0.477977
33.892227,0.002267,0.002217,0.977827,0.478073
33.905853,0.00226,0.002211,0.977926,0.47817
33.919483,0.002254,0.002204,0.978026,0.478267
33.933117,0.002247,0.002198,0.978125,0.478364
33.946751,0.00224,0.002192,0.978223,0.47846
33.960384,0.002234,0.002185,0.97832,0.478555
33.974026,0.002227,0.002179,0.978419,0.478652
33.987667,0.00222,0.002173,0.978518,0.478749
34.001308,0.002214,0.002166,0.978616,0.478844
34.014954,0.002207,0.00216,0.978714,0.478941
34.028603,0.002201,0.002154,0.978813,0.479037
34.042252,0.002194,0.002148,0.978911,0.479134
34.055901,0.002187,0.002141,0.979009,0.479229
34.069557,0.002181,0.002135,0.979107,0.479325
34.083214,0.002174,0.002129,0.979204,0.47942
34.09687,0.002168,0.002123,0.979303,0.479517
34.110535,0.002161,0.002117,0.979399,0.479612
34.124199,0.002155,0.002111,0.979498,0.479708
34.137863,0.002148,0.002104,0.979595,0.479804
34.151531,0.002142,0.002098,0.979693,0.479899
34.165203,0.002135,0.002092,0.979791,0.479995
34.178875,0.002129,0.002086,0.979889,0.480092
34.192547,0.002122,0.00208,0.979986,0.480186
34.206226,0.002116,0.002074,0.980083,0.480281
34.219906,0.00211,0.002068,0.980181,0.480377
34.233585,0.002103,0.002062,0.980278,0.480472
34.247269,0.002097,0.002056,0.980373,0.480565
34.260956,0.00209,0.002049,0.98047,0.480661
34.274643,0.002084,0.002043,0.980567,0.480756
34.288334,0.002078,0.002037,0.980665,0.480852
34.302029,0.002071,0.002031,0.980761,0.480946
34.315723,0.002065,0.002025,0.980857,0.48104
34.329418,0.002059,0.002019,0.980954,0.481135
34.343121,0.002052,0.002013,0.981049,0.481229
34.356823,0.002046,0.002007,0.981145,0.481323
34.370525,0.00204,0.002001,0.981242,0.481418
34.384232,0.002033,0.001996,0.981337,0.481511
34.397942,0.002027,0.00199,0.981432,0.481605
34.411652,0.002021,0.001984,0.981527,0.481698
34.425362,0.002015,0.001978,0.981623,0.481792
34.439079,0.002009,0.001972,0.98172,0.481887
34.452797,0.002002,0.001966,0.981816,0.481981
34.466515,0.001996,0.00196,0.98191,0.482074
34.48024,0.00199,0.001954,0.982007,0.482169
34.493965,0.001984,0.001948,0.982103,0.482263
34.50769,0.001978,0.001942,0.982198,0.482357
34.52142,0.001972,0.001937,0.982293,0.48245
34.535152,0.001965,0.001931,0.982388,0.482543
34.548885,0.001959,0.001925,0.982485,0.482639
34.562618,0.001953,0.001919,0.982579,0.482731
34.576359,0.001947,0.001913,0.982673,0.482823
34.590099,0.001941,0.001908,0.982768,0.482917
34.60384,0.001935,0.001902,0.982864,0.483011
34.617584,0.001929,0.001896,0.982958,0.483103
34.631332,0.001923,0.00189,0.983053,0.483197
34.645081,0.001917,0.001885,0.983148,0.48329
34.658833,0.001911,0.001879,0.983243,0.483383
34.672588,0.001905,0.001873,0.983339,0.483478
34.686344,0.001899,0.001867,0.983433,0.483571
34.7001,0.001893,0.001862,0.983527,0.483662
34.713863,0.001887,0.001856,0.983622,0.483756
34.727627,0.001881,0.00185,0.983716,0.483849
34.74139,0.001875,0.001845,0.98381,0.483941
34.755154,0.001869,0.001839,0.983906,0.484035
34.768925,0.001863,0.001833,0.983998,0.484126
34.782696,0.001857,0.001828,0.984093,0.484219
34.796467,0.001851,0.001822,0.984186,0.484312
34.810238,0.001846,0.001817,0.984281,0.484405
34.824017,0.00184,0.001811,0.984375,0.484497
34.837795,0.001834,0.001805,0.984469,0.484589
34.851574,0.001828,0.0018,0.984562,0.484681
34.865353,0.001822,0.001794,0.984657,0.484775
34.879135,0.001816,0.001789,0.984751,0.484867
34.892921,0.001811,0.001783,0.984846,0.48496
34.906708,0.001805,0.001778,0.98494,0.485054
34.920494,0.001799,0.001772,0.985034,0.485146
34.93428,0.001793,0.001767,0.985127,0.485238
34.948067,0.001787,0.001761,0.985222,0.485331
34.961853,0.001782,0.001756,0.985315,0.485423
34.975639,0.001776,0.00175,0.985409,0.485516
34.989426,0.00177,0.001745,0.985504,0.485609
35.003212,0.001765,0.001739,0.985597,0.485701
35.016998,0.001759,0.001734,0.98569,0.485792
35.030785,0.001753,0.001728,0.985784,0.485885
35.044571,0.001748,0.001723,0.985879,0.485979
35.058357,0.001742,0.001717,0.985971,0.486069
35.072144,0.001736,0.001712,0.986064,0.486161
35.08593,0.001731,0.001707,0.986158,0.486254
35.099716,0.001725,0.001701,0.986252,0.486347
35.113503,0.001719,0.001696,0.986346,0.486439
35.127289,0.001714,0.001691,0.986438,0.48653
35.141068,0.001708,0.001685,0.986531,0.486622
35.154846,0.001703,0.00168,0.986624,0.486713
35.168625,0.001697,0.001675,0.986716,0.486804
35.182404,0.001692,0.001669,0.986808,0.486895
35.196182,0.001686,0.001664,0.986901,0.486986
35.209961,0.001681,0.001659,0.986994,0.487078
35.22374,0.001675,0.001653,0.987085,0.487169
35.237514,0.00167,0.001648,0.987179,0.487261
35.251286,0.001664,0.001643,0.987272,0.487353
35.265057,0.001659,0.001638,0.987365,0.487445
35.278828,0.001653,0.001632,0.987457,0.487536
35.292599,0.001648,0.001627,0.987549,0.487627
35.30637,0.001642,0.001622,0.987643,0.487719
35.320148,0.001637,0.001617,0.987735,0.487811
35.333927,0.001632,0.001612,0.987828,0.487902
35.347706,0.001626,0.001606,0.98792,0.487993
35.361485,0.001621,0.001601,0.988013,0.488085
35.375263,0.001615,0.001596,0.988105,0.488176
35.389042,0.00161,0.001591,0.988198,0.488267
35.402821,0.001605,0.001586,0.988291,0.48836
35.416599,0.001599,0.001581,0.988384,0.488452
35.430386,0.001594,0.001576,0.988476,0.488542
35.444172,0.001589,0.001571,0.988568,0.488633
35.457958,0.001583,0.001566,0.988661,0.488725
35.471745,0.001578,0.00156,0.988752,0.488816
35.485531,0.001573,0.001555,0.988845,0.488907
35.499325,0.001568,0.00155,0.988937,0.488998
35.513119,0.001562,0.001545,0.989029,0.489089
35.526913,0.001557,0.00154,0.989121,0.489181
35.540707,0.001552,0.001535,0.989213,0.489271
35.554504,0.001547,0.00153,0.989306,0.489363
35.568306,0.001542,0.001525,0.989399,0.489455
35.582108,0.001536,0.00152,0.989491,0.489547
35.595909,0.001531,0.001515,0.989585,0.489639
35.609715,0.001526,0.00151,0.989678,0.489731
35.623524,0.001521,0.001505,0.98977,0.489822
35.637333,0.001516,0.0015,0.989862,0.489913
35.651142,0.001511,0.001495,0.989954,0.490004
35.664955,0.001505,0.00149,0.990045,0.490095
35.678772,0.0015,0.001486,0.990138,0.490187
35.692589,0.001495,0.001481,0.990231,0.490279
35.706406,0.00149,0.001476,0.990323,0.49037
35.720226,0.001485,0.001471,0.990416,0.490462
35.734051,0.00148,0.001466,0.990509,0.490554
35.747875,0.001475,0.001461,0.990601,0.490645
35.7617,0.00147,0.001456,0.990694,0.490737
35.775528,0.001465,0.001451,0.990787,0.490829
35.78936,0.00146,0.001446,0.990879,0.490921
35.803192,0.001455,0.001442,0.990973,0.491013
35.817024,0.00145,0.001437,0.991065,0.491105
35.83086,0.001445,0.001432,0.991158,0.491197
35.8447,0.00144,0.001427,0.991251,0.491289
35.85854,0.001435,0.001422,0.991344,0.491382
35.872379,0.00143,0.001418,0.991438,0.491475
35.886223,0.001425,0.001413,0.99153,0.491566
35.90007,0.00142,0.001408,0.991623,0.491658
35.913918,0.001415,0.001403,0.991715,0.49175
35.927765,0.00141,0.001399,0.991808,0.491841
35.941616,0.001405,0.001394,0.9919,0.491933
35.955471,0.0014,0.001389,0.991992,0.492024
35.969326,0.001395,0.001384,0.992086,0.492117
35.983181,0.001391,0.00138,0.992179,0.49221
35.99704,0.001386,0.001375,0.992271,0.492301
36.010902,0.001381,0.00137,0.992364,0.492393
36.024765,0.001376,0.001366,0.992458,0.492486
36.038628,0.001371,0.001361,0.992551,0.492579
36.052498,0.001366,0.001356,0.992644,0.492671
36.066368,0.001362,0.001352,0.992737,0.492763
36.080238,0.001357,0.001347,0.99283,0.492855
36.094109,0.001352,0.001342,0.992923,0.492948
36.107986,0.001347,0.001338,0.993016,0.493041
36.121864,0.001342,0.001333,0.993109,0.493133
36.135742,0.001338,0.001329,0.993202,0.493225
36.14962,0.001333,0.001324,0.993294,0.493317
36.163506,0.001328,0.001319,0.993388,0.49341
36.177391,0.001323,0.001315,0.993481,0.493503
36.191277,0.001319,0.00131,0.993576,0.493597
36.205162,0.001314,0.001306,0.993669,0.493689
36.219055,0.001309,0.001301,0.993762,0.493782
36.232948,0.001305,0.001297,0.993855,0.493874
36.246841,0.0013,0.001292,0.99395,0.493968
36.260738,0.001295,0.001288,0.994044,0.494061
36.274639,0.001291,0.001283,0.994138,0.494155
36.28854,0.001286,0.001279,0.994232,0.494249
36.302441,0.001281,0.001274,0.994326,0.494342
36.316345,0.001277,0.00127,0.994419,0.494434
36.330254,0.001272,0.001265,0.994512,0.494527
36.344162,0.001268,0.001261,0.994605,0.49462
36.35807,0.001263,0.001256,0.994699,0.494713
36.371986,0.001258,0.001252,0.994792,0.494805
36.385902,0.001254,0.001247,0.994886,0.494899
36.399818,0.001249,0.001243,0.994981,0.494993
36.413734,0.001245,0.001239,0.995074,0.495086
36.427658,0.00124,0.001234,0.995168,0.49518
36.441582,0.001236,0.00123,0.995263,0.495274
36.455505,0.001231,0.001225,0.995358,0.495369
36.469429,0.001227,0.001221,0.995453,0.495463
36.48336,0.001222,0.001217,0.995547,0.495557
36.497292,0.001218,0.001212,0.99564,0.49565
36.511223,0.001213,0.001208,0.995734,0.495743
36.525158,0.001209,0.001204,0.995828,0.495837
36.539097,0.001204,0.001199,0.995922,0.49593
36.553036,0.0012,0.001195,0.996016,0.496024
36.566975,0.001195,0.001191,0.996112,0.49612
36.580917,0.001191,0.001186,0.996208,0.496215
36.594864,0.001187,0.001182,0.996302,0.496309
36.60881,0.001182,0.001178,0.996397,0.496403
36.622757,0.001178,0.001174,0.996491,0.496498
36.636711,0.001173,0.001169,0.996586,0.496592
36.650665,0.001169,0.001165,0.996681,0.496686
36.664619,0.001165,0.001161,0.996776,0.496781
36.678574,0.00116,0.001157,0.996871,0.496876
36.692535,0.001156,0.001152,0.996966,0.496971
36.706497,0.001152,0.001148,0.997062,0.497066
36.720459,0.001147,0.001144,0.997156,0.49716
36.734425,0.001143,0.00114,0.997251,0.497255
36.748394,0.001139,0.001136,0.997347,0.497351
36.762363,0.001134,0.001131,0.997442,0.497446
36.776333,0.00113,0.001127,0.997538,0.497541
36.790306,0.001126,0.001123,0.997635,0.497638
36.804283,0.001121,0.001119,0.99773,0.497733
36.81826,0.001117,0.001115,0.997826,0.497828
36.832237,0.001113,0.001111,0.997922,0.497924
36.846222,0.001109,0.001107,0.998017,0.498019
36.860207,0.001104,0.001102,0.998114,0.498116
36.874191,0.0011,0.001098,0.998211,0.498213
36.88818,0.001096,0.001094,0.998306,0.498308
36.902172,0.001092,0.00109,0.998402,0.498403
36.916164,0.001088,0.001086,0.998499,0.4985
36.930157,0.001084,0.001082,0.998595,0.498596
36.944153,0.001079,0.001078,0.998692,0.498692
36.958153,0.001075,0.001074,0.998787,0.498787
36.972153,0.001071,0.00107,0.998883,0.498883
36.986153,0.001067,0.001066,0.99898,0.49898
37.00016,0.001063,0.001062,0.999077,0.499077
37.014168,0.001059,0.001058,0.999175,0.499175
37.028175,0.001055,0.001054,0.999271,0.499271
37.042183,0.00105,0.00105,0.999368,0.499369
37.056198,0.001046,0.001046,0.999467,0.499467
37.070213,0.001042,0.001042,0.999565,0.499565
37.084229,0.001038,0.001038,0.999663,0.499663
37.098248,0.001034,0.001034,0.999761,0.499761
37.11227,0.00103,0.00103,0.999858,0.499858
37.126293,0.001026,0.001026,0.999957,0.499957
37.140316,0.001022,0.001022,1.000055,0.500055
37.154343,0.001018,0.001018,1.000154,0.500154
37.168373,0.001014,0.001014,1.000251,0.500251
37.182404,0.00101,0.00101,1.00035,0.50035
37.196434,0.001006,0.001007,1.000449,0.500449
37.210472,0.001002,0.001003,1.000549,0.50055
37.22451,0.000998,0.000999,1.000648,0.500648
37.238548,0.000994,0.000995,1.000746,0.500747
37.25259,0.00099,0.000991,1.000845,0.500845
37.266636,0.000986,0.000987,1.000943,0.500943
37.280682,0.000982,0.000984,1.001042,0.501042
37.294727,0.000979,0.00098,1.001142,0.501142
37.308777,0.000975,0.000976,1.001241,0.501242
37.32283,0.000971,0.000972,1.00134,0.501341
37.336884,0.000967,0.000968,1.001441,0.501442
37.350937,0.000963,0.000965,1.001541,0.501542
37.364998,0.000959,0.000961,1.001641,0.501642
37.379059,0.000955,0.000957,1.001742,0.501743
37.39312,0.000951,0.000953,1.001843,0.501845
37.407181,0.000948,0.000949,1.001943,0.501945
37.421249,0.000944,0.000946,1.002043,0.502046
37.435318,0.00094,0.000942,1.002144,0.502146
37.449387,0.000936,0.000938,1.002244,0.502246
37.463459,0.000932,0.000935,1.002345,0.502348
37.477535,0.000929,0.000931,1.002446,0.502449
37.491611,0.000925,0.000927,1.002549,0.502552
37.505688,0.000921,0.000924,1.002649,0.502653
37.519772,0.000917,0.00092,1.002753,0.502757
37.533855,0.000914,0.000916,1.002854,0.502858
37.547939,0.00091,0.000913,1.002957,0.502962
37.562023,0.000906,0.000909,1.003059,0.503064
37.576115,0.000903,0.000905,1.003163,0.503168
37.590206,0.000899,0.000902,1.003268,0.503273
37.604298,0.000895,0.000898,1.003371,0.503377
37.618393,0.000892,0.000895,1.003475,0.503481
37.632492,0.000888,0.000891,1.003579,0.503585
37.646591,0.000884,0.000887,1.003683,0.50369
37.66069,0.000881,0.000884,1.003788,0.503795
37.674797,0.000877,0.00088,1.003891,0.503899
37.688904,0.000873,0.000877,1.003997,0.504005
37.703011,0.00087,0.000873,1.004101,0.504109
37.717117,0.000866,0.00087,1.004207,0.504216
37.731232,0.000863,0.000866,1.004312,0.504322
37.745346,0.000859,0.000863,1.004418,0.504428
37.75946,0.000855,0.000859,1.004523,0.504533
37.773579,0.000852,0.000856,1.00463,0.50464
37.787701,0.000848,0.000852,1.004737,0.504748
37.801823,0.000845,0.000849,1.004844,0.504856
37.815945,0.000841,0.000845,1.004952,0.504965
37.830074,0.000838,0.000842,1.005062,0.505074
37.844204,0.000834,0.000839,1.005171,0.505184
37.858334,0.000831,0.000835,1.005279,0.505293
37.872463,0.000827,0.000832,1.005388,0.505402
37.8866,0.000824,0.000828,1.005497,0.505512
37.900738,0.00082,0.000825,1.005608,0.505624
37.914875,0.000817,0.000822,1.005717,0.505734
37.929016,0.000814,0.000818,1.005828,0.505845
37.943161,0.00081,0.000815,1.005939,0.505956
37.957306,0.000807,0.000812,1.00605,0.506068
37.971451,0.000803,0.000808,1.006162,0.506181
37.985603,0.0008,0.000805,1.006275,0.506295
37.999756,0.000797,0.000802,1.006386,0.506407
38.013908,0.000793,0.000798,1.006499,0.50652
38.028061,0.00079,0.000795,1.006613,0.506635
38.042221,0.000787,0.000792,1.006726,0.506749
38.056381,0.000783,0.000789,1.006841,0.506864
38.070541,0.00078,0.000785,1.006954,0.506978
38.084705,0.000777,0.000782,1.007069,0.507094
38.098873,0.000773,0.000779,1.007184,0.507209
38.113041,0.00077,0.000776,1.007299,0.507325
38.127209,0.000767,0.000772,1.007414,0.507441
38.141384,0.000764,0.000769,1.007529,0.507557
38.15556,0.00076,0.000766,1.007645,0.507674
38.169735,0.000757,0.000763,1.007764,0.507794
38.18391,0.000754,0.00076,1.00788,0.507911
38.198093,0.000751,0.000757,1.007998,0.50803
38.212276,0.000747,0.000754,1.008116,0.508149
38.22646,0.000744,0.00075,1.008236,0.50827
38.240646,0.000741,0.000747,1.008356,0.508391
38.254837,0.000738,0.000744,1.008477,0.508513
38.269028,0.000735,0.000741,1.008596,0.508633
38.283218,0.000732,0.000738,1.008717,0.508755
38.297417,0.000729,0.000735,1.00884,0.508879
38.311615,0.000725,0.000732,1.008962,0.509002
38.325813,0.000722,0.000729,1.009083,0.509125
38.340012,0.000719,0.000726,1.009207,0.509249
38.354218,0.000716,0.000723,1.009329,0.509373
38.368423,0.000713,0.00072,1.009453,0.509497
38.382629,0.00071,0.000717,1.009577,0.509623
38.396839,0.000707,0.000714,1.009701,0.509749
38.411053,0.000704,0.000711,1.009824,0.509872
38.425266,0.000701,0.000708,1.009951,0.510001
38.43948,0.000698,0.000705,1.010079,0.51013
38.453701,0.000695,0.000702,1.010206,0.510258
38.467922,0.000692,0.000699,1.010333,0.510387
38.482143,0.000689,0.000696,1.01046,0.510515
38.496368,0.000686,0.000693,1.010587,0.510644
38.510597,0.000683,0.00069,1.010716,0.510773
38.524826,0.00068,0.000687,1.010845,0.510904
38.539055,0.000677,0.000685,1.010976,0.511036
38.553288,0.000674,0.000682,1.011106,0.511167
38.567524,0.000671,0.000679,1.011236,0.511299
38.58176,0.000668,0.000676,1.011367,0.511432
38.595997,0.000666,0.000673,1.011497,0.511563
38.610241,0.000663,0.00067,1.011629,0.511696
38.624485,0.00066,0.000668,1.01176,0.511829
38.638729,0.000657,0.000665,1.011894,0.511964
38.652977,0.000654,0.000662,1.012025,0.512097
38.667229,0.000651,0.000659,1.012157,0.512231
38.68148,0.000648,0.000656,1.012291,0.512366
38.695732,0.000646,0.000654,1.012425,0.512502
38.709988,0.000643,0.000651,1.012559,0.512638
38.724247,0.00064,0.000648,1.012694,0.512774
38.738506,0.000637,0.000645,1.01283,0.512912
38.752766,0.000634,0.000643,1.012966,0.51305
38.767033,0.000632,0.00064,1.013103,0.513189
38.7813,0.000629,0.000637,1.013239,0.513327
38.795567,0.000626,0.000635,1.013375,0.513465
38.809837,0.000623,0.000632,1.013512,0.513603
38.824112,0.000621,0.000629,1.013649,0.513742
38.838387,0.000618,0.000627,1.013787,0.513882
38.852661,0.000615,0.000624,1.013926,0.514023
38.86694,0.000613,0.000621,1.014063,0.514161
38.881222,0.00061,0.000619,1.014203,0.514303
38.895504,0.000607,0.000616,1.014339,0.514442
38.909786,0.000605,0.000613,1.014478,0.514583
38.924076,0.000602,0.000611,1.014619,0.514725
38.938366,0.000599,0.000608,1.014759,0.514868
38.952656,0.000597,0.000606,1.0149,0.515011
38.966946,0.000594,0.000603,1.015038,0.515151
38.981243,0.000591,0.0006,1.015179,0.515294
38.995541,0.000589,0.000598,1.015318,0.515435
39.009838,0.000586,0.000595,1.015458,0.515578
39.024139,0.000584,0.000593,1.0156,0.515722
39.038445,0.000581,0.00059,1.015741,0.515865
39.05275,0.000578,0.000588,1.015885,0.516011
39.067055,0.000576,0.000585,1.016025,0.516153
39.081367,0.000573,0.000583,1.016167,0.516297
39.09568,0.000571,0.00058,1.016309,0.516442
39.109993,0.000568,0.000577,1.016452,0.516587
39.124306,0.000566,0.000575,1.016596,0.516733
39.138626,0.000563,0.000572,1.016739,0.516879
39.152946,0.000561,0.00057,1.01688,0.517023
39.167267,0.000558,0.000568,1.017022,0.517167
39.181591,0.000556,0.000565,1.017165,0.517313
39.195919,0.000553,0.000563,1.017308,0.517458
39.210247,0.000551,0.00056,1.017452,0.517604
39.224575,0.000548,0.000558,1.017595,0.51775
39.238911,0.000546,0.000555,1.017738,0.517895
39.253246,0.000543,0.000553,1.017881,0.518041
39.267582,0.000541,0.00055,1.018025,0.518188
39.281918,0.000538,0.000548,1.018169,0.518334
39.296261,0.000536,0.000546,1.018313,0.518481
39.310604,0.000533,0.000543,1.018456,0.518626
39.324947,0.000531,0.000541,1.018599,0.518772
39.339294,0.000528,0.000538,1.018742,0.518918
39.353645,0.000526,0.000536,1.018886,0.519065
39.367996,0.000524,0.000534,1.01903,0.519211
39.382347,0.000521,0.000531,1.019174,0.519357
39.396702,0.000519,0.000529,1.019318,0.519505
39.41106,0.000516,0.000526,1.019461,0.51965
39.425419,0.000514,0.000524,1.019604,0.519796
39.439777,0.000512,0.000522,1.019748,0.519943
39.454144,0.000509,0.000519,1.019891,0.520089
39.46851,0.000507,0.000517,1.020035,0.520236
39.482876,0.000504,0.000515,1.020178,0.520382
39.497246,0.000502,0.000512,1.020322,0.520529
39.51162,0.0005,0.00051,1.020467,0.520676
39.525993,0.000497,0.000508,1.020609,0.520822
39.540367,0.000495,0.000505,1.020753,0.520969
39.554745,0.000493,0.000503,1.020898,0.521116
39.569126,0.00049,0.000501,1.021041,0.521262
39.583508,0.000488,0.000498,1.021185,0.521409
39.597889,0.000486,0.000496,1.021328,0.521555
39.612278,0.000483,0.000494,1.021471,0.521701
39.626667,0.000481,0.000492,1.021615,0.521848
39.641056,0.000479,0.000489,1.021759,0.521996
39.655445,0.000477,0.000487,1.021901,0.522141
39.669842,0.000474,0.000485,1.022044,0.522287
39.684238,0.000472,0.000483,1.022187,0.522433
39.698635,0.00047,0.00048,1.022331,0.522581
39.713036,0.000467,0.000478,1.022471,0.522724
39.72744,0.000465,0.000476,1.022614,0.522869
39.741844,0.000463,0.000474,1.022756,0.523015
39.756248,0.000461,0.000471,1.022898,0.52316
39.770657,0.000459,0.000469,1.023041,0.523307
39.785069,0.000456,0.000467,1.023185,0.523454
39.79948,0.000454,0.000465,1.02333,0.523602
39.813892,0.000452,0.000462,1.023469,0.523744
39.828312,0.00045,0.00046,1.023611,0.523889
39.842731,0.000447,0.000458,1.023754,0.524036
39.857151,0.000445,0.000456,1.023896,0.524181
39.871574,0.000443,0.000454,1.024039,0.524328
39.886002,0.000441,0.000451,1.024182,0.524475
39.900429,0.000439,0.000449,1.024324,0.52462
39.914856,0.000436,0.000447,1.024467,0.524766
39.929287,0.000434,0.000445,1.024608,0.524911
39.943722,0.000432,0.000443,1.024749,0.525055
39.958157,0.00043,0.000441,1.024893,0.525203
39.972591,0.000428,0.000438,1.025035,0.525348
39.987034,0.000425,0.000436,1.025177,0.525494
40,0.000424,0.000434,1.025303,0.525623

==> PaperGraphs/Test3_time20_discharge_a1_single.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000001,0.004733,0.000011
0.500066,0.0005,0.000005,0.009638,0.000046
0.667174,0.000667,0.000009,0.013841,0.000096
0.810941,0.000811,0.000014,0.017473,0.000153
0.940289,0.00094,0.000019,0.020735,0.000215
1.059465,0.001059,0.000025,0.023735,0.000282
1.170914,0.001171,0.000031,0.026533,0.000352
1.276208,0.001276,0.000037,0.029173,0.000426
1.376432,0.001376,0.000044,0.031681,0.000502
1.472375,0.001472,0.00005,0.034078,0.000581
1.564635,0.001565,0.000057,0.03638,0.000662
1.653678,0.001654,0.000064,0.038599,0.000745
1.739874,0.00174,0.000071,0.040746,0.00083
1.823526,0.001824,0.000078,0.042827,0.000917
1.904886,0.001905,0.000085,0.044849,0.001006
1.984163,0.001984,0.000093,0.046818,0.001096
2.061537,0.002062,0.0001,0.048739,0.001188
2.137162,0.002137,0.000108,0.050615,0.001281
2.21117,0.002211,0.000116,0.052449,0.001375
2.28368,0.002284,0.000124,0.054246,0.001471
2.354793,0.002355,0.000132,0.056007,0.001568
2.4246,0.002425,0.00014,0.057736,0.001667
2.493183,0.002493,0.000148,0.059433,0.001766
2.560615,0.002561,0.000156,0.061101,0.001867
2.626961,0.002627,0.000165,0.062742,0.001968
2.692281,0.002692,0.000173,0.064357,0.002071
2.756629,0.002757,0.000182,0.065947,0.002174
2.820054,0.00282,0.00019,0.067514,0.002279
2.882601,0.002883,0.000199,0.069059,0.002385
2.944311,0.002944,0.000208,0.070582,0.002491
3.005222,0.003005,0.000217,0.072086,0.002598
3.065371,0.003065,0.000226,0.07357,0.002706
3.124789,0.003125,0.000234,0.075036,0.002815
3.183506,0.003184,0.000243,0.076485,0.002925
3.241551,0.003242,0.000253,0.077917,0.003035
3.29895,0.003299,0.000262,0.079332,0.003147
3.355727,0.003356,0.000271,0.080732,0.003259
3.411906,0.003412,0.00028,0.082117,0.003372
3.467508,0.003468,0.000289,0.083487,0.003485
3.522553,0.003523,0.000299,0.084843,0.003599
3.57706,0.003577,0.000308,0.086186,0.003714
3.631047,0.003631,0.000318,0.087516,0.00383
3.684531,0.003685,0.000327,0.088833,0.003946
3.737528,0.003738,0.000337,0.090139,0.004062
3.790053,0.00379,0.000347,0.091432,0.00418
3.84212,0.003842,0.000356,0.092714,0.004298
3.893744,0.003894,0.000366,0.093985,0.004417
3.944936,0.003945,0.000376,0.095245,0.004536
3.995709,0.003996,0.000386,0.096494,0.004656
4.046076,0.004046,0.000395,0.097733,0.004776
4.096046,0.004096,0.000405,0.098963,0.004897
4.145631,0.004146,0.000415,0.100183,0.005018
4.19484,0.004195,0.000425,0.101393,0.00514
4.243684,0.004244,0.000435,0.102595,0.005263
4.292171,0.004292,0.000445,0.103787,0.005386
4.340311,0.00434,0.000456,0.104971,0.005509
4.388112,0.004388,0.000466,0.106147,0.005634
4.435582,0.004436,0.000476,0.107314,0.005758
4.482728,0.004483,0.000486,0.108473,0.005883
4.52956,0.00453,0.000497,0.109624,0.006009
4.576082,0.004576,0.000507,0.110768,0.006135
4.622303,0.004622,0.000517,0.111904,0.006261
4.66823,0.004668,0.000528,0.113032,0.006388
4.713868,0.004714,0.000538,0.114154,0.006516
4.759223,0.004759,0.000549,0.115268,0.006643
4.804302,0.004804,0.000559,0.116376,0.006772
4.849111,0.004849,0.00057,0.117477,0.0069
4.893654,0.004894,0.00058,0.118571,0.00703
4.937937,0.004938,0.000591,0.119659,0.007159
4.981966,0.004982,0.000602,0.120741,0.007289
5.025745,0.005026,0.000612,0.121816,0.00742
5.06928,0.005069,0.000623,0.122885,0.00755
5.112574,0.005113,0.000634,0.123948,0.007682
5.155632,0.005156,0.000644,0.125006,0.007813
5.198459,0.005198,0.000655,0.126057,0.007945
5.241059,0.005241,0.000666,0.127103,0.008078
5.283435,0.005283,0.000677,0.128144,0.00821
5.325593,0.005326,0.000688,0.129179,0.008344
5.367536,0.005368,0.000699,0.130208,0.008477
5.409267,0.005409,0.00071,0.131232,0.008611
5.45079,0.005451,0.000721,0.132252,0.008745
5.492109,0.005492,0.000732,0.133266,0.00888
5.533226,0.005533,0.000743,0.134275,0.009015
5.574147,0.005574,0.000754,0.135279,0.00915
5.614873,0.005615,0.000765,0.136279,0.009286
5.655407,0.005655,0.000776,0.137273,0.009422
5.695754,0.005696,0.000788,0.138263,0.009558
5.735915,0.005736,0.000799,0.139249,0.009695
5.775893,0.005776,0.00081,0.140229,0.009832
5.815692,0.005816,0.000821,0.141206,0.00997
5.855315,0.005855,0.000832,0.142178,0.010107
5.894763,0.005895,0.000844,0.143146,0.010245
5.93404,0.005934,0.000855,0.144109,0.010384
5.973147,0.005973,0.000867,0.145068,0.010522
6.012088,0.006012,0.000878,0.146023,0.010661
6.050864,0.006051,0.000889,0.146974,0.010801
6.089479,0.006089,0.000901,0.147921,0.01094
6.127934,0.006128,0.000912,0.148864,0.01108
6.166232,0.006166,0.000924,0.149803,0.011221
6.204375,0.006204,0.000935,0.150739,0.011361
6.242364,0.006242,0.000947,0.15167,0.011502
6.280203,0.00628,0.000958,0.152598,0.011643
6.317893,0.006318,0.00097,0.153522,0.011784
6.355435,0.006355,0.000982,0.154442,0.011926
6.392833,0.006393,0.000993,0.155359,0.012068
6.430088,0.00643,0.001005,0.156273,0.012211
6.467201,0.006467,0.001017,0.157182,0.012353
6.504175,0.006504,0.001028,0.158089,0.012496
6.541012,0.006541,0.00104,0.158991,0.012639
6.577713,0.006578,0.001052,0.159891,0.012783
6.614278,0.006614,0.001063,0.160787,0.012926
6.650712,0.006651,0.001075,0.16168,0.01307
6.687015,0.006687,0.001087,0.16257,0.013214
6.723188,0.006723,0.001099,0.163456,0.013359
6.759233,0.006759,0.001111,0.16434,0.013504
6.795153,0.006795,0.001123,0.16522,0.013649
6.830947,0.006831,0.001135,0.166097,0.013794
6.866619,0.006867,0.001147,0.166971,0.01394
6.902168,0.006902,0.001158,0.167842,0.014085
6.937596,0.006938,0.00117,0.16871,0.014232
6.972906,0.006973,0.001182,0.169575,0.014378
7.008098,0.007008,0.001194,0.170437,0.014524
7.043173,0.007043,0.001206,0.171296,0.014671
7.078133,0.007078,0.001219,0.172153,0.014818
7.112979,0.007113,0.001231,0.173006,0.014966
7.147713,0.007148,0.001243,0.173857,0.015113
7.182335,0.007182,0.001255,0.174705,0.015261
7.216847,0.007217,0.001267,0.17555,0.015409
7.25125,0.007251,0.001279,0.176393,0.015557
7.285545,0.007286,0.001291,0.177233,0.015706
7.319734,0.00732,0.001303,0.17807,0.015855
7.353817,0.007354,0.001316,0.178905,0.016003
7.387795,0.007388,0.001328,0.179737,0.016153
7.42167,0.007422,0.00134,0.180567,0.016302
7.455443,0.007455,0.001352,0.181394,0.016452
7.489115,0.007489,0.001365,0.182218,0.016602
7.522686,0.007523,0.001377,0.18304,0.016752
7.556159,0.007556,0.001389,0.18386,0.016902
7.589532,0.00759,0.001402,0.184677,0.017053
7.622808,0.007623,0.001414,0.185492,0.017204
7.655988,0.007656,0.001426,0.186304,0.017355
7.689073,0.007689,0.001439,0.187114,0.017506
7.722063,0.007722,0.001451,0.187922,0.017657
7.75496,0.007755,0.001464,0.188727,0.017809
7.787763,0.007788,0.001476,0.18953,0.017961
7.820475,0.00782,0.001488,0.19033,0.018113
7.853096,0.007853,0.001501,0.191129,0.018265
7.885627,0.007886,0.001513,0.191925,0.018418
7.918069,0.007918,0.001526,0.192719,0.01857
7.950422,0.00795,0.001538,0.193511,0.018723
7.982688,0.007983,0.001551,0.1943,0.018876
8.014867,0.008015,0.001564,0.195088,0.01903
8.04696,0.008047,0.001576,0.195873,0.019183
8.078967,0.008079,0.001589,0.196656,0.019337
8.11089,0.008111,0.001601,0.197438,0.019491
8.14273,0.008143,0.001614,0.198217,0.019645
8.174486,0.008174,0.001627,0.198994,0.019799
8.206161,0.008206,0.001639,0.199769,0.019954
8.237753,0.008238,0.001652,0.200542,0.020109
8.269265,0.008269,0.001665,0.201313,0.020263
8.300697,0.008301,0.001677,0.202082,0.020419
8.332049,0.008332,0.00169,0.202849,0.020574
8.363322,0.008363,0.001703,0.203614,0.020729
8.394517,0.008395,0.001716,0.204377,0.020885
8.425634,0.008426,0.001728,0.205139,0.021041
8.456675,0.008457,0.001741,0.205898,0.021197
8.487638,0.008488,0.001754,0.206655,0.021353
8.518528,0.008519,0.001767,0.207411,0.02151
8.549342,0.008549,0.00178,0.208164,0.021666
8.580082,0.00858,0.001793,0.208916,0.021823
8.610747,0.008611,0.001805,0.209666,0.02198
8.64134,0.008641,0.001818,0.210415,0.022137
8.671861,0.008672,0.001831,0.211161,0.022294
8.702309,0.008702,0.001844,0.211906,0.022452
8.732685,0.008733,0.001857,0.212649,0.02261
8.762991,0.008763,0.00187,0.21339,0.022768
8.793226,0.008793,0.001883,0.214129,0.022926
8.823392,0.008823,0.001896,0.214867,0.023084
8.853488,0.008853,0.001909,0.215603,0.023242
8.883515,0.008884,0.001922,0.216337,0.023401
8.913475,0.008913,0.001935,0.21707,0.02356
8.943367,0.008943,0.001948,0.2178,0.023719
8.973192,0.008973,0.001961,0.21853,0.023878
9.002951,0.009003,0.001974,0.219257,0.024037
9.032643,0.009033,0.001987,0.219983,0.024196
9.06227,0.009062,0.002,0.220707,0.024356
9.091831,0.009092,0.002013,0.22143,0.024516
9.121327,0.009121,0.002026,0.222151,0.024676
9.150761,0.009151,0.002039,0.22287,0.024836
9.18013,0.00918,0.002053,0.223588,0.024996
9.209435,0.009209,0.002066,0.224305,0.025156
9.238679,0.009239,0.002079,0.22502,0.025317
9.267859,0.009268,0.002092,0.225733,0.025478
9.296979,0.009297,0.002105,0.226445,0.025639
9.326035,0.009326,0.002118,0.227155,0.0258
9.355031,0.009355,0.002132,0.227863,0.025961
9.383967,0.009384,0.002145,0.228571,0.026122
9.412843,0.009413,0.002158,0.229276,0.026284
9.441659,0.009442,0.002171,0.229981,0.026446
9.470415,0.00947,0.002185,0.230683,0.026607
9.499112,0.009499,0.002198,0.231385,0.026769
9.527751,0.009528,0.002211,0.232084,0.026932
9.556332,0.009556,0.002225,0.232783,0.027094
9.584855,0.009585,0.002238,0.23348,0.027256
9.613321,0.009613,0.002251,0.234176,0.027419
9.64173,0.009642,0.002265,0.23487,0.027582
9.670082,0.00967,0.002278,0.235562,0.027745
9.698379,0.009698,0.002291,0.236254,0.027908
9.726619,0.009727,0.002305,0.236944,0.028071
9.754804,0.009755,0.002318,0.237633,0.028235
9.782933,0.009783,0.002331,0.23832,0.028398
9.811008,0.009811,0.002345,0.239006,0.028562
9.839029,0.009839,0.002358,0.23969,0.028726
9.866996,0.009867,0.002372,0.240373,0.02889
9.894908,0.009895,0.002385,0.241055,0.029054
9.922767,0.009923,0.002399,0.241736,0.029218
9.950574,0.009951,0.002412,0.242415,0.029382
9.978328,0.009978,0.002426,0.243093,0.029547
10.006029,0.010006,0.002439,0.243769,0.029712
10.033679,0.010034,0.002453,0.244445,0.029877
10.061277,0.010061,0.002466,0.245119,0.030042
10.088824,0.010089,0.00248,0.245792,0.030207
10.11632,0.010116,0.002493,0.246463,0.030372
10.143764,0.010144,0.002507,0.247134,0.030537
10.171159,0.010171,0.00252,0.247803,0.030703
10.198503,0.010198,0.002534,0.24847,0.030869
10.225799,0.010226,0.002548,0.249137,0.031035
10.253044,0.010253,0.002561,0.249802,0.031201
10.28024,0.01028,0.002575,0.250466,0.031367
10.307387,0.010307,0.002588,0.251129,0.031533
10.334486,0.010334,0.002602,0.251791,0.031699
10.361536,0.010362,0.002616,0.252451,0.031866
10.388538,0.010389,0.002629,0.253111,0.032033
10.415493,0.010415,0.002643,0.253769,0.032199
10.4424,0.010442,0.002657,0.254426,0.032366
10.46926,0.010469,0.002671,0.255082,0.032533
10.496074,0.010496,0.002684,0.255737,0.032701
10.52284,0.010523,0.002698,0.25639,0.032868
10.54956,0.01055,0.002712,0.257043,0.033035
10.576234,0.010576,0.002725,0.257694,0.033203
10.602862,0.010603,0.002739,0.258344,0.033371
10.629445,0.010629,0.002753,0.258993,0.033539
10.655982,0.010656,0.002767,0.259641,0.033707
10.682475,0.010682,0.002781,0.260287,0.033875
10.708922,0.010709,0.002794,0.260933,0.034043
10.735326,0.010735,0.002808,0.261578,0.034211
10.761684,0.010762,0.002822,0.262221,0.03438
10.787999,0.010788,0.002836,0.262863,0.034549
10.81427,0.010814,0.00285,0.263504,0.034717
10.840497,0.01084,0.002863,0.264145,0.034886
10.866681,0.010867,0.002877,0.264783,0.035055
10.892822,0.010893,0.002891,0.265422,0.035224
10.918921,0.010919,0.002905,0.266059,0.035394
10.944976,0.010945,0.002919,0.266694,0.035563
10.970989,0.010971,0.002933,0.267329,0.035732
10.996961,0.010997,0.002947,0.267963,0.035902
11.02289,0.011023,0.002961,0.268596,0.036072
11.048778,0.011049,0.002975,0.269227,0.036242
11.074623,0.011075,0.002989,0.269858,0.036412
11.100429,0.0111,0.003003,0.270488,0.036582
11.126192,0.011126,0.003016,0.271117,0.036752
11.151916,0.011152,0.00303,0.271744,0.036922
11.177598,0.011178,0.003044,0.272371,0.037093
11.20324,0.011203,0.003058,0.272996,0.037263
11.228843,0.011229,0.003072,0.273621,0.037434
11.254405,0.011254,0.003086,0.274245,0.037605
11.279927,0.01128,0.0031,0.274867,0.037776
11.30541,0.011305,0.003115,0.275489,0.037947
11.330854,0.011331,0.003129,0.27611,0.038118
11.356258,0.011356,0.003143,0.276729,0.03829
11.381624,0.011382,0.003157,0.277348,0.038461
11.406952,0.011407,0.003171,0.277966,0.038633
11.43224,0.011432,0.003185,0.278583,0.038804
11.457489,0.011457,0.003199,0.279199,0.038976
11.4827,0.011483,0.003213,0.279814,0.039148
11.507874,0.011508,0.003227,0.280428,0.03932
11.53301,0.011533,0.003241,0.281041,0.039492
11.558109,0.011558,0.003255,0.281653,0.039664
11.58317,0.011583,0.00327,0.282264,0.039837
11.608194,0.011608,0.003284,0.282875,0.040009
11.633182,0.011633,0.003298,0.283484,0.040182
11.658132,0.011658,0.003312,0.284093,0.040354
11.683045,0.011683,0.003326,0.2847,0.040527
11.707923,0.011708,0.00334,0.285307,0.0407
11.732764,0.011733,0.003355,0.285913,0.040873
11.757569,0.011758,0.003369,0.286517,0.041046
11.782338,0.011782,0.003383,0.287121,0.041219
11.807072,0.011807,0.003397,0.287724,0.041393
11.831769,0.011832,0.003411,0.288327,0.041566
11.856431,0.011856,0.003426,0.288928,0.04174
11.881058,0.011881,0.00344,0.289529,0.041913
11.90565,0.011906,0.003454,0.290128,0.042087
11.930206,0.01193,0.003468,0.290727,0.042261
11.954728,0.011955,0.003483,0.291325,0.042435
11.979216,0.011979,0.003497,0.291922,0.042609
12.003669,0.012004,0.003511,0.292518,0.042783
12.028088,0.012028,0.003526,0.293113,0.042958
12.052472,0.012052,0.00354,0.293708,0.043132
12.076822,0.012077,0.003554,0.294301,0.043307
12.10114,0.012101,0.003569,0.294894,0.043481
12.125423,0.012125,0.003583,0.295486,0.043656
12.149673,0.01215,0.003597,0.296077,0.043831
12.17389,0.012174,0.003612,0.296667,0.044006
12.198073,0.012198,0.003626,0.297257,0.044181
12.222223,0.012222,0.00364,0.297845,0.044356
12.246341,0.012246,0.003655,0.298433,0.044531
12.270426,0.01227,0.003669,0.29902,0.044707
12.294478,0.012294,0.003684,0.299607,0.044882
12.318499,0.012318,0.003698,0.300192,0.045058
12.342486,0.012342,0.003712,0.300777,0.045233
12.366442,0.012366,0.003727,0.30136,0.045409
12.390366,0.01239,0.003741,0.301943,0.045585
12.414257,0.012414,0.003756,0.302526,0.045761
12.438117,0.012438,0.00377,0.303107,0.045937
12.461946,0.012462,0.003785,0.303688,0.046113
12.485743,0.012486,0.003799,0.304268,0.046289
12.509508,0.01251,0.003813,0.304847,0.046466
12.533243,0.012533,0.003828,0.305425,0.046642
12.556946,0.012557,0.003842,0.306003,0.046819
12.580618,0.012581,0.003857,0.30658,0.046996
12.604259,0.012604,0.003871,0.307156,0.047172
12.627871,0.012628,0.003886,0.307731,0.047349
12.651451,0.012651,0.003901,0.308306,0.047526
12.675001,0.012675,0.003915,0.308879,0.047703
12.698521,0.012699,0.00393,0.309452,0.04788
12.722011,0.012722,0.003944,0.310025,0.048058
12.745471,0.012745,0.003959,0.310596,0.048235
12.768901,0.012769,0.003973,0.311167,0.048413
12.792301,0.012792,0.003988,0.311737,0.04859
12.815672,0.012816,0.004002,0.312307,0.048768
12.839013,0.012839,0.004017,0.312875,0.048945
12.862325,0.012862,0.004032,0.313443,0.049123
12.885608,0.012886,0.004046,0.31401,0.049301
12.908861,0.012909,0.004061,0.314577,0.049479
12.932086,0.012932,0.004075,0.315143,0.049657
12.955282,0.012955,0.00409,0.315708,0.049836
12.978449,0.012978,0.004105,0.316272,0.050014
13.001588,0.013002,0.004119,0.316835,0.050192
13.024698,0.013025,0.004134,0.317398,0.050371
13.04778,0.013048,0.004149,0.317961,0.050549
13.070833,0.013071,0.004163,0.318522,0.050728
13.093859,0.013094,0.004178,0.319083,0.050907
13.116856,0.013117,0.004193,0.319643,0.051086
13.139825,0.01314,0.004207,0.320202,0.051265
13.162766,0.013163,0.004222,0.320761,0.051444
13.18568,0.013186,0.004237,0.321319,0.051623
13.208567,0.013209,0.004252,0.321876,0.051802
13.231425,0.013231,0.004266,0.322433,0.051981
13.254257,0.013254,0.004281,0.322988,0.052161
13.277061,0.013277,0.004296,0.323544,0.05234
13.299837,0.0133,0.00431,0.324098,0.05252
13.322587,0.013323,0.004325,0.324652,0.052699
13.34531,0.013345,0.00434,0.325205,0.052879
13.368007,0.013368,0.004355,0.325758,0.053059
13.390676,0.013391,0.00437,0.32631,0.053239
13.41332,0.013413,0.004384,0.326862,0.053419
13.435936,0.013436,0.004399,0.327412,0.053599
13.458526,0.013459,0.004414,0.327962,0.05378
13.481089,0.013481,0.004429,0.328512,0.05396
13.503626,0.013504,0.004444,0.32906,0.05414
13.526137,0.013526,0.004458,0.329608,0.054321
13.548622,0.013549,0.004473,0.330156,0.054501
13.571081,0.013571,0.004488,0.330703,0.054682
13.593514,0.013594,0.004503,0.331249,0.054863
13.615922,0.013616,0.004518,0.331794,0.055044
13.638304,0.013638,0.004533,0.332339,0.055225
13.660661,0.013661,0.004547,0.332883,0.055406
13.682992,0.013683,0.004562,0.333427,0.055587
13.705297,0.013705,0.004577,0.33397,0.055768
13.727578,0.013728,0.004592,0.334512,0.055949
13.749833,0.01375,0.004607,0.335054,0.05613
13.772063,0.013772,0.004622,0.335595,0.056312
13.794269,0.013794,0.004637,0.336135,0.056493
13.816449,0.013816,0.004652,0.336675,0.056675
13.838605,0.013839,0.004667,0.337214,0.056857
13.860736,0.013861,0.004682,0.337753,0.057039
13.882842,0.013883,0.004696,0.338291,0.05722
13.904924,0.013905,0.004711,0.338829,0.057402
13.926982,0.013927,0.004726,0.339366,0.057584
13.949016,0.013949,0.004741,0.339902,0.057767
13.971025,0.013971,0.004756,0.340437,0.057949
13.99301,0.013993,0.004771,0.340972,0.058131
14.014971,0.014015,0.004786,0.341507,0.058313
14.036907,0.014037,0.004801,0.34204,0.058496
14.058821,0.014059,0.004816,0.342573,0.058678
14.080709,0.014081,0.004831,0.343106,0.058861
14.102575,0.014103,0.004846,0.343638,0.059043
14.124417,0.014124,0.004861,0.344169,0.059226
14.146235,0.014146,0.004876,0.3447,0.059409
14.168031,0.014168,0.004891,0.34523,0.059592
14.189802,0.01419,0.004906,0.34576,0.059775
14.21155,0.014212,0.004921,0.346289,0.059958
14.233274,0.014233,0.004936,0.346817,0.060141
14.254976,0.014255,0.004951,0.347345,0.060324
14.276655,0.014277,0.004966,0.347872,0.060508
14.298311,0.014298,0.004982,0.348399,0.060691
14.319944,0.01432,0.004997,0.348926,0.060875
14.341555,0.014342,0.005012,0.349452,0.061058
14.363142,0.014363,0.005027,0.349977,0.061242
14.384706,0.014385,0.005042,0.350501,0.061425
14.406248,0.014406,0.005057,0.351025,0.061609
14.427769,0.014428,0.005072,0.351548,0.061793
14.449266,0.014449,0.005087,0.352071,0.061977
14.470741,0.014471,0.005102,0.352593,0.062161
14.492194,0.014492,0.005117,0.353115,0.062345
14.513625,0.014514,0.005133,0.353636,0.062529
14.535033,0.014535,0.005148,0.354157,0.062714
14.55642,0.014556,0.005163,0.354677,0.062898
14.577785,0.014578,0.005178,0.355197,0.063082
14.599128,0.014599,0.005193,0.355716,0.063267
14.620449,0.01462,0.005208,0.356234,0.063451
14.641748,0.014642,0.005223,0.356752,0.063636
14.663026,0.014663,0.005239,0.35727,0.063821
14.684281,0.014684,0.005254,0.357786,0.064006
14.705516,0.014706,0.005269,0.358303,0.06419
14.726729,0.014727,0.005284,0.358818,0.064375
14.747921,0.014748,0.005299,0.359334,0.06456
14.769092,0.014769,0.005315,0.359848,0.064745
14.790241,0.01479,0.00533,0.360363,0.064931
14.811369,0.014811,0.005345,0.360877,0.065116
14.832476,0.014832,0.00536,0.36139,0.065301
14.853561,0.014854,0.005376,0.361902,0.065487
14.874626,0.014875,0.005391,0.362414,0.065672
14.895671,0.014896,0.005406,0.362926,0.065858
14.916695,0.014917,0.005421,0.363437,0.066043
14.937697,0.014938,0.005437,0.363948,0.066229
14.958679,0.014959,0.005452,0.364458,0.066415
14.979641,0.01498,0.005467,0.364967,0.066601
15.000582,0.015001,0.005482,0.365476,0.066786
15.021502,0.015021,0.005498,0.365984,0.066972
15.042402,0.015042,0.005513,0.366493,0.067158
15.063282,0.015063,0.005528,0.367,0.067345
15.084142,0.015084,0.005544,0.367507,0.067531
15.10498,0.015105,0.005559,0.368014,0.067717
15.1258,0.015126,0.005574,0.368519,0.067903
15.146599,0.015147,0.005589,0.369025,0.06809
15.167378,0.015167,0.005605,0.36953,0.068276
15.188137,0.015188,0.00562,0.370034,0.068463
15.208877,0.015209,0.005635,0.370538,0.068649
15.229596,0.01523,0.005651,0.371042,0.068836
15.250296,0.01525,0.005666,0.371545,0.069023
15.270976,0.015271,0.005682,0.372048,0.06921
15.291636,0.015292,0.005697,0.372549,0.069397
15.312277,0.015312,0.005712,0.373051,0.069584
15.332898,0.015333,0.005728,0.373552,0.069771
15.3535,0.015353,0.005743,0.374053,0.069958
15.374084,0.015374,0.005758,0.374553,0.070145
15.394646,0.015395,0.005774,0.375053,0.070332
15.415189,0.015415,0.005789,0.375552,0.07052
15.435713,0.015436,0.005805,0.376051,0.070707
15.456218,0.015456,0.00582,0.376549,0.070894
15.476704,0.015477,0.005835,0.377046,0.071082
15.49717,0.015497,0.005851,0.377544,0.07127
15.517618,0.015518,0.005866,0.37804,0.071457
15.538047,0.015538,0.005882,0.378537,0.071645
15.558457,0.015558,0.005897,0.379032,0.071833
15.57885,0.015579,0.005913,0.379528,0.072021
15.599223,0.015599,0.005928,0.380022,0.072209
15.619577,0.01562,0.005944,0.380517,0.072396
15.639913,0.01564,0.005959,0.381011,0.072585
15.66023,0.01566,0.005974,0.381504,0.072773
15.680529,0.015681,0.00599,0.381997,0.072961
15.700809,0.015701,0.006005,0.38249,0.073149
15.72107,0.015721,0.006021,0.382982,0.073338
15.741314,0.015741,0.006036,0.383473,0.073526
15.761539,0.015762,0.006052,0.383965,0.073714
15.781746,0.015782,0.006067,0.384455,0.073903
15.801934,0.015802,0.006083,0.384946,0.074092
15.822105,0.015822,0.006098,0.385436,0.07428
15.842257,0.015842,0.006114,0.385925,0.074469
15.862392,0.015862,0.006129,0.386414,0.074658
15.882509,0.015883,0.006145,0.386902,0.074847
15.902608,0.015903,0.006161,0.387391,0.075036
15.922688,0.015923,0.006176,0.387878,0.075225
15.942751,0.015943,0.006192,0.388365,0.075414
15.962796,0.015963,0.006207,0.388852,0.075603
15.982823,0.015983,0.006223,0.389338,0.075792
16.002832,0.016003,0.006238,0.389824,0.075982
16.022825,0.016023,0.006254,0.39031,0.076171
16.042799,0.016043,0.006269,0.390795,0.07636
16.062757,0.016063,0.006285,0.391279,0.07655
16.082697,0.016083,0.006301,0.391763,0.076739
16.102619,0.016103,0.006316,0.392247,0.076929
16.122524,0.016123,0.006332,0.39273,0.077119
16.142412,0.016142,0.006347,0.393213,0.077308
16.162283,0.016162,0.006363,0.393695,0.077498
16.182137,0.016182,0.006379,0.394178,0.077688
16.201973,0.016202,0.006394,0.394659,0.077878
16.221792,0.016222,0.00641,0.39514,0.078068
16.241594,0.016242,0.006426,0.395621,0.078258
16.261379,0.016261,0.006441,0.396101,0.078448
16.281147,0.016281,0.006457,0.396581,0.078638
16.3009,0.016301,0.006472,0.39706,0.078828
16.320633,0.016321,0.006488,0.39754,0.079019
16.340351,0.01634,0.006504,0.398018,0.079209
16.36005,0.01636,0.006519,0.398496,0.0794
16.379734,0.01638,0.006535,0.398974,0.07959
16.399403,0.016399,0.006551,0.399451,0.079781
16.419052,0.016419,0.006566,0.399928,0.079971
16.438686,0.016439,0.006582,0.400404,0.080162
16.458305,0.016458,0.006598,0.40088,0.080353
16.477905,0.016478,0.006614,0.401356,0.080543
16.49749,0.016497,0.006629,0.401831,0.080734
16.517059,0.016517,0.006645,0.402306,0.080925
16.53661,0.016537,0.006661,0.402781,0.081116
16.556145,0.016556,0.006676,0.403255,0.081307
16.575665,0.016576,0.006692,0.403729,0.081498
16.595169,0.016595,0.006708,0.404202,0.08169
16.614655,0.016615,0.006724,0.404675,0.081881
16.634125,0.016634,0.006739,0.405147,0.082072
16.65358,0.016654,0.006755,0.405619,0.082264
16.673019,0.016673,0.006771,0.406091,0.082455
16.692442,0.016692,0.006787,0.406562,0.082646
16.711847,0.016712,0.006802,0.407033,0.082838
16.731237,0.016731,0.006818,0.407503,0.08303
16.750612,0.016751,0.006834,0.407974,0.083221
16.769972,0.01677,0.00685,0.408443,0.083413
16.789316,0.016789,0.006865,0.408913,0.083605
16.808645,0.016809,0.006881,0.409382,0.083797
16.827957,0.016828,0.006897,0.40985,0.083989
16.847252,0.016847,0.006913,0.410319,0.084181
16.866531,0.016867,0.006929,0.410786,0.084373
16.885796,0.016886,0.006944,0.411254,0.084565
16.905045,0.016905,0.00696,0.411721,0.084757
16.924278,0.016924,0.006976,0.412187,0.084949
16.943497,0.016943,0.006992,0.412653,0.085141
16.9627,0.016963,0.007008,0.413119,0.085334
16.981888,0.016982,0.007023,0.413584,0.085526
17.00106,0.017001,0.007039,0.414049,0.085718
17.020218,0.01702,0.007055,0.414514,0.085911
17.03936,0.017039,0.007071,0.414978,0.086103
17.058487,0.017058,0.007087,0.415442,0.086296
17.077599,0.017078,0.007103,0.415905,0.086489
17.096695,0.017097,0.007119,0.416369,0.086681
17.115776,0.017116,0.007134,0.416831,0.086874
17.134842,0.017135,0.00715,0.417294,0.087067
17.153893,0.017154,0.007166,0.417756,0.08726
17.172928,0.017173,0.007182,0.418217,0.087453
17.191948,0.017192,0.007198,0.418679,0.087646
17.210953,0.017211,0.007214,0.419139,0.087839
17.229946,0.01723,0.00723,0.4196,0.088032
17.248924,0.017249,0.007246,0.42006,0.088225
17.267887,0.017268,0.007261,0.42052,0.088419
17.286835,0.017287,0.007277,0.42098,0.088612
17.305767,0.017306,0.007293,0.421438,0.088805
17.324684,0.017325,0.007309,0.421897,0.088998
17.343586,0.017344,0.007325,0.422355,0.089192
17.362476,0.017362,0.007341,0.422813,0.089385
17.381351,0.017381,0.007357,0.42327,0.089579
17.400211,0.0174,0.007373,0.423728,0.089773
17.419056,0.017419,0.007389,0.424185,0.089966
17.437885,0.017438,0.007405,0.424641,0.09016
17.456703,0.017457,0.007421,0.425097,0.090354
17.475506,0.017475,0.007437,0.425553,0.090548
17.494293,0.017494,0.007453,0.426009,0.090742
17.513065,0.017513,0.007469,0.426464,0.090936
17.531826,0.017532,0.007485,0.426918,0.09113
17.550571,0.017551,0.007501,0.427372,0.091324
17.569302,0.017569,0.007517,0.427827,0.091518
17.588018,0.017588,0.007533,0.42828,0.091712
17.606722,0.017607,0.007549,0.428734,0.091906
17.62541,0.017625,0.007565,0.429187,0.092101
17.644083,0.017644,0.007581,0.429639,0.092295
17.662745,0.017663,0.007597,0.430092,0.092489
17.681391,0.017681,0.007613,0.430544,0.092684
17.700022,0.0177,0.007629,0.430995,0.092878
17.718641,0.017719,0.007645,0.431446,0.093073
17.737246,0.017737,0.007661,0.431897,0.093268
17.755836,0.017756,0.007677,0.432347,0.093462
17.774414,0.017774,0.007693,0.432798,0.093657
17.792976,0.017793,0.007709,0.433247,0.093852
17.811527,0.017812,0.007725,0.433697,0.094047
17.830063,0.01783,0.007741,0.434146,0.094242
17.848585,0.017849,0.007757,0.434595,0.094437
17.867094,0.017867,0.007773,0.435044,0.094632
17.885588,0.017886,0.007789,0.435492,0.094827
17.90407,0.017904,0.007805,0.43594,0.095022
17.922537,0.017923,0.007821,0.436387,0.095217
17.940992,0.017941,0.007837,0.436834,0.095412
17.959433,0.017959,0.007853,0.437281,0.095608
17.977861,0.017978,0.007869,0.437728,0.095803
17.996275,0.017996,0.007885,0.438174,0.095998
18.014675,0.018015,0.007902,0.43862,0.096194
18.033062,0.018033,0.007918,0.439065,0.096389
18.051437,0.018051,0.007934,0.43951,0.096585
18.069798,0.01807,0.00795,0.439955,0.09678
18.088146,0.018088,0.007966,0.440399,0.096976
18.10648,0.018106,0.007982,0.440843,0.097171
18.124802,0.018125,0.007998,0.441287,0.097367
18.143108,0.018143,0.008014,0.441731,0.097563
18.161404,0.018161,0.00803,0.442174,0.097759
18.179686,0.01818,0.008047,0.442616,0.097955
18.197954,0.018198,0.008063,0.443059,0.09815
18.216209,0.018216,0.008079,0.443501,0.098346
18.234451,0.018234,0.008095,0.443943,0.098543
18.252682,0.018253,0.008111,0.444384,0.098739
18.270899,0.018271,0.008127,0.444825,0.098935
18.289103,0.018289,0.008144,0.445266,0.099131
18.307293,0.018307,0.00816,0.445707,0.099327
18.32547,0.018325,0.008176,0.446147,0.099524
18.343636,0.018344,0.008192,0.446587,0.09972
18.361788,0.018362,0.008208,0.447027,0.099917
18.379927,0.01838,0.008224,0.447466,0.100113
18.398054,0.018398,0.008241,0.447905,0.100309
18.416168,0.018416,0.008257,0.448343,0.100506
18.434269,0.018434,0.008273,0.448782,0.100703
18.452358,0.018452,0.008289,0.44922,0.100899
18.470434,0.01847,0.008305,0.449658,0.101096
18.488497,0.018488,0.008322,0.450095,0.101293
18.506548,0.018507,0.008338,0.450532,0.10149
18.524588,0.018525,0.008354,0.450969,0.101686
18.542614,0.018543,0.00837,0.451405,0.101883
18.560627,0.018561,0.008386,0.451841,0.10208
18.578629,0.018579,0.008403,0.452277,0.102277
18.596617,0.018597,0.008419,0.452713,0.102474
18.614594,0.018615,0.008435,0.453148,0.102671
18.632557,0.018633,0.008451,0.453583,0.102869
18.650509,0.01865,0.008468,0.454018,0.103066
18.668449,0.018668,0.008484,0.454452,0.103263
18.686377,0.018686,0.0085,0.454886,0.103461
18.704292,0.018704,0.008516,0.45532,0.103658
18.722195,0.018722,0.008533,0.455753,0.103855
18.740086,0.01874,0.008549,0.456186,0.104053
18.757965,0.018758,0.008565,0.456619,0.10425
18.775831,0.018776,0.008582,0.457051,0.104448
18.793686,0.018794,0.008598,0.457483,0.104645
18.811527,0.018812,0.008614,0.457915,0.104843
18.829357,0.018829,0.00863,0.458346,0.105041
18.847176,0.018847,0.008647,0.458778,0.105238
18.864983,0.018865,0.008663,0.459209,0.105436
18.882776,0.018883,0.008679,0.459639,0.105634
18.900558,0.018901,0.008696,0.460069,0.105832
18.918329,0.018918,0.008712,0.460499,0.10603
18.936087,0.018936,0.008728,0.460929,0.106228
18.953833,0.018954,0.008744,0.461358,0.106426
18.971567,0.018972,0.008761,0.461787,0.106624
18.98929,0.018989,0.008777,0.462216,0.106822
19.007002,0.019007,0.008793,0.462645,0.10702
19.024702,0.019025,0.00881,0.463073,0.107218
19.042389,0.019042,0.008826,0.463501,0.107417
19.060064,0.01906,0.008843,0.463929,0.107615
19.077728,0.019078,0.008859,0.464356,0.107813
19.095381,0.019095,0.008875,0.464783,0.108012
19.113022,0.019113,0.008892,0.46521,0.10821
19.130651,0.019131,0.008908,0.465637,0.108409
19.14827,0.019148,0.008924,0.466063,0.108607
19.165876,0.019166,0.008941,0.466489,0.108806
19.183472,0.019183,0.008957,0.466915,0.109005
19.201056,0.019201,0.008973,0.46734,0.109203
19.218628,0.019219,0.00899,0.467765,0.109402
19.236189,0.019236,0.009006,0.46819,0.109601
19.253738,0.019254,0.009023,0.468614,0.1098
19.271276,0.019271,0.009039,0.469038,0.109998
19.288803,0.019289,0.009055,0.469462,0.110197
19.306318,0.019306,0.009072,0.469886,0.110396
19.323822,0.019324,0.009088,0.470309,0.110595
19.341314,0.019341,0.009105,0.470733,0.110795
19.358795,0.019359,0.009121,0.471155,0.110994
19.376265,0.019376,0.009137,0.471578,0.111193
19.393723,0.019394,0.009154,0.472,0.111392
19.411169,0.019411,0.00917,0.472422,0.111591
19.428604,0.019429,0.009187,0.472843,0.11179
19.446028,0.019446,0.009203,0.473265,0.11199
19.463442,0.019463,0.00922,0.473686,0.112189
19.480844,0.019481,0.009236,0.474107,0.112388
19.498236,0.019498,0.009252,0.474527,0.112588
19.515615,0.019516,0.009269,0.474947,0.112787
19.532984,0.019533,0.009285,0.475367,0.112987
19.550343,0.01955,0.009302,0.475787,0.113187
19.56769,0.019568,0.009318,0.476207,0.113387
19.585026,0.019585,0.009335,0.476626,0.113586
19.60235,0.019602,0.009351,0.477045,0.113786
19.619663,0.01962,0.009368,0.477463,0.113986
19.636967,0.019637,0.009384,0.477882,0.114185
19.654259,0.019654,0.009401,0.4783,0.114385
19.671539,0.019672,0.009417,0.478718,0.114585
19.68881,0.019689,0.009434,0.479135,0.114785
19.70607,0.019706,0.00945,0.479552,0.114985
19.723318,0.019723,0.009467,0.479969,0.115185
19.740557,0.019741,0.009483,0.480386,0.115385
19.757784,0.019758,0.0095,0.480802,0.115586
19.775002,0.019775,0.009516,0.481219,0.115786
19.792208,0.019792,0.009533,0.481635,0.115986
19.809402,0.019809,0.009549,0.48205,0.116186
19.826588,0.019827,0.009566,0.482466,0.116387
19.843761,0.019844,0.009582,0.482881,0.116587
19.860926,0.019861,0.009599,0.483296,0.116787
19.878078,0.019878,0.009615,0.48371,0.116988
19.89522,0.019895,0.009632,0.484125,0.117188
19.912352,0.019912,0.009648,0.484539,0.117389
19.929472,0.019929,0.009665,0.484952,0.117589
19.946583,0.019947,0.009681,0.485366,0.11779
19.963682,0.019964,0.009698,0.485779,0.117991
19.980772,0.019981,0.009714,0.486192,0.118192
19.99785,0.019998,0.009731,0.486605,0.118392
20.014917,0.019998,0.009748,0.48743,0.118794
20.031973,0.019998,0.009764,0.488255,0.119197
20.049015,0.019998,0.009781,0.489079,0.119599
20.066046,0.019998,0.009797,0.489902,0.120002
20.083063,0.019998,0.009813,0.490725,0.120406
20.100069,0.019998,0.00983,0.491547,0.120809
20.117062,0.019998,0.009846,0.492368,0.121213
20.134041,0.019998,0.009863,0.493189,0.121618
20.151009,0.019998,0.009879,0.494009,0.122023
20.167965,0.019998,0.009896,0.494829,0.122428
20.184908,0.019998,0.009912,0.495647,0.122833
20.201838,0.019998,0.009928,0.496465,0.123239
20.218756,0.019998,0.009945,0.497283,0.123645
20.235662,0.019998,0.009961,0.4981,0.124052
20.252556,0.019998,0.009977,0.498916,0.124459
20.269438,0.019998,0.009994,0.499732,0.124866
20.286306,0.019998,0.01001,0.500547,0.125274
20.303164,0.019998,0.010026,0.501362,0.125682
20.320009,0.019998,0.010042,0.502177,0.126091
20.336842,0.019998,0.010059,0.50299,0.126499
20.353662,0.019998,0.010075,0.503802,0.126908
20.37047,0.019998,0.010091,0.504615,0.127318
20.387266,0.019998,0.010107,0.505426,0.127728
20.404051,0.019998,0.010124,0.506237,0.128138
20.420824,0.019998,0.01014,0.507047,0.128548
20.437584,0.019998,0.010156,0.507856,0.128959
20.454332,0.019998,0.010172,0.508665,0.12937
20.471069,0.019998,0.010188,0.509473,0.129781
20.487793,0.019998,0.010205,0.510281,0.130193
20.504505,0.019998,0.010221,0.511088,0.130605
20.521206,0.019998,0.010237,0.511894,0.131018
20.537895,0.019998,0.010253,0.5127,0.131431
20.554573,0.019998,0.010269,0.513506,0.131844
20.571238,0.019998,0.010285,0.51431,0.132258
20.587891,0.019998,0.010301,0.515115,0.132672
20.604532,0.019998,0.010317,0.515919,0.133086
20.621162,0.019998,0.010333,0.516722,0.133501
20.637781,0.019998,0.010349,0.517524,0.133916
20.654388,0.019998,0.010365,0.518326,0.134331
20.670984,0.019998,0.010381,0.519127,0.134746
20.687569,0.019998,0.010397,0.519927,0.135162
20.70414,0.019998,0.010413,0.520726,0.135578
20.720699,0.019998,0.010429,0.521525,0.135994
20.737247,0.019998,0.010445,0.522324,0.136411
20.753784,0.019998,0.010461,0.523122,0.136828
20.770309,0.019998,0.010477,0.523919,0.137245
20.786823,0.019998,0.010493,0.524716,0.137663
20.803326,0.019998,0.010509,0.525511,0.138081
20.819817,0.019998,0.010525,0.526307,0.138499
20.836296,0.019998,0.010541,0.527101,0.138918
20.852764,0.019998,0.010557,0.527894,0.139336
20.869223,0.019998,0.010572,0.528686,0.139755
20.88567,0.019997,0.010588,0.529477,0.140173
20.902105,0.019997,0.010604,0.530266,0.140591
20.91853,0.019997,0.010619,0.531053,0.141009
20.934942,0.019997,0.010635,0.531838,0.141426
20.951344,0.019996,0.01065,0.532621,0.141842
20.967733,0.019996,0.010666,0.533401,0.142258
20.984112,0.019995,0.010681,0.534178,0.142673
21.000479,0.019995,0.010696,0.53495,0.143086
21.016836,0.019994,0.010711,0.53572,0.143498
21.033182,0.019993,0.010726,0.536484,0.143907
21.049517,0.019991,0.01074,0.537243,0.144315
21.06584,0.01999,0.010754,0.537996,0.14472
21.082151,0.019988,0.010768,0.538742,0.145121
21.098454,0.019986,0.010782,0.539481,0.14552
21.114744,0.019983,0.010795,0.540212,0.145915
21.131023,0.01998,0.010808,0.540935,0.146305
21.147291,0.019977,0.010821,0.541649,0.146692
21.163549,0.019974,0.010833,0.542354,0.147074
21.179796,0.01997,0.010845,0.543049,0.147451
21.196032,0.019965,0.010856,0.543733,0.147823
21.212257,0.019961,0.010867,0.544407,0.148189
21.228472,0.019955,0.010877,0.54507,0.14855
21.244675,0.019949,0.010887,0.545722,0.148906
21.260866,0.019943,0.010896,0.546363,0.149256
21.277048,0.019936,0.010905,0.546993,0.149601
21.293219,0.019929,0.010913,0.547613,0.14994
21.30938,0.019922,0.010921,0.548222,0.150273
21.325529,0.019913,0.010929,0.54882,0.150601
21.341667,0.019905,0.010936,0.549408,0.150924
21.357796,0.019896,0.010942,0.549986,0.151242
21.373913,0.019887,0.010949,0.550554,0.151555
21.39002,0.019877,0.010954,0.551114,0.151863
21.406116,0.019867,0.01096,0.551664,0.152167
21.422203,0.019856,0.010965,0.552207,0.152466
21.438278,0.019846,0.010969,0.552741,0.152762
21.454344,0.019834,0.010974,0.553268,0.153053
21.470398,0.019823,0.010978,0.553789,0.153341
21.486441,0.019811,0.010982,0.554302,0.153625
21.502474,0.0198,0.010985,0.55481,0.153907
21.518497,0.019787,0.010988,0.555311,0.154185
21.53451,0.019775,0.010991,0.555807,0.154461
21.550512,0.019763,0.010994,0.556298,0.154734
21.566504,0.01975,0.010996,0.556784,0.155004
21.582485,0.019737,0.010999,0.557267,0.155273
21.598455,0.019724,0.011001,0.557744,0.155539
21.614416,0.019711,0.011003,0.558219,0.155804
21.630367,0.019697,0.011005,0.558689,0.156067
21.646307,0.019684,0.011006,0.559157,0.156328
21.662237,0.01967,0.011008,0.559622,0.156588
21.678158,0.019657,0.011009,0.560084,0.156847
21.694067,0.019643,0.011011,0.560543,0.157104
21.709967,0.019629,0.011012,0.561,0.15736
21.725857,0.019616,0.011013,0.561454,0.157616
21.741735,0.019602,0.011014,0.561907,0.15787
21.757605,0.019588,0.011015,0.562358,0.158123
21.773464,0.019574,0.011016,0.562806,0.158376
21.789312,0.01956,0.011017,0.563254,0.158627
21.805151,0.019545,0.011018,0.563699,0.158878
21.82098,0.019531,0.011018,0.564143,0.159129
21.836798,0.019517,0.011019,0.564586,0.159379
21.852606,0.019503,0.01102,0.565027,0.159628
21.868404,0.019489,0.01102,0.565466,0.159876
21.884193,0.019474,0.011021,0.565905,0.160124
21.899973,0.01946,0.011021,0.566343,0.160372
21.915741,0.019446,0.011021,0.566779,0.160619
21.931499,0.019431,0.011022,0.567215,0.160866
21.947248,0.019417,0.011022,0.567649,0.161113
21.962988,0.019403,0.011022,0.568083,0.161359
21.978718,0.019388,0.011022,0.568515,0.161605
21.994436,0.019374,0.011023,0.568947,0.16185
22.010147,0.019359,0.011023,0.569378,0.162095
22.025846,0.019345,0.011023,0.569808,0.16234
22.041536,0.019331,0.011023,0.570237,0.162585
22.057217,0.019316,0.011023,0.570665,0.162829
22.072887,0.019302,0.011023,0.571092,0.163073
22.088549,0.019287,0.011023,0.571518,0.163317
22.104198,0.019273,0.011023,0.571944,0.16356
22.119841,0.019258,0.011023,0.572369,0.163803
22.135471,0.019244,0.011023,0.572793,0.164046
22.151094,0.019229,0.011023,0.573216,0.164288
22.166706,0.019215,0.011022,0.573639,0.164531
22.18231,0.0192,0.011022,0.574061,0.164773
22.197903,0.019186,0.011022,0.574482,0.165015
22.213488,0.019171,0.011022,0.574903,0.165256
22.229061,0.019157,0.011021,0.575322,0.165498
22.244627,0.019143,0.011021,0.575741,0.165739
22.260181,0.019128,0.011021,0.57616,0.16598
22.275728,0.019114,0.01102,0.576577,0.166221
22.291264,0.019099,0.01102,0.576994,0.166461
22.306791,0.019085,0.01102,0.57741,0.166701
22.322308,0.01907,0.011019,0.577826,0.166942
22.337816,0.019056,0.011019,0.578241,0.167182
22.353313,0.019041,0.011018,0.578656,0.167421
22.368803,0.019027,0.011018,0.579069,0.167661
22.384283,0.019012,0.011017,0.579482,0.1679
22.399754,0.018998,0.011017,0.579895,0.168139
22.415215,0.018983,0.011016,0.580306,0.168378
22.430666,0.018969,0.011015,0.580717,0.168616
22.44611,0.018954,0.011015,0.581127,0.168854
22.461542,0.01894,0.011014,0.581536,0.169092
22.476967,0.018925,0.011013,0.581945,0.16933
22.49238,0.018911,0.011013,0.582352,0.169567
22.507786,0.018896,0.011012,0.58276,0.169805
22.523182,0.018882,0.011011,0.583167,0.170042
22.538568,0.018867,0.01101,0.583573,0.170279
22.553947,0.018853,0.01101,0.583979,0.170516
22.569315,0.018838,0.011009,0.584384,0.170752
22.584675,0.018824,0.011008,0.584789,0.170989
22.600025,0.018809,0.011007,0.585193,0.171226
22.615366,0.018795,0.011006,0.585597,0.171462
22.630699,0.01878,0.011005,0.586,0.171698
22.646021,0.018766,0.011004,0.586403,0.171934
22.661335,0.018751,0.011003,0.586805,0.17217
22.676641,0.018737,0.011002,0.587206,0.172406
22.691936,0.018722,0.011001,0.587608,0.172642
22.707224,0.018708,0.011,0.588009,0.172877
22.722502,0.018693,0.010999,0.588409,0.173113
22.73777,0.018679,0.010998,0.58881,0.173348
22.753031,0.018665,0.010997,0.589209,0.173584
22.768282,0.01865,0.010996,0.589608,0.173819
22.783524,0.018636,0.010995,0.590007,0.174054
22.798758,0.018621,0.010994,0.590405,0.174289
22.81398,0.018607,0.010993,0.590803,0.174524
22.829195,0.018592,0.010992,0.5912,0.174759
22.844402,0.018578,0.010991,0.591597,0.174994
22.859598,0.018563,0.010989,0.591994,0.175228
22.874786,0.018549,0.010988,0.59239,0.175463
22.889967,0.018534,0.010987,0.592786,0.175698
22.905138,0.01852,0.010986,0.593182,0.175932
22.9203,0.018505,0.010984,0.593577,0.176167
22.935453,0.018491,0.010983,0.593972,0.176401
22.950598,0.018477,0.010982,0.594366,0.176635
22.965733,0.018462,0.010981,0.59476,0.17687
22.98086,0.018448,0.010979,0.595154,0.177104
22.995979,0.018433,0.010978,0.595547,0.177338
23.011087,0.018419,0.010976,0.59594,0.177572
23.026188,0.018404,0.010975,0.596333,0.177806
23.041281,0.01839,0.010974,0.596725,0.17804
23.056364,0.018375,0.010972,0.597117,0.178274
23.071438,0.018361,0.010971,0.597508,0.178508
23.086504,0.018347,0.010969,0.597899,0.178742
23.101562,0.018332,0.010968,0.59829,0.178975
23.11661,0.018318,0.010966,0.59868,0.179209
23.131649,0.018303,0.010965,0.59907,0.179443
23.146681,0.018289,0.010963,0.59946,0.179676
23.161705,0.018274,0.010962,0.599849,0.17991
23.176718,0.01826,0.01096,0.600238,0.180143
23.191723,0.018246,0.010959,0.600627,0.180376
23.20672,0.018231,0.010957,0.601015,0.180609
23.22171,0.018217,0.010956,0.601402,0.180842
23.236689,0.018202,0.010954,0.60179,0.181075
23.251659,0.018188,0.010952,0.602176,0.181308
23.266623,0.018174,0.010951,0.602563,0.181541
23.281578,0.018159,0.010949,0.602949,0.181774
23.296524,0.018145,0.010947,0.603334,0.182006
23.31146,0.018131,0.010946,0.603719,0.182239
23.326389,0.018116,0.010944,0.604104,0.182471
23.341311,0.018102,0.010942,0.604488,0.182703
23.356224,0.018087,0.010941,0.604872,0.182935
23.371126,0.018073,0.010939,0.605256,0.183167
23.386021,0.018059,0.010937,0.60564,0.1834
23.400908,0.018044,0.010935,0.606023,0.183632
23.415787,0.01803,0.010934,0.606406,0.183864
23.430658,0.018016,0.010932,0.606787,0.184095
23.44552,0.018001,0.01093,0.607169,0.184327
23.460373,0.017987,0.010928,0.607551,0.184559
23.475218,0.017973,0.010926,0.607931,0.18479
23.490055,0.017958,0.010924,0.608312,0.185022
23.504885,0.017944,0.010922,0.608692,0.185253
23.519707,0.01793,0.010921,0.609072,0.185484
23.534519,0.017915,0.010919,0.609451,0.185715
23.549322,0.017901,0.010917,0.60983,0.185946
23.564117,0.017887,0.010915,0.610208,0.186177
23.578905,0.017873,0.010913,0.610586,0.186408
23.593685,0.017858,0.010911,0.610964,0.186639
23.608458,0.017844,0.010909,0.611341,0.186869
23.623222,0.01783,0.010907,0.611719,0.1871
23.637976,0.017815,0.010905,0.612095,0.18733
23.652721,0.017801,0.010903,0.612471,0.18756
23.667459,0.017787,0.010901,0.612847,0.187791
23.68219,0.017773,0.010899,0.613222,0.188021
23.696913,0.017758,0.010896,0.613597,0.188251
23.711628,0.017744,0.010894,0.613971,0.18848
23.726336,0.01773,0.010892,0.614345,0.18871
23.741035,0.017716,0.01089,0.614719,0.18894
23.755724,0.017701,0.010888,0.615092,0.189169
23.770405,0.017687,0.010886,0.615466,0.189399
23.785078,0.017673,0.010884,0.615838,0.189628
23.799744,0.017659,0.010881,0.61621,0.189857
23.814402,0.017644,0.010879,0.616581,0.190086
23.829052,0.01763,0.010877,0.616953,0.190316
23.843695,0.017616,0.010875,0.617324,0.190544
23.85833,0.017602,0.010873,0.617695,0.190773
23.872957,0.017588,0.01087,0.618065,0.191002
23.887577,0.017573,0.010868,0.618434,0.19123
23.902189,0.017559,0.010866,0.618804,0.191459
23.916792,0.017545,0.010863,0.619173,0.191687
23.931385,0.017531,0.010861,0.619541,0.191916
23.945971,0.017517,0.010859,0.619909,0.192143
23.960548,0.017502,0.010856,0.620276,0.192371
23.975119,0.017488,0.010854,0.620644,0.192599
23.989681,0.017474,0.010852,0.62101,0.192827
24.004236,0.01746,0.010849,0.621377,0.193055
24.018784,0.017446,0.010847,0.621744,0.193283
24.033323,0.017432,0.010844,0.62211,0.19351
24.047855,0.017417,0.010842,0.622476,0.193738
24.06238,0.017403,0.010839,0.62284,0.193965
24.076897,0.017389,0.010837,0.623205,0.194192
24.091406,0.017375,0.010835,0.623569,0.194419
24.105907,0.017361,0.010832,0.623933,0.194646
24.120401,0.017347,0.01083,0.624296,0.194873
24.134888,0.017333,0.010827,0.62466,0.1951
24.149366,0.017319,0.010824,0.625022,0.195327
24.163837,0.017304,0.010822,0.625384,0.195553
24.178301,0.01729,0.010819,0.625747,0.195779
24.192757,0.017276,0.010817,0.626109,0.196006
24.207205,0.017262,0.010814,0.62647,0.196232
24.221645,0.017248,0.010812,0.626831,0.196459
24.236078,0.017234,0.010809,0.627192,0.196685
24.250504,0.01722,0.010806,0.627552,0.196911
24.264921,0.017206,0.010804,0.627912,0.197136
24.279331,0.017192,0.010801,0.628271,0.197362
24.293734,0.017178,0.010798,0.62863,0.197588
24.308128,0.017164,0.010796,0.628989,0.197813
24.322515,0.01715,0.010793,0.629348,0.198039
24.336895,0.017136,0.01079,0.629706,0.198265
24.351267,0.017122,0.010788,0.630063,0.19849
24.365631,0.017108,0.010785,0.63042,0.198715
24.379988,0.017094,0.010782,0.630777,0.19894
24.394337,0.01708,0.010779,0.631133,0.199164
24.408678,0.017066,0.010777,0.631489,0.199389
24.423012,0.017052,0.010774,0.631845,0.199614
24.437338,0.017038,0.010771,0.6322,0.199838
24.451656,0.017024,0.010768,0.632555,0.200063
24.465967,0.01701,0.010765,0.632909,0.200287
24.48027,0.016996,0.010763,0.633263,0.200511
24.494566,0.016982,0.01076,0.633617,0.200735
24.508854,0.016968,0.010757,0.63397,0.200959
24.523136,0.016954,0.010754,0.634324,0.201183
24.537413,0.01694,0.010751,0.634676,0.201407
24.551682,0.016926,0.010748,0.635029,0.201631
24.565943,0.016912,0.010745,0.635381,0.201854
24.580196,0.016898,0.010742,0.635732,0.202078
24.594442,0.016884,0.01074,0.636084,0.202301
24.608681,0.01687,0.010737,0.636435,0.202525
24.622911,0.016856,0.010734,0.636786,0.202748
24.637135,0.016842,0.010731,0.637136,0.202971
24.65135,0.016828,0.010728,0.637486,0.203194
24.665558,0.016814,0.010725,0.637835,0.203417
24.679758,0.0168,0.010722,0.638184,0.203639
24.693953,0.016786,0.010719,0.638533,0.203862
24.708141,0.016773,0.010716,0.638881,0.204085
24.722322,0.016759,0.010713,0.63923,0.204307
24.736496,0.016745,0.01071,0.639578,0.20453
24.750662,0.016731,0.010706,0.639925,0.204752
24.76482,0.016717,0.010703,0.640272,0.204974
24.778971,0.016703,0.0107,0.640618,0.205196
24.793114,0.016689,0.010697,0.640965,0.205418
24.807249,0.016675,0.010694,0.641311,0.20564
24.821381,0.016662,0.010691,0.641657,0.205862
24.835505,0.016648,0.010688,0.642002,0.206084
24.849621,0.016634,0.010685,0.642348,0.206305
24.863729,0.01662,0.010682,0.642692,0.206526
24.877831,0.016606,0.010678,0.643037,0.206748
24.891924,0.016592,0.010675,0.643381,0.206969
24.90601,0.016579,0.010672,0.643724,0.20719
24.920092,0.016565,0.010669,0.644067,0.207411
24.934166,0.016551,0.010666,0.64441,0.207632
24.948233,0.016537,0.010662,0.644752,0.207853
24.962292,0.016523,0.010659,0.645095,0.208073
24.976343,0.01651,0.010656,0.645437,0.208294
24.990387,0.016496,0.010653,0.645778,0.208515
25.004425,0.016482,0.010649,0.646119,0.208735
25.018457,0.016468,0.010646,0.64646,0.208955
25.032482,0.016454,0.010643,0.6468,0.209175
25.046499,0.016441,0.010639,0.647141,0.209396
25.060509,0.016427,0.010636,0.64748,0.209615
25.074511,0.016413,0.010633,0.64782,0.209835
25.088509,0.016399,0.010629,0.648159,0.210055
25.102499,0.016386,0.010626,0.648498,0.210275
25.116482,0.016372,0.010623,0.648836,0.210494
25.130457,0.016358,0.010619,0.649175,0.210714
25.144426,0.016344,0.010616,0.649512,0.210933
25.15839,0.016331,0.010613,0.64985,0.211152
25.172346,0.016317,0.010609,0.650187,0.211371
25.186295,0.016303,0.010606,0.650523,0.21159
25.200235,0.01629,0.010602,0.65086,0.211809
25.214172,0.016276,0.010599,0.651196,0.212028
25.228102,0.016262,0.010595,0.651531,0.212247
25.242023,0.016249,0.010592,0.651867,0.212465
25.255938,0.016235,0.010588,0.652201,0.212683
25.269848,0.016221,0.010585,0.652537,0.212902
25.283751,0.016208,0.010581,0.652871,0.21312
25.297646,0.016194,0.010578,0.653205,0.213338
25.311533,0.01618,0.010574,0.653538,0.213556
25.325417,0.016167,0.010571,0.653872,0.213774
25.339293,0.016153,0.010567,0.654205,0.213992
25.353161,0.016139,0.010564,0.654538,0.21421
25.367023,0.016126,0.01056,0.65487,0.214427
25.38088,0.016112,0.010557,0.655203,0.214645
25.39473,0.016098,0.010553,0.655534,0.214862
25.408573,0.016085,0.010549,0.655865,0.215079
25.422411,0.016071,0.010546,0.656196,0.215297
25.436241,0.016058,0.010542,0.656526,0.215513
25.450066,0.016044,0.010539,0.656857,0.215731
25.463884,0.01603,0.010535,0.657187,0.215948
25.477695,0.016017,0.010531,0.657517,0.216164
25.491501,0.016003,0.010528,0.657847,0.216381
25.505301,0.01599,0.010524,0.658176,0.216598
25.519093,0.015976,0.01052,0.658505,0.216814
25.532881,0.015963,0.010517,0.658834,0.217031
25.546661,0.015949,0.010513,0.659162,0.217247
25.560436,0.015935,0.010509,0.65949,0.217464
25.574205,0.015922,0.010506,0.659818,0.21768
25.587969,0.015908,0.010502,0.660145,0.217896
25.601727,0.015895,0.010498,0.660472,0.218112
25.615479,0.015881,0.010494,0.660799,0.218328
25.629225,0.015868,0.010491,0.661126,0.218544
25.642965,0.015854,0.010487,0.661452,0.218759
25.6567,0.015841,0.010483,0.661778,0.218975
25.670429,0.015827,0.010479,0.662104,0.219191
25.684153,0.015814,0.010475,0.662429,0.219406
25.69787,0.0158,0.010472,0.662754,0.219621
25.711582,0.015787,0.010468,0.663078,0.219836
25.72529,0.015773,0.010464,0.663402,0.220051
25.738991,0.01576,0.01046,0.663726,0.220266
25.752687,0.015746,0.010456,0.66405,0.220481
25.766378,0.015733,0.010452,0.664373,0.220696
25.780064,0.015719,0.010448,0.664697,0.220911
25.793745,0.015706,0.010445,0.66502,0.221126
25.807423,0.015692,0.010441,0.665343,0.221341
25.821095,0.015679,0.010437,0.665666,0.221555
25.834763,0.015665,0.010433,0.665987,0.22177
25.848425,0.015652,0.010429,0.666309,0.221984
25.862083,0.015638,0.010425,0.666631,0.222199
25.875738,0.015625,0.010421,0.666952,0.222413
25.889389,0.015611,0.010417,0.667274,0.222627
25.903036,0.015598,0.010413,0.667594,0.222841
25.916681,0.015585,0.010409,0.667915,0.223055
25.930323,0.015571,0.010405,0.668236,0.223269
25.94396,0.015558,0.010401,0.668555,0.223483
25.957594,0.015544,0.010397,0.668875,0.223697
25.971226,0.015531,0.010393,0.669195,0.223911
25.984854,0.015517,0.010389,0.669514,0.224125
25.99848,0.015504,0.010385,0.669833,0.224338
26.012102,0.015491,0.010381,0.670152,0.224552
26.025723,0.015477,0.010377,0.670472,0.224766
26.039341,0.015464,0.010373,0.67079,0.22498
26.052956,0.01545,0.010369,0.671108,0.225193
26.066568,0.015437,0.010365,0.671426,0.225407
26.080179,0.015423,0.010361,0.671744,0.22562
26.093786,0.01541,0.010356,0.672061,0.225833
26.107393,0.015397,0.010352,0.672379,0.226047
26.120996,0.015383,0.010348,0.672696,0.22626
26.1346,0.01537,0.010344,0.673013,0.226473
26.148199,0.015356,0.01034,0.673329,0.226686
26.161798,0.015343,0.010336,0.673646,0.226899
26.175394,0.015329,0.010331,0.673962,0.227112
26.18899,0.015316,0.010327,0.674278,0.227326
26.202581,0.015303,0.010323,0.674594,0.227539
26.216173,0.015289,0.010319,0.67491,0.227752
26.229761,0.015276,0.010315,0.675226,0.227965
26.243349,0.015262,0.01031,0.675541,0.228178
26.256933,0.015249,0.010306,0.675856,0.228391
26.270517,0.015236,0.010302,0.676171,0.228604
26.2841,0.015222,0.010298,0.676486,0.228817
26.29768,0.015209,0.010293,0.676801,0.229029
26.31126,0.015195,0.010289,0.677115,0.229242
26.324837,0.015182,0.010285,0.677429,0.229455
26.338413,0.015169,0.01028,0.677743,0.229668
26.351986,0.015155,0.010276,0.678057,0.22988
26.365559,0.015142,0.010272,0.67837,0.230093
26.379131,0.015129,0.010268,0.678683,0.230305
26.3927,0.015115,0.010263,0.678997,0.230518
26.406269,0.015102,0.010259,0.679309,0.230731
26.419836,0.015088,0.010254,0.679622,0.230943
26.433401,0.015075,0.01025,0.679934,0.231155
26.446966,0.015062,0.010246,0.680247,0.231368
26.460527,0.015048,0.010241,0.680559,0.23158
26.474089,0.015035,0.010237,0.68087,0.231792
26.487648,0.015021,0.010232,0.681182,0.232004
26.501205,0.015008,0.010228,0.681493,0.232216
26.514763,0.014995,0.010223,0.681805,0.232429
26.528318,0.014981,0.010219,0.682116,0.232641
26.541872,0.014968,0.010215,0.682427,0.232853
26.555426,0.014955,0.01021,0.682737,0.233065
26.568975,0.014941,0.010206,0.683048,0.233277
26.582525,0.014928,0.010201,0.683359,0.23349
26.596075,0.014915,0.010197,0.683669,0.233702
26.609621,0.014901,0.010192,0.683979,0.233914
26.623167,0.014888,0.010188,0.684289,0.234126
26.636713,0.014874,0.010183,0.684599,0.234338
26.650255,0.014861,0.010178,0.684908,0.234549
26.663797,0.014848,0.010174,0.685217,0.234761
26.67734,0.014834,0.010169,0.685526,0.234973
26.690878,0.014821,0.010165,0.685835,0.235185
26.704416,0.014808,0.01016,0.686144,0.235397
26.717955,0.014794,0.010156,0.686451,0.235608
26.731489,0.014781,0.010151,0.68676,0.235819
26.745024,0.014768,0.010146,0.687068,0.236031
26.758558,0.014754,0.010142,0.687376,0.236243
26.772089,0.014741,0.010137,0.687684,0.236455
26.78562,0.014728,0.010132,0.687992,0.236666
26.79915,0.014714,0.010128,0.688298,0.236877
26.812677,0.014701,0.010123,0.688606,0.237089
26.826204,0.014687,0.010118,0.688912,0.2373
26.839731,0.014674,0.010114,0.689219,0.237511
26.853254,0.014661,0.010109,0.689526,0.237723
26.866777,0.014647,0.010104,0.689832,0.237934
26.880301,0.014634,0.0101,0.690138,0.238145
26.89382,0.014621,0.010095,0.690444,0.238356
26.907339,0.014607,0.01009,0.69075,0.238567
26.920858,0.014594,0.010085,0.691055,0.238778
26.934374,0.014581,0.010081,0.69136,0.23899
26.947889,0.014567,0.010076,0.691666,0.239201
26.961405,0.014554,0.010071,0.69197,0.239411
26.974918,0.014541,0.010066,0.692275,0.239622
26.98843,0.014527,0.010061,0.69258,0.239833
27.001942,0.014514,0.010057,0.692884,0.240044
27.015451,0.014501,0.010052,0.693189,0.240255
27.028959,0.014487,0.010047,0.693492,0.240466
27.042467,0.014474,0.010042,0.693796,0.240676
27.055975,0.014461,0.010037,0.694099,0.240887
27.069479,0.014447,0.010032,0.694403,0.241098
27.082983,0.014434,0.010027,0.694706,0.241308
27.096487,0.014421,0.010023,0.695009,0.241518
27.109987,0.014408,0.010018,0.695311,0.241729
27.123487,0.014394,0.010013,0.695614,0.241939
27.136988,0.014381,0.010008,0.695916,0.24215
27.150486,0.014368,0.010003,0.696219,0.24236
27.163982,0.014354,0.009998,0.696521,0.242571
27.177479,0.014341,0.009993,0.696823,0.242781
27.190975,0.014328,0.009988,0.697124,0.242991
27.204468,0.014314,0.009983,0.697426,0.243201
27.21796,0.014301,0.009978,0.697727,0.243411
27.231453,0.014288,0.009973,0.698028,0.243621
27.244942,0.014274,0.009968,0.698329,0.243832
27.25843,0.014261,0.009963,0.698629,0.244042
27.271919,0.014248,0.009958,0.69893,0.244251
27.285406,0.014234,0.009953,0.69923,0.244461
27.298891,0.014221,0.009948,0.699531,0.244672
27.312376,0.014208,0.009943,0.69983,0.244881
27.325861,0.014195,0.009938,0.70013,0.245091
27.339342,0.014181,0.009933,0.70043,0.245301
27.352823,0.014168,0.009928,0.700729,0.245511
27.366304,0.014155,0.009923,0.701028,0.24572
27.379784,0.014141,0.009918,0.701327,0.24593
27.393261,0.014128,0.009913,0.701626,0.246139
27.406738,0.014115,0.009908,0.701924,0.246349
27.420216,0.014102,0.009902,0.702222,0.246558
27.433691,0.014088,0.009897,0.702521,0.246768
27.447165,0.014075,0.009892,0.702819,0.246977
27.460638,0.014062,0.009887,0.703117,0.247187
27.474112,0.014048,0.009882,0.703414,0.247396
27.487581,0.014035,0.009877,0.703712,0.247605
27.501051,0.014022,0.009872,0.704009,0.247814
27.514521,0.014009,0.009866,0.704306,0.248023
27.527988,0.013995,0.009861,0.704602,0.248232
27.541454,0.013982,0.009856,0.704899,0.248441
27.55492,0.013969,0.009851,0.705196,0.248651
27.568386,0.013956,0.009845,0.705492,0.24886
27.58185,0.013942,0.00984,0.705788,0.249069
27.595312,0.013929,0.009835,0.706084,0.249277
27.608774,0.013916,0.00983,0.706379,0.249486
27.622236,0.013902,0.009824,0.706675,0.249694
27.635695,0.013889,0.009819,0.70697,0.249903
27.649153,0.013876,0.009814,0.707265,0.250112
27.662611,0.013863,0.009809,0.70756,0.250321
27.676069,0.013849,0.009803,0.707855,0.250529
27.689524,0.013836,0.009798,0.708149,0.250738
27.702978,0.013823,0.009793,0.708444,0.250946
27.716433,0.01381,0.009787,0.708738,0.251155
27.729885,0.013796,0.009782,0.709032,0.251363
27.743336,0.013783,0.009777,0.709325,0.251571
27.756786,0.01377,0.009771,0.709619,0.25178
27.770237,0.013757,0.009766,0.709912,0.251988
27.783686,0.013743,0.009761,0.710206,0.252196
27.797132,0.01373,0.009755,0.710499,0.252404
27.810579,0.013717,0.00975,0.710791,0.252612
27.824026,0.013704,0.009744,0.711084,0.25282
27.837471,0.01369,0.009739,0.711377,0.253028
27.850914,0.013677,0.009734,0.711669,0.253236
27.864357,0.013664,0.009728,0.711961,0.253444
27.8778,0.013651,0.009723,0.712252,0.253652
27.891241,0.013637,0.009717,0.712544,0.25386
27.90468,0.013624,0.009712,0.712836,0.254067
27.918119,0.013611,0.009706,0.713127,0.254275
27.931559,0.013598,0.009701,0.713418,0.254483
27.944996,0.013585,0.009695,0.713709,0.25469
27.958431,0.013571,0.00969,0.713999,0.254898
27.971867,0.013558,0.009684,0.71429,0.255105
27.985302,0.013545,0.009679,0.714581,0.255313
27.998735,0.013532,0.009673,0.714871,0.25552
28.012167,0.013518,0.009668,0.71516,0.255727
28.025599,0.013505,0.009662,0.71545,0.255935
28.03903,0.013492,0.009657,0.71574,0.256142
28.052462,0.013479,0.009651,0.716029,0.256349
28.065889,0.013466,0.009646,0.716318,0.256556
28.079317,0.013452,0.00964,0.716608,0.256763
28.092745,0.013439,0.009634,0.716896,0.25697
28.106173,0.013426,0.009629,0.717185,0.257177
28.119596,0.013413,0.009623,0.717474,0.257384
28.13302,0.0134,0.009618,0.717762,0.257591
28.146444,0.013386,0.009612,0.71805,0.257798
28.159868,0.013373,0.009606,0.718338,0.258004
28.17329,0.01336,0.009601,0.718625,0.258211
28.18671,0.013347,0.009595,0.718912,0.258417
28.20013,0.013334,0.009589,0.719199,0.258624
28.213551,0.01332,0.009584,0.719487,0.25883
28.226969,0.013307,0.009578,0.719773,0.259036
28.240385,0.013294,0.009572,0.72006,0.259243
28.253801,0.013281,0.009567,0.720347,0.25945
28.267218,0.013268,0.009561,0.720633,0.259656
28.280634,0.013254,0.009555,0.720919,0.259862
28.294046,0.013241,0.00955,0.721205,0.260068
28.307459,0.013228,0.009544,0.721491,0.260275
28.320871,0.013215,0.009538,0.721777,0.260481
28.334284,0.013202,0.009532,0.722062,0.260687
28.347694,0.013189,0.009527,0.722347,0.260893
28.361103,0.013175,0.009521,0.722632,0.261099
28.374512,0.013162,0.009515,0.722917,0.261304
28.38792,0.013149,0.009509,0.723202,0.26151
28.401329,0.013136,0.009504,0.723486,0.261716
28.414734,0.013123,0.009498,0.72377,0.261922
28.428139,0.013109,0.009492,0.724054,0.262127
28.441544,0.013096,0.009486,0.724338,0.262333
28.454948,0.013083,0.00948,0.724622,0.262538
28.468351,0.01307,0.009475,0.724905,0.262744
28.481752,0.013057,0.009469,0.725188,0.262949
28.495153,0.013044,0.009463,0.725471,0.263154
28.508554,0.013031,0.009457,0.725754,0.263359
28.521955,0.013017,0.009451,0.726035,0.263564
28.535353,0.013004,0.009445,0.726318,0.263769
28.54875,0.012991,0.009439,0.7266,0.263974
28.562147,0.012978,0.009433,0.726882,0.264179
28.575544,0.012965,0.009428,0.727164,0.264384
28.588942,0.012952,0.009422,0.727446,0.264589
28.602335,0.012939,0.009416,0.727728,0.264794
28.615728,0.012925,0.00941,0.728009,0.264999
28.629122,0.012912,0.009404,0.72829,0.265203
28.642515,0.012899,0.009398,0.728571,0.265408
28.655907,0.012886,0.009392,0.728852,0.265612
28.669296,0.012873,0.009386,0.729133,0.265817
28.682686,0.01286,0.00938,0.729413,0.266022
28.696075,0.012847,0.009374,0.729694,0.266226
28.709465,0.012833,0.009368,0.729974,0.266431
28.722853,0.01282,0.009362,0.730254,0.266635
28.736238,0.012807,0.009356,0.730534,0.26684
28.749624,0.012794,0.00935,0.730813,0.267044
28.76301,0.012781,0.009344,0.731092,0.267248
28.776396,0.012768,0.009338,0.731371,0.267452
28.78978,0.012755,0.009332,0.73165,0.267656
28.803162,0.012742,0.009326,0.731929,0.26786
28.816544,0.012729,0.00932,0.732207,0.268064
28.829926,0.012715,0.009314,0.732486,0.268268
28.843307,0.012702,0.009308,0.732764,0.268471
28.856688,0.012689,0.009302,0.733042,0.268675
28.870066,0.012676,0.009296,0.73332,0.268879
28.883444,0.012663,0.00929,0.733598,0.269083
28.896822,0.01265,0.009283,0.733875,0.269286
28.9102,0.012637,0.009277,0.734152,0.269489
28.923576,0.012624,0.009271,0.734429,0.269693
28.936951,0.012611,0.009265,0.734705,0.269896
28.950325,0.012598,0.009259,0.734982,0.270099
28.963699,0.012584,0.009253,0.735258,0.270302
28.977074,0.012571,0.009247,0.735534,0.270505
28.990448,0.012558,0.00924,0.73581,0.270708
29.003819,0.012545,0.009234,0.736086,0.270911
29.017189,0.012532,0.009228,0.736362,0.271114
29.03056,0.012519,0.009222,0.736637,0.271317
29.04393,0.012506,0.009216,0.736912,0.27152
29.057301,0.012493,0.00921,0.737187,0.271723
29.070667,0.01248,0.009203,0.737462,0.271925
29.084034,0.012467,0.009197,0.737737,0.272128
29.097401,0.012454,0.009191,0.738011,0.27233
29.110767,0.012441,0.009185,0.738286,0.272533
29.124134,0.012428,0.009178,0.73856,0.272735
29.137499,0.012414,0.009172,0.738833,0.272937
29.150862,0.012401,0.009166,0.739107,0.27314
29.164225,0.012388,0.00916,0.739381,0.273342
29.177588,0.012375,0.009153,0.739654,0.273544
29.19095,0.012362,0.009147,0.739928,0.273746
29.204313,0.012349,0.009141,0.7402,0.273948
29.217672,0.012336,0.009135,0.740473,0.27415
29.231031,0.012323,0.009128,0.740746,0.274352
29.24439,0.01231,0.009122,0.741018,0.274554
29.25775,0.012297,0.009116,0.74129,0.274756
29.271109,0.012284,0.009109,0.741562,0.274957
29.284466,0.012271,0.009103,0.741833,0.275158
29.297821,0.012258,0.009097,0.742105,0.27536
29.311176,0.012245,0.00909,0.742376,0.275561
29.324532,0.012232,0.009084,0.742648,0.275763
29.337887,0.012219,0.009078,0.742919,0.275964
29.351242,0.012206,0.009071,0.74319,0.276165
29.364595,0.012193,0.009065,0.74346,0.276367
29.377947,0.01218,0.009058,0.74373,0.276568
29.391298,0.012167,0.009052,0.744001,0.276769
29.40465,0.012154,0.009046,0.744271,0.27697
29.418001,0.012141,0.009039,0.744542,0.277171
29.431353,0.012128,0.009033,0.744811,0.277371
29.444702,0.012115,0.009026,0.745081,0.277573
29.45805,0.012102,0.00902,0.74535,0.277773
29.471397,0.012089,0.009013,0.745619,0.277974
29.484745,0.012076,0.009007,0.745888,0.278174
29.498093,0.012063,0.009001,0.746156,0.278375
29.51144,0.01205,0.008994,0.746425,0.278575
29.524784,0.012037,0.008988,0.746694,0.278776
29.538128,0.012024,0.008981,0.746962,0.278976
29.551472,0.012011,0.008975,0.74723,0.279176
29.564816,0.011998,0.008968,0.747498,0.279376
29.578159,0.011985,0.008962,0.747766,0.279577
29.591503,0.011972,0.008955,0.748033,0.279777
29.604845,0.011959,0.008949,0.748301,0.279977
29.618185,0.011946,0.008942,0.748567,0.280176
29.631525,0.011933,0.008936,0.748834,0.280376
29.644865,0.01192,0.008929,0.749101,0.280576
29.658205,0.011907,0.008922,0.749367,0.280776
29.671545,0.011894,0.008916,0.749634,0.280975
29.684883,0.011881,0.008909,0.7499,0.281175
29.698219,0.011868,0.008903,0.750166,0.281374
29.711555,0.011855,0.008896,0.750431,0.281573
29.724892,0.011842,0.00889,0.750697,0.281773
29.738228,0.011829,0.008883,0.750962,0.281972
29.751564,0.011816,0.008876,0.751228,0.282172
29.7649,0.011803,0.00887,0.751493,0.282371
29.778233,0.01179,0.008863,0.751757,0.282569
29.791565,0.011777,0.008857,0.752022,0.282768
29.804897,0.011764,0.00885,0.752287,0.282968
29.81823,0.011751,0.008843,0.752551,0.283166
29.831562,0.011738,0.008837,0.752815,0.283365
29.844894,0.011725,0.00883,0.753079,0.283564
29.858227,0.011712,0.008823,0.753343,0.283763
29.871555,0.011699,0.008817,0.753606,0.283961
29.884884,0.011686,0.00881,0.753869,0.284159
29.898212,0.011673,0.008803,0.754133,0.284358
29.911541,0.011661,0.008797,0.754395,0.284556
29.92487,0.011648,0.00879,0.754659,0.284755
29.938198,0.011635,0.008783,0.754921,0.284953
29.951525,0.011622,0.008777,0.755183,0.285151
29.964849,0.011609,0.00877,0.755446,0.285349
29.978174,0.011596,0.008763,0.755707,0.285547
29.991499,0.011583,0.008756,0.755969,0.285745
30.004824,0.01157,0.00875,0.756231,0.285943
30.018148,0.011557,0.008743,0.756493,0.286141
30.031473,0.011544,0.008736,0.756754,0.286338
30.044796,0.011531,0.008729,0.757015,0.286536
30.058117,0.011518,0.008723,0.757276,0.286734
30.071438,0.011506,0.008716,0.757536,0.286931
30.084759,0.011493,0.008709,0.757797,0.287128
30.09808,0.01148,0.008702,0.758057,0.287325
30.111401,0.011467,0.008696,0.758317,0.287523
30.124722,0.011454,0.008689,0.758577,0.28772
30.138042,0.011441,0.008682,0.758836,0.287916
30.15136,0.011428,0.008675,0.759096,0.288113
30.164677,0.011415,0.008668,0.759355,0.28831
30.177994,0.011402,0.008661,0.759614,0.288507
30.191311,0.01139,0.008655,0.759873,0.288704
30.204628,0.011377,0.008648,0.760132,0.288901
30.217945,0.011364,0.008641,0.760391,0.289097
30.231262,0.011351,0.008634,0.760649,0.289293
30.244576,0.011338,0.008627,0.760907,0.28949
30.257889,0.011325,0.00862,0.761165,0.289686
30.271202,0.011312,0.008613,0.761423,0.289883
30.284515,0.011299,0.008607,0.761681,0.290079
30.297829,0.011287,0.0086,0.761939,0.290275
30.311142,0.011274,0.008593,0.762195,0.290471
30.324455,0.011261,0.008586,0.762453,0.290667
30.337769,0.011248,0.008579,0.76271,0.290863
30.351078,0.011235,0.008572,0.762967,0.291059
30.364388,0.011222,0.008565,0.763223,0.291255
30.377697,0.011209,0.008558,0.76348,0.291451
30.391006,0.011197,0.008551,0.763736,0.291647
30.404316,0.011184,0.008544,0.763993,0.291842
30.417625,0.011171,0.008537,0.764249,0.292038
30.430935,0.011158,0.00853,0.764504,0.292233
30.444244,0.011145,0.008523,0.764759,0.292428
30.45755,0.011132,0.008517,0.765014,0.292624
30.470856,0.01112,0.00851,0.765269,0.292819
30.484161,0.011107,0.008503,0.765524,0.293014
30.497467,0.011094,0.008496,0.765779,0.293209
30.510773,0.011081,0.008489,0.766034,0.293404
30.524078,0.011068,0.008482,0.766288,0.293598
30.537384,0.011056,0.008475,0.766542,0.293793
30.55069,0.011043,0.008468,0.766796,0.293988
30.563993,0.01103,0.00846,0.767049,0.294182
30.577295,0.011017,0.008453,0.767303,0.294377
30.590597,0.011004,0.008446,0.767557,0.294572
30.603899,0.010992,0.008439,0.76781,0.294766
30.617201,0.010979,0.008432,0.768062,0.29496
30.630503,0.010966,0.008425,0.768315,0.295154
30.643805,0.010953,0.008418,0.768567,0.295348
30.657106,0.01094,0.008411,0.76882,0.295542
30.670408,0.010928,0.008404,0.769073,0.295737
30.683706,0.010915,0.008397,0.769325,0.295931
30.697004,0.010902,0.00839,0.769577,0.296124
30.710302,0.010889,0.008383,0.769829,0.296319
30.7236,0.010876,0.008376,0.77008,0.296512
30.736898,0.010864,0.008369,0.770332,0.296705
30.750196,0.010851,0.008362,0.770583,0.296899
30.763494,0.010838,0.008354,0.770835,0.297093
30.776793,0.010825,0.008347,0.771085,0.297286
30.790091,0.010813,0.00834,0.771336,0.29748
30.803385,0.0108,0.008333,0.771587,0.297673
30.816679,0.010787,0.008326,0.771837,0.297866
30.829973,0.010774,0.008319,0.772087,0.298059
30.843267,0.010762,0.008312,0.772337,0.298252
30.856562,0.010749,0.008304,0.772586,0.298445
30.869856,0.010736,0.008297,0.772836,0.298637
30.88315,0.010723,0.00829,0.773085,0.29883
30.896444,0.010711,0.008283,0.773334,0.299023
30.909739,0.010698,0.008276,0.773583,0.299215
30.923033,0.010685,0.008269,0.773831,0.299407
30.936323,0.010672,0.008261,0.774079,0.299599
30.949614,0.01066,0.008254,0.774328,0.299792
30.962904,0.010647,0.008247,0.774576,0.299984
30.976194,0.010634,0.00824,0.774824,0.300176
30.989485,0.010622,0.008233,0.775072,0.300368
31.002775,0.010609,0.008225,0.775319,0.30056
31.016066,0.010596,0.008218,0.775566,0.300752
31.029356,0.010583,0.008211,0.775814,0.300943
31.042646,0.010571,0.008204,0.77606,0.301135
31.055937,0.010558,0.008196,0.776308,0.301327
31.069223,0.010545,0.008189,0.776554,0.301518
31.08251,0.010533,0.008182,0.776801,0.30171
31.095797,0.01052,0.008175,0.777047,0.301901
31.109083,0.010507,0.008167,0.777293,0.302092
31.12237,0.010495,0.00816,0.77754,0.302284
31.135656,0.010482,0.008153,0.777786,0.302475
31.148943,0.010469,0.008145,0.778031,0.302666
31.16223,0.010457,0.008138,0.778277,0.302858
31.175516,0.010444,0.008131,0.778522,0.303049
31.188803,0.010431,0.008123,0.778767,0.303239
31.202089,0.010419,0.008116,0.779013,0.30343
31.215372,0.010406,0.008109,0.779257,0.303621
31.228655,0.010393,0.008102,0.779501,0.303811
31.241938,0.010381,0.008094,0.779745,0.304001
31.25522,0.010368,0.008087,0.77999,0.304192
31.268503,0.010355,0.00808,0.780234,0.304382
31.281786,0.010343,0.008072,0.780477,0.304572
31.295069,0.01033,0.008065,0.780721,0.304763
31.308352,0.010317,0.008057,0.780964,0.304953
31.321634,0.010305,0.00805,0.781207,0.305142
31.334917,0.010292,0.008043,0.78145,0.305332
31.3482,0.010279,0.008035,0.781693,0.305522
31.361483,0.010267,0.008028,0.781935,0.305711
31.374762,0.010254,0.008021,0.782178,0.305901
31.388041,0.010242,0.008013,0.78242,0.306091
31.40132,0.010229,0.008006,0.782662,0.30628
31.414598,0.010216,0.007998,0.782904,0.306469
31.427877,0.010204,0.007991,0.783146,0.306659
31.441156,0.010191,0.007984,0.783388,0.306848
31.454435,0.010178,0.007976,0.783629,0.307037
31.467714,0.010166,0.007969,0.78387,0.307226
31.480993,0.010153,0.007961,0.784111,0.307415
31.494272,0.010141,0.007954,0.784352,0.307604
31.507551,0.010128,0.007946,0.784593,0.307793
31.52083,0.010115,0.007939,0.784834,0.307982
31.534109,0.010103,0.007932,0.785074,0.30817
31.547384,0.01009,0.007924,0.785314,0.308359
31.560659,0.010078,0.007917,0.785554,0.308548
31.573935,0.010065,0.007909,0.785794,0.308736
31.58721,0.010053,0.007902,0.786034,0.308925
31.600485,0.01004,0.007894,0.786273,0.309112
31.61376,0.010027,0.007887,0.786512,0.309301
31.627035,0.010015,0.007879,0.786752,0.309489
31.64031,0.010002,0.007872,0.786991,0.309677
31.653585,0.00999,0.007864,0.78723,0.309865
31.666861,0.009977,0.007857,0.787468,0.310053
31.680136,0.009965,0.007849,0.787706,0.310241
31.693411,0.009952,0.007842,0.787944,0.310428
31.706686,0.00994,0.007834,0.788182,0.310615
31.719961,0.009927,0.007827,0.788419,0.310803
31.733234,0.009914,0.007819,0.788657,0.31099
31.746506,0.009902,0.007812,0.788894,0.311177
31.759777,0.009889,0.007804,0.789132,0.311364
31.773048,0.009877,0.007796,0.789369,0.311551
31.78632,0.009864,0.007789,0.789605,0.311738
31.799591,0.009852,0.007781,0.789842,0.311925
31.812862,0.009839,0.007774,0.790078,0.312112
31.826134,0.009827,0.007766,0.790315,0.312299
31.839405,0.009814,0.007759,0.790552,0.312486
31.852676,0.009802,0.007751,0.790788,0.312673
31.865948,0.009789,0.007744,0.791024,0.312859
31.879219,0.009777,0.007736,0.791259,0.313045
31.89249,0.009764,0.007728,0.791494,0.313231
31.905762,0.009752,0.007721,0.791729,0.313418
31.919033,0.009739,0.007713,0.791964,0.313603
31.932304,0.009727,0.007706,0.792199,0.313789
31.945576,0.009714,0.007698,0.792433,0.313975
31.958845,0.009702,0.00769,0.792668,0.314161
31.972113,0.009689,0.007683,0.792903,0.314347
31.98538,0.009677,0.007675,0.793137,0.314533
31.998648,0.009664,0.007668,0.793371,0.314719
32.011917,0.009652,0.00766,0.793605,0.314905
32.025185,0.00964,0.007652,0.793838,0.31509
32.038452,0.009627,0.007645,0.794072,0.315276
32.05172,0.009615,0.007637,0.794305,0.31546
32.064987,0.009602,0.007629,0.794538,0.315646
32.078255,0.00959,0.007622,0.794771,0.315831
32.091522,0.009577,0.007614,0.795003,0.316015
32.10479,0.009565,0.007606,0.795236,0.3162
32.118057,0.009552,0.007599,0.795468,0.316385
32.131325,0.00954,0.007591,0.7957,0.31657
32.144592,0.009528,0.007583,0.795933,0.316754
32.15786,0.009515,0.007576,0.796164,0.316939
32.171127,0.009503,0.007568,0.796396,0.317123
32.184395,0.00949,0.00756,0.796627,0.317307
32.197662,0.009478,0.007553,0.796859,0.317492
32.21093,0.009466,0.007545,0.79709,0.317676
32.224197,0.009453,0.007537,0.797321,0.317861
32.237465,0.009441,0.007529,0.797552,0.318045
32.250732,0.009428,0.007522,0.797782,0.318228
32.264,0.009416,0.007514,0.798013,0.318412
32.277267,0.009404,0.007506,0.798244,0.318596
32.290535,0.009391,0.007499,0.798473,0.31878
32.303802,0.009379,0.007491,0.798704,0.318964
32.31707,0.009366,0.007483,0.798934,0.319148
32.330338,0.009354,0.007475,0.799163,0.319331
32.343605,0.009342,0.007468,0.799391,0.319513
32.356873,0.009329,0.00746,0.79962,0.319696
32.37014,0.009317,0.007452,0.79985,0.31988
32.383408,0.009305,0.007444,0.800079,0.320063
32.396675,0.009292,0.007437,0.800307,0.320246
32.409939,0.00928,0.007429,0.800535,0.320428
32.423199,0.009268,0.007421,0.800764,0.320611
32.436459,0.009255,0.007413,0.800992,0.320794
32.449718,0.009243,0.007406,0.80122,0.320977
32.462978,0.009231,0.007398,0.801447,0.321159
32.476238,0.009218,0.00739,0.801675,0.321341
32.489498,0.009206,0.007382,0.801902,0.321523
32.502758,0.009194,0.007374,0.80213,0.321706
32.516018,0.009181,0.007367,0.802357,0.321888
32.529278,0.009169,0.007359,0.802584,0.322071
32.542538,0.009157,0.007351,0.802811,0.322253
32.555798,0.009144,0.007343,0.803038,0.322435
32.569057,0.009132,0.007335,0.803264,0.322617
32.582317,0.00912,0.007328,0.80349,0.322798
32.595577,0.009107,0.00732,0.803717,0.32298
32.608837,0.009095,0.007312,0.803943,0.323162
32.622097,0.009083,0.007304,0.804168,0.323343
32.635357,0.009071,0.007296,0.804395,0.323526
32.648617,0.009058,0.007288,0.80462,0.323707
32.661877,0.009046,0.007281,0.804846,0.323888
32.675137,0.009034,0.007273,0.80507,0.324069
32.688396,0.009021,0.007265,0.805295,0.32425
32.701656,0.009009,0.007257,0.80552,0.324431
32.714916,0.008997,0.007249,0.805744,0.324612
32.728176,0.008985,0.007241,0.805969,0.324793
32.741436,0.008972,0.007234,0.806193,0.324974
32.754696,0.00896,0.007226,0.806417,0.325154
32.767956,0.008948,0.007218,0.806641,0.325334
32.781216,0.008936,0.00721,0.806864,0.325515
32.794476,0.008923,0.007202,0.807088,0.325696
32.807735,0.008911,0.007194,0.80731,0.325875
32.820995,0.008899,0.007186,0.807534,0.326055
32.834255,0.008887,0.007178,0.807757,0.326236
32.847515,0.008875,0.00717,0.807979,0.326415
32.860775,0.008862,0.007163,0.808202,0.326596
32.874035,0.00885,0.007155,0.808425,0.326775
32.887295,0.008838,0.007147,0.808647,0.326955
32.900555,0.008826,0.007139,0.808869,0.327135
32.913815,0.008814,0.007131,0.809092,0.327315
32.927074,0.008801,0.007123,0.809313,0.327494
32.940334,0.008789,0.007115,0.809535,0.327674
32.953594,0.008777,0.007107,0.809757,0.327853
32.966854,0.008765,0.007099,0.809978,0.328032
32.980114,0.008753,0.007091,0.8102,0.328212
32.993374,0.008741,0.007084,0.810421,0.328391
33.006634,0.008728,0.007076,0.810642,0.32857
33.019894,0.008716,0.007068,0.810862,0.328749
33.033154,0.008704,0.00706,0.811082,0.328927
33.046413,0.008692,0.007052,0.811303,0.329106
33.059673,0.00868,0.007044,0.811523,0.329285
33.072933,0.008668,0.007036,0.811743,0.329463
33.086193,0.008655,0.007028,0.811963,0.329642
33.099453,0.008643,0.00702,0.812182,0.32982
33.112713,0.008631,0.007012,0.812401,0.329998
33.125973,0.008619,0.007004,0.812621,0.330176
33.139233,0.008607,0.006996,0.812841,0.330355
33.152493,0.008595,0.006988,0.81306,0.330533
33.165752,0.008583,0.00698,0.813279,0.330711
33.179012,0.008571,0.006972,0.813497,0.330889
33.192272,0.008559,0.006964,0.813715,0.331066
33.205532,0.008546,0.006956,0.813934,0.331244
33.218792,0.008534,0.006948,0.814152,0.331422
33.232052,0.008522,0.00694,0.814369,0.331599
33.245312,0.00851,0.006932,0.814587,0.331776
33.258572,0.008498,0.006924,0.814805,0.331953
33.271832,0.008486,0.006916,0.815022,0.33213
33.285091,0.008474,0.006908,0.815239,0.332308
33.298351,0.008462,0.0069,0.815456,0.332484
33.311611,0.00845,0.006892,0.815673,0.332662
33.324871,0.008438,0.006884,0.81589,0.332838
33.338131,0.008426,0.006876,0.816107,0.333015
33.351391,0.008414,0.006868,0.816323,0.333192
33.364651,0.008402,0.00686,0.816539,0.333368
33.377911,0.00839,0.006852,0.816756,0.333545
33.391171,0.008378,0.006844,0.816972,0.333722
33.40443,0.008366,0.006836,0.817188,0.333898
33.41769,0.008354,0.006828,0.817404,0.334074
33.43095,0.008342,0.00682,0.817619,0.33425
33.44421,0.00833,0.006812,0.817834,0.334426
33.45747,0.008318,0.006804,0.818049,0.334602
33.47073,0.008305,0.006796,0.818265,0.334778
33.48399,0.008293,0.006788,0.81848,0.334954
33.49725,0.008282,0.00678,0.818694,0.33513
33.510509,0.00827,0.006772,0.818909,0.335306
33.523769,0.008258,0.006764,0.819123,0.335481
33.537029,0.008246,0.006756,0.819337,0.335657
33.550289,0.008234,0.006748,0.819551,0.335832
33.563549,0.008222,0.00674,0.819766,0.336008
33.576809,0.00821,0.006732,0.819979,0.336183
33.590069,0.008198,0.006724,0.820193,0.336358
33.603329,0.008186,0.006716,0.820407,0.336534
33.616589,0.008174,0.006708,0.82062,0.336708
33.629848,0.008162,0.0067,0.820832,0.336883
33.643108,0.00815,0.006691,0.821045,0.337058
33.656368,0.008138,0.006683,0.821258,0.337232
33.669628,0.008126,0.006675,0.82147,0.337407
33.682888,0.008114,0.006667,0.821683,0.337581
33.696148,0.008102,0.006659,0.821895,0.337756
33.709408,0.00809,0.006651,0.822108,0.337931
33.722668,0.008078,0.006643,0.82232,0.338105
33.735928,0.008066,0.006635,0.822531,0.338279
33.749187,0.008055,0.006627,0.822743,0.338453
33.762447,0.008043,0.006619,0.822955,0.338627
33.775707,0.008031,0.006611,0.823166,0.338801
33.788967,0.008019,0.006603,0.823377,0.338975
33.802227,0.008007,0.006594,0.823588,0.339149
33.815487,0.007995,0.006586,0.823799,0.339323
33.828747,0.007983,0.006578,0.82401,0.339496
33.842007,0.007971,0.00657,0.824221,0.33967
33.855267,0.00796,0.006562,0.824431,0.339843
33.868526,0.007948,0.006554,0.824642,0.340017
33.881786,0.007936,0.006546,0.824852,0.340191
33.895046,0.007924,0.006538,0.825062,0.340363
33.908306,0.007912,0.00653,0.825271,0.340536
33.92157,0.0079,0.006522,0.825481,0.340709
33.934837,0.007888,0.006513,0.82569,0.340882
33.948105,0.007877,0.006505,0.825899,0.341055
33.961372,0.007865,0.006497,0.826108,0.341227
33.97464,0.007853,0.006489,0.826317,0.3414
33.987907,0.007841,0.006481,0.826526,0.341573
34.001175,0.007829,0.006473,0.826735,0.341746
34.014442,0.007818,0.006465,0.826944,0.341918
34.02771,0.007806,0.006457,0.827152,0.34209
34.040977,0.007794,0.006448,0.82736,0.342263
34.054245,0.007782,0.00644,0.827569,0.342435
34.067513,0.007771,0.006432,0.827777,0.342607
34.08078,0.007759,0.006424,0.827985,0.342779
34.094048,0.007747,0.006416,0.828192,0.342951
34.107315,0.007735,0.006408,0.8284,0.343123
34.120583,0.007723,0.0064,0.828607,0.343295
34.13385,0.007712,0.006392,0.828814,0.343466
34.147118,0.0077,0.006383,0.829021,0.343638
34.160385,0.007688,0.006375,0.829228,0.34381
34.173653,0.007676,0.006367,0.829434,0.343981
34.18692,0.007665,0.006359,0.829641,0.344152
34.200188,0.007653,0.006351,0.829848,0.344324
34.213455,0.007641,0.006343,0.830054,0.344495
34.226723,0.00763,0.006335,0.830261,0.344666
34.23999,0.007618,0.006326,0.830466,0.344837
34.253258,0.007606,0.006318,0.830672,0.345008
34.266525,0.007594,0.00631,0.830878,0.345179
34.279793,0.007583,0.006302,0.831084,0.34535
34.29306,0.007571,0.006294,0.831289,0.345521
34.306328,0.007559,0.006286,0.831494,0.345691
34.319595,0.007548,0.006277,0.831699,0.345861
34.332863,0.007536,0.006269,0.831904,0.346032
34.34613,0.007524,0.006261,0.832109,0.346202
34.359398,0.007513,0.006253,0.832313,0.346373
34.372665,0.007501,0.006245,0.832519,0.346544
34.385933,0.007489,0.006237,0.832723,0.346714
34.3992,0.007478,0.006228,0.832927,0.346884
34.412468,0.007466,0.00622,0.833131,0.347054
34.425735,0.007455,0.006212,0.833335,0.347224
34.439003,0.007443,0.006204,0.833539,0.347394
34.452271,0.007431,0.006196,0.833743,0.347563
34.465538,0.00742,0.006188,0.833946,0.347733
34.478806,0.007408,0.006179,0.83415,0.347903
34.492081,0.007396,0.006171,0.834353,0.348072
34.505356,0.007385,0.006163,0.834557,0.348242
34.518631,0.007373,0.006155,0.834759,0.348411
34.531906,0.007362,0.006147,0.834962,0.34858
34.545181,0.00735,0.006139,0.835165,0.34875
34.558456,0.007339,0.00613,0.835367,0.348919
34.571732,0.007327,0.006122,0.835569,0.349088
34.585007,0.007315,0.006114,0.835771,0.349257
34.598282,0.007304,0.006106,0.835973,0.349425
34.611557,0.007292,0.006098,0.836175,0.349594
34.624832,0.007281,0.006089,0.836376,0.349763
34.638107,0.007269,0.006081,0.836578,0.349932
34.651382,0.007258,0.006073,0.83678,0.3501
34.664658,0.007246,0.006065,0.836981,0.350269
34.677933,0.007235,0.006057,0.837183,0.350438
34.691208,0.007223,0.006049,0.837385,0.350607
34.704483,0.007212,0.00604,0.837585,0.350775
34.717758,0.0072,0.006032,0.837787,0.350943
34.731033,0.007189,0.006024,0.837988,0.351112
34.744308,0.007177,0.006016,0.838189,0.35128
34.757584,0.007166,0.006008,0.838389,0.351448
34.770859,0.007154,0.005999,0.838589,0.351616
34.784134,0.007143,0.005991,0.838789,0.351783
34.797409,0.007131,0.005983,0.838989,0.351951
34.810684,0.00712,0.005975,0.839189,0.352119
34.823959,0.007108,0.005967,0.839388,0.352286
34.837234,0.007097,0.005958,0.839588,0.352454
34.85051,0.007085,0.00595,0.839788,0.352622
34.863785,0.007074,0.005942,0.839987,0.352789
34.877064,0.007063,0.005934,0.840186,0.352956
34.890347,0.007051,0.005926,0.840385,0.353124
34.903629,0.00704,0.005918,0.840584,0.353291
34.916912,0.007028,0.005909,0.840783,0.353458
34.930195,0.007017,0.005901,0.840981,0.353625
34.943478,0.007006,0.005893,0.84118,0.353792
34.95676,0.006994,0.005885,0.841378,0.353959
34.970043,0.006983,0.005877,0.841577,0.354126
34.983326,0.006971,0.005868,0.841775,0.354293
34.996609,0.00696,0.00586,0.841973,0.354459
35.009892,0.006949,0.005852,0.842171,0.354626
35.023174,0.006937,0.005844,0.842369,0.354793
35.036457,0.006926,0.005836,0.842567,0.354959
35.04974,0.006915,0.005827,0.842764,0.355125
35.063023,0.006903,0.005819,0.842961,0.355292
35.076305,0.006892,0.005811,0.843159,0.355458
35.089588,0.006881,0.005803,0.843356,0.355625
35.102871,0.006869,0.005795,0.843553,0.355791
35.116154,0.006858,0.005786,0.84375,0.355957
35.129436,0.006847,0.005778,0.843947,0.356123
35.142719,0.006835,0.00577,0.844143,0.356289
35.156002,0.006824,0.005762,0.844339,0.356454
35.169285,0.006813,0.005754,0.844536,0.35662
35.182568,0.006801,0.005745,0.844732,0.356786
35.195858,0.00679,0.005737,0.844927,0.356951
35.209148,0.006779,0.005729,0.845123,0.357117
35.222439,0.006768,0.005721,0.845319,0.357282
35.235729,0.006756,0.005713,0.845516,0.357449
35.24902,0.006745,0.005704,0.845712,0.357614
35.26231,0.006734,0.005696,0.845907,0.357779
35.2756,0.006723,0.005688,0.846102,0.357944
35.288891,0.006711,0.00568,0.846298,0.35811
35.302181,0.0067,0.005672,0.846492,0.358275
35.315472,0.006689,0.005663,0.846687,0.35844
35.328762,0.006678,0.005655,0.846882,0.358605
35.342052,0.006667,0.005647,0.847077,0.358769
35.355343,0.006655,0.005639,0.847272,0.358935
35.368633,0.006644,0.005631,0.847466,0.359099
35.381924,0.006633,0.005622,0.847661,0.359264
35.395214,0.006622,0.005614,0.847855,0.359429
35.408504,0.006611,0.005606,0.848049,0.359594
35.421795,0.006599,0.005598,0.848243,0.359758
35.435085,0.006588,0.00559,0.848435,0.359921
35.448376,0.006577,0.005582,0.848629,0.360086
35.46167,0.006566,0.005573,0.848822,0.36025
35.474968,0.006555,0.005565,0.849016,0.360414
35.488266,0.006544,0.005557,0.84921,0.360579
35.501564,0.006533,0.005549,0.849403,0.360743
35.514862,0.006521,0.005541,0.849597,0.360907
35.52816,0.00651,0.005532,0.84979,0.361071
35.541458,0.006499,0.005524,0.849982,0.361235
35.554756,0.006488,0.005516,0.850175,0.361398
35.568054,0.006477,0.005508,0.850366,0.361561
35.581352,0.006466,0.0055,0.850559,0.361726
35.59465,0.006455,0.005491,0.850752,0.36189
35.607948,0.006444,0.005483,0.850944,0.362052
35.621246,0.006433,0.005475,0.851136,0.362216
35.634544,0.006422,0.005467,0.851328,0.36238
35.647842,0.006411,0.005459,0.85152,0.362543
35.66114,0.0064,0.005451,0.851712,0.362706
35.674438,0.006389,0.005442,0.851903,0.36287
35.687737,0.006377,0.005434,0.852095,0.363033
35.701038,0.006366,0.005426,0.852287,0.363196
35.714344,0.006355,0.005418,0.852478,0.36336
35.72765,0.006344,0.00541,0.852669,0.363522
35.740955,0.006333,0.005402,0.85286,0.363685
35.754261,0.006322,0.005393,0.853052,0.363849
35.767567,0.006311,0.005385,0.853242,0.364011
35.780872,0.0063,0.005377,0.853434,0.364175
35.794178,0.006289,0.005369,0.853625,0.364338
35.807484,0.006278,0.005361,0.853815,0.3645
35.820789,0.006268,0.005353,0.854006,0.364663
35.834095,0.006257,0.005344,0.854196,0.364825
35.847401,0.006246,0.005336,0.854386,0.364988
35.860706,0.006235,0.005328,0.854577,0.365151
35.874012,0.006224,0.00532,0.854767,0.365313
35.887318,0.006213,0.005312,0.854956,0.365475
35.900623,0.006202,0.005304,0.855147,0.365638
35.913929,0.006191,0.005295,0.855337,0.3658
35.927238,0.00618,0.005287,0.855527,0.365963
35.940552,0.006169,0.005279,0.855716,0.366125
35.953865,0.006158,0.005271,0.855905,0.366287
35.967178,0.006147,0.005263,0.856095,0.366449
35.980492,0.006137,0.005255,0.856284,0.366611
35.993805,0.006126,0.005247,0.856473,0.366773
36.007118,0.006115,0.005238,0.856662,0.366935
36.020432,0.006104,0.00523,0.856851,0.367096
36.033745,0.006093,0.005222,0.857039,0.367258
36.047058,0.006082,0.005214,0.857228,0.36742
36.060371,0.006071,0.005206,0.857416,0.367581
36.073685,0.006061,0.005198,0.857605,0.367743
36.086998,0.00605,0.00519,0.857794,0.367905
36.100311,0.006039,0.005181,0.857983,0.368067
36.113625,0.006028,0.005173,0.85817,0.368228
36.126938,0.006017,0.005165,0.858358,0.368389
36.140259,0.006007,0.005157,0.858547,0.368551
36.15358,0.005996,0.005149,0.858734,0.368712
36.166901,0.005985,0.005141,0.858922,0.368874
36.180222,0.005974,0.005133,0.85911,0.369035
36.193542,0.005964,0.005124,0.859297,0.369196
36.206863,0.005953,0.005116,0.859485,0.369357
36.220184,0.005942,0.005108,0.859673,0.369518
36.233505,0.005931,0.0051,0.859859,0.369679
36.246826,0.005921,0.005092,0.860047,0.36984
36.260147,0.00591,0.005084,0.860234,0.370001
36.273468,0.005899,0.005076,0.86042,0.370161
36.286789,0.005889,0.005068,0.860608,0.370323
36.30011,0.005878,0.00506,0.860795,0.370484
36.313431,0.005867,0.005051,0.860981,0.370644
36.326759,0.005856,0.005043,0.861168,0.370805
36.340088,0.005846,0.005035,0.861354,0.370966
36.353416,0.005835,0.005027,0.861541,0.371126
36.366745,0.005824,0.005019,0.861728,0.371288
36.380074,0.005814,0.005011,0.861914,0.371448
36.393402,0.005803,0.005003,0.8621,0.371609
36.406731,0.005793,0.004995,0.862286,0.371768
36.420059,0.005782,0.004987,0.862472,0.371929
36.433388,0.005771,0.004979,0.862658,0.37209
36.446716,0.005761,0.004971,0.862843,0.372249
36.460045,0.00575,0.004962,0.863028,0.372409
36.473373,0.005739,0.004954,0.863214,0.37257
36.486702,0.005729,0.004946,0.8634,0.37273
36.500031,0.005718,0.004938,0.863586,0.37289
36.513367,0.005708,0.00493,0.863771,0.37305
36.526703,0.005697,0.004922,0.863956,0.37321
36.540039,0.005687,0.004914,0.864141,0.37337
36.553375,0.005676,0.004906,0.864327,0.37353
36.566711,0.005665,0.004898,0.864512,0.373691
36.580048,0.005655,0.00489,0.864698,0.373851
36.593384,0.005644,0.004882,0.864882,0.37401
36.60672,0.005634,0.004874,0.865066,0.37417
36.620056,0.005623,0.004866,0.865251,0.37433
36.633392,0.005613,0.004858,0.865436,0.37449
36.646729,0.005602,0.00485,0.865621,0.37465
36.660065,0.005592,0.004842,0.865806,0.37481
36.673401,0.005581,0.004833,0.865991,0.37497
36.686745,0.005571,0.004825,0.866175,0.37513
36.700089,0.00556,0.004817,0.866359,0.375289
36.713432,0.00555,0.004809,0.866544,0.375449
36.726776,0.00554,0.004801,0.866728,0.375609
36.74012,0.005529,0.004793,0.866912,0.375768
36.753464,0.005519,0.004785,0.867097,0.375928
36.766808,0.005508,0.004777,0.86728,0.376088
36.780151,0.005498,0.004769,0.867464,0.376247
36.793495,0.005487,0.004761,0.867648,0.376407
36.806839,0.005477,0.004753,0.867832,0.376566
36.820183,0.005467,0.004745,0.868015,0.376725
36.833527,0.005456,0.004737,0.868198,0.376884
36.846878,0.005446,0.004729,0.868382,0.377044
36.860229,0.005436,0.004721,0.868566,0.377203
36.873581,0.005425,0.004713,0.868749,0.377362
36.886932,0.005415,0.004705,0.868933,0.377522
36.900284,0.005405,0.004697,0.869116,0.377681
36.913635,0.005394,0.004689,0.869299,0.37784
36.926987,0.005384,0.004681,0.869482,0.377999
36.940338,0.005374,0.004673,0.869665,0.378159
36.95369,0.005363,0.004665,0.869848,0.378318
36.967041,0.005353,0.004657,0.870031,0.378477
36.980392,0.005343,0.004649,0.870214,0.378636
36.993744,0.005332,0.004641,0.870396,0.378795
37.007103,0.005322,0.004633,0.870579,0.378954
37.020462,0.005312,0.004625,0.870761,0.379112
37.033821,0.005302,0.004617,0.870944,0.379271
37.04718,0.005291,0.004609,0.871126,0.37943
37.060539,0.005281,0.004601,0.871309,0.379589
37.073898,0.005271,0.004594,0.87149,0.379748
37.087257,0.005261,0.004586,0.871673,0.379907
37.100616,0.00525,0.004578,0.871855,0.380066
37.113976,0.00524,0.00457,0.872038,0.380225
37.127335,0.00523,0.004562,0.87222,0.380384
37.140694,0.00522,0.004554,0.872401,0.380542
37.15406,0.00521,0.004546,0.872584,0.380701
37.167427,0.0052,0.004538,0.872767,0.380861
37.180794,0.005189,0.00453,0.872948,0.381019
37.19416,0.005179,0.004522,0.87313,0.381178
37.207527,0.005169,0.004514,0.873311,0.381336
37.220894,0.005159,0.004506,0.873494,0.381496
37.234261,0.005149,0.004498,0.873675,0.381654
37.247627,0.005139,0.00449,0.873857,0.381813
37.260994,0.005129,0.004483,0.874039,0.381972
37.274361,0.005118,0.004475,0.874219,0.38213
37.287727,0.005108,0.004467,0.874401,0.382289
37.301102,0.005098,0.004459,0.874582,0.382447
37.314476,0.005088,0.004451,0.874764,0.382606
37.32785,0.005078,0.004443,0.874945,0.382764
37.341225,0.005068,0.004435,0.875127,0.382923
37.354599,0.005058,0.004427,0.875307,0.383081
37.367973,0.005048,0.004419,0.875488,0.38324
37.381348,0.005038,0.004412,0.875669,0.383398
37.394722,0.005028,0.004404,0.87585,0.383557
37.408096,0.005018,0.004396,0.876032,0.383716
37.421471,0.005008,0.004388,0.876212,0.383874
37.434849,0.004998,0.00438,0.876392,0.384032
37.448231,0.004988,0.004372,0.876573,0.38419
37.461613,0.004978,0.004365,0.876755,0.38435
37.474995,0.004968,0.004357,0.876936,0.384508
37.488377,0.004958,0.004349,0.877116,0.384666
37.501759,0.004948,0.004341,0.877297,0.384825
37.515141,0.004938,0.004333,0.877478,0.384984
37.528522,0.004928,0.004325,0.877659,0.385143
37.541904,0.004918,0.004318,0.87784,0.385302
37.555286,0.004908,0.00431,0.878021,0.385461
37.568668,0.004899,0.004302,0.878202,0.385619
37.582058,0.004889,0.004294,0.878382,0.385778
37.595448,0.004879,0.004286,0.878563,0.385936
37.608837,0.004869,0.004279,0.878743,0.386095
37.622227,0.004859,0.004271,0.878925,0.386254
37.635616,0.004849,0.004263,0.879106,0.386414
37.649006,0.004839,0.004255,0.879287,0.386572
37.662395,0.00483,0.004247,0.879467,0.386732
37.675785,0.00482,0.00424,0.879649,0.386891
37.689175,0.00481,0.004232,0.879829,0.38705
37.702564,0.0048,0.004224,0.880011,0.387209
37.715961,0.00479,0.004216,0.880192,0.387369
37.729359,0.004781,0.004209,0.880373,0.387528
37.742756,0.004771,0.004201,0.880554,0.387688
37.756153,0.004761,0.004193,0.880734,0.387846
37.76955,0.004751,0.004185,0.880915,0.388006
37.782948,0.004742,0.004178,0.881097,0.388166
37.796345,0.004732,0.00417,0.881278,0.388326
37.809742,0.004722,0.004162,0.88146,0.388486
37.823139,0.004712,0.004155,0.881641,0.388646
37.83654,0.004703,0.004147,0.881822,0.388805
37.849945,0.004693,0.004139,0.882005,0.388966
37.86335,0.004683,0.004132,0.882186,0.389126
37.876755,0.004674,0.004124,0.882368,0.389286
37.89016,0.004664,0.004116,0.88255,0.389447
37.903564,0.004654,0.004109,0.882731,0.389607
37.916969,0.004645,0.004101,0.882914,0.389768
37.930374,0.004635,0.004093,0.883095,0.389929
37.943779,0.004626,0.004086,0.883278,0.39009
37.957184,0.004616,0.004078,0.88346,0.390251
37.970596,0.004607,0.004071,0.883643,0.390413
37.984009,0.004597,0.004063,0.883825,0.390574
37.997421,0.004587,0.004055,0.884009,0.390736
38.010834,0.004578,0.004048,0.884191,0.390897
38.024246,0.004568,0.00404,0.884374,0.391058
38.037659,0.004559,0.004033,0.884558,0.391221
38.051071,0.004549,0.004025,0.884741,0.391383
38.064484,0.00454,0.004017,0.884924,0.391546
38.077896,0.00453,0.00401,0.885109,0.391709
38.091316,0.004521,0.004002,0.885293,0.391871
38.104736,0.004512,0.003995,0.885477,0.392035
38.118156,0.004502,0.003987,0.885662,0.392198
38.131577,0.004493,0.00398,0.885846,0.392361
38.144997,0.004483,0.003972,0.88603,0.392525
38.158417,0.004474,0.003965,0.886216,0.392689
38.171837,0.004465,0.003958,0.886401,0.392854
38.185257,0.004455,0.00395,0.886587,0.393018
38.198677,0.004446,0.003943,0.886772,0.393183
38.212105,0.004437,0.003935,0.886959,0.393348
38.225533,0.004427,0.003928,0.887146,0.393514
38.23896,0.004418,0.00392,0.887332,0.393679
38.252388,0.004409,0.003913,0.88752,0.393846
38.265816,0.0044,0.003906,0.887708,0.394013
38.279243,0.00439,0.003898,0.887896,0.394179
38.292671,0.004381,0.003891,0.888083,0.394346
38.306099,0.004372,0.003884,0.888273,0.394514
38.319527,0.004363,0.003876,0.888461,0.394682
38.332962,0.004354,0.003869,0.888651,0.394851
38.346397,0.004345,0.003862,0.88884,0.395018
38.359833,0.004335,0.003854,0.88903,0.395187
38.373268,0.004326,0.003847,0.889221,0.395357
38.386703,0.004317,0.00384,0.889412,0.395527
38.400139,0.004308,0.003833,0.889604,0.395697
38.413574,0.004299,0.003825,0.889796,0.395868
38.42701,0.00429,0.003818,0.889988,0.39604
38.440449,0.004281,0.003811,0.890181,0.396211
38.453892,0.004272,0.003804,0.890374,0.396383
38.467335,0.004263,0.003797,0.890568,0.396556
38.480778,0.004254,0.003789,0.890762,0.396729
38.494221,0.004245,0.003782,0.890957,0.396902
38.507664,0.004236,0.003775,0.891152,0.397076
38.521107,0.004227,0.003768,0.891348,0.39725
38.53455,0.004219,0.003761,0.891544,0.397425
38.547993,0.00421,0.003754,0.891741,0.397601
38.561443,0.004201,0.003747,0.891938,0.397777
38.574894,0.004192,0.00374,0.892136,0.397953
38.588345,0.004183,0.003733,0.892335,0.398131
38.601795,0.004174,0.003726,0.892534,0.398308
38.615246,0.004166,0.003719,0.892734,0.398487
38.628696,0.004157,0.003712,0.892934,0.398665
38.642147,0.004148,0.003705,0.893134,0.398844
38.655598,0.00414,0.003698,0.893335,0.399024
38.669056,0.004131,0.003691,0.893537,0.399204
38.682514,0.004122,0.003684,0.893739,0.399385
38.695972,0.004114,0.003677,0.893942,0.399566
38.709431,0.004105,0.00367,0.894146,0.399749
38.722889,0.004096,0.003664,0.894351,0.399931
38.736347,0.004088,0.003657,0.894556,0.400115
38.749805,0.004079,0.00365,0.89476,0.400298
38.763264,0.004071,0.003643,0.894966,0.400482
38.776726,0.004062,0.003636,0.895174,0.400668
38.790192,0.004054,0.00363,0.895382,0.400854
38.803658,0.004045,0.003623,0.89559,0.401041
38.817123,0.004037,0.003616,0.895798,0.401227
38.830589,0.004029,0.00361,0.896007,0.401414
38.844055,0.00402,0.003603,0.896217,0.401602
38.857521,0.004012,0.003596,0.896428,0.401791
38.870987,0.004003,0.00359,0.896638,0.40198
38.884457,0.003995,0.003583,0.89685,0.40217
38.89793,0.003987,0.003576,0.897062,0.40236
38.911404,0.003979,0.00357,0.897276,0.402552
38.924877,0.00397,0.003563,0.89749,0.402744
38.938351,0.003962,0.003557,0.897704,0.402937
38.951824,0.003954,0.00355,0.897919,0.403129
38.965298,0.003946,0.003544,0.898135,0.403324
38.978771,0.003937,0.003537,0.898352,0.403518
38.992252,0.003929,0.003531,0.898569,0.403713
39.005733,0.003921,0.003524,0.898786,0.403909
39.019215,0.003913,0.003518,0.899005,0.404105
39.032696,0.003905,0.003511,0.899222,0.404301
39.046177,0.003897,0.003505,0.899442,0.404498
39.059658,0.003889,0.003499,0.899662,0.404696
39.073139,0.003881,0.003492,0.899881,0.404893
39.08662,0.003873,0.003486,0.900102,0.405092
39.100109,0.003865,0.003479,0.900323,0.405291
39.113598,0.003857,0.003473,0.900545,0.40549
39.127087,0.003849,0.003467,0.900767,0.40569
39.140575,0.003841,0.00346,0.900989,0.405891
39.154064,0.003833,0.003454,0.901213,0.406092
39.167553,0.003825,0.003448,0.901436,0.406293
39.181042,0.003817,0.003442,0.901661,0.406496
39.194534,0.003809,0.003435,0.901886,0.406699
39.208031,0.003801,0.003429,0.90211,0.406901
39.221527,0.003793,0.003423,0.902336,0.407105
39.235023,0.003786,0.003417,0.902561,0.407308
39.24852,0.003778,0.00341,0.902788,0.407513
39.262016,0.00377,0.003404,0.903013,0.407717
39.275513,0.003762,0.003398,0.90324,0.407922
39.289009,0.003754,0.003392,0.903467,0.408126
39.302513,0.003747,0.003386,0.903694,0.408332
39.316017,0.003739,0.00338,0.903923,0.408538
39.329521,0.003731,0.003373,0.904151,0.408745
39.343025,0.003723,0.003367,0.904381,0.408952
39.356529,0.003716,0.003361,0.90461,0.409159
39.370033,0.003708,0.003355,0.904839,0.409366
39.383537,0.0037,0.003349,0.905068,0.409574
39.397045,0.003693,0.003343,0.905297,0.409781
39.410557,0.003685,0.003337,0.905527,0.409989
39.424068,0.003677,0.003331,0.905757,0.410198
39.43758,0.00367,0.003325,0.905987,0.410406
39.451092,0.003662,0.003319,0.906218,0.410615
39.464603,0.003654,0.003313,0.906449,0.410825
39.478115,0.003647,0.003307,0.90668,0.411034
39.491631,0.003639,0.003301,0.90691,0.411243
39.50515,0.003632,0.003295,0.907142,0.411454
39.518669,0.003624,0.003288,0.907374,0.411664
39.532188,0.003617,0.003282,0.907606,0.411874
39.545708,0.003609,0.003276,0.907838,0.412085
39.559227,0.003602,0.00327,0.90807,0.412296
39.572746,0.003594,0.003264,0.908302,0.412506
39.586266,0.003587,0.003258,0.908535,0.412718
39.599792,0.003579,0.003252,0.908767,0.412929
39.613319,0.003572,0.003247,0.909,0.41314
39.626846,0.003564,0.003241,0.909232,0.413351
39.640373,0.003557,0.003235,0.909465,0.413563
39.6539,0.003549,0.003229,0.909698,0.413775
39.667427,0.003542,0.003223,0.909931,0.413987
39.680954,0.003534,0.003217,0.910165,0.4142
39.694489,0.003527,0.003211,0.910398,0.414412
39.708023,0.003519,0.003205,0.910631,0.414625
39.721558,0.003512,0.003199,0.910865,0.414837
39.735092,0.003505,0.003193,0.911098,0.41505
39.748627,0.003497,0.003187,0.911331,0.415262
39.762161,0.00349,0.003181,0.911565,0.415475
39.775696,0.003482,0.003175,0.911799,0.415689
39.789238,0.003475,0.003169,0.912031,0.415901
39.80278,0.003468,0.003163,0.912264,0.416113
39.816322,0.00346,0.003158,0.912498,0.416326
39.829865,0.003453,0.003152,0.912732,0.41654
39.843407,0.003446,0.003146,0.912965,0.416753
39.856949,0.003438,0.00314,0.913198,0.416966
39.870491,0.003431,0.003134,0.913433,0.41718
39.884041,0.003424,0.003128,0.913666,0.417393
39.897591,0.003416,0.003122,0.913899,0.417606
39.91114,0.003409,0.003116,0.914133,0.417819
39.92469,0.003402,0.00311,0.914367,0.418034
39.93824,0.003394,0.003105,0.914601,0.418247
39.95179,0.003387,0.003099,0.914834,0.418461
39.96534,0.00338,0.003093,0.915069,0.418676
39.978897,0.003373,0.003087,0.915301,0.418888
39.992455,0.003365,0.003081,0.915534,0.419101
40,0.003361,0.003078,0.915664,0.41922

==> PaperGraphs/Test3_time20_discharge_a1_triple.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000001,0.003832,0.000007
0.498676,0.000499,0.000004,0.00773,0.00003
0.663152,0.000663,0.000007,0.011045,0.000061
0.80439,0.000804,0.000011,0.013902,0.000097
0.93128,0.000931,0.000015,0.016465,0.000136
1.048057,0.001048,0.00002,0.018819,0.000177
1.157156,0.001157,0.000024,0.021013,0.000221
1.260142,0.00126,0.000029,0.02308,0.000266
1.358097,0.001358,0.000034,0.025042,0.000314
1.451806,0.001452,0.000039,0.026917,0.000362
1.541862,0.001542,0.000044,0.028716,0.000412
1.628729,0.001629,0.00005,0.030449,0.000464
1.712777,0.001713,0.000055,0.032125,0.000516
1.794305,0.001794,0.000061,0.033748,0.000569
1.873564,0.001874,0.000066,0.035325,0.000624
1.950761,0.001951,0.000072,0.03686,0.000679
2.026076,0.002026,0.000078,0.038357,0.000736
2.09966,0.0021,0.000084,0.039818,0.000793
2.171646,0.002172,0.00009,0.041247,0.000851
2.24215,0.002242,0.000096,0.042645,0.000909
2.311274,0.002311,0.000102,0.044016,0.000969
2.379108,0.002379,0.000108,0.04536,0.001029
2.445733,0.002446,0.000114,0.04668,0.00109
2.511221,0.002511,0.00012,0.047977,0.001151
2.575638,0.002576,0.000127,0.049252,0.001213
2.639041,0.002639,0.000133,0.050506,0.001275
2.701485,0.002701,0.00014,0.051741,0.001339
2.763017,0.002763,0.000146,0.052958,0.001402
2.823684,0.002824,0.000153,0.054158,0.001467
2.883526,0.002884,0.00016,0.05534,0.001531
2.94258,0.002943,0.000166,0.056507,0.001597
3.000882,0.003001,0.000173,0.057659,0.001662
3.058464,0.003058,0.00018,0.058796,0.001728
3.115355,0.003115,0.000187,0.059919,0.001795
3.171583,0.003172,0.000194,0.061029,0.001862
3.227175,0.003227,0.0002,0.062126,0.00193
3.282155,0.003282,0.000207,0.063211,0.001998
3.336545,0.003337,0.000214,0.064284,0.002066
3.390367,0.00339,0.000222,0.065346,0.002135
3.443641,0.003444,0.000229,0.066397,0.002204
3.496385,0.003496,0.000236,0.067437,0.002274
3.548617,0.003549,0.000243,0.068466,0.002344
3.600354,0.0036,0.00025,0.069486,0.002414
3.651612,0.003652,0.000257,0.070497,0.002485
3.702405,0.003702,0.000265,0.071498,0.002556
3.752748,0.003753,0.000272,0.07249,0.002627
3.802655,0.003803,0.000279,0.073473,0.002699
3.852138,0.003852,0.000287,0.074448,0.002771
3.901208,0.003901,0.000294,0.075414,0.002844
3.949879,0.00395,0.000302,0.076373,0.002916
3.99816,0.003998,0.000309,0.077323,0.002989
4.046062,0.004046,0.000317,0.078267,0.003063
4.093595,0.004094,0.000324,0.079202,0.003137
4.140769,0.004141,0.000332,0.080131,0.00321
4.187592,0.004188,0.000339,0.081053,0.003285
4.234074,0.004234,0.000347,0.081967,0.003359
4.280223,0.00428,0.000355,0.082876,0.003434
4.326047,0.004326,0.000362,0.083777,0.003509
4.371554,0.004372,0.00037,0.084673,0.003585
4.41675,0.004417,0.000378,0.085562,0.00366
4.461644,0.004462,0.000386,0.086445,0.003736
4.506242,0.004506,0.000393,0.087322,0.003813
4.55055,0.004551,0.000401,0.088194,0.003889
4.594575,0.004595,0.000409,0.089059,0.003966
4.638323,0.004638,0.000417,0.08992,0.004043
4.681799,0.004682,0.000425,0.090775,0.00412
4.72501,0.004725,0.000433,0.091624,0.004198
4.767962,0.004768,0.000441,0.092469,0.004275
4.810658,0.004811,0.000449,0.093308,0.004353
4.853104,0.004853,0.000457,0.094142,0.004431
4.895305,0.004895,0.000465,0.094972,0.00451
4.937266,0.004937,0.000473,0.095797,0.004589
4.978992,0.004979,0.000481,0.096617,0.004667
5.020486,0.00502,0.000489,0.097432,0.004747
5.061753,0.005062,0.000497,0.098243,0.004826
5.102798,0.005103,0.000505,0.09905,0.004905
5.143624,0.005144,0.000514,0.099852,0.004985
5.184235,0.005184,0.000522,0.100649,0.005065
5.224635,0.005225,0.00053,0.101443,0.005145
5.264828,0.005265,0.000538,0.102233,0.005226
5.304817,0.005305,0.000546,0.103018,0.005306
5.344606,0.005345,0.000555,0.1038,0.005387
5.384198,0.005384,0.000563,0.104577,0.005468
5.423596,0.005424,0.000571,0.105351,0.005549
5.462804,0.005463,0.00058,0.106121,0.005631
5.501825,0.005502,0.000588,0.106887,0.005712
5.54066,0.005541,0.000596,0.10765,0.005794
5.579315,0.005579,0.000605,0.108409,0.005876
5.61779,0.005618,0.000613,0.109164,0.005958
5.65609,0.005656,0.000622,0.109916,0.006041
5.694217,0.005694,0.00063,0.110665,0.006123
5.732173,0.005732,0.000639,0.11141,0.006206
5.769961,0.00577,0.000647,0.112152,0.006289
5.807583,0.005808,0.000656,0.11289,0.006372
5.845043,0.005845,0.000664,0.113625,0.006455
5.882342,0.005882,0.000673,0.114358,0.006539
5.919482,0.005919,0.000681,0.115086,0.006622
5.956466,0.005956,0.00069,0.115812,0.006706
5.993296,0.005993,0.000698,0.116535,0.00679
6.029974,0.00603,0.000707,0.117255,0.006874
6.066503,0.006067,0.000716,0.117972,0.006959
6.102883,0.006103,0.000724,0.118686,0.007043
6.139118,0.006139,0.000733,0.119396,0.007128
6.17521,0.006175,0.000742,0.120105,0.007213
6.211159,0.006211,0.00075,0.12081,0.007298
6.246968,0.006247,0.000759,0.121512,0.007383
6.28264,0.006283,0.000768,0.122212,0.007468
6.318174,0.006318,0.000777,0.122909,0.007553
6.353575,0.006354,0.000785,0.123604,0.007639
6.388842,0.006389,0.000794,0.124295,0.007725
6.423978,0.006424,0.000803,0.124984,0.007811
6.458985,0.006459,0.000812,0.125671,0.007897
6.493863,0.006494,0.000821,0.126355,0.007983
6.528615,0.006529,0.000829,0.127037,0.008069
6.563241,0.006563,0.000838,0.127716,0.008156
6.597745,0.006598,0.000847,0.128392,0.008242
6.632126,0.006632,0.000856,0.129066,0.008329
6.666387,0.006666,0.000865,0.129738,0.008416
6.700529,0.006701,0.000874,0.130408,0.008503
6.734552,0.006735,0.000883,0.131075,0.00859
6.76846,0.006768,0.000892,0.13174,0.008678
6.802252,0.006802,0.000901,0.132402,0.008765
6.835931,0.006836,0.00091,0.133063,0.008853
6.869497,0.006869,0.000919,0.133721,0.008941
6.902952,0.006903,0.000928,0.134376,0.009029
6.936296,0.006936,0.000937,0.13503,0.009117
6.969532,0.00697,0.000946,0.135682,0.009205
7.002661,0.007003,0.000955,0.136331,0.009293
7.035683,0.007036,0.000964,0.136978,0.009381
7.0686,0.007069,0.000973,0.137623,0.00947
7.101412,0.007101,0.000982,0.138266,0.009559
7.134121,0.007134,0.000991,0.138907,0.009648
7.166728,0.007167,0.001,0.139547,0.009737
7.199235,0.007199,0.001009,0.140184,0.009826
7.231641,0.007232,0.001018,0.140819,0.009915
7.263949,0.007264,0.001027,0.141452,0.010004
7.296159,0.007296,0.001037,0.142083,0.010094
7.328271,0.007328,0.001046,0.142712,0.010183
7.360288,0.00736,0.001055,0.143339,0.010273
7.39221,0.007392,0.001064,0.143965,0.010363
7.424037,0.007424,0.001073,0.144588,0.010453
7.455772,0.007456,0.001083,0.14521,0.010543
7.487414,0.007487,0.001092,0.14583,0.010633
7.518965,0.007519,0.001101,0.146448,0.010724
7.550425,0.00755,0.00111,0.147064,0.010814
7.581796,0.007582,0.00112,0.147679,0.010905
7.613078,0.007613,0.001129,0.148292,0.010995
7.644272,0.007644,0.001138,0.148903,0.011086
7.675379,0.007675,0.001148,0.149512,0.011177
7.7064,0.007706,0.001157,0.15012,0.011268
7.737335,0.007737,0.001166,0.150726,0.011359
7.768186,0.007768,0.001176,0.15133,0.01145
7.798952,0.007799,0.001185,0.151932,0.011542
7.829636,0.00783,0.001194,0.152533,0.011633
7.860237,0.00786,0.001204,0.153133,0.011725
7.890756,0.007891,0.001213,0.15373,0.011816
7.921195,0.007921,0.001222,0.154326,0.011908
7.951553,0.007952,0.001232,0.154921,0.012
7.981832,0.007982,0.001241,0.155514,0.012092
8.012032,0.008012,0.001251,0.156105,0.012184
8.042153,0.008042,0.00126,0.156695,0.012277
8.072198,0.008072,0.00127,0.157283,0.012369
8.102164,0.008102,0.001279,0.15787,0.012461
8.132055,0.008132,0.001289,0.158455,0.012554
8.161871,0.008162,0.001298,0.159039,0.012647
8.191611,0.008192,0.001308,0.159621,0.012739
8.221277,0.008221,0.001317,0.160202,0.012832
8.25087,0.008251,0.001327,0.160781,0.012925
8.280389,0.00828,0.001336,0.161359,0.013018
8.309835,0.00831,0.001346,0.161935,0.013112
8.339211,0.008339,0.001355,0.16251,0.013205
8.368514,0.008369,0.001365,0.163084,0.013298
8.397747,0.008398,0.001374,0.163656,0.013392
8.42691,0.008427,0.001384,0.164227,0.013485
8.456003,0.008456,0.001394,0.164796,0.013579
8.485027,0.008485,0.001403,0.165364,0.013673
8.513983,0.008514,0.001413,0.165931,0.013767
8.542871,0.008543,0.001422,0.166497,0.013861
8.571691,0.008572,0.001432,0.167061,0.013955
8.600444,0.0086,0.001442,0.167623,0.014049
8.629131,0.008629,0.001451,0.168185,0.014143
8.657752,0.008658,0.001461,0.168745,0.014237
8.686308,0.008686,0.001471,0.169304,0.014332
8.714799,0.008715,0.00148,0.169861,0.014426
8.743225,0.008743,0.00149,0.170418,0.014521
8.771588,0.008772,0.0015,0.170973,0.014616
8.799888,0.0088,0.001509,0.171526,0.014711
8.828124,0.008828,0.001519,0.172079,0.014806
8.856297,0.008856,0.001529,0.17263,0.014901
8.88441,0.008884,0.001539,0.17318,0.014996
8.912459,0.008912,0.001548,0.173729,0.015091
8.940448,0.00894,0.001558,0.174276,0.015186
8.968376,0.008968,0.001568,0.174822,0.015281
8.996244,0.008996,0.001578,0.175368,0.015377
9.024053,0.009024,0.001587,0.175912,0.015472
9.051802,0.009052,0.001597,0.176454,0.015568
9.079492,0.009079,0.001607,0.176996,0.015664
9.107122,0.009107,0.001617,0.177537,0.01576
9.134696,0.009135,0.001627,0.178076,0.015856
9.162212,0.009162,0.001637,0.178614,0.015951
9.189672,0.00919,0.001646,0.179151,0.016048
9.217073,0.009217,0.001656,0.179687,0.016144
9.244418,0.009244,0.001666,0.180222,0.01624
9.271708,0.009272,0.001676,0.180756,0.016336
9.298941,0.009299,0.001686,0.181288,0.016433
9.326119,0.009326,0.001696,0.18182,0.016529
9.353244,0.009353,0.001706,0.18235,0.016626
9.380313,0.00938,0.001715,0.18288,0.016723
9.407329,0.009407,0.001725,0.183408,0.016819
9.434291,0.009434,0.001735,0.183935,0.016916
9.461201,0.009461,0.001745,0.184462,0.017013
9.488058,0.009488,0.001755,0.184987,0.01711
9.514864,0.009515,0.001765,0.185511,0.017207
9.541617,0.009542,0.001775,0.186034,0.017304
9.56832,0.009568,0.001785,0.186556,0.017402
9.594973,0.009595,0.001795,0.187077,0.017499
9.621575,0.009622,0.001805,0.187597,0.017596
9.648129,0.009648,0.001815,0.188117,0.017694
9.674632,0.009675,0.001825,0.188635,0.017792
9.701088,0.009701,0.001835,0.189152,0.017889
9.727495,0.009728,0.001845,0.189668,0.017987
9.753855,0.009754,0.001855,0.190183,0.018085
9.780168,0.00978,0.001865,0.190698,0.018183
9.806434,0.009806,0.001875,0.191211,0.018281
9.832654,0.009833,0.001885,0.191724,0.018379
9.858829,0.009859,0.001895,0.192235,0.018477
9.884957,0.009885,0.001905,0.192746,0.018576
9.911041,0.009911,0.001915,0.193256,0.018674
9.93708,0.009937,0.001925,0.193765,0.018772
9.963076,0.009963,0.001936,0.194273,0.018871
9.989028,0.009989,0.001946,0.19478,0.01897
10.014936,0.010015,0.001956,0.195286,0.019068
10.040803,0.010041,0.001966,0.195792,0.019167
10.066628,0.010067,0.001976,0.196296,0.019266
10.09241,0.010092,0.001986,0.1968,0.019365
10.118151,0.010118,0.001996,0.197303,0.019464
10.14385,0.010144,0.002007,0.197806,0.019564
10.16951,0.01017,0.002017,0.198307,0.019663
10.195129,0.010195,0.002027,0.198808,0.019762
10.220709,0.010221,0.002037,0.199307,0.019862
10.24625,0.010246,0.002047,0.199806,0.019961
10.271751,0.010272,0.002057,0.200305,0.020061
10.297215,0.010297,0.002068,0.200802,0.020161
10.32264,0.010323,0.002078,0.201299,0.020261
10.348029,0.010348,0.002088,0.201795,0.020361
10.373382,0.010373,0.002098,0.202291,0.020461
10.398697,0.010399,0.002109,0.202786,0.020561
10.423977,0.010424,0.002119,0.203279,0.020661
10.449222,0.010449,0.002129,0.203773,0.020762
10.474432,0.010474,0.00214,0.204265,0.020862
10.499608,0.0105,0.00215,0.204757,0.020963
10.52475,0.010525,0.00216,0.205248,0.021063
10.549858,0.01055,0.002171,0.205739,0.021164
10.574934,0.010575,0.002181,0.206229,0.021265
10.599977,0.0106,0.002191,0.206718,0.021366
10.624989,0.010625,0.002202,0.207207,0.021467
10.649969,0.01065,0.002212,0.207695,0.021569
10.674919,0.010675,0.002222,0.208182,0.02167
10.699837,0.0107,0.002233,0.208669,0.021771
10.724719,0.010725,0.002243,0.209155,0.021873
10.749565,0.01075,0.002254,0.20964,0.021974
10.774375,0.010774,0.002264,0.210124,0.022076
10.79915,0.010799,0.002274,0.210608,0.022178
10.82389,0.010824,0.002285,0.211091,0.02228
10.848595,0.010849,0.002295,0.211574,0.022382
10.873263,0.010873,0.002306,0.212056,0.022484
10.897898,0.010898,0.002316,0.212537,0.022586
10.922498,0.010923,0.002327,0.213017,0.022688
10.947063,0.010947,0.002337,0.213497,0.02279
10.971595,0.010972,0.002348,0.213976,0.022893
10.996092,0.010996,0.002358,0.214454,0.022995
11.020555,0.011021,0.002369,0.214932,0.023098
11.044983,0.011045,0.002379,0.215409,0.023201
11.069379,0.011069,0.00239,0.215885,0.023303
11.09374,0.011094,0.0024,0.216361,0.023406
11.118069,0.011118,0.002411,0.216836,0.023509
11.142364,0.011142,0.002421,0.217311,0.023612
11.166626,0.011167,0.002432,0.217784,0.023715
11.190855,0.011191,0.002442,0.218258,0.023818
11.215052,0.011215,0.002453,0.21873,0.023922
11.239215,0.011239,0.002464,0.219203,0.024025
11.263346,0.011263,0.002474,0.219675,0.024128
11.287445,0.011288,0.002485,0.220146,0.024232
11.311512,0.011312,0.002496,0.220617,0.024336
11.335546,0.011336,0.002506,0.221088,0.02444
11.359549,0.01136,0.002517,0.221559,0.024544
11.383519,0.011384,0.002528,0.222031,0.024649
11.407458,0.011408,0.002538,0.222503,0.024754
11.431366,0.011432,0.002549,0.222975,0.024859
11.455242,0.011456,0.00256,0.223449,0.024965
11.479088,0.01148,0.002571,0.223924,0.025071
11.502901,0.011505,0.002582,0.224402,0.025178
11.526684,0.011529,0.002593,0.224881,0.025286
11.550436,0.011553,0.002604,0.225364,0.025394
11.574158,0.011578,0.002615,0.225849,0.025504
11.597849,0.011603,0.002626,0.226339,0.025615
11.62151,0.011627,0.002637,0.226833,0.025727
11.64514,0.011652,0.002649,0.227331,0.02584
11.668739,0.011677,0.00266,0.227835,0.025954
11.692308,0.011703,0.002672,0.228345,0.026071
11.715848,0.011728,0.002684,0.228861,0.026189
11.739358,0.011754,0.002696,0.229383,0.026308
11.762837,0.01178,0.002708,0.229911,0.026429
11.786288,0.011806,0.002721,0.230445,0.026552
11.80971,0.011832,0.002733,0.230986,0.026677
11.833101,0.011859,0.002746,0.231533,0.026804
11.856464,0.011885,0.002758,0.232086,0.026932
11.879798,0.011912,0.002771,0.232645,0.027062
11.903102,0.011939,0.002784,0.233209,0.027193
11.926377,0.011967,0.002798,0.233777,0.027326
11.949624,0.011994,0.002811,0.234349,0.02746
11.972842,0.012022,0.002824,0.234925,0.027595
11.996032,0.012049,0.002838,0.235504,0.027731
12.019194,0.012077,0.002851,0.236086,0.027868
12.042327,0.012105,0.002865,0.236669,0.028006
12.065432,0.012133,0.002879,0.237254,0.028145
12.088509,0.012161,0.002892,0.237839,0.028284
12.111558,0.012189,0.002906,0.238425,0.028423
12.134579,0.012216,0.00292,0.239011,0.028563
12.157573,0.012244,0.002934,0.239597,0.028703
12.180538,0.012272,0.002948,0.240182,0.028844
12.203477,0.0123,0.002961,0.240767,0.028984
12.226388,0.012328,0.002975,0.241351,0.029125
12.249271,0.012356,0.002989,0.241934,0.029266
12.272128,0.012383,0.003003,0.242516,0.029407
12.294958,0.012411,0.003017,0.243096,0.029548
12.317761,0.012439,0.003031,0.243675,0.029689
12.340536,0.012466,0.003045,0.244253,0.02983
12.363284,0.012494,0.003059,0.24483,0.029971
12.386005,0.012522,0.003073,0.245405,0.030112
12.408702,0.012549,0.003087,0.245979,0.030253
12.431372,0.012576,0.003101,0.246552,0.030394
12.454015,0.012604,0.003115,0.247123,0.030535
12.476631,0.012631,0.003129,0.247693,0.030676
12.499222,0.012658,0.003143,0.248262,0.030817
12.521787,0.012686,0.003157,0.248829,0.030958
12.544325,0.012713,0.003171,0.249395,0.031099
12.566838,0.01274,0.003185,0.24996,0.03124
12.589325,0.012767,0.003198,0.250524,0.031381
12.611787,0.012794,0.003212,0.251087,0.031522
12.634222,0.012821,0.003226,0.251648,0.031663
12.656632,0.012848,0.00324,0.252208,0.031804
12.679017,0.012875,0.003254,0.252767,0.031946
12.701377,0.012902,0.003268,0.253325,0.032087
12.723711,0.012929,0.003282,0.253881,0.032228
12.74602,0.012956,0.003296,0.254437,0.032369
12.768305,0.012983,0.00331,0.254991,0.03251
12.790565,0.013009,0.003324,0.255544,0.032651
12.812799,0.013036,0.003338,0.256097,0.032793
12.83501,0.013063,0.003352,0.256648,0.032934
12.857195,0.013089,0.003367,0.257198,0.033075
12.879355,0.013116,0.003381,0.257747,0.033217
12.901492,0.013142,0.003395,0.258295,0.033358
12.923604,0.013169,0.003409,0.258842,0.033499
12.945691,0.013195,0.003423,0.259388,0.033641
12.967754,0.013222,0.003437,0.259932,0.033782
12.989794,0.013248,0.003451,0.260476,0.033924
13.011809,0.013274,0.003465,0.261019,0.034066
13.033801,0.013301,0.003479,0.261561,0.034207
13.055768,0.013327,0.003493,0.262102,0.034349
13.077712,0.013353,0.003507,0.262642,0.03449
13.099632,0.013379,0.003521,0.263181,0.034632
13.121529,0.013406,0.003535,0.263719,0.034774
13.143402,0.013432,0.003549,0.264256,0.034916
13.165252,0.013458,0.003564,0.264793,0.035058
13.187078,0.013484,0.003578,0.265328,0.035199
13.20888,0.01351,0.003592,0.265862,0.035341
13.23066,0.013536,0.003606,0.266396,0.035483
13.252418,0.013562,0.00362,0.266928,0.035625
13.274152,0.013588,0.003634,0.26746,0.035767
13.295863,0.013614,0.003648,0.267991,0.03591
13.317552,0.013639,0.003662,0.268521,0.036052
13.339217,0.013665,0.003677,0.26905,0.036194
13.36086,0.013691,0.003691,0.269578,0.036336
13.38248,0.013717,0.003705,0.270106,0.036479
13.404077,0.013743,0.003719,0.270632,0.036621
13.425652,0.013768,0.003733,0.271158,0.036763
13.447205,0.013794,0.003748,0.271683,0.036906
13.468735,0.01382,0.003762,0.272207,0.037048
13.490242,0.013845,0.003776,0.27273,0.037191
13.511728,0.013871,0.00379,0.273253,0.037334
13.533192,0.013896,0.003804,0.273775,0.037476
13.554634,0.013922,0.003819,0.274295,0.037619
13.576054,0.013947,0.003833,0.274815,0.037762
13.597452,0.013973,0.003847,0.275335,0.037905
13.618828,0.013998,0.003861,0.275853,0.038047
13.640182,0.014023,0.003876,0.276371,0.03819
13.661515,0.014049,0.00389,0.276888,0.038333
13.682826,0.014074,0.003904,0.277404,0.038476
13.704116,0.014099,0.003919,0.277919,0.03862
13.725385,0.014125,0.003933,0.278434,0.038763
13.746632,0.01415,0.003947,0.278948,0.038906
13.767858,0.014175,0.003961,0.279461,0.039049
13.789062,0.0142,0.003976,0.279973,0.039192
13.810245,0.014225,0.00399,0.280485,0.039336
13.831407,0.014251,0.004004,0.280996,0.039479
13.852548,0.014276,0.004019,0.281506,0.039623
13.873668,0.014301,0.004033,0.282015,0.039766
13.894767,0.014326,0.004047,0.282524,0.03991
13.915846,0.014351,0.004062,0.283032,0.040053
13.936904,0.014376,0.004076,0.283539,0.040197
13.957941,0.014401,0.00409,0.284046,0.040341
13.978957,0.014426,0.004105,0.284551,0.040485
13.999953,0.014451,0.004119,0.285056,0.040629
14.020929,0.014475,0.004134,0.285561,0.040772
14.041884,0.0145,0.004148,0.286065,0.040916
14.062819,0.014525,0.004162,0.286568,0.04106
14.083735,0.01455,0.004177,0.28707,0.041205
14.104629,0.014575,0.004191,0.287571,0.041349
14.125503,0.014599,0.004206,0.288072,0.041493
14.146357,0.014624,0.00422,0.288573,0.041637
14.167191,0.014649,0.004235,0.289072,0.041781
14.188004,0.014673,0.004249,0.289572,0.041926
14.208799,0.014698,0.004263,0.29007,0.04207
14.229573,0.014723,0.004278,0.290568,0.042215
14.250328,0.014747,0.004292,0.291065,0.042359
14.271063,0.014772,0.004307,0.291561,0.042504
14.291778,0.014796,0.004321,0.292057,0.042649
14.312473,0.014821,0.004336,0.292552,0.042793
14.33315,0.014845,0.00435,0.293046,0.042938
14.353807,0.01487,0.004365,0.29354,0.043083
14.374444,0.014894,0.004379,0.294033,0.043228
14.395061,0.014918,0.004394,0.294526,0.043373
14.41566,0.014943,0.004408,0.295018,0.043518
14.436239,0.014967,0.004423,0.295509,0.043663
14.4568,0.014992,0.004437,0.295999,0.043808
14.477341,0.015016,0.004452,0.296489,0.043953
14.497863,0.01504,0.004467,0.296979,0.044098
14.518366,0.015064,0.004481,0.297468,0.044243
14.53885,0.015089,0.004496,0.297956,0.044389
14.559315,0.015113,0.00451,0.298443,0.044534
14.579761,0.015137,0.004525,0.29893,0.04468
14.600189,0.015161,0.004539,0.299416,0.044825
14.620599,0.015185,0.004554,0.299902,0.044971
14.640989,0.015209,0.004569,0.300387,0.045116
14.661362,0.015233,0.004583,0.300872,0.045262
14.681716,0.015257,0.004598,0.301356,0.045408
14.702051,0.015281,0.004613,0.301839,0.045554
14.722369,0.015305,0.004627,0.302322,0.045699
14.742668,0.015329,0.004642,0.302805,0.045845
14.76295,0.015353,0.004656,0.303287,0.045991
14.783213,0.015377,0.004671,0.303768,0.046137
14.803458,0.015401,0.004686,0.304248,0.046283
14.823686,0.015425,0.0047,0.304728,0.04643
14.843895,0.015449,0.004715,0.305207,0.046576
14.864087,0.015473,0.00473,0.305686,0.046722
14.884262,0.015497,0.004745,0.306165,0.046868
14.90442,0.01552,0.004759,0.306642,0.047015
14.924561,0.015544,0.004774,0.30712,0.047161
14.944684,0.015568,0.004789,0.307597,0.047308
14.96479,0.015592,0.004803,0.308073,0.047454
14.984879,0.015615,0.004818,0.308548,0.047601
15.004952,0.015639,0.004833,0.309024,0.047748
15.025008,0.015663,0.004848,0.309498,0.047895
15.045047,0.015686,0.004862,0.309972,0.048041
15.06507,0.01571,0.004877,0.310446,0.048188
15.085076,0.015734,0.004892,0.310919,0.048335
15.105066,0.015757,0.004907,0.311391,0.048482
15.12504,0.015781,0.004921,0.311863,0.048629
15.144999,0.015804,0.004936,0.312335,0.048777
15.16494,0.015828,0.004951,0.312806,0.048924
15.184866,0.015851,0.004966,0.313277,0.049071
15.204777,0.015875,0.004981,0.313747,0.049219
15.224672,0.015898,0.004996,0.314216,0.049366
15.244552,0.015922,0.00501,0.314686,0.049513
15.264415,0.015945,0.005025,0.315154,0.049661
15.284263,0.015969,0.00504,0.315622,0.049809
15.304095,0.015992,0.005055,0.31609,0.049956
15.323913,0.016015,0.00507,0.316557,0.050104
15.343717,0.016039,0.005085,0.317024,0.050252
15.363505,0.016062,0.0051,0.31749,0.0504
15.383279,0.016085,0.005114,0.317956,0.050548
15.403037,0.016109,0.005129,0.318421,0.050696
15.422782,0.016132,0.005144,0.318886,0.050844
15.442512,0.016155,0.005159,0.31935,0.050992
15.462227,0.016178,0.005174,0.319814,0.051141
15.481928,0.016202,0.005189,0.320278,0.051289
15.501615,0.016225,0.005204,0.320741,0.051437
15.521287,0.016248,0.005219,0.321204,0.051586
15.540946,0.016271,0.005234,0.321666,0.051735
15.560591,0.016294,0.005249,0.322128,0.051883
15.580221,0.016317,0.005264,0.32259,0.052032
15.599838,0.016341,0.005279,0.323051,0.052181
15.619442,0.016364,0.005294,0.323511,0.05233
15.639032,0.016387,0.005309,0.323971,0.052479
15.658609,0.01641,0.005324,0.324431,0.052628
15.678173,0.016433,0.005339,0.32489,0.052777
15.697723,0.016456,0.005354,0.325349,0.052926
15.717261,0.016479,0.005369,0.325807,0.053075
15.736786,0.016502,0.005384,0.326265,0.053224
15.756297,0.016525,0.005399,0.326723,0.053374
15.775796,0.016548,0.005414,0.32718,0.053523
15.795282,0.016571,0.005429,0.327637,0.053673
15.814756,0.016594,0.005444,0.328094,0.053823
15.834218,0.016617,0.005459,0.32855,0.053973
15.853668,0.01664,0.005475,0.329006,0.054122
15.873105,0.016662,0.00549,0.329461,0.054272
15.89253,0.016685,0.005505,0.329916,0.054422
15.911944,0.016708,0.00552,0.330371,0.054572
15.931347,0.016731,0.005535,0.330825,0.054723
15.950738,0.016754,0.00555,0.331279,0.054873
15.970118,0.016777,0.005565,0.331732,0.055023
15.989486,0.0168,0.005581,0.332185,0.055174
16.008842,0.016822,0.005596,0.332638,0.055324
16.028189,0.016845,0.005611,0.333091,0.055475
16.047523,0.016868,0.005626,0.333543,0.055625
16.066849,0.016891,0.005641,0.333995,0.055776
16.086163,0.016913,0.005657,0.334446,0.055927
16.105467,0.016936,0.005672,0.334897,0.056078
16.12476,0.016959,0.005687,0.335348,0.056229
16.144045,0.016981,0.005702,0.335799,0.05638
16.163319,0.017004,0.005718,0.336249,0.056532
16.182585,0.017027,0.005733,0.336699,0.056683
16.201839,0.01705,0.005748,0.337148,0.056835
16.221087,0.017072,0.005764,0.337598,0.056986
16.240324,0.017095,0.005779,0.338047,0.057138
16.259552,0.017117,0.005794,0.338496,0.05729
16.27877,0.01714,0.00581,0.338944,0.057442
16.297977,0.017163,0.005825,0.339392,0.057593
16.317171,0.017185,0.00584,0.33984,0.057746
16.336351,0.017208,0.005856,0.340287,0.057898
16.35552,0.01723,0.005871,0.340734,0.05805
16.374676,0.017253,0.005886,0.34118,0.058202
16.393818,0.017275,0.005902,0.341627,0.058354
16.412949,0.017298,0.005917,0.342073,0.058507
16.432066,0.01732,0.005933,0.342518,0.058659
16.45117,0.017343,0.005948,0.342963,0.058812
16.470263,0.017365,0.005963,0.343408,0.058965
16.489342,0.017388,0.005979,0.343852,0.059117
16.508408,0.01741,0.005994,0.344296,0.05927
16.527462,0.017433,0.00601,0.34474,0.059423
16.546505,0.017455,0.006025,0.345184,0.059576
16.565535,0.017478,0.006041,0.345627,0.059729
16.584551,0.0175,0.006056,0.34607,0.059882
16.603556,0.017522,0.006072,0.346513,0.060036
16.622549,0.017545,0.006087,0.346957,0.060189
16.641529,0.017567,0.006103,0.347399,0.060343
16.660496,0.01759,0.006118,0.347843,0.060497
16.679451,0.017612,0.006134,0.348286,0.060652
16.698395,0.017634,0.00615,0.34873,0.060806
16.717325,0.017657,0.006165,0.349174,0.060961
16.736244,0.017679,0.006181,0.34962,0.061117
16.75515,0.017702,0.006197,0.350066,0.061273
16.774044,0.017724,0.006213,0.350515,0.06143
16.792927,0.017747,0.006229,0.350964,0.061588
16.811796,0.01777,0.006245,0.351417,0.061747
16.830654,0.017793,0.006261,0.351871,0.061907
16.849499,0.017816,0.006277,0.352328,0.062068
16.868332,0.017839,0.006293,0.352789,0.06223
16.887154,0.017862,0.00631,0.353254,0.062394
16.905964,0.017886,0.006327,0.353723,0.06256
16.924761,0.01791,0.006344,0.354198,0.062728
16.943546,0.017934,0.006361,0.354678,0.062898
16.96232,0.017958,0.006378,0.355163,0.06307
16.981081,0.017982,0.006395,0.355654,0.063245
16.99983,0.018007,0.006413,0.356152,0.063422
17.018568,0.018032,0.006431,0.356657,0.063602
17.037294,0.018057,0.00645,0.357169,0.063785
17.056009,0.018083,0.006468,0.357688,0.06397
17.074711,0.018109,0.006487,0.358214,0.064159
17.093401,0.018135,0.006506,0.358747,0.06435
17.11208,0.018162,0.006525,0.359286,0.064543
17.130747,0.018189,0.006545,0.359832,0.06474
17.149403,0.018216,0.006565,0.360385,0.064939
17.168047,0.018243,0.006585,0.360942,0.06514
17.186678,0.018271,0.006605,0.361506,0.065343
17.205297,0.018298,0.006625,0.362073,0.065548
17.223906,0.018326,0.006646,0.362645,0.065756
17.242502,0.018355,0.006667,0.36322,0.065964
17.261087,0.018383,0.006688,0.363798,0.066175
17.279661,0.018411,0.006709,0.364379,0.066386
17.298223,0.01844,0.00673,0.364961,0.066598
17.316774,0.018468,0.006751,0.365544,0.066811
17.335314,0.018497,0.006772,0.366128,0.067025
17.353842,0.018525,0.006793,0.366712,0.067239
17.372358,0.018554,0.006815,0.367297,0.067453
17.390863,0.018583,0.006836,0.36788,0.067668
17.409357,0.018611,0.006858,0.368464,0.067883
17.427839,0.01864,0.006879,0.369046,0.068097
17.44631,0.018668,0.0069,0.369627,0.068312
17.464769,0.018697,0.006922,0.370206,0.068526
17.483217,0.018725,0.006943,0.370785,0.068741
17.501654,0.018753,0.006964,0.371362,0.068955
17.520081,0.018782,0.006986,0.371937,0.069169
17.538496,0.01881,0.007007,0.372511,0.069382
17.5569,0.018838,0.007028,0.373083,0.069595
17.575293,0.018866,0.007049,0.373654,0.069809
17.593674,0.018894,0.007071,0.374223,0.070021
17.612043,0.018922,0.007092,0.374791,0.070234
17.630402,0.01895,0.007113,0.375357,0.070446
17.64875,0.018978,0.007134,0.375922,0.070659
17.667088,0.019005,0.007155,0.376485,0.07087
17.685413,0.019033,0.007176,0.377046,0.071082
17.703728,0.019061,0.007197,0.377607,0.071293
17.722033,0.019088,0.007219,0.378166,0.071505
17.740326,0.019116,0.00724,0.378723,0.071716
17.758608,0.019143,0.007261,0.379279,0.071926
17.776878,0.019171,0.007282,0.379834,0.072137
17.795139,0.019198,0.007303,0.380388,0.072347
17.813389,0.019226,0.007324,0.38094,0.072558
17.831627,0.019253,0.007345,0.381491,0.072768
17.849855,0.01928,0.007366,0.382042,0.072978
17.868073,0.019307,0.007387,0.382591,0.073188
17.886278,0.019335,0.007408,0.383139,0.073398
17.904472,0.019362,0.007429,0.383685,0.073607
17.922657,0.019389,0.00745,0.384231,0.073817
17.94083,0.019416,0.007471,0.384775,0.074026
17.958994,0.019443,0.007492,0.385318,0.074235
17.977146,0.01947,0.007513,0.385861,0.074444
17.995287,0.019497,0.007534,0.386402,0.074653
18.013418,0.019524,0.007554,0.386943,0.074862
18.031538,0.01955,0.007575,0.387482,0.075071
18.049648,0.019577,0.007596,0.388021,0.07528
18.067747,0.019604,0.007617,0.388558,0.075489
18.085835,0.019631,0.007638,0.389094,0.075697
18.103912,0.019657,0.007659,0.38963,0.075906
18.121981,0.019684,0.00768,0.390164,0.076114
18.140038,0.019711,0.007701,0.390698,0.076322
18.158083,0.019737,0.007722,0.391231,0.076531
18.176119,0.019764,0.007743,0.391762,0.076739
18.194145,0.01979,0.007764,0.392293,0.076947
18.21216,0.019817,0.007784,0.392823,0.077155
18.230164,0.019843,0.007805,0.393353,0.077363
18.248158,0.01987,0.007826,0.393881,0.077571
18.266142,0.019896,0.007847,0.394409,0.077779
18.284115,0.019922,0.007868,0.394935,0.077987
18.302078,0.019949,0.007889,0.395461,0.078195
18.320032,0.019975,0.00791,0.395987,0.078403
18.337975,0.020001,0.007931,0.396511,0.07861
18.355906,0.020027,0.007952,0.397034,0.078818
18.373827,0.020054,0.007972,0.397557,0.079026
18.391739,0.02008,0.007993,0.398079,0.079234
18.409639,0.020106,0.008014,0.3986,0.079441
18.42753,0.020132,0.008035,0.399121,0.079649
18.445412,0.020158,0.008056,0.39964,0.079856
18.463282,0.020184,0.008077,0.400159,0.080064
18.481142,0.02021,0.008098,0.400678,0.080271
18.498993,0.020236,0.008119,0.401195,0.080479
18.516832,0.020262,0.008139,0.401712,0.080686
18.534662,0.020288,0.00816,0.402228,0.080894
18.552483,0.020314,0.008181,0.402743,0.081101
18.570293,0.02034,0.008202,0.403258,0.081308
18.588095,0.020365,0.008223,0.403772,0.081516
18.605885,0.020391,0.008244,0.404285,0.081723
18.623665,0.020417,0.008265,0.404797,0.08193
18.641436,0.020443,0.008286,0.405309,0.082138
18.659195,0.020468,0.008307,0.40582,0.082345
18.676947,0.020494,0.008327,0.406331,0.082552
18.694687,0.02052,0.008348,0.406841,0.08276
18.712418,0.020546,0.008369,0.40735,0.082967
18.730139,0.020571,0.00839,0.407858,0.083174
18.747849,0.020597,0.008411,0.408366,0.083381
18.765551,0.020622,0.008432,0.408873,0.083589
18.783241,0.020648,0.008453,0.40938,0.083796
18.800922,0.020673,0.008474,0.409886,0.084003
18.818594,0.020699,0.008495,0.410391,0.08421
18.836256,0.020724,0.008516,0.410896,0.084418
18.853909,0.02075,0.008536,0.4114,0.084625
18.87155,0.020775,0.008557,0.411904,0.084832
18.889183,0.020801,0.008578,0.412406,0.085039
18.906805,0.020826,0.008599,0.412909,0.085247
18.924419,0.020851,0.00862,0.41341,0.085454
18.942022,0.020877,0.008641,0.413911,0.085661
18.959616,0.020902,0.008662,0.414412,0.085869
18.9772,0.020927,0.008683,0.414912,0.086076
18.994774,0.020953,0.008704,0.415411,0.086283
19.012339,0.020978,0.008725,0.41591,0.086491
19.029894,0.021003,0.008746,0.416408,0.086698
19.04744,0.021028,0.008767,0.416906,0.086905
19.064976,0.021053,0.008788,0.417403,0.087113
19.082502,0.021079,0.008809,0.417899,0.08732
19.100019,0.021104,0.00883,0.418395,0.087527
19.117527,0.021129,0.008851,0.418891,0.087735
19.135025,0.021154,0.008872,0.419385,0.087942
19.152514,0.021179,0.008893,0.419879,0.088149
19.169992,0.021204,0.008914,0.420373,0.088357
19.187462,0.021229,0.008935,0.420867,0.088564
19.204922,0.021254,0.008956,0.421359,0.088772
19.222372,0.021279,0.008977,0.421851,0.088979
19.239815,0.021304,0.008998,0.422343,0.089187
19.257246,0.021329,0.009019,0.422834,0.089394
19.27467,0.021354,0.00904,0.423324,0.089602
19.292082,0.021379,0.009061,0.423814,0.089809
19.309486,0.021404,0.009082,0.424304,0.090017
19.326881,0.021428,0.009103,0.424793,0.090224
19.344267,0.021453,0.009124,0.425281,0.090432
19.361643,0.021478,0.009145,0.425769,0.09064
19.379009,0.021503,0.009166,0.426256,0.090847
19.396368,0.021528,0.009187,0.426743,0.091055
19.413715,0.021552,0.009208,0.42723,0.091263
19.431055,0.021577,0.009229,0.427716,0.09147
19.448385,0.021602,0.00925,0.428201,0.091678
19.465706,0.021626,0.009271,0.428686,0.091886
19.483019,0.021651,0.009292,0.429171,0.092094
19.50032,0.021676,0.009313,0.429655,0.092302
19.517614,0.0217,0.009334,0.430138,0.092509
19.534899,0.021725,0.009355,0.430621,0.092717
19.552174,0.02175,0.009376,0.431104,0.092925
19.569441,0.021774,0.009397,0.431585,0.093133
19.586697,0.021799,0.009419,0.432067,0.093341
19.603945,0.021823,0.00944,0.432548,0.093549
19.621185,0.021848,0.009461,0.433028,0.093757
19.638414,0.021872,0.009482,0.433508,0.093965
19.655636,0.021897,0.009503,0.433988,0.094173
19.672848,0.021921,0.009524,0.434467,0.094381
19.69005,0.021946,0.009545,0.434946,0.094589
19.707245,0.02197,0.009566,0.435424,0.094797
19.72443,0.021995,0.009587,0.435903,0.095006
19.741606,0.022019,0.009609,0.43638,0.095214
19.758774,0.022043,0.00963,0.436857,0.095422
19.775932,0.022068,0.009651,0.437334,0.09563
19.793081,0.022092,0.009672,0.437809,0.095839
19.810223,0.022116,0.009693,0.438285,0.096047
19.827354,0.022141,0.009714,0.43876,0.096255
19.844477,0.022165,0.009736,0.439235,0.096464
19.861591,0.022189,0.009757,0.439709,0.096672
19.878696,0.022213,0.009778,0.440183,0.096881
19.895792,0.022238,0.009799,0.440657,0.097089
19.91288,0.022262,0.00982,0.441129,0.097298
19.92996,0.022286,0.009842,0.441602,0.097506
19.947029,0.02231,0.009863,0.442074,0.097715
19.96409,0.022334,0.009884,0.442545,0.097923
19.981144,0.022359,0.009905,0.443017,0.098132
19.998188,0.022383,0.009926,0.443487,0.09834
20.015223,0.02239,0.009948,0.444294,0.098699
20.032248,0.022397,0.009969,0.4451,0.099057
20.049263,0.022404,0.00999,0.445906,0.099416
20.066267,0.022411,0.010011,0.44671,0.099775
20.083263,0.022418,0.010032,0.447515,0.100135
20.100248,0.022425,0.010054,0.448319,0.100495
20.117224,0.022432,0.010075,0.449122,0.100855
20.13419,0.022439,0.010096,0.449925,0.101216
20.151144,0.022446,0.010117,0.450727,0.101577
20.168091,0.022453,0.010138,0.451529,0.101939
20.185026,0.02246,0.010159,0.45233,0.102301
20.201952,0.022467,0.01018,0.45313,0.102664
20.218868,0.022474,0.010202,0.45393,0.103026
20.235775,0.022481,0.010223,0.454729,0.103389
20.252672,0.022488,0.010244,0.455528,0.103753
20.269558,0.022495,0.010265,0.456326,0.104117
20.286436,0.022502,0.010286,0.457123,0.104481
20.303303,0.022509,0.010307,0.457919,0.104845
20.320162,0.022516,0.010328,0.458715,0.10521
20.337009,0.022522,0.010349,0.45951,0.105575
20.353848,0.022529,0.01037,0.460303,0.10594
20.370676,0.022536,0.010391,0.461096,0.106305
20.387495,0.022543,0.010412,0.461887,0.10667
20.404305,0.02255,0.010433,0.462677,0.107035
20.421104,0.022556,0.010454,0.463465,0.1074
20.437895,0.022563,0.010475,0.464251,0.107765
20.454676,0.022569,0.010495,0.465034,0.108128
20.471447,0.022576,0.010516,0.465814,0.108491
20.488209,0.022582,0.010536,0.466591,0.108854
20.504961,0.022588,0.010557,0.467363,0.109214
20.521704,0.022593,0.010577,0.468131,0.109573
20.538437,0.022599,0.010596,0.468892,0.10993
20.555161,0.022604,0.010616,0.469648,0.110284
20.571875,0.022609,0.010635,0.470395,0.110636
20.588579,0.022614,0.010654,0.471134,0.110984
20.605274,0.022618,0.010672,0.471864,0.111328
20.621962,0.022621,0.01069,0.472584,0.111668
20.638638,0.022624,0.010708,0.473293,0.112003
20.655306,0.022627,0.010725,0.473989,0.112333
20.671963,0.022629,0.010741,0.474673,0.112657
20.688612,0.02263,0.010757,0.475344,0.112976
20.705252,0.022631,0.010772,0.476001,0.113288
20.721882,0.022631,0.010787,0.476643,0.113594
20.738503,0.02263,0.010801,0.477271,0.113894
20.755114,0.022629,0.010814,0.477884,0.114186
20.771717,0.022627,0.010826,0.478482,0.114473
20.788309,0.022624,0.010838,0.479065,0.114752
20.804893,0.02262,0.01085,0.479635,0.115025
20.821468,0.022616,0.01086,0.480189,0.115291
20.838034,0.022612,0.01087,0.48073,0.115551
20.854591,0.022606,0.010879,0.481257,0.115804
20.871138,0.0226,0.010888,0.481772,0.116052
20.887676,0.022594,0.010896,0.482274,0.116294
20.904205,0.022586,0.010904,0.482764,0.11653
20.920725,0.022579,0.010911,0.483243,0.116762
20.937237,0.022571,0.010918,0.483712,0.116988
20.953737,0.022562,0.010924,0.48417,0.117211
20.97023,0.022553,0.01093,0.48462,0.117428
20.986713,0.022544,0.010935,0.485061,0.117642
21.003187,0.022534,0.01094,0.485495,0.117852
21.019653,0.022524,0.010945,0.48592,0.118059
21.036108,0.022514,0.010949,0.48634,0.118263
21.052555,0.022503,0.010953,0.486753,0.118464
21.068995,0.022492,0.010957,0.48716,0.118662
21.085423,0.022481,0.010961,0.487562,0.118858
21.101843,0.02247,0.010964,0.487959,0.119052
21.118256,0.022458,0.010967,0.488352,0.119244
21.134657,0.022446,0.01097,0.48874,0.119434
21.151051,0.022434,0.010973,0.489126,0.119622
21.167437,0.022422,0.010976,0.489507,0.119808
21.183811,0.02241,0.010978,0.489885,0.119994
21.200178,0.022398,0.010981,0.49026,0.120178
21.216537,0.022386,0.010983,0.490633,0.12036
21.232885,0.022373,0.010985,0.491003,0.120542
21.249226,0.022361,0.010987,0.491372,0.120723
21.265558,0.022348,0.010989,0.491738,0.120903
21.281879,0.022335,0.010991,0.492102,0.121082
21.298193,0.022322,0.010993,0.492465,0.121261
21.314499,0.02231,0.010995,0.492826,0.121439
21.330795,0.022297,0.010996,0.493185,0.121616
21.347082,0.022284,0.010998,0.493543,0.121792
21.363361,0.022271,0.011,0.493899,0.121968
21.379633,0.022258,0.011001,0.494255,0.122144
21.395893,0.022245,0.011002,0.494609,0.122319
21.412146,0.022232,0.011004,0.494962,0.122494
21.428391,0.022219,0.011005,0.495314,0.122668
21.444626,0.022205,0.011006,0.495665,0.122842
21.460852,0.022192,0.011008,0.496016,0.123016
21.47707,0.022179,0.011009,0.496365,0.123189
21.49328,0.022166,0.01101,0.496713,0.123362
21.509481,0.022153,0.011011,0.497061,0.123535
21.525673,0.022139,0.011012,0.497408,0.123708
21.541857,0.022126,0.011013,0.497755,0.12388
21.558033,0.022113,0.011014,0.4981,0.124052
21.5742,0.0221,0.011015,0.498445,0.124224
21.590357,0.022086,0.011016,0.498789,0.124395
21.606506,0.022073,0.011017,0.499133,0.124567
21.622648,0.02206,0.011018,0.499476,0.124738
21.638783,0.022046,0.011019,0.499818,0.124909
21.654905,0.022033,0.01102,0.50016,0.12508
21.671021,0.02202,0.011021,0.500501,0.12525
21.687128,0.022006,0.011022,0.500841,0.125421
21.703228,0.021993,0.011023,0.501181,0.125591
21.719318,0.02198,0.011023,0.50152,0.125761
21.735399,0.021966,0.011024,0.501859,0.125931
21.751472,0.021953,0.011025,0.502197,0.126101
21.767538,0.02194,0.011025,0.502534,0.12627
21.783596,0.021926,0.011026,0.502871,0.12644
21.799646,0.021913,0.011027,0.503208,0.126609
21.815685,0.021899,0.011027,0.503544,0.126778
21.831717,0.021886,0.011028,0.503879,0.126947
21.84774,0.021873,0.011028,0.504214,0.127116
21.863756,0.021859,0.011029,0.504548,0.127285
21.879765,0.021846,0.01103,0.504882,0.127453
21.895763,0.021832,0.01103,0.505216,0.127622
21.911753,0.021819,0.011031,0.505549,0.12779
21.927734,0.021805,0.011031,0.505882,0.127958
21.943708,0.021792,0.011031,0.506213,0.128126
21.959675,0.021779,0.011032,0.506545,0.128294
21.975634,0.021765,0.011032,0.506876,0.128462
21.991585,0.021752,0.011033,0.507206,0.128629
22.007524,0.021738,0.011033,0.507537,0.128797
22.023457,0.021725,0.011033,0.507866,0.128964
22.039381,0.021711,0.011034,0.508195,0.129131
22.055298,0.021698,0.011034,0.508524,0.129298
22.071207,0.021684,0.011034,0.508851,0.129465
22.087109,0.021671,0.011034,0.509179,0.129632
22.103003,0.021657,0.011035,0.509506,0.129798
22.118887,0.021644,0.011035,0.509833,0.129965
22.134762,0.021631,0.011035,0.510159,0.130131
22.150629,0.021617,0.011035,0.510484,0.130297
22.166489,0.021604,0.011035,0.510809,0.130463
22.182341,0.02159,0.011035,0.511134,0.130629
22.198185,0.021577,0.011036,0.511459,0.130795
22.214022,0.021563,0.011036,0.511783,0.130961
22.229851,0.02155,0.011036,0.512107,0.131127
22.245672,0.021536,0.011036,0.51243,0.131292
22.261484,0.021523,0.011036,0.512753,0.131458
22.277287,0.021509,0.011036,0.513075,0.131623
22.293081,0.021496,0.011036,0.513397,0.131788
22.308868,0.021482,0.011036,0.513718,0.131953
22.324648,0.021469,0.011036,0.514039,0.132118
22.34042,0.021455,0.011036,0.51436,0.132283
22.356184,0.021442,0.011036,0.51468,0.132448
22.371941,0.021428,0.011035,0.515,0.132612
22.38769,0.021415,0.011035,0.515319,0.132777
22.403431,0.021401,0.011035,0.515638,0.132941
22.419165,0.021388,0.011035,0.515956,0.133106
22.434891,0.021374,0.011035,0.516274,0.133269
22.450609,0.021361,0.011035,0.516592,0.133433
22.46632,0.021347,0.011035,0.516909,0.133597
22.482023,0.021334,0.011034,0.517225,0.133761
22.497717,0.02132,0.011034,0.517542,0.133925
22.513401,0.021307,0.011034,0.517858,0.134088
22.529078,0.021293,0.011034,0.518174,0.134252
22.544746,0.02128,0.011033,0.518489,0.134415
22.560408,0.021266,0.011033,0.518804,0.134579
22.576061,0.021253,0.011033,0.519118,0.134742
22.591707,0.021239,0.011032,0.519432,0.134905
22.607346,0.021226,0.011032,0.519745,0.135067
22.622976,0.021212,0.011032,0.520058,0.13523
22.638599,0.021199,0.011031,0.520371,0.135393
22.654215,0.021185,0.011031,0.520683,0.135556
22.669823,0.021172,0.01103,0.520995,0.135718
22.685423,0.021158,0.01103,0.521307,0.135881
22.701015,0.021144,0.011029,0.521618,0.136043
22.7166,0.021131,0.011029,0.521929,0.136205
22.732178,0.021118,0.011028,0.52224,0.136367
22.747747,0.021104,0.011028,0.522551,0.13653
22.763309,0.021091,0.011027,0.52286,0.136692
22.778864,0.021077,0.011027,0.52317,0.136853
22.794411,0.021063,0.011026,0.523479,0.137015
22.80995,0.02105,0.011026,0.523787,0.137176
22.825481,0.021036,0.011025,0.524095,0.137338
22.841005,0.021023,0.011025,0.524403,0.137499
22.856522,0.021009,0.011024,0.524711,0.137661
22.87203,0.020996,0.011023,0.525018,0.137822
22.887531,0.020982,0.011023,0.525325,0.137983
22.903025,0.020969,0.011022,0.525631,0.138144
22.91851,0.020956,0.011021,0.525937,0.138305
22.933989,0.020942,0.011021,0.526243,0.138466
22.949459,0.020929,0.01102,0.526548,0.138626
22.964924,0.020915,0.011019,0.526853,0.138787
22.980383,0.020902,0.011018,0.527157,0.138948
22.995834,0.020888,0.011018,0.527462,0.139108
23.011278,0.020875,0.011017,0.527766,0.139268
23.026714,0.020861,0.011016,0.528069,0.139429
23.042143,0.020848,0.011015,0.528373,0.139589
23.057564,0.020834,0.011014,0.528675,0.139749
23.072977,0.020821,0.011014,0.528978,0.139909
23.088383,0.020807,0.011013,0.52928,0.140069
23.103781,0.020794,0.011012,0.529581,0.140228
23.119171,0.02078,0.011011,0.529883,0.140388
23.134554,0.020767,0.01101,0.530184,0.140547
23.149929,0.020753,0.011009,0.530485,0.140707
23.165297,0.02074,0.011008,0.530785,0.140866
23.180656,0.020726,0.011007,0.531085,0.141026
23.196011,0.020713,0.011006,0.531385,0.141185
23.211359,0.020699,0.011006,0.531684,0.141344
23.2267,0.020686,0.011005,0.531983,0.141503
23.242033,0.020672,0.011004,0.532282,0.141662
23.257359,0.020659,0.011003,0.53258,0.141821
23.272676,0.020646,0.011002,0.532878,0.14198
23.287987,0.020632,0.011001,0.533176,0.142138
23.303289,0.020619,0.010999,0.533473,0.142297
23.318584,0.020605,0.010998,0.53377,0.142455
23.333872,0.020592,0.010997,0.534066,0.142613
23.349154,0.020578,0.010996,0.534363,0.142772
23.364429,0.020565,0.010995,0.534659,0.14293
23.379698,0.020551,0.010994,0.534955,0.143088
23.394958,0.020538,0.010993,0.53525,0.143246
23.410212,0.020524,0.010992,0.535545,0.143404
23.425457,0.020511,0.010991,0.53584,0.143562
23.440695,0.020498,0.010989,0.536134,0.14372
23.455925,0.020484,0.010988,0.536429,0.143878
23.471149,0.020471,0.010987,0.536723,0.144036
23.486368,0.020457,0.010986,0.537016,0.144193
23.501579,0.020444,0.010985,0.537309,0.14435
23.516783,0.020431,0.010983,0.537601,0.144508
23.531979,0.020417,0.010982,0.537894,0.144665
23.547167,0.020404,0.010981,0.538186,0.144822
23.562347,0.02039,0.01098,0.538478,0.144979
23.577522,0.020377,0.010978,0.53877,0.145136
23.592691,0.020363,0.010977,0.539061,0.145293
23.607853,0.02035,0.010976,0.539352,0.14545
23.623007,0.020337,0.010975,0.539642,0.145607
23.638153,0.020323,0.010973,0.539932,0.145763
23.653292,0.02031,0.010972,0.540222,0.14592
23.668427,0.020296,0.01097,0.540512,0.146077
23.683554,0.020283,0.010969,0.540801,0.146233
23.698673,0.02027,0.010968,0.541091,0.146389
23.713785,0.020256,0.010966,0.541379,0.146546
23.728889,0.020243,0.010965,0.541667,0.146702
23.74399,0.020229,0.010963,0.541955,0.146858
23.759083,0.020216,0.010962,0.542243,0.147014
23.774168,0.020203,0.010961,0.542531,0.14717
23.789246,0.020189,0.010959,0.542818,0.147326
23.804319,0.020176,0.010958,0.543105,0.147481
23.819386,0.020163,0.010956,0.543391,0.147637
23.834444,0.020149,0.010955,0.543677,0.147792
23.849497,0.020136,0.010953,0.543963,0.147948
23.864544,0.020123,0.010952,0.544248,0.148103
23.879583,0.020109,0.01095,0.544534,0.148259
23.894617,0.020096,0.010949,0.544819,0.148414
23.909645,0.020082,0.010947,0.545104,0.148569
23.924665,0.020069,0.010945,0.545388,0.148724
23.93968,0.020056,0.010944,0.545672,0.148879
23.954689,0.020042,0.010942,0.545956,0.149034
23.96969,0.020029,0.010941,0.54624,0.149189
23.984688,0.020016,0.010939,0.546523,0.149344
23.999678,0.020002,0.010937,0.546806,0.149498
24.014664,0.019989,0.010936,0.547089,0.149653
24.029642,0.019976,0.010934,0.547371,0.149808
24.044617,0.019962,0.010932,0.547653,0.149962
24.059584,0.019949,0.010931,0.547935,0.150117
24.074547,0.019936,0.010929,0.548217,0.150271
24.089502,0.019922,0.010927,0.548498,0.150425
24.104454,0.019909,0.010926,0.548779,0.150579
24.1194,0.019896,0.010924,0.54906,0.150733
24.13434,0.019882,0.010922,0.54934,0.150887
24.149277,0.019869,0.01092,0.549621,0.151041
24.164207,0.019856,0.010919,0.549901,0.151196
24.179132,0.019842,0.010917,0.550181,0.151349
24.194054,0.019829,0.010915,0.550461,0.151504
24.208969,0.019816,0.010913,0.55074,0.151657
24.223879,0.019802,0.010912,0.551019,0.151811
24.238785,0.019789,0.01091,0.551298,0.151965
24.253685,0.019776,0.010908,0.551577,0.152118
24.268581,0.019763,0.010906,0.551855,0.152272
24.283472,0.019749,0.010904,0.552133,0.152425
24.298359,0.019736,0.010902,0.552411,0.152579
24.313242,0.019723,0.010901,0.552689,0.152733
24.328119,0.019709,0.010899,0.552968,0.152887
24.342993,0.019696,0.010897,0.553246,0.15304
24.357861,0.019683,0.010895,0.553523,0.153194
24.372725,0.01967,0.010893,0.553801,0.153348
24.387585,0.019657,0.010891,0.554079,0.153502
24.402441,0.019643,0.010889,0.554357,0.153656
24.417294,0.01963,0.010888,0.554636,0.15381
24.43214,0.019617,0.010886,0.554914,0.153965
24.446983,0.019604,0.010884,0.555193,0.15412
24.461823,0.019591,0.010882,0.555473,0.154275
24.476658,0.019578,0.01088,0.555752,0.15443
24.491489,0.019565,0.010879,0.556031,0.154585
24.506317,0.019552,0.010877,0.556311,0.154741
24.521141,0.019539,0.010875,0.556591,0.154897
24.535961,0.019526,0.010873,0.556871,0.155053
24.550777,0.019513,0.010871,0.557151,0.155209
24.56559,0.0195,0.01087,0.557432,0.155365
24.580399,0.019487,0.010868,0.557713,0.155522
24.595203,0.019474,0.010866,0.557995,0.155679
24.610004,0.019461,0.010865,0.558277,0.155836
24.624802,0.019448,0.010863,0.558559,0.155994
24.639595,0.019435,0.010861,0.558841,0.156151
24.654385,0.019422,0.01086,0.559123,0.156309
24.66917,0.01941,0.010858,0.559406,0.156468
24.683952,0.019397,0.010856,0.559689,0.156626
24.69873,0.019384,0.010855,0.559973,0.156785
24.713507,0.019371,0.010853,0.560256,0.156943
24.728279,0.019359,0.010851,0.560539,0.157102
24.743048,0.019346,0.01085,0.560823,0.157261
24.757812,0.019333,0.010848,0.561107,0.157421
24.772573,0.019321,0.010846,0.561391,0.15758
24.787331,0.019308,0.010845,0.561675,0.15774
24.802086,0.019295,0.010843,0.56196,0.157899
24.816837,0.019283,0.010842,0.562244,0.158059
24.831585,0.01927,0.01084,0.562529,0.158219
24.846329,0.019258,0.010838,0.562814,0.15838
24.861069,0.019245,0.010837,0.563098,0.15854
24.875807,0.019233,0.010835,0.563383,0.1587
24.890541,0.01922,0.010834,0.563667,0.15886
24.905272,0.019207,0.010832,0.563952,0.159021
24.919998,0.019195,0.010831,0.564237,0.159182
24.934723,0.019182,0.010829,0.564521,0.159342
24.949444,0.01917,0.010827,0.564806,0.159503
24.964161,0.019157,0.010826,0.56509,0.159664
24.978874,0.019145,0.010824,0.565375,0.159824
24.993584,0.019132,0.010822,0.56566,0.159985
25.008291,0.01912,0.010821,0.565944,0.160146
25.022995,0.019108,0.010819,0.566228,0.160307
25.037695,0.019095,0.010818,0.566513,0.160468
25.052393,0.019083,0.010816,0.566797,0.160629
25.067087,0.01907,0.010814,0.567081,0.16079
25.081778,0.019058,0.010813,0.567365,0.160951
25.096464,0.019045,0.010811,0.567649,0.161112
25.111149,0.019033,0.010809,0.567932,0.161273
25.12583,0.01902,0.010808,0.568216,0.161435
25.140507,0.019008,0.010806,0.568499,0.161596
25.155182,0.018996,0.010804,0.568782,0.161757
25.169853,0.018983,0.010803,0.569066,0.161918
25.184521,0.018971,0.010801,0.569349,0.162079
25.199184,0.018958,0.010799,0.569632,0.16224
25.213844,0.018946,0.010798,0.569915,0.162401
25.228502,0.018934,0.010796,0.570197,0.162563
25.243156,0.018921,0.010794,0.57048,0.162724
25.257807,0.018909,0.010792,0.570762,0.162885
25.272455,0.018897,0.010791,0.571045,0.163046
25.2871,0.018884,0.010789,0.571327,0.163207
25.301741,0.018872,0.010787,0.571608,0.163368
25.316378,0.018859,0.010785,0.57189,0.163529
25.331013,0.018847,0.010784,0.572171,0.16369
25.345644,0.018835,0.010782,0.572452,0.163851
25.360271,0.018822,0.01078,0.572733,0.164012
25.374897,0.01881,0.010778,0.573014,0.164173
25.389519,0.018798,0.010777,0.573295,0.164333
25.404137,0.018785,0.010775,0.573575,0.164494
25.418751,0.018773,0.010773,0.573855,0.164655
25.433363,0.01876,0.010771,0.574135,0.164815
25.447971,0.018748,0.010769,0.574415,0.164976
25.462576,0.018736,0.010767,0.574694,0.165137
25.477179,0.018723,0.010765,0.574973,0.165297
25.491777,0.018711,0.010764,0.575252,0.165457
25.506372,0.018699,0.010762,0.575531,0.165618
25.520964,0.018686,0.01076,0.575809,0.165778
25.535553,0.018674,0.010758,0.576088,0.165938
25.550138,0.018662,0.010756,0.576365,0.166098
25.56472,0.018649,0.010754,0.576643,0.166259
25.5793,0.018637,0.010752,0.57692,0.166418
25.593876,0.018625,0.01075,0.577197,0.166578
25.608448,0.018612,0.010748,0.577474,0.166738
25.623016,0.0186,0.010746,0.577751,0.166898
25.637583,0.018588,0.010744,0.578027,0.167057
25.652145,0.018575,0.010742,0.578303,0.167217
25.666706,0.018563,0.01074,0.578578,0.167376
25.681263,0.018551,0.010738,0.578853,0.167536
25.695816,0.018538,0.010736,0.579128,0.167695
25.710367,0.018526,0.010734,0.579403,0.167854
25.724915,0.018513,0.010732,0.579678,0.168013
25.73946,0.018501,0.01073,0.579952,0.168172
25.754002,0.018489,0.010728,0.580227,0.168331
25.768541,0.018476,0.010726,0.580501,0.168491
25.783077,0.018464,0.010723,0.580774,0.168649
25.797611,0.018452,0.010721,0.581048,0.168808
25.812141,0.018439,0.010719,0.581321,0.168967
25.82667,0.018427,0.010717,0.581594,0.169126
25.841196,0.018415,0.010715,0.581867,0.169285
25.855719,0.018402,0.010713,0.58214,0.169443
25.870239,0.01839,0.01071,0.582412,0.169602
25.884758,0.018377,0.010708,0.582684,0.16976
25.899275,0.018365,0.010706,0.582956,0.169919
25.91379,0.018353,0.010704,0.583229,0.170078
25.928301,0.01834,0.010702,0.5835,0.170236
25.942812,0.018328,0.010699,0.583771,0.170395
25.957319,0.018316,0.010697,0.584043,0.170553
25.971827,0.018303,0.010695,0.584314,0.170711
25.98633,0.018291,0.010693,0.584585,0.17087
26.000834,0.018278,0.01069,0.584855,0.171028
26.015333,0.018266,0.010688,0.585126,0.171186
26.029833,0.018254,0.010686,0.585396,0.171344
26.044331,0.018241,0.010683,0.585667,0.171503
26.058826,0.018229,0.010681,0.585937,0.171661
26.07332,0.018216,0.010679,0.586207,0.171819
26.087812,0.018204,0.010676,0.586477,0.171977
26.102304,0.018192,0.010674,0.586746,0.172135
26.116793,0.018179,0.010671,0.587015,0.172293
26.131281,0.018167,0.010669,0.587285,0.172452
26.145767,0.018154,0.010667,0.587554,0.17261
26.160252,0.018142,0.010664,0.587823,0.172768
26.174736,0.018129,0.010662,0.588092,0.172926
26.189217,0.018117,0.010659,0.58836,0.173084
26.203697,0.018105,0.010657,0.588629,0.173242
26.218176,0.018092,0.010654,0.588897,0.1734
26.232653,0.01808,0.010652,0.589166,0.173558
26.247129,0.018067,0.010649,0.589433,0.173716
26.261602,0.018055,0.010647,0.589701,0.173874
26.276075,0.018042,0.010644,0.589969,0.174032
26.290546,0.01803,0.010642,0.590236,0.17419
26.305016,0.018017,0.010639,0.590504,0.174348
26.319485,0.018005,0.010637,0.590772,0.174506
26.333952,0.017993,0.010634,0.591039,0.174663
26.348417,0.01798,0.010632,0.591306,0.174821
26.362883,0.017968,0.010629,0.591573,0.174979
26.377344,0.017955,0.010627,0.591839,0.175137
26.391806,0.017943,0.010624,0.592106,0.175295
26.406267,0.01793,0.010621,0.592373,0.175453
26.420725,0.017918,0.010619,0.592638,0.17561
26.435183,0.017905,0.010616,0.592904,0.175768
26.449638,0.017893,0.010613,0.59317,0.175925
26.464092,0.01788,0.010611,0.593436,0.176083
26.478546,0.017868,0.010608,0.593702,0.176241
26.492998,0.017855,0.010605,0.593967,0.176398
26.507448,0.017843,0.010603,0.594232,0.176556
26.521898,0.01783,0.0106,0.594497,0.176714
26.536346,0.017818,0.010597,0.594762,0.176871
26.550793,0.017805,0.010595,0.595027,0.177028
26.565239,0.017793,0.010592,0.595291,0.177186
26.579683,0.01778,0.010589,0.595555,0.177343
26.594126,0.017768,0.010586,0.595819,0.1775
26.608568,0.017755,0.010584,0.596083,0.177658
26.623009,0.017743,0.010581,0.596347,0.177815
26.637447,0.01773,0.010578,0.596611,0.177972
26.651886,0.017718,0.010575,0.596874,0.178129
26.666321,0.017705,0.010572,0.597137,0.178286
26.680756,0.017692,0.010569,0.5974,0.178444
26.69519,0.01768,0.010567,0.597663,0.1786
26.709621,0.017667,0.010564,0.597925,0.178757
26.724052,0.017655,0.010561,0.598188,0.178914
26.738483,0.017642,0.010558,0.59845,0.179071
26.752911,0.01763,0.010555,0.598712,0.179228
26.767338,0.017617,0.010552,0.598973,0.179384
26.781765,0.017605,0.010549,0.599235,0.179541
26.79619,0.017592,0.010546,0.599496,0.179698
26.810614,0.017579,0.010543,0.599757,0.179854
26.825037,0.017567,0.01054,0.600018,0.180011
26.839458,0.017554,0.010538,0.600279,0.180168
26.853878,0.017542,0.010535,0.60054,0.180324
26.868298,0.017529,0.010532,0.6008,0.18048
26.882715,0.017517,0.010529,0.60106,0.180637
26.897131,0.017504,0.010526,0.60132,0.180793
26.911547,0.017491,0.010523,0.60158,0.18095
26.925961,0.017479,0.010519,0.60184,0.181106
26.940372,0.017466,0.010516,0.602099,0.181262
26.954784,0.017454,0.010513,0.602358,0.181418
26.969194,0.017441,0.01051,0.602617,0.181574
26.983603,0.017428,0.010507,0.602876,0.18173
26.998011,0.017416,0.010504,0.603134,0.181885
27.012417,0.017403,0.010501,0.603392,0.182041
27.026821,0.017391,0.010498,0.60365,0.182197
27.041225,0.017378,0.010495,0.603908,0.182353
27.055628,0.017365,0.010492,0.604166,0.182508
27.070028,0.017353,0.010488,0.604423,0.182664
27.084429,0.01734,0.010485,0.604681,0.182819
27.098829,0.017328,0.010482,0.604937,0.182975
27.113226,0.017315,0.010479,0.605194,0.18313
27.127623,0.017302,0.010476,0.605451,0.183285
27.142019,0.01729,0.010472,0.605707,0.18344
27.156412,0.017277,0.010469,0.605963,0.183596
27.170805,0.017264,0.010466,0.606219,0.183751
27.185198,0.017252,0.010463,0.606475,0.183906
27.199587,0.017239,0.010459,0.606731,0.184061
27.213976,0.017226,0.010456,0.606986,0.184216
27.228365,0.017214,0.010453,0.607241,0.184371
27.24275,0.017201,0.01045,0.607496,0.184526
27.257135,0.017188,0.010446,0.607751,0.184681
27.271521,0.017176,0.010443,0.608005,0.184835
27.285902,0.017163,0.01044,0.60826,0.18499
27.300283,0.01715,0.010436,0.608513,0.185144
27.314665,0.017138,0.010433,0.608767,0.185299
27.329044,0.017125,0.01043,0.609021,0.185453
27.343422,0.017112,0.010426,0.609274,0.185607
27.3578,0.0171,0.010423,0.609527,0.185762
27.372175,0.017087,0.010419,0.60978,0.185916
27.386549,0.017074,0.010416,0.610033,0.18607
27.400923,0.017062,0.010412,0.610285,0.186224
27.415295,0.017049,0.010409,0.610537,0.186378
27.429665,0.017036,0.010406,0.610789,0.186532
27.444035,0.017024,0.010402,0.611041,0.186685
27.458405,0.017011,0.010399,0.611293,0.186839
27.472771,0.016998,0.010395,0.611543,0.186993
27.487137,0.016985,0.010392,0.611795,0.187146
27.501503,0.016973,0.010388,0.612046,0.1873
27.515865,0.01696,0.010385,0.612296,0.187453
27.530228,0.016947,0.010381,0.612546,0.187607
27.54459,0.016935,0.010377,0.612797,0.18776
27.558949,0.016922,0.010374,0.613047,0.187913
27.573307,0.016909,0.01037,0.613296,0.188066
27.587666,0.016896,0.010367,0.613546,0.188219
27.602022,0.016884,0.010363,0.613795,0.188372
27.616377,0.016871,0.010359,0.614044,0.188525
27.630732,0.016858,0.010356,0.614292,0.188678
27.645084,0.016845,0.010352,0.614541,0.18883
27.659435,0.016833,0.010349,0.614789,0.188983
27.673786,0.01682,0.010345,0.615037,0.189135
27.688135,0.016807,0.010341,0.615284,0.189287
27.702482,0.016794,0.010338,0.615532,0.18944
27.716829,0.016782,0.010334,0.615779,0.189592
27.731176,0.016769,0.01033,0.616026,0.189744
27.74552,0.016756,0.010326,0.616273,0.189896
27.759863,0.016743,0.010323,0.61652,0.190048
27.774206,0.016731,0.010319,0.616766,0.1902
27.788546,0.016718,0.010315,0.617012,0.190352
27.802885,0.016705,0.010311,0.617258,0.190504
27.817225,0.016692,0.010307,0.617503,0.190655
27.83156,0.016679,0.010304,0.617748,0.190806
27.845896,0.016667,0.0103,0.617994,0.190958
27.860231,0.016654,0.010296,0.618238,0.191109
27.874565,0.016641,0.010292,0.618482,0.19126
27.888897,0.016628,0.010288,0.618726,0.191411
27.903229,0.016615,0.010284,0.618971,0.191562
27.917559,0.016603,0.010281,0.619214,0.191713
27.931887,0.01659,0.010277,0.619458,0.191864
27.946215,0.016577,0.010273,0.6197,0.192014
27.960543,0.016564,0.010269,0.619943,0.192165
27.974867,0.016551,0.010265,0.620185,0.192315
27.989191,0.016538,0.010261,0.620428,0.192465
28.003515,0.016525,0.010257,0.62067,0.192616
28.017836,0.016513,0.010253,0.620912,0.192766
28.032156,0.0165,0.010249,0.621153,0.192916
28.046476,0.016487,0.010245,0.621394,0.193065
28.060795,0.016474,0.010241,0.621635,0.193215
28.075111,0.016461,0.010237,0.621876,0.193365
28.089428,0.016448,0.010233,0.622116,0.193514
28.103743,0.016435,0.010229,0.622357,0.193664
28.118055,0.016423,0.010225,0.622597,0.193813
28.132368,0.01641,0.010221,0.622837,0.193963
28.146679,0.016397,0.010216,0.623077,0.194112
28.160988,0.016384,0.010212,0.623316,0.194262
28.175297,0.016371,0.010208,0.623556,0.194411
28.189606,0.016358,0.010204,0.623796,0.194561
28.203911,0.016345,0.0102,0.624035,0.19471
28.218216,0.016333,0.010196,0.624274,0.194859
28.232521,0.01632,0.010192,0.624514,0.195009
28.246822,0.016307,0.010188,0.624753,0.195158
28.261124,0.016294,0.010184,0.624992,0.195307
28.275425,0.016281,0.010179,0.625231,0.195457
28.289722,0.016268,0.010175,0.62547,0.195606
28.30402,0.016256,0.010171,0.625708,0.195755
28.318317,0.016243,0.010167,0.625947,0.195905
28.332613,0.01623,0.010163,0.626186,0.196054
28.346907,0.016217,0.010159,0.626424,0.196204
28.3612,0.016204,0.010155,0.626663,0.196353
28.375492,0.016191,0.01015,0.626901,0.196503
28.389782,0.016179,0.010146,0.62714,0.196652
28.404072,0.016166,0.010142,0.627378,0.196802
28.41836,0.016153,0.010138,0.627617,0.196952
28.432646,0.01614,0.010134,0.627855,0.197101
28.446932,0.016127,0.01013,0.628093,0.197251
28.461216,0.016115,0.010125,0.628331,0.1974
28.475498,0.016102,0.010121,0.628569,0.19755
28.48978,0.016089,0.010117,0.628807,0.197699
28.504063,0.016076,0.010113,0.629045,0.197849
28.518341,0.016064,0.010109,0.629283,0.197998
28.532619,0.016051,0.010104,0.62952,0.198148
28.546898,0.016038,0.0101,0.629758,0.198297
28.561172,0.016025,0.010096,0.629995,0.198447
28.575447,0.016012,0.010092,0.630232,0.198596
28.589722,0.016,0.010087,0.630469,0.198745
28.603992,0.015987,0.010083,0.630706,0.198895
28.618263,0.015974,0.010079,0.630943,0.199044
28.632534,0.015961,0.010075,0.631179,0.199194
28.646801,0.015949,0.01007,0.631416,0.199343
28.661068,0.015936,0.010066,0.631652,0.199492
28.675335,0.015923,0.010062,0.631888,0.199641
28.689598,0.01591,0.010057,0.632124,0.19979
28.703861,0.015898,0.010053,0.632359,0.199939
28.718124,0.015885,0.010049,0.632595,0.200088
28.732384,0.015872,0.010044,0.63283,0.200237
28.746643,0.015859,0.01004,0.633065,0.200386
28.760902,0.015847,0.010036,0.6333,0.200534
28.775158,0.015834,0.010031,0.633535,0.200683
28.789413,0.015821,0.010027,0.63377,0.200832
28.803669,0.015808,0.010022,0.634004,0.20098
28.817921,0.015795,0.010018,0.634238,0.201129
28.832172,0.015783,0.010014,0.634471,0.201277
28.846424,0.01577,0.010009,0.634705,0.201425
28.860672,0.015757,0.010005,0.634938,0.201573
28.87492,0.015744,0.01,0.63517,0.201721
28.889168,0.015732,0.009996,0.635403,0.201869
28.903412,0.015719,0.009991,0.635636,0.202017
28.917656,0.015706,0.009987,0.635869,0.202164
28.9319,0.015693,0.009982,0.636101,0.202312
28.94614,0.01568,0.009978,0.636333,0.20246
28.960381,0.015668,0.009973,0.636565,0.202607
28.974621,0.015655,0.009969,0.636796,0.202755
28.988857,0.015642,0.009964,0.637027,0.202902
29.003094,0.015629,0.00996,0.637258,0.203049
29.01733,0.015616,0.009955,0.637489,0.203196
29.031563,0.015604,0.009951,0.63772,0.203343
29.045795,0.015591,0.009946,0.63795,0.20349
29.060028,0.015578,0.009942,0.638181,0.203637
29.074257,0.015565,0.009937,0.638411,0.203784
29.088486,0.015552,0.009932,0.638641,0.203931
29.102713,0.01554,0.009928,0.63887,0.204078
29.116938,0.015527,0.009923,0.6391,0.204224
29.131163,0.015514,0.009919,0.639329,0.204371
29.145386,0.015501,0.009914,0.639558,0.204517
29.159607,0.015488,0.009909,0.639788,0.204664
29.173828,0.015476,0.009905,0.640017,0.204811
29.188046,0.015463,0.0099,0.640245,0.204957
29.202263,0.01545,0.009895,0.640474,0.205104
29.216478,0.015437,0.009891,0.640703,0.20525
29.230692,0.015424,0.009886,0.640931,0.205397
29.244905,0.015412,0.009881,0.64116,0.205543
29.259117,0.015399,0.009877,0.641388,0.205689
29.273327,0.015386,0.009872,0.641616,0.205836
29.287537,0.015373,0.009867,0.641844,0.205982
29.301743,0.015361,0.009863,0.642073,0.206129
29.315948,0.015348,0.009858,0.642301,0.206276
29.330151,0.015335,0.009853,0.64253,0.206422
29.344353,0.015322,0.009849,0.642758,0.206569
29.358551,0.01531,0.009844,0.642985,0.206715
29.372749,0.015297,0.009839,0.643214,0.206862
29.386944,0.015284,0.009835,0.643442,0.207009
29.401138,0.015272,0.00983,0.64367,0.207156
29.415331,0.015259,0.009825,0.643899,0.207303
29.429522,0.015246,0.009821,0.644128,0.20745
29.44371,0.015234,0.009816,0.644356,0.207597
29.457897,0.015221,0.009811,0.644585,0.207745
29.472082,0.015208,0.009807,0.644814,0.207893
29.486265,0.015196,0.009802,0.645043,0.20804
29.500446,0.015183,0.009797,0.645272,0.208188
29.514626,0.015171,0.009793,0.645502,0.208336
29.528805,0.015158,0.009788,0.645731,0.208485
29.54298,0.015145,0.009783,0.645961,0.208633
29.557156,0.015133,0.009779,0.646191,0.208781
29.571327,0.01512,0.009774,0.646421,0.20893
29.585499,0.015108,0.00977,0.646651,0.209079
29.599667,0.015095,0.009765,0.646881,0.209227
29.613834,0.015083,0.00976,0.647111,0.209376
29.627998,0.01507,0.009756,0.647341,0.209525
29.642162,0.015058,0.009751,0.647572,0.209675
29.656322,0.015045,0.009746,0.647803,0.209824
29.670483,0.015033,0.009742,0.648034,0.209974
29.684641,0.015021,0.009737,0.648265,0.210124
29.698797,0.015008,0.009733,0.648496,0.210274
29.712952,0.014996,0.009728,0.648727,0.210423
29.727104,0.014983,0.009724,0.648959,0.210574
29.741255,0.014971,0.009719,0.64919,0.210724
29.755404,0.014959,0.009714,0.649422,0.210874
29.76955,0.014946,0.00971,0.649653,0.211025
29.783695,0.014934,0.009705,0.649885,0.211175
29.797838,0.014922,0.009701,0.650117,0.211326
29.811979,0.014909,0.009696,0.650349,0.211477
29.82612,0.014897,0.009692,0.65058,0.211627
29.840258,0.014885,0.009687,0.650812,0.211778
29.854395,0.014872,0.009683,0.651043,0.211929
29.868528,0.01486,0.009678,0.651275,0.21208
29.882662,0.014848,0.009673,0.651507,0.212231
29.896791,0.014836,0.009669,0.651739,0.212382
29.910921,0.014823,0.009664,0.651971,0.212533
29.925047,0.014811,0.00966,0.652202,0.212684
29.939173,0.014799,0.009655,0.652434,0.212835
29.953295,0.014787,0.009651,0.652666,0.212987
29.967417,0.014774,0.009646,0.652898,0.213138
29.981535,0.014762,0.009642,0.653129,0.213289
29.995653,0.01475,0.009637,0.653361,0.21344
30.009769,0.014738,0.009632,0.653593,0.213592
30.023884,0.014725,0.009628,0.653824,0.213743
30.037996,0.014713,0.009623,0.654055,0.213894
30.052107,0.014701,0.009619,0.654286,0.214045
30.066216,0.014689,0.009614,0.654517,0.214196
30.080322,0.014677,0.009609,0.654748,0.214347
30.094427,0.014664,0.009605,0.654979,0.214498
30.10853,0.014652,0.0096,0.655209,0.214649
30.122631,0.01464,0.009596,0.655439,0.2148
30.13673,0.014628,0.009591,0.655668,0.214951
30.150829,0.014615,0.009586,0.655898,0.215101
30.164925,0.014603,0.009582,0.656128,0.215252
30.17902,0.014591,0.009577,0.656356,0.215402
30.193111,0.014579,0.009572,0.656585,0.215552
30.207203,0.014567,0.009568,0.656814,0.215703
30.221291,0.014554,0.009563,0.657043,0.215853
30.235378,0.014542,0.009558,0.657271,0.216003
30.249462,0.01453,0.009553,0.657499,0.216152
30.263546,0.014518,0.009549,0.657727,0.216302
30.277626,0.014505,0.009544,0.657954,0.216452
30.291706,0.014493,0.009539,0.658181,0.216601
30.305784,0.014481,0.009534,0.658408,0.21675
30.31986,0.014469,0.00953,0.658634,0.216899
30.333935,0.014457,0.009525,0.65886,0.217048
30.348007,0.014444,0.00952,0.659086,0.217197
30.362078,0.014432,0.009515,0.659311,0.217345
30.376146,0.01442,0.00951,0.659536,0.217494
30.390213,0.014407,0.009505,0.659761,0.217642
30.404278,0.014395,0.009501,0.659986,0.21779
30.418341,0.014383,0.009496,0.66021,0.217938
30.432402,0.014371,0.009491,0.660433,0.218086
30.446463,0.014358,0.009486,0.660657,0.218234
30.46052,0.014346,0.009481,0.66088,0.218381
30.474577,0.014334,0.009476,0.661103,0.218528
30.48863,0.014322,0.009471,0.661325,0.218675
30.502684,0.014309,0.009466,0.661547,0.218822
30.516733,0.014297,0.009461,0.661768,0.218969
30.530783,0.014285,0.009456,0.66199,0.219115
30.544828,0.014272,0.009451,0.662211,0.219262
30.558874,0.01426,0.009446,0.662431,0.219408
30.572918,0.014248,0.009441,0.662651,0.219553
30.58696,0.014235,0.009436,0.662872,0.219699
30.601,0.014223,0.009431,0.663091,0.219845
30.615038,0.014211,0.009426,0.66331,0.21999
30.629074,0.014198,0.009421,0.663529,0.220136
30.643108,0.014186,0.009416,0.663748,0.220281
30.657143,0.014174,0.009411,0.663965,0.220425
30.671173,0.014161,0.009406,0.664183,0.22057
30.685204,0.014149,0.0094,0.664401,0.220714
30.69923,0.014136,0.009395,0.664618,0.220859
30.713257,0.014124,0.00939,0.664835,0.221003
30.727282,0.014112,0.009385,0.665051,0.221147
30.741304,0.014099,0.00938,0.665268,0.221291
30.755327,0.014087,0.009375,0.665483,0.221434
30.769346,0.014075,0.009369,0.665699,0.221577
30.783365,0.014062,0.009364,0.665914,0.221721
30.797382,0.01405,0.009359,0.666129,0.221864
30.811398,0.014037,0.009354,0.666342,0.222006
30.825413,0.014025,0.009348,0.666556,0.222149
30.839424,0.014012,0.009343,0.66677,0.222291
30.853436,0.014,0.009338,0.666983,0.222433
30.867445,0.013988,0.009332,0.667196,0.222576
30.881453,0.013975,0.009327,0.667409,0.222717
30.89546,0.013963,0.009322,0.667622,0.222859
30.909466,0.01395,0.009316,0.667834,0.223001
30.92347,0.013938,0.009311,0.668045,0.223142
30.937473,0.013925,0.009306,0.668257,0.223283
30.951473,0.013913,0.0093,0.668468,0.223424
30.965473,0.0139,0.009295,0.668679,0.223566
30.979473,0.013888,0.009289,0.668889,0.223706
30.993471,0.013875,0.009284,0.669099,0.223847
31.007467,0.013863,0.009279,0.669309,0.223987
31.021463,0.01385,0.009273,0.669518,0.224127
31.035458,0.013838,0.009268,0.669727,0.224267
31.04945,0.013825,0.009262,0.669935,0.224407
31.063442,0.013813,0.009257,0.670144,0.224547
31.077435,0.0138,0.009251,0.670352,0.224686
31.091423,0.013788,0.009246,0.67056,0.224825
31.105412,0.013775,0.00924,0.670767,0.224964
31.1194,0.013763,0.009234,0.670974,0.225103
31.133389,0.01375,0.009229,0.67118,0.225241
31.147373,0.013738,0.009223,0.671386,0.22538
31.161358,0.013725,0.009218,0.671592,0.225518
31.175343,0.013713,0.009212,0.671798,0.225657
31.189327,0.0137,0.009206,0.672004,0.225794
31.203308,0.013688,0.009201,0.672209,0.225932
31.217289,0.013675,0.009195,0.672414,0.22607
31.23127,0.013662,0.00919,0.672618,0.226207
31.245251,0.01365,0.009184,0.672821,0.226344
31.25923,0.013637,0.009178,0.673025,0.226481
31.273207,0.013625,0.009173,0.673228,0.226618
31.287184,0.013612,0.009167,0.673431,0.226755
31.301161,0.013599,0.009161,0.673634,0.226892
31.315138,0.013587,0.009155,0.673836,0.227028
31.329113,0.013574,0.00915,0.674038,0.227164
31.343086,0.013562,0.009144,0.67424,0.2273
31.357059,0.013549,0.009138,0.674441,0.227436
31.371033,0.013536,0.009132,0.674642,0.227571
31.385006,0.013524,0.009126,0.674843,0.227706
31.398979,0.013511,0.009121,0.675043,0.227842
31.412949,0.013499,0.009115,0.675244,0.227977
31.426918,0.013486,0.009109,0.675443,0.228112
31.440887,0.013473,0.009103,0.675642,0.228246
31.454857,0.013461,0.009097,0.675841,0.228381
31.468826,0.013448,0.009091,0.67604,0.228515
31.482796,0.013435,0.009085,0.676239,0.228649
31.496763,0.013423,0.00908,0.676437,0.228783
31.510729,0.01341,0.009074,0.676634,0.228917
31.524694,0.013397,0.009068,0.676832,0.229051
31.53866,0.013385,0.009062,0.677029,0.229184
31.552626,0.013372,0.009056,0.677225,0.229317
31.566591,0.013359,0.00905,0.677422,0.22945
31.580557,0.013347,0.009044,0.677618,0.229583
31.594522,0.013334,0.009038,0.677813,0.229715
31.608484,0.013321,0.009032,0.678008,0.229848
31.622446,0.013308,0.009026,0.678203,0.22998
31.636408,0.013296,0.00902,0.678398,0.230112
31.65037,0.013283,0.009014,0.678593,0.230244
31.664331,0.01327,0.009008,0.678787,0.230376
31.678293,0.013257,0.009002,0.67898,0.230507
31.692255,0.013245,0.008995,0.679174,0.230638
31.706217,0.013232,0.008989,0.679367,0.23077
31.720179,0.013219,0.008983,0.679559,0.2309
31.734137,0.013206,0.008977,0.679751,0.231031
31.748095,0.013194,0.008971,0.679944,0.231162
31.762053,0.013181,0.008965,0.680135,0.231292
31.776011,0.013168,0.008959,0.680327,0.231422
31.789968,0.013155,0.008952,0.680518,0.231552
31.803926,0.013143,0.008946,0.680709,0.231682
31.817884,0.01313,0.00894,0.680898,0.231811
31.831842,0.013117,0.008934,0.681088,0.23194
31.8458,0.013104,0.008928,0.681277,0.232069
31.859758,0.013091,0.008921,0.681466,0.232198
31.873716,0.013079,0.008915,0.681655,0.232327
31.887672,0.013066,0.008909,0.681843,0.232455
31.901627,0.013053,0.008902,0.682032,0.232584
31.915581,0.01304,0.008896,0.682219,0.232712
31.929535,0.013027,0.00889,0.682407,0.232839
31.943489,0.013014,0.008884,0.682593,0.232967
31.957443,0.013001,0.008877,0.68278,0.233094
31.971397,0.012989,0.008871,0.682967,0.233222
31.985352,0.012976,0.008864,0.683152,0.233349
31.999306,0.012963,0.008858,0.683338,0.233476
32.01326,0.01295,0.008852,0.683524,0.233602
32.027214,0.012937,0.008845,0.683709,0.233729
32.041168,0.012924,0.008839,0.683894,0.233855
32.055122,0.012911,0.008832,0.684078,0.233982
32.069077,0.012898,0.008826,0.684263,0.234108
32.083031,0.012886,0.00882,0.684446,0.234233
32.096985,0.012873,0.008813,0.68463,0.234359
32.110939,0.01286,0.008807,0.684814,0.234485
32.124893,0.012847,0.0088,0.684997,0.23461
32.138847,0.012834,0.008794,0.685179,0.234735
32.152802,0.012821,0.008787,0.685362,0.23486
32.166756,0.012808,0.008781,0.685544,0.234985
32.18071,0.012795,0.008774,0.685727,0.235111
32.194664,0.012782,0.008768,0.685909,0.235236
32.208618,0.012769,0.008761,0.686091,0.235361
32.222572,0.012757,0.008754,0.686273,0.235485
32.236526,0.012744,0.008748,0.686454,0.23561
32.250481,0.012731,0.008741,0.686636,0.235734
32.264435,0.012718,0.008735,0.686817,0.235859
32.278381,0.012705,0.008728,0.686997,0.235983
32.292328,0.012692,0.008722,0.687178,0.236107
32.306274,0.012679,0.008715,0.687359,0.236231
32.320221,0.012666,0.008709,0.687539,0.236355
32.334167,0.012653,0.008702,0.68772,0.236479
32.348114,0.01264,0.008695,0.6879,0.236603
32.362061,0.012628,0.008689,0.68808,0.236727
32.376007,0.012615,0.008682,0.68826,0.236851
32.389954,0.012602,0.008676,0.68844,0.236975
32.4039,0.012589,0.008669,0.688619,0.237098
32.417847,0.012576,0.008662,0.688798,0.237222
32.431793,0.012563,0.008656,0.688977,0.237345
32.44574,0.01255,0.008649,0.689157,0.237468
32.459686,0.012537,0.008642,0.689336,0.237592
32.473633,0.012524,0.008636,0.689515,0.237715
32.487579,0.012512,0.008629,0.689694,0.237839
32.501526,0.012499,0.008623,0.689873,0.237962
32.515472,0.012486,0.008616,0.690051,0.238085
32.529419,0.012473,0.008609,0.690229,0.238208
32.543365,0.01246,0.008603,0.690407,0.238331
32.557312,0.012447,0.008596,0.690585,0.238454
32.571259,0.012434,0.008589,0.690763,0.238577
32.585205,0.012422,0.008583,0.690941,0.2387
32.599152,0.012409,0.008576,0.691118,0.238822
32.613098,0.012396,0.008569,0.691295,0.238945
32.627045,0.012383,0.008562,0.691473,0.239067
32.640991,0.01237,0.008556,0.69165,0.23919
32.654938,0.012357,0.008549,0.691827,0.239313
32.668884,0.012344,0.008542,0.692004,0.239435
32.682831,0.012332,0.008536,0.69218,0.239557
32.696777,0.012319,0.008529,0.692357,0.239679
32.710724,0.012306,0.008522,0.692533,0.239801
32.72467,0.012293,0.008515,0.692709,0.239923
32.738617,0.01228,0.008509,0.692884,0.240044
32.752563,0.012267,0.008502,0.69306,0.240166
32.76651,0.012254,0.008495,0.693235,0.240287
32.780457,0.012241,0.008488,0.69341,0.240409
32.794403,0.012229,0.008482,0.693585,0.24053
32.80835,0.012216,0.008475,0.69376,0.240651
32.822296,0.012203,0.008468,0.693934,0.240772
32.836243,0.01219,0.008461,0.694108,0.240893
32.850189,0.012177,0.008454,0.694282,0.241014
32.864136,0.012164,0.008448,0.694456,0.241134
32.878082,0.012151,0.008441,0.694629,0.241254
32.892029,0.012139,0.008434,0.694802,0.241375
32.905975,0.012126,0.008427,0.694974,0.241495
32.919922,0.012113,0.00842,0.695147,0.241615
32.933868,0.0121,0.008413,0.69532,0.241735
32.947815,0.012087,0.008406,0.695492,0.241854
32.961761,0.012074,0.0084,0.695663,0.241974
32.975708,0.012061,0.008393,0.695835,0.242093
32.989655,0.012048,0.008386,0.696006,0.242212
33.003601,0.012035,0.008379,0.696177,0.242332
33.017548,0.012023,0.008372,0.696348,0.242451
33.031494,0.01201,0.008365,0.696519,0.242569
33.045441,0.011997,0.008358,0.696689,0.242688
33.059387,0.011984,0.008351,0.696859,0.242806
33.073334,0.011971,0.008344,0.697029,0.242924
33.08728,0.011958,0.008337,0.697198,0.243043
33.101227,0.011945,0.00833,0.697367,0.24316
33.115173,0.011932,0.008323,0.697536,0.243278
33.12912,0.011919,0.008316,0.697704,0.243396
33.143066,0.011906,0.008309,0.697873,0.243513
33.157013,0.011893,0.008302,0.698041,0.243631
33.170959,0.011881,0.008295,0.698208,0.243748
33.184906,0.011868,0.008288,0.698376,0.243865
33.198853,0.011855,0.008281,0.698543,0.243981
33.212799,0.011842,0.008274,0.69871,0.244098
33.226746,0.011829,0.008267,0.698877,0.244214
33.240692,0.011816,0.00826,0.699043,0.244331
33.254639,0.011803,0.008253,0.699209,0.244447
33.268585,0.01179,0.008246,0.699374,0.244562
33.282532,0.011777,0.008239,0.69954,0.244678
33.296478,0.011764,0.008231,0.699705,0.244793
33.310425,0.011751,0.008224,0.699869,0.244908
33.324371,0.011738,0.008217,0.700034,0.245024
33.338318,0.011725,0.00821,0.700197,0.245138
33.352264,0.011712,0.008203,0.700361,0.245253
33.366211,0.011699,0.008196,0.700524,0.245367
33.380157,0.011686,0.008189,0.700688,0.245482
33.394104,0.011673,0.008181,0.70085,0.245595
33.408051,0.01166,0.008174,0.701013,0.245709
33.421997,0.011648,0.008167,0.701175,0.245823
33.435944,0.011635,0.00816,0.701336,0.245936
33.44989,0.011622,0.008152,0.701497,0.246049
33.463837,0.011609,0.008145,0.701658,0.246162
33.477783,0.011596,0.008138,0.701819,0.246275
33.49173,0.011583,0.008131,0.701979,0.246387
33.505676,0.01157,0.008123,0.702139,0.2465
33.519623,0.011557,0.008116,0.702299,0.246612
33.533569,0.011543,0.008109,0.702458,0.246723
33.547516,0.01153,0.008102,0.702617,0.246835
33.561462,0.011517,0.008094,0.702776,0.246947
33.575409,0.011504,0.008087,0.702934,0.247058
33.589355,0.011491,0.008079,0.703091,0.247169
33.603302,0.011478,0.008072,0.703249,0.247279
33.617249,0.011465,0.008065,0.703406,0.24739
33.631195,0.011452,0.008057,0.703562,0.2475
33.645142,0.011439,0.00805,0.703719,0.24761
33.659088,0.011426,0.008043,0.703875,0.24772
33.673042,0.011413,0.008035,0.704031,0.24783
33.686996,0.0114,0.008028,0.704187,0.247939
33.700951,0.011387,0.00802,0.704342,0.248049
33.714905,0.011374,0.008013,0.704496,0.248157
33.728859,0.011361,0.008005,0.704651,0.248266
33.742813,0.011348,0.007998,0.704804,0.248375
33.756767,0.011335,0.00799,0.704958,0.248483
33.770721,0.011321,0.007983,0.705111,0.248591
33.784676,0.011308,0.007975,0.705264,0.248699
33.79863,0.011295,0.007968,0.705417,0.248806
33.812584,0.011282,0.00796,0.705569,0.248914
33.826538,0.011269,0.007953,0.70572,0.249021
33.840492,0.011256,0.007945,0.705872,0.249127
33.854446,0.011243,0.007938,0.706023,0.249234
33.868401,0.01123,0.00793,0.706174,0.249341
33.882355,0.011216,0.007922,0.706324,0.249447
33.896309,0.011203,0.007915,0.706475,0.249553
33.910263,0.01119,0.007907,0.706625,0.249659
33.924217,0.011177,0.0079,0.706774,0.249765
33.938171,0.011164,0.007892,0.706922,0.24987
33.952126,0.011151,0.007884,0.707071,0.249975
33.96608,0.011138,0.007877,0.70722,0.25008
33.980034,0.011125,0.007869,0.707368,0.250185
33.993988,0.011111,0.007861,0.707516,0.250289
34.007942,0.011098,0.007854,0.707663,0.250394
34.021896,0.011085,0.007846,0.707811,0.250498
34.035851,0.011072,0.007838,0.707957,0.250602
34.049805,0.011059,0.007831,0.708104,0.250706
34.063759,0.011046,0.007823,0.70825,0.250809
34.077713,0.011032,0.007815,0.708396,0.250912
34.091667,0.011019,0.007808,0.708542,0.251016
34.105621,0.011006,0.0078,0.708687,0.251119
34.119576,0.010993,0.007792,0.708832,0.251221
34.13353,0.01098,0.007784,0.708977,0.251324
34.147484,0.010966,0.007777,0.709121,0.251426
34.161438,0.010953,0.007769,0.709265,0.251528
34.175392,0.01094,0.007761,0.709408,0.25163
34.189346,0.010927,0.007753,0.709552,0.251732
34.2033,0.010914,0.007745,0.709695,0.251834
34.217255,0.010901,0.007738,0.709838,0.251935
34.231209,0.010887,0.00773,0.70998,0.252036
34.245163,0.010874,0.007722,0.710123,0.252137
34.259117,0.010861,0.007714,0.710265,0.252238
34.273071,0.010848,0.007706,0.710406,0.252338
34.287025,0.010834,0.007698,0.710547,0.252439
34.30098,0.010821,0.007691,0.710688,0.252539
34.314934,0.010808,0.007683,0.710828,0.252638
34.328888,0.010795,0.007675,0.710968,0.252738
34.342842,0.010782,0.007667,0.711108,0.252837
34.356796,0.010768,0.007659,0.711248,0.252937
34.37075,0.010755,0.007651,0.711387,0.253036
34.384705,0.010742,0.007643,0.711526,0.253135
34.398659,0.010729,0.007635,0.711665,0.253234
34.412613,0.010716,0.007627,0.711803,0.253332
34.426567,0.010702,0.007619,0.711942,0.25343
34.440521,0.010689,0.007611,0.712079,0.253528
34.454475,0.010676,0.007603,0.712217,0.253626
34.46843,0.010663,0.007596,0.712354,0.253724
34.482384,0.010649,0.007588,0.712491,0.253822
34.496338,0.010636,0.00758,0.712628,0.253919
34.510292,0.010623,0.007572,0.712764,0.254016
34.524246,0.01061,0.007564,0.7129,0.254113
34.5382,0.010596,0.007556,0.713036,0.25421
34.552155,0.010583,0.007548,0.713171,0.254306
34.566109,0.01057,0.00754,0.713306,0.254403
34.580063,0.010557,0.007532,0.713441,0.254499
34.594017,0.010543,0.007524,0.713575,0.254595
34.607971,0.01053,0.007515,0.713709,0.254691
34.621925,0.010517,0.007507,0.713843,0.254786
34.63588,0.010504,0.007499,0.713977,0.254882
34.649834,0.01049,0.007491,0.71411,0.254977
34.663788,0.010477,0.007483,0.714244,0.255072
34.677742,0.010464,0.007475,0.714376,0.255167
34.691696,0.010451,0.007467,0.714509,0.255262
34.70565,0.010437,0.007459,0.714641,0.255356
34.719604,0.010424,0.007451,0.714773,0.25545
34.733559,0.010411,0.007443,0.714905,0.255544
34.747513,0.010398,0.007435,0.715036,0.255638
34.761467,0.010384,0.007427,0.715167,0.255732
34.775421,0.010371,0.007418,0.715297,0.255825
34.789375,0.010358,0.00741,0.715427,0.255918
34.803329,0.010345,0.007402,0.715557,0.256011
34.817284,0.010331,0.007394,0.715687,0.256104
34.831238,0.010318,0.007386,0.715816,0.256196
34.845192,0.010305,0.007378,0.715945,0.256289
34.85915,0.010291,0.007369,0.716074,0.256381
34.873112,0.010278,0.007361,0.716202,0.256473
34.887074,0.010265,0.007353,0.716331,0.256565
34.901035,0.010252,0.007345,0.716458,0.256656
34.914997,0.010238,0.007337,0.716587,0.256748
34.928959,0.010225,0.007328,0.716714,0.256839
34.942921,0.010212,0.00732,0.716841,0.25693
34.956882,0.010199,0.007312,0.716967,0.257021
34.970844,0.010185,0.007304,0.717094,0.257112
34.984806,0.010172,0.007296,0.71722,0.257202
34.998768,0.010159,0.007287,0.717346,0.257293
35.01273,0.010146,0.007279,0.717472,0.257383
35.026691,0.010132,0.007271,0.717597,0.257473
35.040653,0.010119,0.007263,0.717722,0.257563
35.054615,0.010106,0.007254,0.717846,0.257652
35.068577,0.010092,0.007246,0.717971,0.257741
35.082539,0.010079,0.007238,0.718095,0.25783
35.0965,0.010066,0.007229,0.718219,0.25792
35.110462,0.010053,0.007221,0.718343,0.258009
35.124424,0.010039,0.007213,0.718467,0.258097
35.138386,0.010026,0.007205,0.71859,0.258186
35.152348,0.010013,0.007196,0.718713,0.258274
35.166309,0.009999,0.007188,0.718835,0.258362
35.180271,0.009986,0.00718,0.718957,0.25845
35.194233,0.009973,0.007171,0.719079,0.258537
35.208195,0.00996,0.007163,0.719201,0.258625
35.222157,0.009946,0.007155,0.719322,0.258712
35.236118,0.009933,0.007146,0.719443,0.258799
35.25008,0.00992,0.007138,0.719564,0.258887
35.264042,0.009906,0.00713,0.719685,0.258973
35.278004,0.009893,0.007121,0.719805,0.25906
35.291965,0.00988,0.007113,0.719925,0.259146
35.305927,0.009867,0.007104,0.720045,0.259232
35.319889,0.009853,0.007096,0.720164,0.259318
35.333855,0.00984,0.007088,0.720282,0.259403
35.347824,0.009827,0.007079,0.720401,0.259489
35.361794,0.009813,0.007071,0.72052,0.259574
35.375763,0.0098,0.007062,0.720637,0.259659
35.389732,0.009787,0.007054,0.720755,0.259744
35.403702,0.009774,0.007045,0.720872,0.259829
35.417671,0.00976,0.007037,0.720989,0.259913
35.431641,0.009747,0.007029,0.721107,0.259997
35.44561,0.009734,0.00702,0.721223,0.260082
35.459579,0.00972,0.007012,0.72134,0.260166
35.473549,0.009707,0.007003,0.721456,0.260249
35.487518,0.009694,0.006995,0.721571,0.260333
35.501488,0.009681,0.006986,0.721687,0.260416
35.515457,0.009667,0.006978,0.721802,0.260499
35.529427,0.009654,0.006969,0.721918,0.260583
35.543396,0.009641,0.006961,0.722033,0.260666
35.557365,0.009627,0.006952,0.722147,0.260748
35.571335,0.009614,0.006944,0.722261,0.260831
35.585304,0.009601,0.006935,0.722375,0.260913
35.599274,0.009588,0.006927,0.722489,0.260995
35.613243,0.009574,0.006918,0.722602,0.261076
35.627216,0.009561,0.00691,0.722715,0.261158
35.641193,0.009548,0.006901,0.722827,0.26124
35.65517,0.009534,0.006893,0.72294,0.261321
35.669147,0.009521,0.006884,0.723052,0.261402
35.683125,0.009508,0.006876,0.723164,0.261483
35.697102,0.009495,0.006867,0.723276,0.261564
35.711079,0.009481,0.006859,0.723386,0.261644
35.725056,0.009468,0.00685,0.723498,0.261725
35.739033,0.009455,0.006842,0.723609,0.261805
35.75301,0.009441,0.006833,0.72372,0.261885
35.766987,0.009428,0.006824,0.72383,0.261965
35.780964,0.009415,0.006816,0.72394,0.262045
35.794941,0.009402,0.006807,0.72405,0.262124
35.808918,0.009388,0.006799,0.724159,0.262203
35.822895,0.009375,0.00679,0.724268,0.262282
35.836872,0.009362,0.006781,0.724377,0.262361
35.850849,0.009348,0.006773,0.724486,0.26244
35.86483,0.009335,0.006764,0.724594,0.262518
35.878815,0.009322,0.006756,0.724703,0.262597
35.892799,0.009309,0.006747,0.724811,0.262675
35.906784,0.009295,0.006738,0.724918,0.262753
35.920769,0.009282,0.00673,0.725025,0.262831
35.934753,0.009269,0.006721,0.725132,0.262908
35.948738,0.009256,0.006712,0.725239,0.262986
35.962723,0.009242,0.006704,0.725345,0.263063
35.976707,0.009229,0.006695,0.725452,0.26314
35.990692,0.009216,0.006687,0.725558,0.263217
36.004677,0.009202,0.006678,0.725663,0.263293
36.018661,0.009189,0.006669,0.725768,0.263369
36.032646,0.009176,0.006661,0.725873,0.263445
36.046631,0.009163,0.006652,0.725978,0.263522
36.060616,0.009149,0.006643,0.726082,0.263597
36.074608,0.009136,0.006634,0.726186,0.263673
36.0886,0.009123,0.006626,0.726289,0.263748
36.102592,0.00911,0.006617,0.726394,0.263824
36.116585,0.009096,0.006608,0.726497,0.263899
36.130577,0.009083,0.0066,0.726601,0.263975
36.144569,0.00907,0.006591,0.726704,0.26405
36.158562,0.009056,0.006582,0.726807,0.264124
36.172554,0.009043,0.006574,0.72691,0.264199
36.186546,0.00903,0.006565,0.727012,0.264273
36.200539,0.009017,0.006556,0.727114,0.264347
36.214531,0.009003,0.006547,0.727216,0.264421
36.228523,0.00899,0.006539,0.727317,0.264495
36.242519,0.008977,0.00653,0.727418,0.264569
36.256519,0.008964,0.006521,0.727519,0.264642
36.270519,0.00895,0.006513,0.72762,0.264715
36.284519,0.008937,0.006504,0.72772,0.264788
36.298519,0.008924,0.006495,0.72782,0.264861
36.312519,0.008911,0.006486,0.72792,0.264934
36.326519,0.008897,0.006478,0.72802,0.265006
36.340519,0.008884,0.006469,0.728119,0.265079
36.354519,0.008871,0.00646,0.728218,0.265151
36.368519,0.008858,0.006451,0.728317,0.265223
36.382519,0.008844,0.006442,0.728416,0.265295
36.396519,0.008831,0.006434,0.728514,0.265366
36.410526,0.008818,0.006425,0.728611,0.265437
36.424534,0.008805,0.006416,0.72871,0.265509
36.438541,0.008792,0.006407,0.728807,0.26558
36.452549,0.008778,0.006399,0.728905,0.265651
36.466557,0.008765,0.00639,0.729001,0.265722
36.480564,0.008752,0.006381,0.729099,0.265793
36.494572,0.008739,0.006372,0.729196,0.265864
36.508579,0.008725,0.006363,0.729294,0.265935
36.522587,0.008712,0.006354,0.72939,0.266005
36.536594,0.008699,0.006346,0.729488,0.266076
36.550606,0.008685,0.006337,0.729586,0.266148
36.564621,0.008672,0.006328,0.729684,0.266219
36.578636,0.008659,0.006319,0.729782,0.266291
36.592651,0.008645,0.00631,0.729881,0.266363
36.606667,0.008632,0.006301,0.729982,0.266437
36.620682,0.008619,0.006292,0.730084,0.266512
36.634697,0.008605,0.006283,0.730189,0.266588
36.648712,0.008591,0.006274,0.730296,0.266666
36.662727,0.008578,0.006265,0.730407,0.266747
36.676743,0.008564,0.006256,0.730523,0.266832
36.690758,0.00855,0.006247,0.730645,0.266921
36.704781,0.008535,0.006237,0.730777,0.267018
36.718803,0.008521,0.006228,0.730919,0.267122
36.732826,0.008506,0.006218,0.731075,0.267236
36.746849,0.00849,0.006208,0.73125,0.267363
36.760872,0.008474,0.006198,0.731448,0.267508
36.774895,0.008456,0.006187,0.731677,0.267676
36.788918,0.008438,0.006176,0.731945,0.267872
36.80294,0.008418,0.006164,0.732264,0.268105
36.816963,0.008397,0.006152,0.732646,0.268385
36.83099,0.008373,0.006138,0.73311,0.268725
36.84502,0.008346,0.006123,0.733678,0.269142
36.859051,0.008315,0.006106,0.734375,0.269653
36.873081,0.008279,0.006087,0.735236,0.270286
36.887112,0.008238,0.006066,0.736298,0.271068
36.901142,0.00819,0.006041,0.73761,0.272034
36.915173,0.008133,0.006012,0.739222,0.273225
36.929203,0.008067,0.005979,0.741194,0.274684
36.943233,0.007988,0.00594,0.743581,0.276456
36.957264,0.007897,0.005895,0.746441,0.278587
36.971302,0.007793,0.005843,0.749815,0.281112
36.98534,0.007674,0.005784,0.753725,0.284051
36.999378,0.007542,0.005718,0.758157,0.287401
37.013416,0.007398,0.005645,0.763057,0.291128
37.027454,0.007247,0.005568,0.768322,0.295159
37.041492,0.007091,0.005487,0.773807,0.299389
37.055531,0.006936,0.005406,0.779338,0.303684
37.069569,0.006787,0.005326,0.78473,0.3079
37.083607,0.006646,0.005249,0.789815,0.311904
37.097652,0.006519,0.005179,0.794461,0.315584
37.111698,0.006406,0.005115,0.798588,0.318871
37.125744,0.006307,0.005059,0.80216,0.321731
37.13979,0.006223,0.005011,0.80519,0.324166
37.153835,0.006152,0.004969,0.807718,0.326204
37.167881,0.006092,0.004933,0.809801,0.327889
37.181927,0.006041,0.004903,0.811506,0.329271
37.195972,0.005999,0.004876,0.812897,0.3304
37.210018,0.005963,0.004854,0.814033,0.331325
37.224072,0.005932,0.004834,0.814966,0.332085
37.238125,0.005904,0.004817,0.81574,0.332716
37.252178,0.00588,0.004801,0.816389,0.333246
37.266232,0.005859,0.004786,0.816943,0.333698
37.280285,0.005839,0.004773,0.817422,0.334089
37.294338,0.005821,0.00476,0.817844,0.334434
37.308392,0.005803,0.004749,0.818224,0.334745
37.322445,0.005787,0.004737,0.81857,0.335028
37.336502,0.005771,0.004726,0.818891,0.335292
37.350563,0.005756,0.004715,0.819192,0.335538
37.364624,0.005741,0.004705,0.819479,0.335773
37.378685,0.005726,0.004694,0.819755,0.335999
37.392746,0.005712,0.004684,0.820022,0.336218
37.406807,0.005698,0.004674,0.820282,0.336431
37.420868,0.005684,0.004664,0.820537,0.33664
37.434929,0.00567,0.004654,0.820788,0.336846
37.44899,0.005656,0.004644,0.821035,0.337049
37.463058,0.005642,0.004634,0.821279,0.33725
37.477127,0.005628,0.004624,0.821521,0.337449
37.491196,0.005615,0.004614,0.821763,0.337647
37.505264,0.005601,0.004604,0.822002,0.337843
37.519333,0.005587,0.004594,0.822239,0.338039
37.533401,0.005574,0.004584,0.822476,0.338234
37.54747,0.00556,0.004575,0.822713,0.338428
37.561539,0.005547,0.004565,0.822948,0.338622
37.575615,0.005534,0.004555,0.823183,0.338815
37.589691,0.00552,0.004545,0.823417,0.339008
37.603767,0.005507,0.004536,0.82365,0.3392
37.617844,0.005494,0.004526,0.823882,0.339391
37.63192,0.00548,0.004517,0.824115,0.339583
37.645996,0.005467,0.004507,0.824347,0.339774
37.660072,0.005454,0.004497,0.824579,0.339965
37.674152,0.005441,0.004488,0.824809,0.340155
37.688236,0.005428,0.004478,0.82504,0.340345
37.70232,0.005415,0.004469,0.825271,0.340536
37.716404,0.005402,0.004459,0.825499,0.340724
37.730488,0.005389,0.00445,0.825728,0.340914
37.744572,0.005376,0.00444,0.825958,0.341104
37.758656,0.005363,0.004431,0.826187,0.341292
37.772739,0.00535,0.004421,0.826415,0.341481
37.786831,0.005337,0.004412,0.826645,0.341671
37.800922,0.005324,0.004403,0.826873,0.34186
37.815014,0.005312,0.004393,0.827102,0.342049
37.829105,0.005299,0.004384,0.827332,0.342239
37.843197,0.005286,0.004375,0.82756,0.342428
37.857288,0.005274,0.004365,0.827789,0.342617
37.87138,0.005261,0.004356,0.828018,0.342807
37.885479,0.005248,0.004347,0.828247,0.342996
37.899578,0.005236,0.004338,0.828476,0.343187
37.913677,0.005223,0.004328,0.828705,0.343376
37.927776,0.005211,0.004319,0.828934,0.343566
37.941875,0.005198,0.00431,0.829163,0.343755
37.955975,0.005186,0.004301,0.829391,0.343945
37.970074,0.005173,0.004292,0.829621,0.344135
37.98418,0.005161,0.004283,0.82985,0.344326
37.998287,0.005149,0.004274,0.83008,0.344517
38.012394,0.005136,0.004265,0.83031,0.344707
38.026501,0.005124,0.004256,0.83054,0.344898
38.040607,0.005112,0.004247,0.830769,0.345089
38.054714,0.0051,0.004238,0.831,0.34528
38.068821,0.005087,0.004229,0.831231,0.345472
38.082935,0.005075,0.00422,0.831462,0.345665
38.09705,0.005063,0.004211,0.831693,0.345857
38.111164,0.005051,0.004202,0.831925,0.346049
38.125278,0.005039,0.004193,0.832156,0.346242
38.139393,0.005027,0.004184,0.832389,0.346436
38.153507,0.005015,0.004175,0.832622,0.346629
38.167625,0.005003,0.004167,0.832854,0.346823
38.181747,0.004991,0.004158,0.833087,0.347017
38.195869,0.004979,0.004149,0.83332,0.347211
38.209991,0.004967,0.00414,0.833553,0.347405
38.224113,0.004955,0.004132,0.833787,0.347601
38.238235,0.004944,0.004123,0.834022,0.347796
38.252361,0.004932,0.004114,0.834257,0.347992
38.266491,0.00492,0.004106,0.834492,0.348188
38.280621,0.004908,0.004097,0.834727,0.348384
38.29475,0.004897,0.004089,0.834962,0.348581
38.30888,0.004885,0.00408,0.835197,0.348777
38.323009,0.004873,0.004071,0.835433,0.348974
38.337143,0.004862,0.004063,0.835669,0.349171
38.35128,0.00485,0.004054,0.835907,0.34937
38.365417,0.004839,0.004046,0.836145,0.349569
38.379555,0.004827,0.004037,0.836382,0.349767
38.393692,0.004816,0.004029,0.836619,0.349966
38.407829,0.004804,0.004021,0.836858,0.350166
38.42197,0.004793,0.004012,0.837096,0.350365
38.436115,0.004781,0.004004,0.837334,0.350564
38.45026,0.00477,0.003995,0.837574,0.350765
38.464405,0.004759,0.003987,0.837812,0.350965
38.47855,0.004747,0.003979,0.838051,0.351165
38.492695,0.004736,0.00397,0.838291,0.351366
38.506844,0.004725,0.003962,0.838531,0.351567
38.520996,0.004714,0.003954,0.838772,0.351769
38.535149,0.004703,0.003946,0.839013,0.351972
38.549301,0.004691,0.003937,0.839254,0.352173
38.563454,0.00468,0.003929,0.839493,0.352375
38.577606,0.004669,0.003921,0.839735,0.352578
38.591763,0.004658,0.003913,0.839977,0.352781
38.605923,0.004647,0.003904,0.840218,0.352983
38.620083,0.004636,0.003896,0.84046,0.353187
38.634243,0.004625,0.003888,0.840702,0.35339
38.648403,0.004614,0.00388,0.840944,0.353593
38.662563,0.004603,0.003872,0.841186,0.353797
38.676731,0.004592,0.003864,0.841428,0.354
38.690899,0.004581,0.003856,0.84167,0.354204
38.705067,0.00457,0.003848,0.841912,0.354408
38.719234,0.004559,0.003839,0.842154,0.354612
38.733402,0.004548,0.003831,0.842396,0.354816
38.747574,0.004537,0.003823,0.842639,0.35502
38.761749,0.004526,0.003815,0.842882,0.355225
38.775925,0.004516,0.003807,0.843125,0.35543
38.7901,0.004505,0.003799,0.843367,0.355634
38.804276,0.004494,0.003791,0.84361,0.355839
38.818455,0.004483,0.003783,0.843852,0.356043
38.832638,0.004473,0.003775,0.844095,0.356248
38.846821,0.004462,0.003767,0.844337,0.356452
38.861004,0.004451,0.003759,0.844578,0.356656
38.875187,0.00444,0.003751,0.84482,0.356861
38.88937,0.00443,0.003743,0.845063,0.357066
38.903561,0.004419,0.003735,0.845306,0.357271
38.917751,0.004408,0.003728,0.845547,0.357475
38.931942,0.004398,0.00372,0.845789,0.357679
38.946133,0.004387,0.003712,0.846031,0.357884
38.960323,0.004377,0.003704,0.846272,0.358088
38.974522,0.004366,0.003696,0.846514,0.358293
38.98872,0.004355,0.003688,0.846754,0.358496
39.002918,0.004345,0.00368,0.846996,0.358701
39.017117,0.004334,0.003672,0.847237,0.358906
39.031315,0.004324,0.003664,0.847478,0.359109
39.045521,0.004313,0.003656,0.847718,0.359313
39.059727,0.004303,0.003649,0.847959,0.359517
39.073933,0.004292,0.003641,0.848199,0.359721
39.088139,0.004282,0.003633,0.848439,0.359924
39.102345,0.004271,0.003625,0.848679,0.360128
39.116558,0.004261,0.003617,0.848918,0.360331
39.130772,0.00425,0.003609,0.849158,0.360535
39.144985,0.00424,0.003601,0.849396,0.360737
39.159199,0.00423,0.003594,0.849635,0.36094
39.173412,0.004219,0.003586,0.849873,0.361142
39.187634,0.004209,0.003578,0.850112,0.361345
39.201855,0.004198,0.00357,0.850351,0.361548
39.216076,0.004188,0.003562,0.850588,0.36175
39.230297,0.004178,0.003554,0.850826,0.361952
39.244518,0.004167,0.003547,0.851063,0.362154
39.258747,0.004157,0.003539,0.8513,0.362356
39.272976,0.004147,0.003531,0.851536,0.362557
39.287205,0.004136,0.003523,0.851772,0.362758
39.301434,0.004126,0.003515,0.852008,0.362959
39.315666,0.004116,0.003508,0.852244,0.36316
39.329903,0.004106,0.0035,0.85248,0.363361
39.344139,0.004095,0.003492,0.852715,0.363562
39.358376,0.004085,0.003484,0.852951,0.363763
39.372612,0.004075,0.003477,0.853186,0.363963
39.386852,0.004065,0.003469,0.85342,0.364163
39.401096,0.004054,0.003461,0.853654,0.364362
39.41534,0.004044,0.003453,0.853888,0.364563
39.429585,0.004034,0.003445,0.854122,0.364762
39.443829,0.004024,0.003438,0.854355,0.364961
39.45808,0.004014,0.00343,0.854589,0.365161
39.472332,0.004003,0.003422,0.854822,0.36536
39.486584,0.003993,0.003414,0.855054,0.365559
39.500835,0.003983,0.003407,0.855286,0.365757
39.515091,0.003973,0.003399,0.855519,0.365956
39.52935,0.003963,0.003391,0.855751,0.366155
39.54361,0.003953,0.003384,0.855983,0.366354
39.557869,0.003943,0.003376,0.856215,0.366552
39.572128,0.003933,0.003368,0.856446,0.36675
39.586395,0.003923,0.00336,0.856677,0.366948
39.600662,0.003912,0.003353,0.856908,0.367146
39.614929,0.003902,0.003345,0.857139,0.367344
39.629196,0.003892,0.003337,0.85737,0.367541
39.643467,0.003882,0.00333,0.8576,0.367739
39.657742,0.003872,0.003322,0.857831,0.367937
39.672016,0.003862,0.003314,0.85806,0.368134
39.686291,0.003852,0.003306,0.85829,0.368331
39.700565,0.003842,0.003299,0.858519,0.368528
39.714848,0.003832,0.003291,0.858748,0.368724
39.72913,0.003822,0.003283,0.858978,0.368922
39.743412,0.003813,0.003276,0.859208,0.369119
39.757694,0.003803,0.003268,0.859436,0.369316
39.77198,0.003793,0.00326,0.859665,0.369512
39.78627,0.003783,0.003253,0.859894,0.369708
39.80056,0.003773,0.003245,0.860122,0.369905
39.81485,0.003763,0.003238,0.86035,0.370101
39.829144,0.003753,0.00323,0.860578,0.370297
39.843441,0.003743,0.003222,0.860806,0.370493
39.857738,0.003733,0.003215,0.861034,0.37069
39.872036,0.003724,0.003207,0.861261,0.370885
39.886333,0.003714,0.003199,0.861488,0.371081
39.900639,0.003704,0.003192,0.861715,0.371276
39.914944,0.003694,0.003184,0.861942,0.371472
39.929249,0.003684,0.003177,0.862169,0.371667
39.943554,0.003675,0.003169,0.862394,0.371862
39.957867,0.003665,0.003161,0.862621,0.372057
39.972179,0.003655,0.003154,0.862846,0.372252
39.986492,0.003645,0.003146,0.863072,0.372447
40,0.003636,0.003139,0.863285,0.37263

==> PaperGraphs/Test3_time20_discharge_a5_single.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000001,0.001773,0.000002
0.501,0.000501,0.000002,0.003931,0.000008
0.677229,0.000677,0.000004,0.00539,0.000015
0.829939,0.00083,0.000006,0.006653,0.000022
0.968117,0.000968,0.000008,0.007792,0.00003
1.096027,0.001096,0.00001,0.008845,0.000039
1.216122,0.001216,0.000012,0.009832,0.000048
1.329981,0.00133,0.000014,0.010767,0.000058
1.438696,0.001439,0.000017,0.011659,0.000068
1.54306,0.001543,0.000019,0.012516,0.000078
1.643675,0.001644,0.000022,0.013341,0.000089
1.74101,0.001741,0.000025,0.014138,0.0001
1.83544,0.001835,0.000027,0.014912,0.000111
1.927272,0.001927,0.00003,0.015664,0.000123
2.016758,0.002017,0.000033,0.016397,0.000134
2.104111,0.002104,0.000036,0.017113,0.000146
2.189514,0.00219,0.000039,0.017812,0.000159
2.273121,0.002273,0.000042,0.018496,0.000171
2.355069,0.002355,0.000045,0.019167,0.000184
2.435475,0.002435,0.000048,0.019825,0.000197
2.514445,0.002514,0.000051,0.020471,0.00021
2.59207,0.002592,0.000055,0.021106,0.000223
2.668434,0.002668,0.000058,0.021731,0.000236
2.74361,0.002744,0.000061,0.022345,0.00025
2.817666,0.002818,0.000065,0.022951,0.000263
2.890662,0.002891,0.000068,0.023548,0.000277
2.962653,0.002963,0.000072,0.024137,0.000291
3.033689,0.003034,0.000075,0.024717,0.000305
3.103817,0.003104,0.000078,0.025291,0.00032
3.173078,0.003173,0.000082,0.025857,0.000334
3.241511,0.003242,0.000086,0.026416,0.000349
3.309154,0.003309,0.000089,0.026969,0.000364
3.376038,0.003376,0.000093,0.027516,0.000379
3.442194,0.003442,0.000097,0.028056,0.000394
3.507653,0.003508,0.0001,0.028591,0.000409
3.572439,0.003572,0.000104,0.029121,0.000424
3.636579,0.003637,0.000108,0.029645,0.000439
3.700097,0.0037,0.000112,0.030164,0.000455
3.763013,0.003763,0.000115,0.030678,0.000471
3.82535,0.003825,0.000119,0.031187,0.000486
3.887125,0.003887,0.000123,0.031692,0.000502
3.948359,0.003948,0.000127,0.032192,0.000518
4.009068,0.004009,0.000131,0.032688,0.000534
4.069269,0.004069,0.000135,0.03318,0.00055
4.128977,0.004129,0.000139,0.033667,0.000567
4.188206,0.004188,0.000143,0.034151,0.000583
4.246972,0.004247,0.000147,0.034631,0.0006
4.305286,0.004305,0.000151,0.035107,0.000616
4.363163,0.004363,0.000155,0.03558,0.000633
4.420613,0.004421,0.000159,0.036049,0.00065
4.477649,0.004478,0.000164,0.036515,0.000667
4.53428,0.004534,0.000168,0.036977,0.000684
4.590519,0.004591,0.000172,0.037437,0.000701
4.646374,0.004646,0.000176,0.037893,0.000718
4.701856,0.004702,0.00018,0.038346,0.000735
4.756973,0.004757,0.000185,0.038796,0.000753
4.811734,0.004812,0.000189,0.039243,0.00077
4.866148,0.004866,0.000193,0.039687,0.000788
4.920222,0.00492,0.000197,0.040128,0.000805
4.973964,0.004974,0.000202,0.040567,0.000823
5.027382,0.005027,0.000206,0.041003,0.000841
5.080483,0.00508,0.000211,0.041437,0.000858
5.133273,0.005133,0.000215,0.041868,0.000876
5.18576,0.005186,0.000219,0.042296,0.000894
5.23795,0.005238,0.000224,0.042722,0.000913
5.289848,0.00529,0.000228,0.043146,0.000931
5.341462,0.005341,0.000233,0.043567,0.000949
5.392796,0.005393,0.000237,0.043986,0.000967
5.443856,0.005444,0.000242,0.044402,0.000986
5.494647,0.005495,0.000246,0.044817,0.001004
5.545175,0.005545,0.000251,0.045229,0.001023
5.595445,0.005595,0.000255,0.045639,0.001041
5.645461,0.005645,0.00026,0.046048,0.00106
5.695228,0.005695,0.000265,0.046454,0.001079
5.74475,0.005745,0.000269,0.046858,0.001098
5.794033,0.005794,0.000274,0.04726,0.001117
5.84308,0.005843,0.000278,0.04766,0.001136
5.891895,0.005892,0.000283,0.048058,0.001155
5.940483,0.00594,0.000288,0.048455,0.001174
5.988847,0.005989,0.000293,0.048849,0.001193
6.03699,0.006037,0.000297,0.049242,0.001212
6.084918,0.006085,0.000302,0.049633,0.001232
6.132632,0.006133,0.000307,0.050022,0.001251
6.180137,0.00618,0.000312,0.05041,0.001271
6.227436,0.006227,0.000316,0.050796,0.00129
6.274532,0.006275,0.000321,0.05118,0.00131
6.321429,0.006321,0.000326,0.051562,0.001329
6.36813,0.006368,0.000331,0.051943,0.001349
6.414636,0.006415,0.000336,0.052323,0.001369
6.460952,0.006461,0.00034,0.0527,0.001389
6.50708,0.006507,0.000345,0.053077,0.001409
6.553023,0.006553,0.00035,0.053451,0.001429
6.598784,0.006599,0.000355,0.053825,0.001449
6.644365,0.006644,0.00036,0.054196,0.001469
6.68977,0.00669,0.000365,0.054567,0.001489
6.734999,0.006735,0.00037,0.054935,0.001509
6.780057,0.00678,0.000375,0.055303,0.001529
6.824945,0.006825,0.00038,0.055669,0.00155
6.869666,0.00687,0.000385,0.056034,0.00157
6.914221,0.006914,0.00039,0.056397,0.00159
6.958614,0.006959,0.000395,0.056759,0.001611
7.002846,0.007003,0.0004,0.05712,0.001631
7.046919,0.007047,0.000405,0.057479,0.001652
7.090836,0.007091,0.00041,0.057837,0.001673
7.134598,0.007135,0.000415,0.058194,0.001693
7.178207,0.007178,0.00042,0.05855,0.001714
7.221666,0.007222,0.000425,0.058904,0.001735
7.264977,0.007265,0.000431,0.059257,0.001756
7.308141,0.007308,0.000436,0.059609,0.001777
7.351159,0.007351,0.000441,0.05996,0.001798
7.394034,0.007394,0.000446,0.060309,0.001819
7.436768,0.007437,0.000451,0.060658,0.00184
7.479362,0.007479,0.000456,0.061005,0.001861
7.521818,0.007522,0.000461,0.061351,0.001882
7.564137,0.007564,0.000467,0.061696,0.001903
7.606321,0.007606,0.000472,0.06204,0.001924
7.648372,0.007648,0.000477,0.062383,0.001946
7.690291,0.00769,0.000482,0.062724,0.001967
7.73208,0.007732,0.000488,0.063065,0.001989
7.77374,0.007774,0.000493,0.063405,0.00201
7.815273,0.007815,0.000498,0.063743,0.002032
7.856679,0.007857,0.000503,0.064081,0.002053
7.897962,0.007898,0.000509,0.064417,0.002075
7.93912,0.007939,0.000514,0.064753,0.002096
7.980157,0.00798,0.000519,0.065087,0.002118
8.021073,0.008021,0.000525,0.065421,0.00214
8.061871,0.008062,0.00053,0.065753,0.002162
8.10255,0.008103,0.000535,0.066085,0.002184
8.143111,0.008143,0.000541,0.066415,0.002205
8.183558,0.008184,0.000546,0.066745,0.002227
8.223891,0.008224,0.000552,0.067074,0.002249
8.264111,0.008264,0.000557,0.067401,0.002271
8.304217,0.008304,0.000562,0.067728,0.002294
8.344213,0.008344,0.000568,0.068054,0.002316
8.3841,0.008384,0.000573,0.068379,0.002338
8.423878,0.008424,0.000579,0.068704,0.00236
8.463547,0.008464,0.000584,0.069027,0.002382
8.50311,0.008503,0.00059,0.069349,0.002405
8.542567,0.008543,0.000595,0.069671,0.002427
8.581921,0.008582,0.000601,0.069991,0.002449
8.621171,0.008621,0.000606,0.070311,0.002472
8.660318,0.00866,0.000612,0.07063,0.002494
8.699364,0.008699,0.000617,0.070948,0.002517
8.738309,0.008738,0.000623,0.071265,0.002539
8.777154,0.008777,0.000628,0.071582,0.002562
8.815901,0.008816,0.000634,0.071898,0.002585
8.854549,0.008855,0.000639,0.072213,0.002607
8.893102,0.008893,0.000645,0.072527,0.00263
8.931558,0.008932,0.000651,0.07284,0.002653
8.969919,0.00897,0.000656,0.073152,0.002676
9.008185,0.009008,0.000662,0.073464,0.002698
9.046358,0.009046,0.000667,0.073775,0.002721
9.084438,0.009084,0.000673,0.074085,0.002744
9.122427,0.009122,0.000679,0.074395,0.002767
9.160324,0.00916,0.000684,0.074703,0.00279
9.198132,0.009198,0.00069,0.075011,0.002813
9.235849,0.009236,0.000696,0.075319,0.002836
9.273479,0.009273,0.000701,0.075625,0.00286
9.31102,0.009311,0.000707,0.075931,0.002883
9.348474,0.009348,0.000713,0.076236,0.002906
9.385841,0.009386,0.000718,0.07654,0.002929
9.423123,0.009423,0.000724,0.076844,0.002953
9.46032,0.00946,0.00073,0.077147,0.002976
9.497434,0.009497,0.000736,0.07745,0.002999
9.534463,0.009534,0.000741,0.077751,0.003023
9.571409,0.009571,0.000747,0.078052,0.003046
9.608273,0.009608,0.000753,0.078352,0.00307
9.645055,0.009645,0.000759,0.078652,0.003093
9.681756,0.009682,0.000764,0.078951,0.003117
9.718376,0.009718,0.00077,0.079249,0.00314
9.754918,0.009755,0.000776,0.079547,0.003164
9.79138,0.009791,0.000782,0.079844,0.003187
9.827764,0.009828,0.000788,0.08014,0.003211
9.86407,0.009864,0.000793,0.080436,0.003235
9.900298,0.0099,0.000799,0.080731,0.003259
9.93645,0.009936,0.000805,0.081025,0.003283
9.972526,0.009973,0.000811,0.081319,0.003306
10.008527,0.010009,0.000817,0.081612,0.00333
10.044453,0.010044,0.000823,0.081904,0.003354
10.080304,0.01008,0.000829,0.082196,0.003378
10.116082,0.010116,0.000834,0.082488,0.003402
10.151787,0.010152,0.00084,0.082778,0.003426
10.187419,0.010187,0.000846,0.083069,0.00345
10.222979,0.010223,0.000852,0.083358,0.003474
10.258467,0.010258,0.000858,0.083647,0.003498
10.293884,0.010294,0.000864,0.083936,0.003523
10.329231,0.010329,0.00087,0.084224,0.003547
10.364508,0.010365,0.000876,0.084511,0.003571
10.399715,0.0104,0.000882,0.084797,0.003595
10.434853,0.010435,0.000888,0.085083,0.00362
10.469922,0.01047,0.000894,0.085369,0.003644
10.504924,0.010505,0.0009,0.085654,0.003668
10.539858,0.01054,0.000906,0.085938,0.003693
10.574724,0.010575,0.000912,0.086222,0.003717
10.609524,0.01061,0.000918,0.086505,0.003742
10.644258,0.010644,0.000924,0.086788,0.003766
10.678926,0.010679,0.00093,0.08707,0.003791
10.713528,0.010714,0.000936,0.087352,0.003815
10.748065,0.010748,0.000942,0.087633,0.00384
10.782538,0.010783,0.000948,0.087914,0.003864
10.816948,0.010817,0.000954,0.088194,0.003889
10.851294,0.010851,0.00096,0.088474,0.003914
10.885576,0.010886,0.000966,0.088753,0.003939
10.919796,0.01092,0.000972,0.089031,0.003963
10.953954,0.010954,0.000978,0.089309,0.003988
10.98805,0.010988,0.000984,0.089587,0.004013
11.022084,0.011022,0.00099,0.089864,0.004038
11.056058,0.011056,0.000997,0.09014,0.004063
11.089971,0.01109,0.001003,0.090417,0.004088
11.123823,0.011124,0.001009,0.090692,0.004113
11.157616,0.011158,0.001015,0.090967,0.004138
11.191349,0.011191,0.001021,0.091242,0.004163
11.225023,0.011225,0.001027,0.091516,0.004188
11.258638,0.011259,0.001033,0.091789,0.004213
11.292195,0.011292,0.00104,0.092063,0.004238
11.325694,0.011326,0.001046,0.092335,0.004263
11.359135,0.011359,0.001052,0.092607,0.004288
11.392518,0.011393,0.001058,0.092879,0.004313
11.425844,0.011426,0.001064,0.09315,0.004338
11.459115,0.011459,0.001071,0.093421,0.004364
11.492329,0.011492,0.001077,0.093691,0.004389
11.525487,0.011525,0.001083,0.093961,0.004414
11.558589,0.011559,0.001089,0.09423,0.00444
11.591636,0.011592,0.001095,0.094499,0.004465
11.624628,0.011625,0.001102,0.094768,0.00449
11.657566,0.011658,0.001108,0.095036,0.004516
11.690449,0.01169,0.001114,0.095304,0.004541
11.723278,0.011723,0.00112,0.095571,0.004567
11.756054,0.011756,0.001127,0.095837,0.004592
11.788776,0.011789,0.001133,0.096103,0.004618
11.821445,0.011821,0.001139,0.096369,0.004644
11.854063,0.011854,0.001146,0.096635,0.004669
11.886627,0.011887,0.001152,0.0969,0.004695
11.91914,0.011919,0.001158,0.097164,0.00472
11.951601,0.011952,0.001164,0.097428,0.004746
11.984011,0.011984,0.001171,0.097692,0.004772
12.016369,0.012016,0.001177,0.097955,0.004798
12.048676,0.012049,0.001183,0.098218,0.004823
12.080933,0.012081,0.00119,0.098481,0.004849
12.113139,0.012113,0.001196,0.098743,0.004875
12.145296,0.012145,0.001202,0.099004,0.004901
12.177403,0.012177,0.001209,0.099266,0.004927
12.209461,0.012209,0.001215,0.099527,0.004953
12.241469,0.012241,0.001222,0.099787,0.004979
12.273428,0.012273,0.001228,0.100047,0.005005
12.305339,0.012305,0.001234,0.100307,0.005031
12.337201,0.012337,0.001241,0.100566,0.005057
12.369015,0.012369,0.001247,0.100825,0.005083
12.400781,0.012401,0.001254,0.101083,0.005109
12.432499,0.012432,0.00126,0.101341,0.005135
12.46417,0.012464,0.001266,0.101599,0.005161
12.495794,0.012496,0.001273,0.101856,0.005187
12.527371,0.012527,0.001279,0.102113,0.005213
12.558902,0.012559,0.001286,0.102369,0.00524
12.590386,0.01259,0.001292,0.102625,0.005266
12.621825,0.012622,0.001299,0.102881,0.005292
12.653218,0.012653,0.001305,0.103136,0.005319
12.684566,0.012685,0.001311,0.103391,0.005345
12.715867,0.012716,0.001318,0.103645,0.005371
12.747123,0.012747,0.001324,0.1039,0.005398
12.778335,0.012778,0.001331,0.104153,0.005424
12.809502,0.012809,0.001337,0.104407,0.00545
12.840624,0.012841,0.001344,0.10466,0.005477
12.871702,0.012872,0.00135,0.104913,0.005503
12.902737,0.012903,0.001357,0.105165,0.00553
12.933727,0.012934,0.001363,0.105417,0.005556
12.964674,0.012965,0.00137,0.105669,0.005583
12.995578,0.012996,0.001376,0.10592,0.00561
13.026438,0.013026,0.001383,0.106171,0.005636
13.057256,0.013057,0.00139,0.106422,0.005663
13.088031,0.013088,0.001396,0.106672,0.005689
13.118763,0.013119,0.001403,0.106922,0.005716
13.149453,0.013149,0.001409,0.107171,0.005743
13.180101,0.01318,0.001416,0.107421,0.00577
13.210708,0.013211,0.001422,0.107669,0.005796
13.241272,0.013241,0.001429,0.107918,0.005823
13.271796,0.013272,0.001436,0.108166,0.00585
13.302279,0.013302,0.001442,0.108414,0.005877
13.33272,0.013333,0.001449,0.108662,0.005904
13.36312,0.013363,0.001455,0.108909,0.005931
13.39348,0.013393,0.001462,0.109156,0.005957
13.4238,0.013424,0.001469,0.109402,0.005984
13.454079,0.013454,0.001475,0.109648,0.006011
13.484318,0.013484,0.001482,0.109894,0.006038
13.514517,0.013515,0.001488,0.11014,0.006065
13.544677,0.013545,0.001495,0.110385,0.006092
13.574798,0.013575,0.001502,0.11063,0.00612
13.604878,0.013605,0.001508,0.110875,0.006147
13.63492,0.013635,0.001515,0.111119,0.006174
13.664923,0.013665,0.001522,0.111363,0.006201
13.694887,0.013695,0.001528,0.111606,0.006228
13.724813,0.013725,0.001535,0.11185,0.006255
13.754702,0.013755,0.001542,0.112093,0.006282
13.784552,0.013785,0.001548,0.112335,0.00631
13.814363,0.013814,0.001555,0.112578,0.006337
13.844137,0.013844,0.001562,0.11282,0.006364
13.873873,0.013874,0.001569,0.113062,0.006391
13.90357,0.013904,0.001575,0.113303,0.006419
13.933231,0.013933,0.001582,0.113544,0.006446
13.962854,0.013963,0.001589,0.113785,0.006473
13.992441,0.013992,0.001595,0.114025,0.006501
14.021991,0.014022,0.001602,0.114266,0.006528
14.051504,0.014051,0.001609,0.114506,0.006556
14.08098,0.014081,0.001616,0.114745,0.006583
14.11042,0.01411,0.001622,0.114984,0.006611
14.139824,0.01414,0.001629,0.115223,0.006638
14.169192,0.014169,0.001636,0.115462,0.006666
14.198524,0.014199,0.001643,0.115701,0.006693
14.22782,0.014228,0.00165,0.115939,0.006721
14.257082,0.014257,0.001656,0.116177,0.006748
14.286307,0.014286,0.001663,0.116414,0.006776
14.315498,0.014315,0.00167,0.116651,0.006804
14.344653,0.014345,0.001677,0.116888,0.006831
14.373774,0.014374,0.001684,0.117125,0.006859
14.40286,0.014403,0.00169,0.117361,0.006887
14.431911,0.014432,0.001697,0.117598,0.006915
14.460926,0.014461,0.001704,0.117833,0.006942
14.489907,0.01449,0.001711,0.118069,0.00697
14.518855,0.014519,0.001718,0.118304,0.006998
14.54777,0.014548,0.001724,0.118539,0.007026
14.57665,0.014577,0.001731,0.118774,0.007054
14.605495,0.014605,0.001738,0.119008,0.007081
14.634308,0.014634,0.001745,0.119243,0.007109
14.663087,0.014663,0.001752,0.119477,0.007137
14.691833,0.014692,0.001759,0.11971,0.007165
14.720545,0.014721,0.001766,0.119944,0.007193
14.749225,0.014749,0.001773,0.120177,0.007221
14.777871,0.014778,0.001779,0.120409,0.007249
14.806485,0.014806,0.001786,0.120642,0.007277
14.835066,0.014835,0.001793,0.120874,0.007305
14.863614,0.014864,0.0018,0.121106,0.007333
14.89213,0.014892,0.001807,0.121338,0.007361
14.920614,0.014921,0.001814,0.121569,0.00739
14.949066,0.014949,0.001821,0.121801,0.007418
14.977486,0.014977,0.001828,0.122031,0.007446
15.005874,0.015006,0.001835,0.122262,0.007474
15.03423,0.015034,0.001842,0.122493,0.007502
15.062554,0.015063,0.001849,0.122723,0.00753
15.090848,0.015091,0.001855,0.122953,0.007559
15.119109,0.015119,0.001862,0.123182,0.007587
15.14734,0.015147,0.001869,0.123412,0.007615
15.17554,0.015176,0.001876,0.123641,0.007644
15.203708,0.015204,0.001883,0.12387,0.007672
15.231845,0.015232,0.00189,0.124098,0.0077
15.259952,0.01526,0.001897,0.124327,0.007729
15.288028,0.015288,0.001904,0.124555,0.007757
15.316073,0.015316,0.001911,0.124783,0.007785
15.344089,0.015344,0.001918,0.12501,0.007814
15.372073,0.015372,0.001925,0.125238,0.007842
15.400027,0.0154,0.001932,0.125465,0.007871
15.427953,0.015428,0.001939,0.125692,0.007899
15.455848,0.015456,0.001946,0.125918,0.007928
15.483712,0.015484,0.001953,0.126145,0.007956
15.511548,0.015512,0.00196,0.126371,0.007985
15.539353,0.015539,0.001967,0.126597,0.008013
15.56713,0.015567,0.001974,0.126822,0.008042
15.594877,0.015595,0.001981,0.127047,0.008071
15.622595,0.015623,0.001988,0.127273,0.008099
15.650284,0.01565,0.001995,0.127497,0.008128
15.677943,0.015678,0.002002,0.127722,0.008156
15.705574,0.015706,0.002009,0.127946,0.008185
15.733176,0.015733,0.002017,0.128171,0.008214
15.76075,0.015761,0.002024,0.128395,0.008243
15.788295,0.015788,0.002031,0.128618,0.008271
15.815811,0.015816,0.002038,0.128842,0.0083
15.843299,0.015843,0.002045,0.129065,0.008329
15.870758,0.015871,0.002052,0.129288,0.008358
15.89819,0.015898,0.002059,0.129511,0.008387
15.925593,0.015926,0.002066,0.129733,0.008415
15.952969,0.015953,0.002073,0.129956,0.008444
15.980316,0.01598,0.00208,0.130178,0.008473
16.007635,0.016008,0.002087,0.1304,0.008502
16.034927,0.016035,0.002095,0.130622,0.008531
16.062191,0.016062,0.002102,0.130843,0.00856
16.089428,0.016089,0.002109,0.131064,0.008589
16.116638,0.016117,0.002116,0.131285,0.008618
16.14382,0.016144,0.002123,0.131506,0.008647
16.170975,0.016171,0.00213,0.131727,0.008676
16.198103,0.016198,0.002137,0.131947,0.008705
16.225204,0.016225,0.002144,0.132167,0.008734
16.252279,0.016252,0.002152,0.132387,0.008763
16.279327,0.016279,0.002159,0.132606,0.008792
16.306349,0.016306,0.002166,0.132826,0.008821
16.333344,0.016333,0.002173,0.133045,0.008851
16.360312,0.01636,0.00218,0.133264,0.00888
16.387253,0.016387,0.002187,0.133483,0.008909
16.414167,0.016414,0.002195,0.133701,0.008938
16.441055,0.016441,0.002202,0.13392,0.008967
16.467918,0.016468,0.002209,0.134138,0.008996
16.494755,0.016495,0.002216,0.134356,0.009026
16.521566,0.016522,0.002223,0.134573,0.009055
16.548351,0.016548,0.002231,0.134791,0.009084
16.575109,0.016575,0.002238,0.135008,0.009114
16.601843,0.016602,0.002245,0.135225,0.009143
16.628551,0.016629,0.002252,0.135442,0.009172
16.655233,0.016655,0.002259,0.135659,0.009202
16.68189,0.016682,0.002267,0.135875,0.009231
16.708523,0.016709,0.002274,0.136091,0.00926
16.735128,0.016735,0.002281,0.136307,0.00929
16.761709,0.016762,0.002288,0.136523,0.009319
16.788265,0.016788,0.002296,0.136739,0.009349
16.814796,0.016815,0.002303,0.136954,0.009378
16.841303,0.016841,0.00231,0.137169,0.009408
16.867785,0.016868,0.002317,0.137384,0.009437
16.894241,0.016894,0.002325,0.137599,0.009467
16.920673,0.016921,0.002332,0.137814,0.009496
16.947081,0.016947,0.002339,0.138028,0.009526
16.973465,0.016973,0.002346,0.138242,0.009555
16.999823,0.017,0.002354,0.138456,0.009585
17.026157,0.017026,0.002361,0.13867,0.009615
17.052467,0.017052,0.002368,0.138884,0.009644
17.078753,0.017079,0.002376,0.139097,0.009674
17.105015,0.017105,0.002383,0.13931,0.009704
17.131254,0.017131,0.00239,0.139523,0.009733
17.157467,0.017157,0.002398,0.139736,0.009763
17.183657,0.017184,0.002405,0.139948,0.009793
17.209824,0.01721,0.002412,0.140161,0.009822
17.235968,0.017236,0.002419,0.140373,0.009852
17.262085,0.017262,0.002427,0.140585,0.009882
17.288179,0.017288,0.002434,0.140797,0.009912
17.314251,0.017314,0.002441,0.141008,0.009942
17.3403,0.01734,0.002449,0.14122,0.009971
17.366325,0.017366,0.002456,0.141431,0.010001
17.392328,0.017392,0.002463,0.141642,0.010031
17.418308,0.017418,0.002471,0.141853,0.010061
17.444265,0.017444,0.002478,0.142064,0.010091
17.4702,0.01747,0.002486,0.142274,0.010121
17.496111,0.017496,0.002493,0.142484,0.010151
17.521999,0.017522,0.0025,0.142694,0.010181
17.547865,0.017548,0.002508,0.142904,0.010211
17.573708,0.017574,0.002515,0.143114,0.010241
17.599527,0.0176,0.002522,0.143323,0.010271
17.625324,0.017625,0.00253,0.143533,0.010301
17.651098,0.017651,0.002537,0.143742,0.010331
17.676849,0.017677,0.002545,0.143951,0.010361
17.702578,0.017703,0.002552,0.14416,0.010391
17.728283,0.017728,0.002559,0.144368,0.010421
17.753967,0.017754,0.002567,0.144577,0.010451
17.779631,0.01778,0.002574,0.144785,0.010481
17.805271,0.017805,0.002582,0.144993,0.010512
17.830889,0.017831,0.002589,0.145201,0.010542
17.856483,0.017856,0.002596,0.145409,0.010572
17.882059,0.017882,0.002604,0.145616,0.010602
17.907612,0.017908,0.002611,0.145823,0.010632
17.933142,0.017933,0.002619,0.146031,0.010662
17.958651,0.017959,0.002626,0.146238,0.010693
17.984138,0.017984,0.002634,0.146444,0.010723
18.009604,0.01801,0.002641,0.146651,0.010753
18.035048,0.018035,0.002649,0.146858,0.010784
18.060471,0.01806,0.002656,0.147064,0.010814
18.085871,0.018086,0.002664,0.14727,0.010844
18.111252,0.018111,0.002671,0.147476,0.010875
18.13661,0.018137,0.002678,0.147682,0.010905
18.161949,0.018162,0.002686,0.147888,0.010935
18.187265,0.018187,0.002693,0.148093,0.010966
18.212561,0.018213,0.002701,0.148298,0.010996
18.237835,0.018238,0.002708,0.148503,0.011027
18.263088,0.018263,0.002716,0.148708,0.011057
18.288321,0.018288,0.002723,0.148913,0.011088
18.313534,0.018314,0.002731,0.149118,0.011118
18.338724,0.018339,0.002738,0.149322,0.011149
18.363895,0.018364,0.002746,0.149526,0.011179
18.389046,0.018389,0.002753,0.14973,0.01121
18.414175,0.018414,0.002761,0.149934,0.01124
18.439283,0.018439,0.002768,0.150138,0.011271
18.464371,0.018464,0.002776,0.150341,0.011301
18.489439,0.018489,0.002783,0.150545,0.011332
18.514486,0.018514,0.002791,0.150748,0.011362
18.539513,0.018539,0.002799,0.150951,0.011393
18.56452,0.018565,0.002806,0.151154,0.011424
18.589508,0.018589,0.002814,0.151356,0.011454
18.614475,0.018614,0.002821,0.151559,0.011485
18.639421,0.018639,0.002829,0.151761,0.011516
18.664349,0.018664,0.002836,0.151964,0.011546
18.689257,0.018689,0.002844,0.152166,0.011577
18.714144,0.018714,0.002851,0.152368,0.011608
18.739012,0.018739,0.002859,0.152569,0.011639
18.763859,0.018764,0.002867,0.152771,0.011669
18.788687,0.018789,0.002874,0.152972,0.0117
18.813496,0.018813,0.002882,0.153174,0.011731
18.838285,0.018838,0.002889,0.153375,0.011762
18.863054,0.018863,0.002897,0.153575,0.011793
18.887804,0.018888,0.002904,0.153776,0.011824
18.912535,0.018913,0.002912,0.153977,0.011854
18.937246,0.018937,0.00292,0.154177,0.011885
18.961939,0.018962,0.002927,0.154378,0.011916
18.98661,0.018987,0.002935,0.154578,0.011947
19.011263,0.019011,0.002943,0.154777,0.011978
19.035896,0.019036,0.00295,0.154977,0.012009
19.060511,0.01906,0.002958,0.155177,0.01204
19.085106,0.019085,0.002965,0.155376,0.012071
19.109682,0.01911,0.002973,0.155576,0.012102
19.134239,0.019134,0.002981,0.155775,0.012133
19.158779,0.019159,0.002988,0.155974,0.012164
19.1833,0.019183,0.002996,0.156173,0.012195
19.207802,0.019208,0.003004,0.156372,0.012226
19.232285,0.019232,0.003011,0.15657,0.012257
19.256748,0.019257,0.003019,0.156769,0.012288
19.281193,0.019281,0.003027,0.156967,0.012319
19.30562,0.019306,0.003034,0.157165,0.01235
19.330029,0.01933,0.003042,0.157363,0.012382
19.354418,0.019354,0.003049,0.157561,0.012413
19.37879,0.019379,0.003057,0.157758,0.012444
19.403143,0.019403,0.003065,0.157956,0.012475
19.427477,0.019427,0.003073,0.158153,0.012506
19.451794,0.019452,0.00308,0.15835,0.012537
19.476091,0.019476,0.003088,0.158547,0.012569
19.500372,0.0195,0.003096,0.158744,0.0126
19.524633,0.019525,0.003103,0.158941,0.012631
19.548878,0.019549,0.003111,0.159138,0.012662
19.573103,0.019573,0.003119,0.159334,0.012694
19.597311,0.019597,0.003126,0.15953,0.012725
19.6215,0.019621,0.003134,0.159726,0.012756
19.645672,0.019646,0.003142,0.159922,0.012788
19.669827,0.01967,0.003149,0.160118,0.012819
19.693962,0.019694,0.003157,0.160314,0.01285
19.718081,0.019718,0.003165,0.160509,0.012882
19.742182,0.019742,0.003173,0.160705,0.012913
19.766264,0.019766,0.00318,0.1609,0.012944
19.790331,0.01979,0.003188,0.161095,0.012976
19.814379,0.019814,0.003196,0.16129,0.013007
19.838409,0.019838,0.003204,0.161485,0.013039
19.862423,0.019862,0.003211,0.16168,0.01307
19.886417,0.019886,0.003219,0.161875,0.013102
19.910397,0.01991,0.003227,0.162069,0.013133
19.934357,0.019934,0.003235,0.162263,0.013165
19.958302,0.019958,0.003242,0.162457,0.013196
19.982227,0.019982,0.00325,0.162651,0.013228
20.006138,0.019994,0.003266,0.163331,0.013339
20.030024,0.019994,0.003289,0.164496,0.013529
20.053886,0.019994,0.003312,0.165659,0.013721
20.077723,0.019994,0.003335,0.166821,0.013915
20.101536,0.019994,0.003359,0.167982,0.014109
20.125322,0.019994,0.003382,0.169142,0.014305
20.149086,0.019994,0.003405,0.170301,0.014501
20.172825,0.019994,0.003428,0.171458,0.014699
20.196539,0.019994,0.003451,0.172614,0.014898
20.22023,0.019994,0.003474,0.173769,0.015098
20.243895,0.019994,0.003497,0.174923,0.015299
20.267536,0.019994,0.00352,0.176076,0.015501
20.291153,0.019994,0.003544,0.177227,0.015705
20.314745,0.019994,0.003566,0.178377,0.015909
20.338314,0.019994,0.003589,0.179526,0.016115
20.361856,0.019994,0.003612,0.180674,0.016322
20.385376,0.019994,0.003635,0.181821,0.016529
20.408871,0.019994,0.003658,0.182966,0.016738
20.432339,0.019994,0.003681,0.18411,0.016948
20.455774,0.019994,0.003704,0.185253,0.017159
20.479177,0.019994,0.003727,0.186394,0.017371
20.502546,0.019994,0.00375,0.187533,0.017584
20.525885,0.019994,0.003772,0.18867,0.017798
20.549189,0.019994,0.003795,0.189806,0.018013
20.572462,0.019994,0.003818,0.190941,0.018229
20.595701,0.019994,0.00384,0.192074,0.018446
20.61891,0.019994,0.003863,0.193205,0.018664
20.642086,0.019994,0.003886,0.194335,0.018883
20.66523,0.019994,0.003908,0.195463,0.019103
20.688343,0.019994,0.003931,0.196589,0.019324
20.711424,0.019994,0.003953,0.197714,0.019545
20.734472,0.019994,0.003976,0.198838,0.019768
20.75749,0.019994,0.003998,0.19996,0.019992
20.780478,0.019994,0.00402,0.20108,0.020217
20.803434,0.019994,0.004043,0.202199,0.020442
20.826361,0.019994,0.004065,0.203316,0.020669
20.849253,0.019994,0.004087,0.204432,0.020896
20.872114,0.019994,0.00411,0.205546,0.021125
20.894945,0.019994,0.004132,0.206659,0.021354
20.917746,0.019994,0.004154,0.20777,0.021584
20.940516,0.019994,0.004176,0.20888,0.021815
20.963257,0.019994,0.004199,0.209988,0.022048
20.98597,0.019994,0.004221,0.211095,0.022281
21.008652,0.019994,0.004243,0.2122,0.022514
21.031303,0.019994,0.004265,0.213304,0.022749
21.053925,0.019994,0.004287,0.214406,0.022985
21.076515,0.019994,0.004309,0.215507,0.023222
21.099079,0.019994,0.004331,0.216607,0.023459
21.121613,0.019994,0.004353,0.217705,0.023698
21.144115,0.019994,0.004375,0.218801,0.023937
21.16659,0.019994,0.004397,0.219896,0.024177
21.189035,0.019994,0.004419,0.22099,0.024418
21.211451,0.019994,0.00444,0.222082,0.02466
21.233839,0.019994,0.004462,0.223173,0.024903
21.256197,0.019994,0.004484,0.224262,0.025147
21.278528,0.019994,0.004506,0.22535,0.025391
21.300829,0.019994,0.004527,0.226437,0.025637
21.323103,0.019994,0.004549,0.227522,0.025883
21.345348,0.019994,0.004571,0.228606,0.02613
21.367565,0.019994,0.004592,0.229688,0.026378
21.389755,0.019994,0.004614,0.230769,0.026627
21.411917,0.019994,0.004636,0.231849,0.026877
21.43405,0.019994,0.004657,0.232927,0.027127
21.456156,0.019994,0.004679,0.234004,0.027379
21.478233,0.019994,0.0047,0.235079,0.027631
21.500282,0.019994,0.004722,0.236153,0.027884
21.522305,0.019994,0.004743,0.237226,0.028138
21.5443,0.019994,0.004765,0.238298,0.028393
21.566269,0.019994,0.004786,0.239368,0.028648
21.588209,0.019994,0.004807,0.240437,0.028905
21.610123,0.019994,0.004829,0.241504,0.029162
21.63201,0.019994,0.00485,0.24257,0.02942
21.65387,0.019994,0.004871,0.243635,0.029679
21.675703,0.019994,0.004893,0.244698,0.029939
21.69751,0.019994,0.004914,0.24576,0.030199
21.71929,0.019994,0.004935,0.246821,0.03046
21.741043,0.019994,0.004956,0.24788,0.030722
21.76277,0.019994,0.004977,0.248939,0.030985
21.784472,0.019994,0.004998,0.249995,0.031249
21.806147,0.019994,0.00502,0.251051,0.031513
21.827795,0.019994,0.005041,0.252105,0.031779
21.849419,0.019994,0.005062,0.253158,0.032045
21.871016,0.019994,0.005083,0.25421,0.032311
21.892586,0.019994,0.005104,0.25526,0.032579
21.914131,0.019994,0.005125,0.25631,0.032847
21.935652,0.019994,0.005146,0.257357,0.033116
21.957146,0.019994,0.005167,0.258404,0.033386
21.978615,0.019994,0.005187,0.25945,0.033657
22.000059,0.019994,0.005208,0.260494,0.033928
22.021477,0.019994,0.005229,0.261536,0.034201
22.042871,0.019994,0.00525,0.262578,0.034474
22.06424,0.019994,0.005271,0.263619,0.034747
22.085583,0.019994,0.005292,0.264658,0.035022
22.106901,0.019994,0.005312,0.265696,0.035297
22.128195,0.019994,0.005333,0.266732,0.035573
22.149464,0.019994,0.005354,0.267768,0.03585
22.170708,0.019994,0.005374,0.268802,0.036127
22.191927,0.019994,0.005395,0.269835,0.036406
22.213123,0.019994,0.005416,0.270867,0.036685
22.234293,0.019994,0.005436,0.271898,0.036964
22.25544,0.019994,0.005457,0.272927,0.037245
22.276564,0.019994,0.005478,0.273956,0.037526
22.297661,0.019994,0.005498,0.274982,0.037808
22.318735,0.019994,0.005519,0.276008,0.03809
22.339787,0.019994,0.005539,0.277033,0.038374
22.360813,0.019994,0.00556,0.278056,0.038658
22.381815,0.019994,0.00558,0.279079,0.038942
22.402794,0.019994,0.0056,0.2801,0.039228
22.42375,0.019994,0.005621,0.28112,0.039514
22.444683,0.019994,0.005641,0.282138,0.039801
22.465593,0.019994,0.005661,0.283156,0.040089
22.486477,0.019994,0.005682,0.284172,0.040377
22.507338,0.019994,0.005702,0.285188,0.040666
22.528175,0.019994,0.005722,0.286202,0.040956
22.54899,0.019994,0.005743,0.287215,0.041246
22.569782,0.019994,0.005763,0.288226,0.041537
22.590551,0.019994,0.005783,0.289237,0.041829
22.611298,0.019994,0.005803,0.290246,0.042121
22.632021,0.019994,0.005823,0.291255,0.042415
22.652721,0.019994,0.005844,0.292262,0.042709
22.673399,0.019994,0.005864,0.293268,0.043003
22.694054,0.019994,0.005884,0.294273,0.043298
22.714685,0.019994,0.005904,0.295277,0.043594
22.735294,0.019994,0.005924,0.29628,0.043891
22.755884,0.019994,0.005944,0.297282,0.044188
22.776451,0.019994,0.005964,0.298282,0.044486
22.796995,0.019994,0.005984,0.299282,0.044785
22.817516,0.019994,0.006004,0.30028,0.045084
22.838015,0.019994,0.006024,0.301278,0.045384
22.858492,0.019994,0.006044,0.302274,0.045685
22.878948,0.019994,0.006064,0.303269,0.045986
22.899382,0.019994,0.006083,0.304263,0.046288
22.919792,0.019994,0.006103,0.305256,0.04659
22.940184,0.019994,0.006123,0.306248,0.046894
22.960552,0.019994,0.006143,0.307238,0.047198
22.980898,0.019994,0.006163,0.308228,0.047502
23.001225,0.019994,0.006183,0.309216,0.047807
23.021528,0.019994,0.006202,0.310204,0.048113
23.041809,0.019994,0.006222,0.31119,0.04842
23.062071,0.019994,0.006242,0.312176,0.048727
23.08231,0.019994,0.006261,0.31316,0.049035
23.10253,0.019994,0.006281,0.314144,0.049343
23.122726,0.019994,0.006301,0.315126,0.049652
23.142902,0.019994,0.00632,0.316107,0.049962
23.163057,0.019994,0.00634,0.317087,0.050272
23.183191,0.019994,0.006359,0.318066,0.050583
23.203304,0.019994,0.006379,0.319045,0.050895
23.223398,0.019994,0.006399,0.320021,0.051207
23.243469,0.019994,0.006418,0.320997,0.05152
23.263521,0.019994,0.006438,0.321972,0.051833
23.283552,0.019994,0.006457,0.322946,0.052147
23.303562,0.019994,0.006477,0.323919,0.052462
23.323553,0.019994,0.006496,0.324891,0.052777
23.343521,0.019994,0.006515,0.325862,0.053093
23.36347,0.019994,0.006535,0.326832,0.053409
23.383398,0.019994,0.006554,0.327801,0.053727
23.403307,0.019994,0.006573,0.328768,0.054044
23.423195,0.019994,0.006593,0.329735,0.054363
23.443064,0.019994,0.006612,0.330701,0.054682
23.462912,0.019994,0.006631,0.331666,0.055001
23.48274,0.019994,0.006651,0.33263,0.055321
23.502548,0.019994,0.00667,0.333593,0.055642
23.522337,0.019994,0.006689,0.334554,0.055963
23.542105,0.019994,0.006708,0.335515,0.056285
23.561853,0.019994,0.006728,0.336475,0.056608
23.581583,0.019994,0.006747,0.337434,0.056931
23.601292,0.019994,0.006766,0.338392,0.057255
23.620981,0.019994,0.006785,0.339349,0.057579
23.640652,0.019994,0.006804,0.340305,0.057904
23.660303,0.019994,0.006823,0.34126,0.058229
23.679935,0.019994,0.006842,0.342214,0.058555
23.699547,0.019994,0.006861,0.343167,0.058882
23.719139,0.019994,0.00688,0.344119,0.059209
23.738712,0.019994,0.006899,0.34507,0.059537
23.758266,0.019994,0.006918,0.34602,0.059865
23.777802,0.019994,0.006937,0.34697,0.060194
23.797318,0.019994,0.006956,0.347918,0.060523
23.816814,0.019994,0.006975,0.348865,0.060853
23.836292,0.019994,0.006994,0.349811,0.061184
23.855751,0.019994,0.007013,0.350757,0.061515
23.875193,0.019994,0.007032,0.351701,0.061847
23.894615,0.019994,0.007051,0.352645,0.062179
23.914019,0.019994,0.00707,0.353587,0.062512
23.933403,0.019994,0.007089,0.354529,0.062845
23.952768,0.019994,0.007107,0.355469,0.063179
23.972116,0.019994,0.007126,0.356409,0.063514
23.991446,0.019994,0.007145,0.357348,0.063849
24.010756,0.019994,0.007164,0.358286,0.064184
24.030048,0.019994,0.007182,0.359223,0.064521
24.049322,0.019994,0.007201,0.36016,0.064857
24.068579,0.019994,0.00722,0.361095,0.065195
24.087816,0.019994,0.007239,0.362029,0.065532
24.107035,0.019994,0.007257,0.362962,0.065871
24.126236,0.019994,0.007276,0.363895,0.06621
24.14542,0.019994,0.007294,0.364826,0.066549
24.164585,0.019994,0.007313,0.365757,0.066889
24.183731,0.019994,0.007332,0.366687,0.06723
24.20286,0.019994,0.00735,0.367615,0.067571
24.221972,0.019994,0.007369,0.368543,0.067912
24.241064,0.019994,0.007387,0.369471,0.068254
24.260139,0.019994,0.007406,0.370397,0.068597
24.279198,0.019994,0.007424,0.371322,0.06894
24.298237,0.019994,0.007443,0.372247,0.069284
24.317261,0.019994,0.007461,0.37317,0.069628
24.336266,0.019994,0.00748,0.374093,0.069973
24.355253,0.019994,0.007498,0.375014,0.070318
24.374224,0.019994,0.007517,0.375935,0.070664
24.393175,0.019994,0.007535,0.376856,0.07101
24.412111,0.019994,0.007553,0.377775,0.071357
24.431028,0.019994,0.007572,0.378694,0.071704
24.44993,0.019994,0.00759,0.379611,0.072052
24.468813,0.019994,0.007608,0.380528,0.072401
24.48768,0.019994,0.007627,0.381444,0.07275
24.506529,0.019994,0.007645,0.382358,0.073099
24.525362,0.019994,0.007663,0.383272,0.073449
24.544176,0.019994,0.007682,0.384186,0.073799
24.562975,0.019994,0.0077,0.385098,0.07415
24.581755,0.019994,0.007718,0.38601,0.074502
24.600519,0.019994,0.007736,0.38692,0.074854
24.619267,0.019994,0.007754,0.38783,0.075206
24.637997,0.019994,0.007773,0.388739,0.075559
24.656712,0.019995,0.007791,0.389647,0.075912
24.675407,0.019995,0.007809,0.390554,0.076266
24.694088,0.019995,0.007827,0.391461,0.076621
24.712751,0.019995,0.007845,0.392366,0.076976
24.731398,0.019995,0.007863,0.393271,0.077331
24.750029,0.019995,0.007881,0.394175,0.077687
24.768642,0.019995,0.007899,0.395078,0.078043
24.787239,0.019995,0.007917,0.395981,0.0784
24.80582,0.019995,0.007935,0.396882,0.078758
24.824387,0.019995,0.007953,0.397783,0.079116
24.842934,0.019995,0.007971,0.398682,0.079474
24.861465,0.019995,0.007989,0.399581,0.079833
24.879982,0.019995,0.008007,0.400479,0.080192
24.898483,0.019995,0.008025,0.401377,0.080552
24.916965,0.019995,0.008043,0.402273,0.080912
24.935432,0.019995,0.008061,0.403169,0.081273
24.953884,0.019995,0.008079,0.404064,0.081634
24.972321,0.019995,0.008097,0.404958,0.081996
24.990742,0.019995,0.008115,0.405852,0.082358
25.009144,0.019995,0.008133,0.406744,0.08272
25.027531,0.019995,0.00815,0.407636,0.083084
25.045902,0.019995,0.008168,0.408527,0.083447
25.064259,0.019995,0.008186,0.409417,0.083811
25.0826,0.019995,0.008204,0.410306,0.084176
25.100925,0.019995,0.008222,0.411195,0.084541
25.119236,0.019995,0.008239,0.412083,0.084906
25.137527,0.019995,0.008257,0.41297,0.085272
25.155804,0.019995,0.008275,0.413857,0.085639
25.174065,0.019995,0.008293,0.414742,0.086005
25.19231,0.019995,0.00831,0.415626,0.086373
25.210541,0.019995,0.008328,0.416511,0.086741
25.228756,0.019995,0.008346,0.417394,0.087109
25.246956,0.019995,0.008363,0.418276,0.087477
25.265141,0.019995,0.008381,0.419158,0.087847
25.28331,0.019995,0.008399,0.420038,0.088216
25.301464,0.019995,0.008416,0.420919,0.088586
25.319603,0.019995,0.008434,0.421798,0.088957
25.337727,0.019995,0.008451,0.422677,0.089328
25.355835,0.019995,0.008469,0.423554,0.089699
25.373928,0.019995,0.008486,0.424431,0.090071
25.392006,0.019995,0.008504,0.425308,0.090443
25.410069,0.019995,0.008521,0.426183,0.090816
25.428116,0.019995,0.008539,0.427058,0.091189
25.446148,0.019995,0.008556,0.427932,0.091563
25.464165,0.019995,0.008574,0.428805,0.091937
25.482166,0.019995,0.008591,0.429678,0.092311
25.500156,0.019995,0.008609,0.430549,0.092686
25.518131,0.019995,0.008626,0.43142,0.093062
25.536091,0.019995,0.008643,0.43229,0.093437
25.554035,0.019995,0.008661,0.433159,0.093813
25.571964,0.019995,0.008678,0.434028,0.09419
25.589878,0.019995,0.008696,0.434896,0.094567
25.607777,0.019995,0.008713,0.435763,0.094945
25.625664,0.019995,0.00873,0.436629,0.095323
25.643536,0.019995,0.008748,0.437495,0.095701
25.661392,0.019995,0.008765,0.438359,0.096079
25.679234,0.019994,0.008782,0.439222,0.096458
25.69706,0.019994,0.008799,0.440085,0.096837
25.714874,0.019994,0.008816,0.440946,0.097217
25.732674,0.019994,0.008834,0.441807,0.097597
25.750458,0.019994,0.008851,0.442666,0.097977
25.768227,0.019994,0.008868,0.443524,0.098357
25.785982,0.019994,0.008885,0.444381,0.098737
25.803724,0.019994,0.008902,0.445237,0.099118
25.821451,0.019994,0.008919,0.446092,0.099499
25.839163,0.019993,0.008936,0.446946,0.09988
25.856863,0.019993,0.008953,0.447798,0.100262
25.874548,0.019993,0.00897,0.448649,0.100643
25.892218,0.019993,0.008987,0.449499,0.101025
25.909876,0.019992,0.009003,0.450346,0.101406
25.927519,0.019992,0.00902,0.451193,0.101788
25.945147,0.019992,0.009037,0.452037,0.102169
25.962763,0.019991,0.009054,0.45288,0.10255
25.980364,0.019991,0.00907,0.453722,0.102932
25.99795,0.01999,0.009087,0.454561,0.103313
26.015524,0.01999,0.009103,0.455399,0.103694
26.033083,0.019989,0.00912,0.456235,0.104075
26.050629,0.019988,0.009136,0.457068,0.104456
26.068161,0.019987,0.009152,0.4579,0.104836
26.085678,0.019987,0.009168,0.458729,0.105216
26.103184,0.019986,0.009185,0.459557,0.105596
26.120674,0.019985,0.009201,0.460382,0.105976
26.138153,0.019984,0.009217,0.461205,0.106355
26.155617,0.019982,0.009232,0.462026,0.106734
26.173067,0.019981,0.009248,0.462844,0.107112
26.190504,0.01998,0.009264,0.463661,0.107491
26.207928,0.019979,0.00928,0.464475,0.107868
26.225338,0.019977,0.009295,0.465287,0.108246
26.242735,0.019976,0.009311,0.466096,0.108623
26.260118,0.019974,0.009326,0.466904,0.109
26.277489,0.019973,0.009341,0.467709,0.109376
26.294846,0.019971,0.009357,0.468512,0.109752
26.312189,0.019969,0.009372,0.469312,0.110127
26.329519,0.019968,0.009387,0.47011,0.110502
26.346838,0.019966,0.009402,0.470905,0.110876
26.364141,0.019964,0.009417,0.471699,0.11125
26.381433,0.019962,0.009432,0.47249,0.111623
26.39871,0.019959,0.009446,0.473279,0.111997
26.415976,0.019957,0.009461,0.474066,0.112369
26.433228,0.019955,0.009476,0.47485,0.112741
26.450466,0.019953,0.00949,0.475632,0.113113
26.467693,0.01995,0.009505,0.476412,0.113484
26.484907,0.019948,0.009519,0.47719,0.113855
26.502108,0.019945,0.009533,0.477966,0.114226
26.519295,0.019943,0.009547,0.478739,0.114596
26.536469,0.01994,0.009561,0.479511,0.114965
26.553631,0.019937,0.009575,0.48028,0.115334
26.57078,0.019934,0.009589,0.481047,0.115703
26.587915,0.019932,0.009603,0.481812,0.116072
26.60504,0.019929,0.009617,0.482575,0.11644
26.62215,0.019926,0.009631,0.483336,0.116807
26.639248,0.019923,0.009644,0.484095,0.117174
26.656334,0.019919,0.009658,0.484851,0.11754
26.673409,0.019916,0.009671,0.485606,0.117907
26.69047,0.019913,0.009685,0.486358,0.118272
26.707518,0.01991,0.009698,0.487108,0.118637
26.724554,0.019906,0.009711,0.487857,0.119002
26.741577,0.019903,0.009725,0.488603,0.119367
26.758589,0.019899,0.009738,0.489348,0.119731
26.775587,0.019896,0.009751,0.49009,0.120094
26.792574,0.019892,0.009764,0.490831,0.120458
26.809547,0.019888,0.009776,0.491569,0.12082
26.826509,0.019885,0.009789,0.492306,0.121183
26.843458,0.019881,0.009802,0.493041,0.121545
26.860395,0.019877,0.009815,0.493774,0.121906
26.877321,0.019873,0.009827,0.494504,0.122267
26.894234,0.019869,0.00984,0.495233,0.122628
26.911135,0.019865,0.009852,0.495961,0.122988
26.928024,0.019861,0.009865,0.496685,0.123348
26.944901,0.019857,0.009877,0.497409,0.123708
26.961765,0.019852,0.009889,0.49813,0.124067
26.978619,0.019848,0.009901,0.49885,0.124425
26.995461,0.019844,0.009913,0.499567,0.124784
27.012289,0.01984,0.009925,0.500283,0.125142
27.029106,0.019835,0.009937,0.500997,0.125499
27.045912,0.019831,0.009949,0.501709,0.125856
27.062706,0.019826,0.009961,0.50242,0.126213
27.079487,0.019821,0.009973,0.503128,0.126569
27.096256,0.019817,0.009984,0.503835,0.126925
27.113014,0.019812,0.009996,0.50454,0.12728
27.129761,0.019807,0.010008,0.505243,0.127635
27.146496,0.019803,0.010019,0.505944,0.12799
27.163219,0.019798,0.01003,0.506644,0.128344
27.179932,0.019793,0.010042,0.507342,0.128698
27.196632,0.019788,0.010053,0.508038,0.129051
27.213322,0.019783,0.010064,0.508733,0.129404
27.23,0.019778,0.010075,0.509425,0.129757
27.246666,0.019773,0.010086,0.510116,0.130109
27.263319,0.019767,0.010097,0.510805,0.130461
27.279961,0.019762,0.010108,0.511493,0.130813
27.296593,0.019757,0.010119,0.512179,0.131163
27.313213,0.019752,0.01013,0.512863,0.131514
27.329823,0.019746,0.010141,0.513545,0.131864
27.34642,0.019741,0.010151,0.514226,0.132214
27.363007,0.019735,0.010162,0.514905,0.132563
27.379581,0.01973,0.010172,0.515582,0.132912
27.396145,0.019724,0.010183,0.516258,0.133261
27.412697,0.019719,0.010193,0.516932,0.133609
27.429237,0.019713,0.010204,0.517604,0.133957
27.445766,0.019707,0.010214,0.518274,0.134304
27.462286,0.019702,0.010224,0.518943,0.134651
27.478794,0.019696,0.010234,0.519611,0.134998
27.495291,0.01969,0.010244,0.520277,0.135344
27.511776,0.019684,0.010254,0.520941,0.13569
27.52825,0.019678,0.010264,0.521603,0.136035
27.544714,0.019672,0.010274,0.522264,0.13638
27.561167,0.019666,0.010284,0.522924,0.136725
27.577608,0.01966,0.010294,0.523581,0.137069
27.59404,0.019654,0.010303,0.524237,0.137412
27.61046,0.019648,0.010313,0.524892,0.137756
27.626869,0.019641,0.010322,0.525545,0.138099
27.643269,0.019635,0.010332,0.526197,0.138441
27.659657,0.019629,0.010341,0.526847,0.138784
27.676033,0.019623,0.010351,0.527495,0.139125
27.6924,0.019616,0.01036,0.528142,0.139467
27.708755,0.01961,0.010369,0.528786,0.139808
27.7251,0.019603,0.010379,0.52943,0.140148
27.741434,0.019597,0.010388,0.530073,0.140488
27.757759,0.01959,0.010397,0.530713,0.140828
27.774073,0.019584,0.010406,0.531352,0.141167
27.790375,0.019577,0.010415,0.531989,0.141506
27.806667,0.01957,0.010424,0.532625,0.141845
27.82295,0.019564,0.010432,0.53326,0.142183
27.839222,0.019557,0.010441,0.533893,0.142521
27.855482,0.01955,0.01045,0.534524,0.142858
27.871733,0.019543,0.010459,0.535155,0.143195
27.887974,0.019536,0.010467,0.535783,0.143532
27.904203,0.019529,0.010476,0.53641,0.143868
27.920424,0.019522,0.010484,0.537035,0.144203
27.936634,0.019515,0.010493,0.537659,0.144539
27.952833,0.019508,0.010501,0.538282,0.144874
27.969023,0.019501,0.010509,0.538903,0.145208
27.985203,0.019494,0.010517,0.539523,0.145542
28.001371,0.019487,0.010526,0.540141,0.145876
28.01753,0.01948,0.010534,0.540757,0.146209
28.03368,0.019472,0.010542,0.541373,0.146542
28.049818,0.019465,0.01055,0.541987,0.146875
28.065947,0.019458,0.010558,0.542599,0.147207
28.082066,0.01945,0.010566,0.54321,0.147538
28.098173,0.019443,0.010573,0.543819,0.14787
28.114271,0.019435,0.010581,0.544427,0.1482
28.13036,0.019428,0.010589,0.545033,0.148531
28.146439,0.01942,0.010596,0.545639,0.148861
28.162508,0.019413,0.010604,0.546243,0.149191
28.178566,0.019405,0.010612,0.546846,0.14952
28.194614,0.019397,0.010619,0.547447,0.149849
28.210653,0.01939,0.010626,0.548046,0.150177
28.226683,0.019382,0.010634,0.548644,0.150505
28.242702,0.019374,0.010641,0.549241,0.150833
28.258713,0.019366,0.010648,0.549837,0.15116
28.274714,0.019359,0.010656,0.550431,0.151487
28.290703,0.019351,0.010663,0.551024,0.151814
28.306684,0.019343,0.01067,0.551615,0.15214
28.322655,0.019335,0.010677,0.552205,0.152465
28.338617,0.019327,0.010684,0.552794,0.15279
28.354568,0.019319,0.010691,0.553381,0.153115
28.370512,0.019311,0.010698,0.553967,0.153439
28.386444,0.019303,0.010704,0.554551,0.153763
28.402369,0.019295,0.010711,0.555134,0.154087
28.418282,0.019286,0.010718,0.555716,0.15441
28.434187,0.019278,0.010724,0.556296,0.154733
28.450083,0.01927,0.010731,0.556875,0.155055
28.465969,0.019262,0.010737,0.557453,0.155377
28.481846,0.019253,0.010744,0.558029,0.155698
28.497713,0.019245,0.01075,0.558604,0.156019
28.513573,0.019237,0.010757,0.559178,0.15634
28.529421,0.019228,0.010763,0.559751,0.15666
28.545261,0.01922,0.010769,0.560322,0.15698
28.56109,0.019211,0.010775,0.560892,0.1573
28.576912,0.019203,0.010782,0.56146,0.157619
28.592724,0.019194,0.010788,0.562027,0.157937
28.608526,0.019186,0.010794,0.562593,0.158256
28.624321,0.019177,0.0108,0.563158,0.158573
28.640104,0.019168,0.010806,0.563721,0.158891
28.65588,0.01916,0.010811,0.564283,0.159208
28.671648,0.019151,0.010817,0.564844,0.159524
28.687405,0.019142,0.010823,0.565403,0.159841
28.703154,0.019133,0.010829,0.565961,0.160156
28.718895,0.019125,0.010834,0.566518,0.160472
28.734625,0.019116,0.01084,0.567074,0.160787
28.750347,0.019107,0.010846,0.567628,0.161101
28.766062,0.019098,0.010851,0.568181,0.161415
28.781765,0.019089,0.010856,0.568733,0.161729
28.797461,0.01908,0.010862,0.569283,0.162042
28.813148,0.019071,0.010867,0.569832,0.162354
28.828825,0.019062,0.010873,0.57038,0.162667
28.844494,0.019053,0.010878,0.570927,0.162979
28.860155,0.019044,0.010883,0.571473,0.16329
28.875807,0.019035,0.010888,0.572016,0.163601
28.891449,0.019025,0.010893,0.572559,0.163912
28.907084,0.019016,0.010898,0.5731,0.164222
28.92271,0.019007,0.010903,0.573641,0.164532
28.938328,0.018998,0.010908,0.57418,0.164841
28.953936,0.018988,0.010913,0.574718,0.16515
28.969536,0.018979,0.010918,0.575254,0.165459
28.985128,0.01897,0.010923,0.57579,0.165767
29.000711,0.01896,0.010927,0.576324,0.166075
29.016285,0.018951,0.010932,0.576857,0.166382
29.031851,0.018941,0.010937,0.577388,0.166689
29.047409,0.018932,0.010941,0.577919,0.166995
29.06296,0.018922,0.010946,0.578448,0.167301
29.078501,0.018913,0.01095,0.578975,0.167606
29.094032,0.018903,0.010955,0.579502,0.167911
29.109556,0.018894,0.010959,0.580027,0.168216
29.125072,0.018884,0.010963,0.580551,0.16852
29.140581,0.018874,0.010967,0.581074,0.168823
29.156082,0.018865,0.010972,0.581595,0.169126
29.171572,0.018855,0.010976,0.582115,0.169429
29.187054,0.018845,0.01098,0.582634,0.169731
29.202528,0.018835,0.010984,0.583152,0.170033
29.217995,0.018826,0.010988,0.583668,0.170334
29.233454,0.018816,0.010992,0.584184,0.170636
29.248905,0.018806,0.010996,0.584699,0.170936
29.264349,0.018796,0.011,0.585212,0.171237
29.279785,0.018786,0.011004,0.585724,0.171537
29.29521,0.018776,0.011007,0.586236,0.171836
29.310627,0.018766,0.011011,0.586746,0.172136
29.326036,0.018756,0.011015,0.587255,0.172434
29.341438,0.018746,0.011018,0.587763,0.172733
29.356833,0.018736,0.011022,0.588271,0.173031
29.372219,0.018726,0.011025,0.588777,0.173329
29.387598,0.018716,0.011029,0.589283,0.173627
29.402969,0.018706,0.011032,0.589786,0.173924
29.418333,0.018696,0.011036,0.59029,0.174221
29.433689,0.018685,0.011039,0.590792,0.174517
29.449038,0.018675,0.011042,0.591294,0.174814
29.464378,0.018665,0.011046,0.591794,0.17511
29.479712,0.018655,0.011049,0.592293,0.175406
29.495037,0.018644,0.011052,0.592791,0.175701
29.510355,0.018634,0.011055,0.593289,0.175996
29.525665,0.018624,0.011058,0.593785,0.17629
29.540968,0.018613,0.011061,0.59428,0.176585
29.556263,0.018603,0.011064,0.594775,0.176879
29.57155,0.018592,0.011067,0.595269,0.177173
29.58683,0.018582,0.01107,0.595762,0.177466
29.602102,0.018571,0.011073,0.596254,0.17776
29.617367,0.018561,0.011076,0.596745,0.178052
29.632624,0.01855,0.011079,0.597235,0.178345
29.647873,0.01854,0.011082,0.597724,0.178637
29.663115,0.018529,0.011084,0.598213,0.178929
29.678349,0.018518,0.011087,0.5987,0.179221
29.693575,0.018508,0.01109,0.599186,0.179512
29.708794,0.018497,0.011092,0.599672,0.179803
29.724005,0.018486,0.011095,0.600157,0.180094
29.739208,0.018475,0.011097,0.60064,0.180384
29.754404,0.018465,0.0111,0.601123,0.180675
29.769592,0.018454,0.011102,0.601605,0.180964
29.784773,0.018443,0.011104,0.602086,0.181254
29.799946,0.018432,0.011107,0.602566,0.181543
29.815111,0.018421,0.011109,0.603046,0.181832
29.830273,0.01841,0.011111,0.603524,0.18212
29.845427,0.0184,0.011113,0.604001,0.182409
29.860573,0.018389,0.011115,0.604477,0.182696
29.875711,0.018378,0.011118,0.604953,0.182984
29.890842,0.018367,0.01112,0.605428,0.183271
29.905966,0.018356,0.011122,0.605901,0.183558
29.921082,0.018345,0.011124,0.606374,0.183845
29.93619,0.018334,0.011126,0.606846,0.184131
29.951294,0.018322,0.011127,0.607316,0.184417
29.966391,0.018311,0.011129,0.607786,0.184702
29.98148,0.0183,0.011131,0.608255,0.184987
29.996561,0.018289,0.011133,0.608723,0.185272
30.011635,0.018278,0.011135,0.60919,0.185556
30.026701,0.018267,0.011136,0.609656,0.18584
30.041763,0.018255,0.011138,0.610122,0.186124
30.056818,0.018244,0.01114,0.610586,0.186408
30.071865,0.018233,0.011141,0.611049,0.186691
30.086905,0.018221,0.011143,0.611512,0.186973
30.101936,0.01821,0.011144,0.611974,0.187256
30.116964,0.018199,0.011146,0.612434,0.187538
30.131985,0.018187,0.011147,0.612894,0.187819
30.146997,0.018176,0.011148,0.613353,0.188101
30.162003,0.018165,0.01115,0.61381,0.188382
30.177002,0.018153,0.011151,0.614268,0.188662
30.191996,0.018142,0.011152,0.614724,0.188943
30.206982,0.01813,0.011153,0.615179,0.189223
30.22196,0.018119,0.011154,0.615633,0.189502
30.236933,0.018107,0.011156,0.616087,0.189781
30.2519,0.018095,0.011157,0.616539,0.19006
30.266859,0.018084,0.011158,0.61699,0.190338
30.281811,0.018072,0.011159,0.617441,0.190616
30.296757,0.018061,0.01116,0.61789,0.190894
30.311697,0.018049,0.01116,0.618339,0.191172
30.32663,0.018037,0.011161,0.618787,0.191449
30.341555,0.018026,0.011162,0.619234,0.191726
30.356476,0.018014,0.011163,0.61968,0.192002
30.371389,0.018002,0.011164,0.620126,0.192278
30.386295,0.01799,0.011164,0.62057,0.192553
30.401196,0.017979,0.011165,0.621013,0.192829
30.41609,0.017967,0.011166,0.621456,0.193104
30.430977,0.017955,0.011166,0.621898,0.193378
30.445856,0.017943,0.011167,0.622338,0.193653
30.460732,0.017931,0.011167,0.622778,0.193926
30.475599,0.017919,0.011168,0.623217,0.1942
30.490459,0.017907,0.011168,0.623655,0.194473
30.505316,0.017896,0.011168,0.624092,0.194745
30.520164,0.017884,0.011169,0.624528,0.195018
30.535006,0.017872,0.011169,0.624964,0.19529
30.549843,0.01786,0.011169,0.625398,0.195561
30.564672,0.017848,0.01117,0.625831,0.195833
30.579494,0.017836,0.01117,0.626264,0.196103
30.594313,0.017824,0.01117,0.626696,0.196374
30.609123,0.017811,0.01117,0.627127,0.196644
30.623928,0.017799,0.01117,0.627557,0.196914
30.638727,0.017787,0.01117,0.627987,0.197184
30.653519,0.017775,0.01117,0.628416,0.197453
30.668304,0.017763,0.01117,0.628844,0.197722
30.683084,0.017751,0.01117,0.62927,0.197991
30.697857,0.017739,0.01117,0.629696,0.198259
30.712626,0.017726,0.01117,0.630121,0.198527
30.727386,0.017714,0.01117,0.630545,0.198794
30.742142,0.017702,0.011169,0.630968,0.199061
30.756891,0.01769,0.011169,0.631391,0.199327
30.771633,0.017677,0.011169,0.631812,0.199593
30.786371,0.017665,0.011168,0.632233,0.199859
30.801102,0.017653,0.011168,0.632653,0.200125
30.815826,0.01764,0.011168,0.633071,0.20039
30.830545,0.017628,0.011167,0.63349,0.200655
30.845259,0.017616,0.011167,0.633907,0.200919
30.859966,0.017603,0.011166,0.634323,0.201183
30.874666,0.017591,0.011166,0.634739,0.201447
30.889362,0.017578,0.011165,0.635154,0.20171
30.904051,0.017566,0.011164,0.635567,0.201973
30.918736,0.017553,0.011164,0.635981,0.202236
30.933413,0.017541,0.011163,0.636394,0.202498
30.948084,0.017528,0.011162,0.636805,0.20276
30.962749,0.017516,0.011161,0.637216,0.203022
30.977409,0.017503,0.01116,0.637626,0.203283
30.992064,0.017491,0.01116,0.638036,0.203545
31.006712,0.017478,0.011159,0.638443,0.203805
31.021355,0.017465,0.011158,0.63885,0.204065
31.03599,0.017453,0.011157,0.639257,0.204325
31.050621,0.01744,0.011156,0.639663,0.204584
31.065245,0.017427,0.011155,0.640068,0.204843
31.079865,0.017415,0.011154,0.640472,0.205102
31.094477,0.017402,0.011153,0.640875,0.20536
31.109085,0.017389,0.011151,0.641277,0.205618
31.123688,0.017377,0.01115,0.641679,0.205876
31.138285,0.017364,0.011149,0.64208,0.206133
31.152876,0.017351,0.011148,0.64248,0.20639
31.167461,0.017338,0.011146,0.642879,0.206647
31.182041,0.017325,0.011145,0.643278,0.206903
31.196615,0.017313,0.011144,0.643675,0.207159
31.211184,0.0173,0.011142,0.644072,0.207414
31.225746,0.017287,0.011141,0.644467,0.207669
31.240303,0.017274,0.011139,0.644863,0.207924
31.254854,0.017261,0.011138,0.645258,0.208179
31.269402,0.017248,0.011136,0.645652,0.208433
31.283941,0.017235,0.011135,0.646044,0.208687
31.298477,0.017222,0.011133,0.646436,0.20894
31.313007,0.017209,0.011132,0.646827,0.209193
31.327532,0.017196,0.01113,0.647218,0.209446
31.342051,0.017183,0.011128,0.647608,0.209698
31.356564,0.01717,0.011126,0.647997,0.20995
31.371073,0.017157,0.011125,0.648385,0.210202
31.385574,0.017144,0.011123,0.648772,0.210453
31.400072,0.017131,0.011121,0.649159,0.210704
31.414564,0.017118,0.011119,0.649545,0.210954
31.42905,0.017105,0.011117,0.64993,0.211204
31.443533,0.017092,0.011115,0.650314,0.211454
31.458008,0.017079,0.011113,0.650698,0.211704
31.472479,0.017066,0.011111,0.651081,0.211953
31.486944,0.017053,0.011109,0.651463,0.212202
31.501404,0.017039,0.011107,0.651844,0.21245
31.51586,0.017026,0.011105,0.652224,0.212698
31.53031,0.017013,0.011103,0.652604,0.212946
31.544754,0.017,0.011101,0.652983,0.213193
31.559193,0.016987,0.011098,0.653362,0.213441
31.573626,0.016973,0.011096,0.653739,0.213688
31.588055,0.01696,0.011094,0.654116,0.213934
31.602478,0.016947,0.011091,0.654492,0.21418
31.616896,0.016933,0.011089,0.654867,0.214425
31.63131,0.01692,0.011087,0.655241,0.214671
31.645718,0.016907,0.011084,0.655615,0.214916
31.66012,0.016893,0.011082,0.655989,0.215161
31.674519,0.01688,0.011079,0.656361,0.215405
31.688911,0.016867,0.011077,0.656732,0.215649
31.703299,0.016853,0.011074,0.657103,0.215892
31.717682,0.01684,0.011072,0.657473,0.216135
31.732059,0.016826,0.011069,0.657842,0.216378
31.746431,0.016813,0.011067,0.658211,0.216621
31.760799,0.0168,0.011064,0.658578,0.216863
31.775162,0.016786,0.011061,0.658946,0.217105
31.78952,0.016773,0.011058,0.659312,0.217346
31.803873,0.016759,0.011056,0.659678,0.217587
31.818222,0.016746,0.011053,0.660043,0.217828
31.832565,0.016732,0.01105,0.660407,0.218069
31.846903,0.016719,0.011047,0.660771,0.218309
31.861237,0.016705,0.011044,0.661134,0.218549
31.875565,0.016691,0.011041,0.661496,0.218789
31.889887,0.016678,0.011038,0.661857,0.219028
31.904205,0.016664,0.011035,0.662218,0.219266
31.91852,0.016651,0.011032,0.662578,0.219505
31.932829,0.016637,0.011029,0.662937,0.219743
31.947132,0.016623,0.011026,0.663296,0.219981
31.961432,0.01661,0.011023,0.663654,0.220218
31.975727,0.016596,0.01102,0.664011,0.220455
31.990017,0.016582,0.011017,0.664368,0.220692
32.004303,0.016569,0.011014,0.664723,0.220928
32.018585,0.016555,0.01101,0.665078,0.221165
32.03286,0.016541,0.011007,0.665433,0.2214
32.047131,0.016528,0.011004,0.665785,0.221635
32.061398,0.016514,0.011001,0.666138,0.22187
32.075657,0.0165,0.010997,0.66649,0.222105
32.089912,0.016486,0.010994,0.666842,0.222339
32.104164,0.016473,0.01099,0.667193,0.222573
32.118412,0.016459,0.010987,0.667543,0.222807
32.132656,0.016445,0.010983,0.667893,0.22304
32.146893,0.016431,0.01098,0.668241,0.223273
32.161125,0.016417,0.010976,0.668589,0.223506
32.175354,0.016403,0.010973,0.668937,0.223738
32.189579,0.01639,0.010969,0.669283,0.22397
32.2038,0.016376,0.010966,0.669629,0.224201
32.218014,0.016362,0.010962,0.669974,0.224432
32.232224,0.016348,0.010958,0.670319,0.224664
32.246429,0.016334,0.010955,0.670663,0.224895
32.260632,0.01632,0.010951,0.671006,0.225125
32.27483,0.016306,0.010947,0.671349,0.225355
32.289021,0.016292,0.010943,0.671691,0.225584
32.303207,0.016278,0.01094,0.672032,0.225813
32.31739,0.016264,0.010936,0.672373,0.226042
32.33157,0.01625,0.010932,0.672712,0.226271
32.345745,0.016236,0.010928,0.673052,0.2265
32.359913,0.016222,0.010924,0.673391,0.226728
32.374081,0.016208,0.01092,0.673729,0.226955
32.388241,0.016194,0.010916,0.674066,0.227182
32.402397,0.01618,0.010912,0.674402,0.227409
32.41655,0.016166,0.010908,0.674738,0.227636
32.430698,0.016152,0.010904,0.675074,0.227862
32.444843,0.016138,0.0109,0.675408,0.228088
32.458981,0.016124,0.010896,0.675742,0.228314
32.473118,0.01611,0.010891,0.676076,0.228539
32.487247,0.016096,0.010887,0.676409,0.228764
32.501373,0.016082,0.010883,0.67674,0.228989
32.515495,0.016067,0.010879,0.677072,0.229213
32.529613,0.016053,0.010875,0.677403,0.229437
32.543728,0.016039,0.01087,0.677733,0.229661
32.557835,0.016025,0.010866,0.678062,0.229884
32.571941,0.016011,0.010862,0.678391,0.230107
32.58604,0.015997,0.010857,0.67872,0.23033
32.600136,0.015982,0.010853,0.679047,0.230553
32.614227,0.015968,0.010848,0.679374,0.230775
32.628315,0.015954,0.010844,0.679701,0.230997
32.642399,0.01594,0.010839,0.680026,0.231218
32.656479,0.015926,0.010835,0.680351,0.231439
32.670555,0.015911,0.01083,0.680675,0.231659
32.684624,0.015897,0.010826,0.680999,0.23188
32.698692,0.015883,0.010821,0.681322,0.2321
32.712753,0.015868,0.010817,0.681645,0.23232
32.726814,0.015854,0.010812,0.681966,0.232539
32.740868,0.01584,0.010807,0.682287,0.232758
32.754917,0.015825,0.010803,0.682607,0.232976
32.768963,0.015811,0.010798,0.682927,0.233195
32.783005,0.015797,0.010793,0.683247,0.233413
32.797043,0.015782,0.010788,0.683566,0.233631
32.811077,0.015768,0.010784,0.683884,0.233849
32.825108,0.015754,0.010779,0.684202,0.234066
32.839134,0.015739,0.010774,0.684518,0.234283
32.853157,0.015725,0.010769,0.684835,0.2345
32.867172,0.015711,0.010764,0.685151,0.234716
32.881187,0.015696,0.010759,0.685466,0.234932
32.895195,0.015682,0.010754,0.68578,0.235147
32.909203,0.015667,0.010749,0.686095,0.235363
32.923203,0.015653,0.010744,0.686408,0.235578
32.937202,0.015638,0.010739,0.686721,0.235793
32.951195,0.015624,0.010734,0.687033,0.236007
32.965187,0.01561,0.010729,0.687344,0.236221
32.979172,0.015595,0.010724,0.687655,0.236435
32.993153,0.015581,0.010719,0.687966,0.236648
33.00713,0.015566,0.010714,0.688275,0.236861
33.021103,0.015552,0.010709,0.688584,0.237074
33.035072,0.015537,0.010703,0.688893,0.237286
33.049038,0.015523,0.010698,0.6892,0.237499
33.063,0.015508,0.010693,0.689508,0.237711
33.076958,0.015493,0.010688,0.689815,0.237922
33.090912,0.015479,0.010682,0.69012,0.238133
33.104862,0.015464,0.010677,0.690426,0.238344
33.118809,0.01545,0.010672,0.690731,0.238554
33.132751,0.015435,0.010666,0.691035,0.238765
33.14669,0.015421,0.010661,0.691338,0.238974
33.160625,0.015406,0.010655,0.691642,0.239184
33.174557,0.015391,0.01065,0.691944,0.239393
33.188484,0.015377,0.010645,0.692247,0.239603
33.202408,0.015362,0.010639,0.692548,0.239811
33.216328,0.015348,0.010634,0.692849,0.24002
33.230244,0.015333,0.010628,0.69315,0.240229
33.244156,0.015318,0.010623,0.69345,0.240436
33.258064,0.015304,0.010617,0.693748,0.240643
33.271969,0.015289,0.010611,0.694047,0.240851
33.28587,0.015274,0.010606,0.694345,0.241058
33.299767,0.01526,0.0106,0.694643,0.241265
33.31366,0.015245,0.010594,0.694941,0.241471
33.327549,0.01523,0.010589,0.695237,0.241677
33.341434,0.015216,0.010583,0.695533,0.241883
33.35532,0.015201,0.010577,0.695828,0.242088
33.369198,0.015186,0.010571,0.696123,0.242293
33.383076,0.015172,0.010566,0.696417,0.242498
33.396946,0.015157,0.01056,0.69671,0.242703
33.410816,0.015142,0.010554,0.697003,0.242907
33.424679,0.015127,0.010548,0.697295,0.24311
33.438541,0.015113,0.010542,0.697588,0.243314
33.452396,0.015098,0.010536,0.697879,0.243517
33.466251,0.015083,0.010531,0.69817,0.243721
33.480099,0.015068,0.010525,0.69846,0.243923
33.493946,0.015053,0.010519,0.69875,0.244126
33.50779,0.015039,0.010513,0.699039,0.244328
33.521629,0.015024,0.010507,0.699328,0.24453
33.535465,0.015009,0.010501,0.699616,0.244731
33.549297,0.014994,0.010495,0.699903,0.244932
33.563126,0.014979,0.010488,0.700191,0.245134
33.57695,0.014965,0.010482,0.700477,0.245334
33.590771,0.01495,0.010476,0.700764,0.245535
33.604588,0.014935,0.01047,0.701049,0.245735
33.618404,0.01492,0.010464,0.701334,0.245934
33.632214,0.014905,0.010458,0.701618,0.246134
33.646023,0.01489,0.010452,0.701902,0.246333
33.659824,0.014876,0.010445,0.702185,0.246532
33.673626,0.014861,0.010439,0.702468,0.24673
33.687424,0.014846,0.010433,0.70275,0.246929
33.701218,0.014831,0.010427,0.703031,0.247127
33.715008,0.014816,0.01042,0.703312,0.247324
33.728794,0.014801,0.010414,0.703593,0.247521
33.742577,0.014786,0.010408,0.703873,0.247719
33.756355,0.014771,0.010401,0.704153,0.247916
33.770134,0.014756,0.010395,0.704432,0.248112
33.783905,0.014742,0.010389,0.70471,0.248308
33.797676,0.014727,0.010382,0.704988,0.248504
33.81144,0.014712,0.010376,0.705266,0.2487
33.825203,0.014697,0.010369,0.705543,0.248895
33.838963,0.014682,0.010363,0.70582,0.249091
33.852718,0.014667,0.010356,0.706096,0.249286
33.86647,0.014652,0.01035,0.706371,0.24948
33.880219,0.014637,0.010343,0.706646,0.249674
33.893967,0.014622,0.010337,0.706921,0.249868
33.907707,0.014607,0.01033,0.707194,0.250062
33.921448,0.014592,0.010323,0.707468,0.250255
33.935184,0.014577,0.010317,0.70774,0.250448
33.948917,0.014562,0.01031,0.708013,0.250641
33.962646,0.014547,0.010303,0.708285,0.250834
33.976372,0.014532,0.010297,0.708556,0.251026
33.990097,0.014517,0.01029,0.708827,0.251218
34.003815,0.014502,0.010283,0.709098,0.25141
34.017532,0.014487,0.010277,0.709368,0.251601
34.031246,0.014472,0.01027,0.709637,0.251792
34.044956,0.014457,0.010263,0.709906,0.251983
34.058662,0.014442,0.010256,0.710174,0.252174
34.072365,0.014427,0.01025,0.710443,0.252364
34.086067,0.014412,0.010243,0.71071,0.252554
34.099762,0.014397,0.010236,0.710977,0.252744
34.113457,0.014382,0.010229,0.711243,0.252934
34.127148,0.014367,0.010222,0.711509,0.253123
34.140835,0.014352,0.010215,0.711775,0.253312
34.154518,0.014337,0.010208,0.71204,0.253501
34.168198,0.014322,0.010201,0.712304,0.253689
34.181877,0.014307,0.010194,0.712569,0.253877
34.195549,0.014292,0.010187,0.712832,0.254065
34.209221,0.014276,0.01018,0.713095,0.254252
34.222889,0.014261,0.010173,0.713358,0.25444
34.236553,0.014246,0.010166,0.71362,0.254627
34.250217,0.014231,0.010159,0.713882,0.254814
34.263874,0.014216,0.010152,0.714143,0.255
34.277531,0.014201,0.010145,0.714404,0.255186
34.291183,0.014186,0.010138,0.714665,0.255373
34.304832,0.014171,0.010131,0.714924,0.255558
34.318481,0.014156,0.010124,0.715184,0.255744
34.332123,0.014141,0.010117,0.715443,0.255929
34.345764,0.014125,0.01011,0.715701,0.256114
34.359402,0.01411,0.010102,0.71596,0.256299
34.373035,0.014095,0.010095,0.716217,0.256484
34.386669,0.01408,0.010088,0.716474,0.256668
34.400295,0.014065,0.010081,0.716731,0.256852
34.413921,0.01405,0.010074,0.716987,0.257035
34.427544,0.014035,0.010066,0.717242,0.257218
34.441162,0.01402,0.010059,0.717498,0.257401
34.454781,0.014004,0.010052,0.717753,0.257585
34.468391,0.013989,0.010044,0.718007,0.257767
34.482002,0.013974,0.010037,0.718261,0.257949
34.495609,0.013959,0.01003,0.718514,0.258131
34.509212,0.013944,0.010022,0.718767,0.258313
34.522816,0.013929,0.010015,0.71902,0.258495
34.536411,0.013913,0.010008,0.719271,0.258675
34.550007,0.013898,0.01,0.719523,0.258857
34.563599,0.013883,0.009993,0.719774,0.259037
34.577187,0.013868,0.009985,0.720025,0.259218
34.590775,0.013853,0.009978,0.720275,0.259398
34.604355,0.013838,0.00997,0.720525,0.259578
34.617935,0.013822,0.009963,0.720774,0.259758
34.631512,0.013807,0.009955,0.721023,0.259937
34.645084,0.013792,0.009948,0.721272,0.260117
34.658657,0.013777,0.00994,0.72152,0.260296
34.672222,0.013762,0.009933,0.721768,0.260474
34.685787,0.013747,0.009925,0.722015,0.260653
34.699352,0.013731,0.009918,0.722262,0.260831
34.71291,0.013716,0.00991,0.722508,0.261009
34.726467,0.013701,0.009902,0.722755,0.261187
34.740021,0.013686,0.009895,0.723001,0.261365
34.753571,0.013671,0.009887,0.723246,0.261543
34.76712,0.013655,0.00988,0.723491,0.261719
34.780663,0.01364,0.009872,0.723735,0.261896
34.794205,0.013625,0.009864,0.723979,0.262073
34.807747,0.01361,0.009856,0.724223,0.262249
34.821281,0.013595,0.009849,0.724466,0.262426
34.834816,0.013579,0.009841,0.724709,0.262602
34.848347,0.013564,0.009833,0.724951,0.262777
34.861874,0.013549,0.009826,0.725193,0.262952
34.875401,0.013534,0.009818,0.725435,0.263128
34.88892,0.013518,0.00981,0.725675,0.263302
34.902439,0.013503,0.009802,0.725916,0.263477
34.915958,0.013488,0.009794,0.726156,0.263651
34.92947,0.013473,0.009787,0.726396,0.263826
34.942982,0.013458,0.009779,0.726636,0.264
34.95649,0.013442,0.009771,0.726875,0.264174
34.969994,0.013427,0.009763,0.727113,0.264347
34.983498,0.013412,0.009755,0.727352,0.26452
34.996998,0.013397,0.009747,0.727589,0.264693
35.010494,0.013381,0.009739,0.727827,0.264866
35.023991,0.013366,0.009731,0.728063,0.265038
35.037479,0.013351,0.009723,0.7283,0.26521
35.050968,0.013336,0.009716,0.728536,0.265383
35.064457,0.01332,0.009708,0.728772,0.265555
35.077938,0.013305,0.0097,0.729008,0.265726
35.091419,0.01329,0.009692,0.729243,0.265897
35.104897,0.013275,0.009684,0.729477,0.266069
35.11837,0.013259,0.009676,0.729711,0.266239
35.131844,0.013244,0.009668,0.729945,0.26641
35.145313,0.013229,0.00966,0.730179,0.26658
35.158779,0.013214,0.009652,0.730412,0.266751
35.172245,0.013199,0.009643,0.730645,0.266921
35.185703,0.013183,0.009635,0.730877,0.267091
35.199162,0.013168,0.009627,0.731109,0.267261
35.21262,0.013153,0.009619,0.731341,0.26743
35.22607,0.013138,0.009611,0.731572,0.267599
35.239521,0.013122,0.009603,0.731803,0.267768
35.252972,0.013107,0.009595,0.732034,0.267937
35.266415,0.013092,0.009587,0.732264,0.268105
35.279858,0.013077,0.009579,0.732494,0.268274
35.293301,0.013061,0.00957,0.732723,0.268441
35.306736,0.013046,0.009562,0.732952,0.268609
35.320171,0.013031,0.009554,0.73318,0.268777
35.333607,0.013016,0.009546,0.733409,0.268944
35.347034,0.013,0.009538,0.733637,0.269111
35.360462,0.012985,0.009529,0.733864,0.269278
35.37389,0.01297,0.009521,0.734091,0.269445
35.38731,0.012955,0.009513,0.734318,0.269612
35.40073,0.01294,0.009505,0.734545,0.269778
35.41415,0.012924,0.009496,0.734771,0.269944
35.427563,0.012909,0.009488,0.734997,0.27011
35.440975,0.012894,0.00948,0.735222,0.270276
35.454388,0.012879,0.009471,0.735447,0.270441
35.467793,0.012863,0.009463,0.735672,0.270606
35.481197,0.012848,0.009455,0.735896,0.270771
35.494602,0.012833,0.009447,0.73612,0.270936
35.507999,0.012818,0.009438,0.736343,0.271101
35.521397,0.012802,0.00943,0.736567,0.271265
35.534794,0.012787,0.009421,0.736789,0.271429
35.548183,0.012772,0.009413,0.737012,0.271594
35.561573,0.012757,0.009405,0.737234,0.271757
35.574963,0.012741,0.009396,0.737456,0.271921
35.588348,0.012726,0.009388,0.737678,0.272084
35.60173,0.012711,0.009379,0.737899,0.272247
35.615112,0.012696,0.009371,0.73812,0.27241
35.62849,0.012681,0.009363,0.73834,0.272573
35.641865,0.012665,0.009354,0.738561,0.272736
35.655239,0.01265,0.009346,0.738781,0.272899
35.668613,0.012635,0.009337,0.739,0.273061
35.68198,0.01262,0.009329,0.739219,0.273223
35.695347,0.012604,0.00932,0.739438,0.273384
35.708714,0.012589,0.009312,0.739657,0.273546
35.722076,0.012574,0.009303,0.739876,0.273708
35.735435,0.012559,0.009295,0.740094,0.273869
35.748795,0.012544,0.009286,0.740311,0.27403
35.762154,0.012528,0.009278,0.740528,0.274191
35.775505,0.012513,0.009269,0.740746,0.274352
35.788857,0.012498,0.009261,0.740962,0.274513
35.802208,0.012483,0.009252,0.741179,0.274673
35.815556,0.012468,0.009243,0.741395,0.274833
35.828899,0.012452,0.009235,0.741611,0.274993
35.842243,0.012437,0.009226,0.741826,0.275153
35.855587,0.012422,0.009218,0.742041,0.275312
35.868923,0.012407,0.009209,0.742256,0.275472
35.882259,0.012392,0.0092,0.74247,0.275631
35.895596,0.012376,0.009192,0.742684,0.27579
35.908928,0.012361,0.009183,0.742898,0.275949
35.922256,0.012346,0.009175,0.743112,0.276108
35.935585,0.012331,0.009166,0.743326,0.276267
35.948914,0.012316,0.009157,0.743538,0.276425
35.962238,0.012301,0.009149,0.743751,0.276583
35.975559,0.012285,0.00914,0.743964,0.276741
35.98888,0.01227,0.009131,0.744176,0.276899
36.002201,0.012255,0.009122,0.744388,0.277057
36.015518,0.01224,0.009114,0.7446,0.277214
36.028831,0.012225,0.009105,0.744811,0.277372
36.042145,0.01221,0.009096,0.745022,0.277529
36.055458,0.012194,0.009088,0.745233,0.277686
36.068768,0.012179,0.009079,0.745443,0.277843
36.082073,0.012164,0.00907,0.745653,0.277999
36.095379,0.012149,0.009061,0.745863,0.278156
36.108685,0.012134,0.009053,0.746072,0.278312
36.12199,0.012119,0.009044,0.746282,0.278468
36.135288,0.012103,0.009035,0.746491,0.278624
36.148586,0.012088,0.009026,0.7467,0.27878
36.161884,0.012073,0.009018,0.746908,0.278936
36.175182,0.012058,0.009009,0.747116,0.279091
36.188473,0.012043,0.009,0.747324,0.279247
36.201763,0.012028,0.008991,0.747532,0.279402
36.215054,0.012013,0.008982,0.74774,0.279557
36.228344,0.011998,0.008974,0.747947,0.279712
36.241634,0.011982,0.008965,0.748154,0.279867
36.254917,0.011967,0.008956,0.74836,0.280022
36.2682,0.011952,0.008947,0.748566,0.280176
36.281483,0.011937,0.008938,0.748773,0.28033
36.294765,0.011922,0.008929,0.748979,0.280485
36.308044,0.011907,0.00892,0.749184,0.280638
36.32132,0.011892,0.008912,0.749389,0.280792
36.334595,0.011877,0.008903,0.749595,0.280946
36.34787,0.011862,0.008894,0.749799,0.281099
36.361145,0.011846,0.008885,0.750004,0.281253
36.374416,0.011831,0.008876,0.750208,0.281406
36.387684,0.011816,0.008867,0.750412,0.281559
36.400951,0.011801,0.008858,0.750616,0.281712
36.414219,0.011786,0.008849,0.75082,0.281865
36.427486,0.011771,0.00884,0.751023,0.282018
36.44075,0.011756,0.008831,0.751226,0.28217
36.45401,0.011741,0.008822,0.751429,0.282322
36.46727,0.011726,0.008814,0.751631,0.282475
36.48053,0.011711,0.008805,0.751834,0.282627
36.49379,0.011696,0.008796,0.752036,0.282779
36.50705,0.011681,0.008787,0.752237,0.282931
36.520302,0.011666,0.008778,0.75244,0.283083
36.533554,0.011651,0.008769,0.752641,0.283234
36.546806,0.011636,0.00876,0.752843,0.283386
36.560059,0.011621,0.008751,0.753044,0.283537
36.573311,0.011605,0.008742,0.753244,0.283688
36.586563,0.01159,0.008733,0.753445,0.28384
36.599808,0.011575,0.008724,0.753645,0.283991
36.613052,0.01156,0.008715,0.753846,0.284142
36.626297,0.011545,0.008706,0.754045,0.284292
36.639542,0.01153,0.008697,0.754245,0.284443
36.652786,0.011515,0.008688,0.754444,0.284593
36.666031,0.0115,0.008679,0.754643,0.284743
36.679268,0.011485,0.00867,0.754842,0.284893
36.692505,0.01147,0.008661,0.755041,0.285044
36.705742,0.011455,0.008652,0.75524,0.285194
36.718979,0.01144,0.008642,0.755438,0.285344
36.732216,0.011425,0.008633,0.755636,0.285493
36.745453,0.01141,0.008624,0.755834,0.285642
36.75869,0.011395,0.008615,0.756032,0.285792
36.771919,0.01138,0.008606,0.756229,0.285941
36.785149,0.011366,0.008597,0.756426,0.28609
36.798378,0.011351,0.008588,0.756623,0.286239
36.811607,0.011336,0.008579,0.756821,0.286389
36.824837,0.011321,0.00857,0.757017,0.286538
36.838066,0.011306,0.008561,0.757214,0.286686
36.851295,0.011291,0.008552,0.75741,0.286835
36.864517,0.011276,0.008543,0.757606,0.286984
36.877739,0.011261,0.008534,0.757803,0.287132
36.890961,0.011246,0.008524,0.757998,0.287281
36.904182,0.011231,0.008515,0.758194,0.287429
36.917404,0.011216,0.008506,0.758389,0.287577
36.930626,0.011201,0.008497,0.758585,0.287725
36.943848,0.011186,0.008488,0.75878,0.287873
36.957066,0.011171,0.008479,0.758974,0.288021
36.97028,0.011157,0.00847,0.759169,0.288169
36.983494,0.011142,0.008461,0.759363,0.288316
36.996708,0.011127,0.008451,0.759557,0.288464
37.009922,0.011112,0.008442,0.759752,0.288611
37.023136,0.011097,0.008433,0.759945,0.288758
37.03635,0.011082,0.008424,0.760139,0.288906
37.049564,0.011067,0.008415,0.760332,0.289053
37.062778,0.011052,0.008406,0.760525,0.289199
37.075989,0.011038,0.008397,0.760719,0.289346
37.089195,0.011023,0.008387,0.760911,0.289493
37.102402,0.011008,0.008378,0.761104,0.28964
37.115608,0.010993,0.008369,0.761297,0.289787
37.128815,0.010978,0.00836,0.76149,0.289933
37.142021,0.010963,0.008351,0.761682,0.29008
37.155228,0.010949,0.008341,0.761874,0.290226
37.168434,0.010934,0.008332,0.762066,0.290372
37.181641,0.010919,0.008323,0.762258,0.290519
37.194847,0.010904,0.008314,0.76245,0.290665
37.20805,0.010889,0.008305,0.762641,0.290811
37.221249,0.010875,0.008296,0.762833,0.290957
37.234447,0.01086,0.008286,0.763024,0.291103
37.247646,0.010845,0.008277,0.763215,0.291249
37.260845,0.01083,0.008268,0.763406,0.291395
37.274044,0.010816,0.008259,0.763597,0.29154
37.287243,0.010801,0.00825,0.763788,0.291686
37.300442,0.010786,0.00824,0.763979,0.291832
37.313641,0.010771,0.008231,0.764169,0.291977
37.326839,0.010757,0.008222,0.764359,0.292123
37.340038,0.010742,0.008213,0.76455,0.292268
37.353237,0.010727,0.008203,0.76474,0.292413
37.366428,0.010712,0.008194,0.764929,0.292558
37.37962,0.010698,0.008185,0.765119,0.292703
37.392811,0.010683,0.008176,0.765308,0.292848
37.406002,0.010668,0.008167,0.765498,0.292994
37.419193,0.010654,0.008157,0.765687,0.293138
37.432384,0.010639,0.008148,0.765876,0.293283
37.445576,0.010624,0.008139,0.766064,0.293427
37.458767,0.01061,0.00813,0.766254,0.293572
37.471958,0.010595,0.00812,0.766442,0.293716
37.485149,0.01058,0.008111,0.76663,0.293861
37.498341,0.010566,0.008102,0.766818,0.294005
37.511532,0.010551,0.008093,0.767007,0.29415
37.524723,0.010536,0.008083,0.767195,0.294294
37.537914,0.010522,0.008074,0.767383,0.294438
37.551102,0.010507,0.008065,0.767571,0.294583
37.564285,0.010492,0.008056,0.767759,0.294727
37.577469,0.010478,0.008046,0.767947,0.294872
37.590652,0.010463,0.008037,0.768135,0.295016
37.603836,0.010449,0.008028,0.768322,0.295159
37.61702,0.010434,0.008019,0.76851,0.295304
37.630203,0.010419,0.008009,0.768697,0.295447
37.643387,0.010405,0.008,0.768884,0.295592
37.65657,0.01039,0.007991,0.769071,0.295735
37.669754,0.010376,0.007982,0.769258,0.295879
37.682938,0.010361,0.007972,0.769446,0.296023
37.696121,0.010347,0.007963,0.769633,0.296167
37.709305,0.010332,0.007954,0.769819,0.296311
37.722488,0.010318,0.007945,0.770005,0.296454
37.735672,0.010303,0.007935,0.770192,0.296598
37.748856,0.010288,0.007926,0.770378,0.296741
37.762039,0.010274,0.007917,0.770565,0.296885
37.775223,0.010259,0.007908,0.770751,0.297029
37.788406,0.010245,0.007898,0.770937,0.297172
37.80159,0.010231,0.007889,0.771124,0.297316
37.814774,0.010216,0.00788,0.771309,0.297459
37.827957,0.010202,0.00787,0.771495,0.297603
37.841137,0.010187,0.007861,0.771681,0.297746
37.854313,0.010173,0.007852,0.771867,0.297889
37.867489,0.010158,0.007843,0.772052,0.298032
37.880665,0.010144,0.007833,0.772238,0.298176
37.893841,0.010129,0.007824,0.772424,0.298319
37.907017,0.010115,0.007815,0.77261,0.298463
37.920193,0.010101,0.007806,0.772796,0.298607
37.933369,0.010086,0.007796,0.772981,0.29875
37.946545,0.010072,0.007787,0.773167,0.298893
37.959721,0.010057,0.007778,0.773353,0.299037
37.972897,0.010043,0.007769,0.773538,0.299181
37.986073,0.010029,0.007759,0.773724,0.299324
37.999249,0.010014,0.00775,0.773909,0.299468
38.012424,0.01,0.007741,0.774094,0.299611
38.0256,0.009986,0.007732,0.77428,0.299755
38.038776,0.009971,0.007723,0.774466,0.299898
38.051952,0.009957,0.007713,0.774651,0.300042
38.065128,0.009943,0.007704,0.774836,0.300186
38.078304,0.009929,0.007695,0.775022,0.300329
38.09148,0.009914,0.007686,0.775207,0.300473
38.104656,0.0099,0.007676,0.775393,0.300617
38.117832,0.009886,0.007667,0.775578,0.300761
38.131008,0.009872,0.007658,0.775764,0.300905
38.144184,0.009857,0.007649,0.775951,0.30105
38.15736,0.009843,0.00764,0.776136,0.301194
38.170536,0.009829,0.00763,0.776322,0.301338
38.183712,0.009815,0.007621,0.776508,0.301482
38.196888,0.009801,0.007612,0.776694,0.301627
38.210064,0.009786,0.007603,0.77688,0.301771
38.22324,0.009772,0.007594,0.777066,0.301916
38.236416,0.009758,0.007584,0.777252,0.30206
38.249592,0.009744,0.007575,0.777438,0.302205
38.262768,0.00973,0.007566,0.777625,0.30235
38.275944,0.009716,0.007557,0.777811,0.302495
38.28912,0.009702,0.007548,0.777997,0.30264
38.302296,0.009688,0.007539,0.778184,0.302785
38.315472,0.009674,0.00753,0.778371,0.302931
38.328648,0.00966,0.00752,0.778558,0.303076
38.341824,0.009645,0.007511,0.778745,0.303222
38.355,0.009631,0.007502,0.778933,0.303368
38.368176,0.009617,0.007493,0.77912,0.303514
38.381351,0.009604,0.007484,0.779308,0.303661
38.394527,0.00959,0.007475,0.779497,0.303808
38.407703,0.009576,0.007466,0.779685,0.303955
38.420879,0.009562,0.007457,0.779873,0.304101
38.434055,0.009548,0.007448,0.780061,0.304248
38.447231,0.009534,0.007439,0.780251,0.304395
38.460407,0.00952,0.00743,0.78044,0.304543
38.473583,0.009506,0.007421,0.780628,0.30469
38.486759,0.009492,0.007412,0.780818,0.304838
38.499935,0.009478,0.007403,0.781008,0.304987
38.513111,0.009465,0.007394,0.781199,0.305136
38.526287,0.009451,0.007385,0.781389,0.305285
38.539463,0.009437,0.007376,0.78158,0.305434
38.552639,0.009423,0.007367,0.781771,0.305583
38.565815,0.00941,0.007358,0.781963,0.305733
38.578991,0.009396,0.007349,0.782154,0.305883
38.592167,0.009382,0.00734,0.782347,0.306033
38.605343,0.009369,0.007331,0.782539,0.306184
38.618519,0.009355,0.007322,0.782732,0.306335
38.631695,0.009341,0.007314,0.782926,0.306486
38.644871,0.009328,0.007305,0.78312,0.306638
38.658047,0.009314,0.007296,0.783315,0.306791
38.671223,0.009301,0.007287,0.783509,0.306944
38.684406,0.009287,0.007278,0.783705,0.307096
38.69759,0.009274,0.00727,0.7839,0.30725
38.710773,0.00926,0.007261,0.784097,0.307404
38.723957,0.009247,0.007252,0.784294,0.307558
38.737141,0.009233,0.007243,0.784491,0.307713
38.750324,0.00922,0.007235,0.784689,0.307868
38.763508,0.009207,0.007226,0.784887,0.308024
38.776691,0.009193,0.007217,0.785086,0.30818
38.789875,0.00918,0.007209,0.785285,0.308337
38.803059,0.009167,0.0072,0.785485,0.308493
38.816242,0.009153,0.007192,0.785686,0.308651
38.829426,0.00914,0.007183,0.785887,0.308809
38.842609,0.009127,0.007175,0.786089,0.308968
38.855793,0.009114,0.007166,0.786292,0.309127
38.868977,0.009101,0.007158,0.786495,0.309287
38.88216,0.009087,0.007149,0.786699,0.309448
38.895344,0.009074,0.007141,0.786904,0.309609
38.908527,0.009061,0.007132,0.78711,0.309771
38.921711,0.009048,0.007124,0.787316,0.309933
38.934895,0.009035,0.007116,0.787523,0.310096
38.948078,0.009022,0.007107,0.78773,0.310259
38.961262,0.009009,0.007099,0.787939,0.310424
38.974445,0.008997,0.007091,0.788148,0.310589
38.987629,0.008984,0.007082,0.788358,0.310754
39.000816,0.008971,0.007074,0.788569,0.31092
39.014008,0.008958,0.007066,0.78878,0.311087
39.027199,0.008945,0.007058,0.788993,0.311255
39.04039,0.008933,0.00705,0.789206,0.311423
39.053581,0.00892,0.007041,0.78942,0.311592
39.066772,0.008907,0.007033,0.789635,0.311761
39.079964,0.008895,0.007025,0.78985,0.311932
39.093155,0.008882,0.007017,0.790066,0.312102
39.106346,0.008869,0.007009,0.790284,0.312275
39.119537,0.008857,0.007001,0.790503,0.312447
39.132729,0.008844,0.006993,0.790721,0.31262
39.14592,0.008832,0.006985,0.790941,0.312794
39.159111,0.008819,0.006978,0.791161,0.312968
39.172302,0.008807,0.00697,0.791383,0.313144
39.185493,0.008795,0.006962,0.791606,0.31332
39.198685,0.008782,0.006954,0.79183,0.313497
39.211876,0.00877,0.006946,0.792054,0.313675
39.225067,0.008758,0.006939,0.792279,0.313853
39.238266,0.008746,0.006931,0.792505,0.314032
39.251465,0.008733,0.006923,0.792733,0.314213
39.264664,0.008721,0.006916,0.792961,0.314393
39.277863,0.008709,0.006908,0.793189,0.314575
39.291061,0.008697,0.0069,0.793419,0.314757
39.30426,0.008685,0.006893,0.793649,0.314939
39.317459,0.008673,0.006885,0.793881,0.315123
39.330658,0.008661,0.006878,0.794113,0.315308
39.343857,0.008649,0.00687,0.794346,0.315493
39.357056,0.008637,0.006863,0.794579,0.315678
39.370255,0.008625,0.006855,0.794815,0.315865
39.383453,0.008613,0.006848,0.795051,0.316053
39.396652,0.008602,0.006841,0.795288,0.316241
39.409851,0.00859,0.006833,0.795524,0.31643
39.423054,0.008578,0.006826,0.795763,0.316619
39.43626,0.008566,0.006819,0.796001,0.316809
39.449467,0.008555,0.006812,0.796241,0.317
39.462673,0.008543,0.006804,0.796482,0.317191
39.47588,0.008531,0.006797,0.796723,0.317383
39.489086,0.00852,0.00679,0.796965,0.317576
39.502293,0.008508,0.006783,0.797208,0.31777
39.515499,0.008497,0.006776,0.797451,0.317964
39.528706,0.008485,0.006768,0.797695,0.318159
39.541912,0.008473,0.006761,0.797939,0.318353
39.555119,0.008462,0.006754,0.798185,0.318549
39.568325,0.008451,0.006747,0.798431,0.318746
39.581532,0.008439,0.00674,0.798678,0.318943
39.594742,0.008428,0.006733,0.798925,0.31914
39.607956,0.008416,0.006726,0.799173,0.319339
39.62117,0.008405,0.006719,0.799421,0.319537
39.634384,0.008394,0.006712,0.79967,0.319736
39.647598,0.008382,0.006705,0.79992,0.319936
39.660812,0.008371,0.006698,0.80017,0.320136
39.674026,0.00836,0.006691,0.800421,0.320337
39.687241,0.008349,0.006685,0.800671,0.320537
39.700455,0.008337,0.006678,0.800923,0.320739
39.713669,0.008326,0.006671,0.801175,0.320941
39.726883,0.008315,0.006664,0.801428,0.321143
39.740097,0.008304,0.006657,0.801681,0.321346
39.753319,0.008293,0.00665,0.801934,0.321549
39.766541,0.008282,0.006643,0.802188,0.321753
39.779762,0.008271,0.006637,0.802442,0.321956
39.792984,0.008259,0.00663,0.802696,0.322161
39.806206,0.008248,0.006623,0.802951,0.322366
39.819427,0.008237,0.006616,0.803207,0.322571
39.832649,0.008226,0.00661,0.803463,0.322776
39.845871,0.008215,0.006603,0.803719,0.322982
39.859093,0.008204,0.006596,0.803975,0.323188
39.872314,0.008193,0.006589,0.804232,0.323394
39.88554,0.008182,0.006583,0.804489,0.323601
39.898769,0.008171,0.006576,0.804746,0.323808
39.911999,0.00816,0.006569,0.805004,0.324016
39.925228,0.008149,0.006562,0.805262,0.324223
39.938457,0.008139,0.006556,0.80552,0.324431
39.951687,0.008128,0.006549,0.805777,0.324639
39.964916,0.008117,0.006542,0.806036,0.324847
39.978146,0.008106,0.006536,0.806294,0.325055
39.991375,0.008095,0.006529,0.806552,0.325263
40,0.008088,0.006525,0.80672,0.325399

==> PaperGraphs/Test3_time20_height.txt <==
0.000000 0.006300 0.000000
0.010000 0.015024 0.008728
0.030000 0.015475 0.009185
0.050000 0.015769 0.009487
0.070000 0.015995 0.009720
0.090000 0.016182 0.009913
0.110000 0.016343 0.010082
0.130000 0.016486 0.010232
0.150000 0.016616 0.010369
0.170000 0.016735 0.010495
0.190000 0.016846 0.010612
0.210000 0.016949 0.010723
0.230000 0.017047 0.010827
0.250000 0.017139 0.010926
0.270000 0.017227 0.011021
0.290000 0.017311 0.011112
0.310000 0.017391 0.011200
0.330000 0.017469 0.011284
0.350000 0.017544 0.011366
0.370000 0.017616 0.011445
0.390000 0.017686 0.011522
0.410000 0.017753 0.011597
0.430000 0.017819 0.011670
0.450000 0.017883 0.011741
0.470000 0.017946 0.011810
0.490000 0.018006 0.011878
0.510000 0.018066 0.011944
0.530000 0.018124 0.012009
0.550000 0.018180 0.012073
0.570000 0.018236 0.012135
0.590000 0.018290 0.012197
0.610000 0.018344 0.012257
0.630000 0.018396 0.012317
0.650000 0.018447 0.012375
0.670000 0.018498 0.012432
0.690000 0.018548 0.012489
0.710000 0.018596 0.012545
0.730000 0.018644 0.012600
0.750000 0.018692 0.012654
0.770000 0.018738 0.012708
0.790000 0.018784 0.012760
0.810000 0.018829 0.012813
0.830000 0.018874 0.012864
0.850000 0.018918 0.012915
0.870000 0.018961 0.012965
0.890000 0.019004 0.013015
0.910000 0.019046 0.013065
0.930000 0.019088 0.013113
0.950000 0.019129 0.013161
0.970000 0.019170 0.013209
0.990000 0.019210 0.013256
1.010000 0.019250 0.013303
1.030000 0.019289 0.013350
1.050000 0.019328 0.013396
1.070000 0.019367 0.013441
1.090000 0.019405 0.013486
1.110000 0.019443 0.013531
1.130000 0.019480 0.013575
1.150000 0.019517 0.013619
1.170000 0.019554 0.013663
1.190000 0.019590 0.013706
1.210000 0.019626 0.013749
1.230000 0.019661 0.013792
1.250000 0.019697 0.013834
1.270000 0.019732 0.013876
1.290000 0.019766 0.013918
1.310000 0.019801 0.013959
1.330000 0.019835 0.014000
1.350000 0.019869 0.014041
1.370000 0.019902 0.014082
1.390000 0.019936 0.014122
1.410000 0.019969 0.014162
1.430000 0.020001 0.014202
1.450000 0.020034 0.014241
1.470000 0.020066 0.014281
1.490000 0.020098 0.014320
1.510000 0.020130 0.014358
1.530000 0.020162 0.014397
1.550000 0.020193 0.014435
1.570000 0.020224 0.014473
1.590000 0.020255 0.014511
1.610000 0.020285 0.014549
1.630000 0.020316 0.014586
1.650000 0.020346 0.014624
1.670000 0.020376 0.014661
1.690000 0.020406 0.014697
1.710000 0.020435 0.014734
1.730000 0.020465 0.014770
1.750000 0.020494 0.014806
1.770000 0.020523 0.014842
1.790000 0.020551 0.014878
1.810000 0.020580 0.014913
1.830000 0.020608 0.014948
1.850000 0.020635 0.014983
1.870000 0.020663 0.015017
1.890000 0.020690 0.015052
1.910000 0.020717 0.015086
1.930000 0.020744 0.015119
1.950000 0.020770 0.015152
1.970000 0.020796 0.015185
1.990000 0.020821 0.015218
2.010000 0.020846 0.015250
2.030000 0.020871 0.015282
2.050000 0.020895 0.015313
2.070000 0.020919 0.015344
2.090000 0.020942 0.015374
2.110000 0.020965 0.015404
2.130000 0.020988 0.015433
2.150000 0.021010 0.015462
2.170000 0.021031 0.015491
2.190000 0.021052 0.015518
2.210000 0.021072 0.015546
2.230000 0.021092 0.015572
2.250000 0.021111 0.015599
2.270000 0.021130 0.015624
2.290000 0.021148 0.015650
2.310000 0.021166 0.015674
2.330000 0.021183 0.015698
2.350000 0.021199 0.015722
2.370000 0.021215 0.015745
2.390000 0.021231 0.015767
2.410000 0.021246 0.015789
2.430000 0.021260 0.015811
2.450000 0.021274 0.015832
2.470000 0.021288 0.015852
2.490000 0.021301 0.015872
2.510000 0.021313 0.015892
2.530000 0.021325 0.015911
2.550000 0.021337 0.015929
2.570000 0.021348 0.015948
2.590000 0.021359 0.015966
2.610000 0.021370 0.015983
2.630000 0.021380 0.016000
2.650000 0.021389 0.016017
2.670000 0.021399 0.016033
2.690000 0.021408 0.016049
2.710000 0.021417 0.016065
2.730000 0.021425 0.016081
2.750000 0.021433 0.016096
2.770000 0.021441 0.016111
2.790000 0.021449 0.016125
2.810000 0.021456 0.016140
2.830000 0.021463 0.016154
2.850000 0.021470 0.016168
2.870000 0.021477 0.016182
2.890000 0.021483 0.016195
2.910000 0.021490 0.016208
2.930000 0.021496 0.016221
2.950000 0.021502 0.016234
2.970000 0.021508 0.016247
2.990000 0.021513 0.016260
3.010000 0.021518 0.016272
3.030000 0.021524 0.016284
3.050000 0.021529 0.016296
3.070000 0.021534 0.016308
3.090000 0.021539 0.016320
3.110000 0.021543 0.016332
3.130000 0.021548 0.016343
3.150000 0.021552 0.016355
3.170000 0.021557 0.016366
3.190000 0.021561 0.016378
3.210000 0.021565 0.016389
3.230000 0.021569 0.016400
3.250000 0.021573 0.016411
3.270000 0.021577 0.016422
3.290000 0.021581 0.016432
3.310000 0.021585 0.016443
3.330000 0.021588 0.016454
3.350000 0.021592 0.016464
3.370000 0.021595 0.016475
3.390000 0.021599 0.016485
3.410000 0.021602 0.016495
3.430000 0.021605 0.016506
3.450000 0.021608 0.016516
3.470000 0.021611 0.016526
3.490000 0.021615 0.016536
3.510000 0.021618 0.016546
3.530000 0.021621 0.016556
3.550000 0.021623 0.016566
3.570000 0.021626 0.016576
3.590000 0.021629 0.016586
3.610000 0.021632 0.016595
3.630000 0.021634 0.016605
3.650000 0.021637 0.016615
3.670000 0.021640 0.016624
3.690000 0.021642 0.016634
3.710000 0.021645 0.016643
3.730000 0.021647 0.016653
3.750000 0.021649 0.016662
3.770000 0.021652 0.016671
3.790000 0.021654 0.016681
3.810000 0.021656 0.016690
3.830000 0.021659 0.016699
3.850000 0.021661 0.016708
3.870000 0.021663 0.016717
3.890000 0.021665 0.016726
3.910000 0.021667 0.016736
3.930000 0.021669 0.016745
3.950000 0.021671 0.016754
3.970000 0.021673 0.016762
3.990000 0.021675 0.016771
4.010000 0.021677 0.016780
4.030000 0.021679 0.016789
4.050000 0.021680 0.016798
4.070000 0.021682 0.016807
4.090000 0.021684 0.016815
4.110000 0.021685 0.016824
4.130000 0.021687 0.016833
4.150000 0.021689 0.016841
4.170000 0.021690 0.016850
4.190000 0.021692 0.016858
4.210000 0.021693 0.016867
4.230000 0.021695 0.016875
4.250000 0.021696 0.016884
4.270000 0.021698 0.016892
4.290000 0.021699 0.016900
4.310000 0.021700 0.016909
4.330000 0.021702 0.016917
4.350000 0.021703 0.016925
4.370000 0.021704 0.016934
4.390000 0.021705 0.016942
4.410000 0.021706 0.016950
4.430000 0.021708 0.016958
4.450000 0.021709 0.016966
4.470000 0.021710 0.016974
4.490000 0.021711 0.016982
4.510000 0.021712 0.016990
4.530000 0.021713 0.016998
4.550000 0.021714 0.017006
4.570000 0.021715 0.017014
4.590000 0.021716 0.017022
4.610000 0.021716 0.017030
4.630000 0.021717 0.017038
4.650000 0.021718 0.017046
4.670000 0.021719 0.017053
4.690000 0.021720 0.017061
4.710000 0.021720 0.017069
4.730000 0.021721 0.017077
4.750000 0.021722 0.017084
4.770000 0.021722 0.017092
4.790000 0.021723 0.017099
4.810000 0.021723 0.017107
4.830000 0.021724 0.017115
4.850000 0.021725 0.017122
4.870000 0.021725 0.017130
4.890000 0.021726 0.017137
4.910000 0.021726 0.017144
4.930000 0.021726 0.017152
4.950000 0.021727 0.017159
4.970000 0.021727 0.017167
4.990000 0.021728 0.017174
5.010000 0.021728 0.017181
5.030000 0.021728 0.017189
5.050000 0.021728 0.017196
5.070000 0.021729 0.017203
5.090000 0.021729 0.017210
5.110000 0.021729 0.017218
5.130000 0.021729 0.017225
5.150000 0.021729 0.017232
5.170000 0.021729 0.017239
5.190000 0.021730 0.017246
5.210000 0.021730 0.017253
5.230000 0.021730 0.017260
5.250000 0.021730 0.017267
5.270000 0.021730 0.017274
5.290000 0.021730 0.017281
5.310000 0.021730 0.017288
5.330000 0.021729 0.017295
5.350000 0.021729 0.017302
5.370000 0.021729 0.017309
5.390000 0.021729 0.017316
5.410000 0.021729 0.017322
5.430000 0.021729 0.017329
5.450000 0.021728 0.017336
5.470000 0.021728 0.017343
5.490000 0.021728 0.017349
5.510000 0.021728 0.017356
5.530000 0.021727 0.017363
5.550000 0.021727 0.017369
5.570000 0.021727 0.017376
5.590000 0.021726 0.017383
5.610000 0.021726 0.017389
5.630000 0.021725 0.017396
5.650000 0.021725 0.017402
5.670000 0.021724 0.017409
5.690000 0.021724 0.017415
5.710000 0.021723 0.017422
5.730000 0.021723 0.017428
5.750000 0.021722 0.017435
5.770000 0.021721 0.017441
5.790000 0.021721 0.017447
5.810000 0.021720 0.017454
5.830000 0.021719 0.017460
5.850000 0.021719 0.017466
5.870000 0.021718 0.017472
5.890000 0.021717 0.017478
5.910000 0.021716 0.017485
5.930000 0.021715 0.017491
5.950000 0.021714 0.017497
5.970000 0.021713 0.017503
5.990000 0.021712 0.017509
6.010000 0.021711 0.017515
6.030000 0.021710 0.017520
6.050000 0.021709 0.017526
6.070000 0.021708 0.017532
6.090000 0.021706 0.017538
6.110000 0.021705 0.017543
6.130000 0.021704 0.017549
6.150000 0.021702 0.017555
6.170000 0.021701 0.017560
6.190000 0.021699 0.017566
6.210000 0.021697 0.017571
6.230000 0.021696 0.017576
6.250000 0.021694 0.017581
6.270000 0.021692 0.017587
6.290000 0.021690 0.017592
6.310000 0.021688 0.017596
6.330000 0.021686 0.017601
6.350000 0.021683 0.017606
6.370000 0.021681 0.017611
6.390000 0.021679 0.017615
6.410000 0.021676 0.017619
6.430000 0.021673 0.017624
6.450000 0.021670 0.017628
6.470000 0.021667 0.017631
6.490000 0.021664 0.017635
6.510000 0.021660 0.017639
6.530000 0.021656 0.017642
6.550000 0.021653 0.017645
6.570000 0.021648 0.017648
6.590000 0.021644 0.017651
6.610000 0.021639 0.017653
6.630000 0.021635 0.017655
6.650000 0.021629 0.017657
6.670000 0.021624 0.017658
6.690000 0.021618 0.017660
6.710000 0.021612 0.017661
6.730000 0.021606 0.017661
6.750000 0.021599 0.017661
6.770000 0.021591 0.017661
6.790000 0.021584 0.017660
6.810000 0.021576 0.017659
6.830000 0.021567 0.017658
6.850000 0.021558 0.017656
6.870000 0.021549 0.017653
6.890000 0.021539 0.017651
6.910000 0.021529 0.017647
6.930000 0.021518 0.017643
6.950000 0.021506 0.017639
6.970000 0.021494 0.017634
6.990000 0.021482 0.017629
7.010000 0.021469 0.017623
7.030000 0.021456 0.017616
7.050000 0.021442 0.017609
7.070000 0.021427 0.017602
7.090000 0.021412 0.017594
7.110000 0.021397 0.017585
7.130000 0.021381 0.017576
7.150000 0.021364 0.017567
7.170000 0.021347 0.017557
7.190000 0.021330 0.017547
7.210000 0.021313 0.017536
7.230000 0.021295 0.017525
7.250000 0.021276 0.017514
7.270000 0.021258 0.017502
7.290000 0.021239 0.017490
7.310000 0.021220 0.017478
7.330000 0.021200 0.017466
7.350000 0.021181 0.017453
7.370000 0.021161 0.017441
7.390000 0.021142 0.017428
7.410000 0.021122 0.017415
7.430000 0.021102 0.017402
7.450000 0.021082 0.017389
7.470000 0.021061 0.017376
7.490000 0.021041 0.017363
7.510000 0.021021 0.017349
7.530000 0.021001 0.017336
7.550000 0.020980 0.017323
7.570000 0.020960 0.017310
7.590000 0.020940 0.017296
7.610000 0.020920 0.017283
7.630000 0.020899 0.017270
7.650000 0.020879 0.017257
7.670000 0.020859 0.017243
7.690000 0.020839 0.017230
7.710000 0.020818 0.017217
7.730000 0.020798 0.017204
7.750000 0.020778 0.017190
7.770000 0.020758 0.017177
7.790000 0.020738 0.017164
7.810000 0.020717 0.017151
7.830000 0.020697 0.017138
7.850000 0.020677 0.017125
7.870000 0.020657 0.017112
7.890000 0.020637 0.017099
7.910000 0.020617 0.017085
7.930000 0.020597 0.017072
7.950000 0.020577 0.017059
7.970000 0.020557 0.017046
7.990000 0.020537 0.017033
8.010000 0.020508 0.017010
8.030000 0.020497 0.017005
8.050000 0.020489 0.017002
8.070000 0.020480 0.016999
8.090000 0.020472 0.016995
8.110000 0.020463 0.016992
8.130000 0.020455 0.016989
8.150000 0.020446 0.016986
8.170000 0.020438 0.016982
8.190000 0.020429 0.016979
8.210000 0.020420 0.016975
8.230000 0.020412 0.016972
8.250000 0.020403 0.016968
8.270000 0.020394 0.016965
8.290000 0.020385 0.016961
8.310000 0.020376 0.016958
8.330000 0.020368 0.016954
8.350000 0.020359 0.016951
8.370000 0.020350 0.016947
8.390000 0.020341 0.016943
8.410000 0.020332 0.016940
8.430000 0.020323 0.016936
8.450000 0.020314 0.016932
8.470000 0.020305 0.016928
8.490000 0.020296 0.016924
8.510000 0.020287 0.016921
8.530000 0.020278 0.016917
8.550000 0.020269 0.016913
8.570000 0.020259 0.016909
8.590000 0.020250 0.016905
8.610000 0.020241 0.016901
8.630000 0.020232 0.016897
8.650000 0.020222 0.016893
8.670000 0.020213 0.016889
8.690000 0.020204 0.016885
8.710000 0.020194 0.016881
8.730000 0.020185 0.016877
8.750000 0.020176 0.016873
8.770000 0.020166 0.016868
8.790000 0.020157 0.016864
8.810000 0.020147 0.016860
8.830000 0.020138 0.016856
8.850000 0.020128 0.016851
8.870000 0.020119 0.016847
8.890000 0.020109 0.016843
8.910000 0.020099 0.016838
8.930000 0.020090 0.016834
8.950000 0.020080 0.016829
8.970000 0.020070 0.016825
8.990000 0.020061 0.016821
9.010000 0.020051 0.016816
9.030000 0.020041 0.016812
9.050000 0.020031 0.016807
9.070000 0.020022 0.016802
9.090000 0.020012 0.016798
9.110000 0.020002 0.016793
9.130000 0.019992 0.016788
9.150000 0.019982 0.016784
9.170000 0.019972 0.016779
9.190000 0.019962 0.016774
9.210000 0.019952 0.016770
9.230000 0.019942 0.016765
9.250000 0.019932 0.016760
9.270000 0.019922 0.016755
9.290000 0.019912 0.016750
9.310000 0.019901 0.016745
9.330000 0.019891 0.016740
9.350000 0.019881 0.016735
9.370000 0.019871 0.016730
9.390000 0.019861 0.016725
9.410000 0.019850 0.016720
9.430000 0.019840 0.016715
9.450000 0.019830 0.016710
9.470000 0.019819 0.016705
9.490000 0.019809 0.016700
9.510000 0.019798 0.016695
9.530000 0.019788 0.016690
9.550000 0.019778 0.016684
9.570000 0.019767 0.016679
9.590000 0.019757 0.016674
9.610000 0.019746 0.016669
9.630000 0.019735 0.016663
9.650000 0.019725 0.016658
9.670000 0.019714 0.016653
9.690000 0.019703 0.016647
9.710000 0.019693 0.016642
9.730000 0.019682 0.016636
9.750000 0.019671 0.016631
9.770000 0.019661 0.016625
9.790000 0.019650 0.016620
9.810000 0.019639 0.016614
9.830000 0.019628 0.016608
9.850000 0.019617 0.016603
9.870000 0.019606 0.016597
9.890000 0.019595 0.016591
9.910000 0.019584 0.016586
9.930000 0.019573 0.016580
9.950000 0.019562 0.016574
9.970000 0.019551 0.016568
9.990000 0.019540 0.016562
10.010000 0.019529 0.016557
10.030000 0.019518 0.016551
10.050000 0.019507 0.016545
10.070000 0.019495 0.016539
10.090000 0.019484 0.016533
10.110000 0.019473 0.016527
10.130000 0.019462 0.016521
10.150000 0.019450 0.016515
10.170000 0.019439 0.016509
10.190000 0.019428 0.016502
10.210000 0.019416 0.016496
10.230000 0.019405 0.016490
10.250000 0.019393 0.016484
10.270000 0.019382 0.016478
10.290000 0.019370 0.016471
10.310000 0.019359 0.016465
10.330000 0.019347 0.016459
10.350000 0.019335 0.016452
10.370000 0.019324 0.016446
10.390000 0.019312 0.016439
10.410000 0.019300 0.016433
10.430000 0.019288 0.016426
10.450000 0.019277 0.016420
10.470000 0.019265 0.016413
10.490000 0.019253 0.016407
10.510000 0.019241 0.016400
10.530000 0.019229 0.016393
10.550000 0.019217 0.016386
10.570000 0.019205 0.016380
10.590000 0.019193 0.016373
10.610000 0.019181 0.016366
10.630000 0.019169 0.016359
10.650000 0.019157 0.016352
10.670000 0.019145 0.016345
10.690000 0.019132 0.016338
10.710000 0.019120 0.016331
10.730000 0.019108 0.016324
10.750000 0.019096 0.016317
10.770000 0.019083 0.016310
10.790000 0.019071 0.016303
10.810000 0.019058 0.016296
10.830000 0.019046 0.016289
10.850000 0.019033 0.016282
10.870000 0.019021 0.016274
10.890000 0.019008 0.016267
10.910000 0.018996 0.016260
10.930000 0.018983 0.016252
10.950000 0.018970 0.016245
10.970000 0.018958 0.016237
10.990000 0.018945 0.016230
11.010000 0.018932 0.016222
11.030000 0.018919 0.016215
11.050000 0.018906 0.016207
11.070000 0.018893 0.016199
11.090000 0.018880 0.016192
11.110000 0.018868 0.016184
11.130000 0.018855 0.016176
11.150000 0.018841 0.016168
11.170000 0.018828 0.016161
11.190000 0.018815 0.016153
11.210000 0.018802 0.016145
11.230000 0.018789 0.016137
11.250000 0.018776 0.016129
11.270000 0.018763 0.016122
11.290000 0.018750 0.016114
11.310000 0.018738 0.016107
11.330000 0.018725 0.016099
11.350000 0.018713 0.016092
11.370000 0.018701 0.016085
11.390000 0.018689 0.016079
11.410000 0.018678 0.016073
11.430000 0.018667 0.016068
11.450000 0.018657 0.016063
11.470000 0.018648 0.016059
11.490000 0.018640 0.016056
11.510000 0.018633 0.016054
11.530000 0.018628 0.016054
11.550000 0.018624 0.016056
11.570000 0.018622 0.016059
11.590000 0.018622 0.016064
11.610000 0.018624 0.016072
11.630000 0.018629 0.016082
11.650000 0.018636 0.016094
11.670000 0.018646 0.016109
11.690000 0.018658 0.016127
11.710000 0.018673 0.016147
11.730000 0.018690 0.016169
11.750000 0.018709 0.016193
11.770000 0.018729 0.016219
11.790000 0.018751 0.016245
11.810000 0.018773 0.016273
11.830000 0.018795 0.016300
11.850000 0.018816 0.016327
11.870000 0.018837 0.016353
11.890000 0.018857 0.016378
11.910000 0.018875 0.016402
11.930000 0.018892 0.016423
11.950000 0.018906 0.016443
11.970000 0.018919 0.016461
11.990000 0.018930 0.016478
12.010000 0.018939 0.016492
12.030000 0.018947 0.016505
12.050000 0.018953 0.016516
12.070000 0.018958 0.016526
12.090000 0.018961 0.016535
12.110000 0.018963 0.016542
12.130000 0.018964 0.016549
12.150000 0.018965 0.016554
12.170000 0.018964 0.016559
12.190000 0.018963 0.016563
12.210000 0.018961 0.016566
12.230000 0.018959 0.016569
12.250000 0.018956 0.016571
12.270000 0.018952 0.016573
12.290000 0.018948 0.016574
12.310000 0.018944 0.016575
12.330000 0.018939 0.016575
12.350000 0.018934 0.016576
12.370000 0.018928 0.016575
12.390000 0.018922 0.016575
12.410000 0.018916 0.016574
12.430000 0.018909 0.016572
12.450000 0.018902 0.016571
12.470000 0.018895 0.016569
12.490000 0.018888 0.016566
12.510000 0.018880 0.016564
12.530000 0.018872 0.016561
12.550000 0.018864 0.016558
12.570000 0.018855 0.016555
12.590000 0.018846 0.016551
12.610000 0.018837 0.016547
12.630000 0.018827 0.016543
12.650000 0.018817 0.016538
12.670000 0.018807 0.016533
12.690000 0.018797 0.016528
12.710000 0.018787 0.016523
12.730000 0.018776 0.016517
12.750000 0.018764 0.016511
12.770000 0.018753 0.016505
12.790000 0.018741 0.016499
12.809999 0.018729 0.016492
12.830000 0.018717 0.016485
12.850000 0.018704 0.016477
12.870000 0.018691 0.016470
12.890000 0.018678 0.016462
12.910000 0.018665 0.016453
12.930000 0.018651 0.016445
12.950000 0.018636 0.016436
12.970000 0.018622 0.016427
12.990000 0.018607 0.016417
13.010000 0.018592 0.016407
13.030000 0.018576 0.016397
13.050000 0.018560 0.016386
13.070000 0.018544 0.016375
13.090000 0.018527 0.016363
13.110000 0.018510 0.016351
13.130000 0.018492 0.016339
13.150000 0.018474 0.016326
13.170000 0.018455 0.016312
13.190000 0.018436 0.016298
13.210000 0.018416 0.016284
13.230000 0.018396 0.016269
13.250000 0.018374 0.016253
13.270000 0.018353 0.016236
13.290000 0.018330 0.016218
13.309999 0.018306 0.016199
13.330000 0.018280 0.016179
13.350000 0.018253 0.016157
13.370000 0.018223 0.016133
13.390000 0.018190 0.016105
13.410000 0.018153 0.016073
13.430000 0.018110 0.016035
13.450000 0.018058 0.015989
13.470000 0.017996 0.015932
13.490000 0.017920 0.015861
13.510000 0.017827 0.015773
13.530000 0.017714 0.015666
13.550000 0.017581 0.015538
13.570000 0.017428 0.015390
13.590000 0.017260 0.015228
13.610000 0.017086 0.015059
13.630000 0.016915 0.014893
13.650000 0.016757 0.014741
13.670000 0.016619 0.014608
13.690000 0.016505 0.014498
13.710000 0.016414 0.014413
13.730000 0.016344 0.014348
13.750000 0.016293 0.014302
13.770000 0.016255 0.014270
13.790000 0.016228 0.014248
13.809999 0.016209 0.014235
13.830000 0.016196 0.014227
13.850000 0.016187 0.014223
13.870000 0.016181 0.014222
13.890000 0.016177 0.014223
13.910000 0.016174 0.014225
13.930000 0.016172 0.014228
13.950000 0.016170 0.014232
13.970000 0.016169 0.014236
13.990000 0.016168 0.014241
14.010000 0.016168 0.014245
14.030000 0.016167 0.014250
14.050000 0.016167 0.014255
14.070000 0.016166 0.014260
14.090000 0.016166 0.014265
14.110000 0.016166 0.014270
14.130000 0.016165 0.014274
14.150000 0.016165 0.014279
14.170000 0.016164 0.014284
14.190000 0.016164 0.014289
14.210000 0.016163 0.014294
14.230000 0.016163 0.014298
14.250000 0.016162 0.014303
14.270000 0.016162 0.014308
14.290000 0.016161 0.014312
14.309999 0.016161 0.014317
14.330000 0.016160 0.014322
14.350000 0.016160 0.014326
14.370000 0.016159 0.014331
14.390000 0.016158 0.014336
14.410000 0.016158 0.014340
14.430000 0.016157 0.014345
14.450000 0.016156 0.014349
14.470000 0.016155 0.014354
14.490000 0.016155 0.014358
14.510000 0.016154 0.014363
14.530000 0.016153 0.014367
14.550000 0.016152 0.014371
14.570000 0.016151 0.014376
14.590000 0.016150 0.014380
14.610000 0.016149 0.014385
14.630000 0.016149 0.014389
14.650000 0.016148 0.014393
14.670000 0.016147 0.014398
14.690000 0.016146 0.014402
14.710000 0.016145 0.014406
14.730000 0.016144 0.014410
14.750000 0.016143 0.014415
14.770000 0.016142 0.014419
14.790000 0.016141 0.014423
14.809999 0.016139 0.014427
14.830000 0.016138 0.014431
14.849999 0.016137 0.014435
14.870000 0.016136 0.014439
14.890000 0.016135 0.014444
14.910000 0.016134 0.014448
14.930000 0.016133 0.014452
14.950000 0.016131 0.014456
14.970000 0.016130 0.014460
14.990000 0.016129 0.014464
15.010000 0.016128 0.014468
15.030000 0.016126 0.014472
15.050000 0.016125 0.014476
15.070000 0.016124 0.014480
15.090000 0.016122 0.014484
15.110000 0.016121 0.014487
15.130000 0.016120 0.014491
15.150000 0.016118 0.014495
15.170000 0.016117 0.014499
15.190000 0.016116 0.014503
15.210000 0.016114 0.014507
15.230000 0.016113 0.014511
15.250000 0.016111 0.014514
15.270000 0.016110 0.014518
15.290000 0.016108 0.014522
15.309999 0.016107 0.014526
15.330000 0.016105 0.014529
15.349999 0.016104 0.014533
15.370000 0.016102 0.014537
15.390000 0.016101 0.014540
15.410000 0.016099 0.014544
15.430000 0.016097 0.014548
15.450000 0.016096 0.014551
15.470000 0.016094 0.014555
15.490000 0.016092 0.014559
15.510000 0.016091 0.014562
15.530000 0.016089 0.014566
15.550000 0.016087 0.014569
15.570000 0.016086 0.014573
15.590000 0.016084 0.014576
15.610000 0.016082 0.014580
15.630000 0.016080 0.014583
15.650000 0.016079 0.014587
15.670000 0.016077 0.014590
15.690000 0.016075 0.014594
15.710000 0.016073 0.014597
15.730000 0.016072 0.014601
15.750000 0.016070 0.014604
15.770000 0.016068 0.014607
15.790000 0.016066 0.014611
15.809999 0.016064 0.014614
15.830000 0.016062 0.014618
15.849999 0.016060 0.014621
15.870000 0.016058 0.014624
15.890000 0.016056 0.014628
15.910000 0.016054 0.014631
15.930000 0.016052 0.014634
15.950000 0.016050 0.014637
15.970000 0.016048 0.014641
15.990000 0.016047 0.014644
16.010000 0.016050 0.014651
16.030001 0.016048 0.014653
16.049999 0.016046 0.014655
16.070000 0.016044 0.014656
16.090000 0.016042 0.014658
16.110001 0.016040 0.014660
16.129999 0.016039 0.014661
16.150000 0.016037 0.014663
16.170000 0.016035 0.014665
16.190001 0.016033 0.014667
16.209999 0.016032 0.014668
16.230000 0.016030 0.014670
16.250000 0.016028 0.014672
16.270000 0.016026 0.014674
16.289999 0.016025 0.014675
16.309999 0.016023 0.014677
16.330000 0.016021 0.014679
16.350000 0.016020 0.014681
16.369999 0.016018 0.014683
16.389999 0.016016 0.014684
16.410000 0.016015 0.014686
16.430000 0.016013 0.014688
16.450001 0.016011 0.014690
16.469999 0.016010 0.014692
16.490000 0.016008 0.014694
16.510000 0.016006 0.014696
16.530001 0.016005 0.014698
16.549999 0.016003 0.014700
16.570000 0.016002 0.014701
16.590000 0.016000 0.014703
16.610001 0.015999 0.014705
16.629999 0.015997 0.014707
16.650000 0.015996 0.014709
16.670000 0.015994 0.014711
16.690001 0.015993 0.014713
16.709999 0.015991 0.014715
16.730000 0.015990 0.014717
16.750000 0.015988 0.014719
16.770000 0.015987 0.014721
16.789999 0.015985 0.014723
16.809999 0.015984 0.014725
16.830000 0.015982 0.014728
16.850000 0.015981 0.014730
16.869999 0.015979 0.014732
16.889999 0.015978 0.014734
16.910000 0.015977 0.014736
16.930000 0.015975 0.014738
16.950001 0.015974 0.014740
16.969999 0.015973 0.014742
16.990000 0.015971 0.014745
17.010000 0.015970 0.014747
17.030001 0.015969 0.014749
17.049999 0.015967 0.014751
17.070000 0.015966 0.014753
17.090000 0.015965 0.014756
17.110001 0.015964 0.014758
17.129999 0.015962 0.014760
17.150000 0.015961 0.014762
17.170000 0.015960 0.014765
17.190001 0.015959 0.014767
17.209999 0.015957 0.014769
17.230000 0.015956 0.014771
17.250000 0.015955 0.014774
17.270000 0.015954 0.014776
17.289999 0.015953 0.014778
17.309999 0.015952 0.014781
17.330000 0.015950 0.014783
17.350000 0.015949 0.014786
17.369999 0.015948 0.014788
17.389999 0.015947 0.014790
17.410000 0.015946 0.014793
17.430000 0.015945 0.014795
17.450001 0.015944 0.014798
17.469999 0.015943 0.014800
17.490000 0.015942 0.014803
17.510000 0.015941 0.014805
17.530001 0.015940 0.014808
17.549999 0.015939 0.014810
17.570000 0.015938 0.014813
17.590000 0.015937 0.014815
17.610001 0.015936 0.014818
17.629999 0.015935 0.014820
17.650000 0.015934 0.014823
17.670000 0.015933 0.014826
17.690001 0.015932 0.014828
17.709999 0.015932 0.014831
17.730000 0.015931 0.014833
17.750000 0.015930 0.014836
17.770000 0.015929 0.014839
17.789999 0.015928 0.014842
17.809999 0.015927 0.014844
17.830000 0.015927 0.014847
17.850000 0.015926 0.014850
17.869999 0.015925 0.014852
17.889999 0.015924 0.014855
17.910000 0.015924 0.014858
17.930000 0.015923 0.014861
17.950001 0.015922 0.014864
17.969999 0.015922 0.014866
17.990000 0.015921 0.014869
18.010000 0.015920 0.014872
18.030001 0.015920 0.014875
18.049999 0.015919 0.014878
18.070000 0.015918 0.014881
18.090000 0.015918 0.014884
18.110001 0.015917 0.014887
18.129999 0.015917 0.014890
18.150000 0.015916 0.014892
18.170000 0.015916 0.014895
18.190001 0.015915 0.014898
18.209999 0.015915 0.014901
18.230000 0.015914 0.014904
18.250000 0.015914 0.014908
18.270000 0.015913 0.014911
18.289999 0.015913 0.014914
18.309999 0.015913 0.014917
18.330000 0.015912 0.014920
18.350000 0.015912 0.014923
18.369999 0.015911 0.014926
18.389999 0.015911 0.014929
18.410000 0.015911 0.014933
18.430000 0.015911 0.014936
18.450001 0.015910 0.014939
18.469999 0.015910 0.014942
18.490000 0.015910 0.014946
18.510000 0.015910 0.014949
18.530001 0.015909 0.014952
18.549999 0.015909 0.014955
18.570000 0.015909 0.014959
18.590000 0.015909 0.014962
18.610001 0.015909 0.014966
18.629999 0.015909 0.014969
18.650000 0.015909 0.014972
18.670000 0.015909 0.014976
18.690001 0.015909 0.014979
18.709999 0.015909 0.014983
18.730000 0.015909 0.014986
18.750000 0.015909 0.014990
18.770000 0.015909 0.014993
18.789999 0.015909 0.014997
18.809999 0.015909 0.015000
18.830000 0.015909 0.015004
18.850000 0.015909 0.015008
18.869999 0.015909 0.015011
18.889999 0.015909 0.015015
18.910000 0.015910 0.015019
18.930000 0.015910 0.015023
18.949999 0.015910 0.015026
18.969999 0.015910 0.015030
18.990000 0.015911 0.015034
19.010000 0.015911 0.015038
19.030001 0.015911 0.015041
19.049999 0.015912 0.015045
19.070000 0.015912 0.015049
19.090000 0.015912 0.015053
19.110001 0.015913 0.015057
19.129999 0.015913 0.015061
19.150000 0.015914 0.015065
19.170000 0.015914 0.015069
19.190001 0.015915 0.015073
19.209999 0.015915 0.015077
19.230000 0.015916 0.015081
19.250000 0.015917 0.015085
19.270000 0.015917 0.015090
19.289999 0.015918 0.015094
19.309999 0.015919 0.015098
19.330000 0.015920 0.015102
19.350000 0.015920 0.015107
19.369999 0.015921 0.015111
19.389999 0.015922 0.015115
19.410000 0.015923 0.015120
19.430000 0.015924 0.015124
19.449999 0.015925 0.015128
19.469999 0.015926 0.015133
19.490000 0.015927 0.015137
19.510000 0.015928 0.015142
19.530001 0.015929 0.015147
19.549999 0.015930 0.015151
19.570000 0.015931 0.015156
19.590000 0.015932 0.015161
19.610001 0.015934 0.015165
19.629999 0.015935 0.015170
19.650000 0.015936 0.015175
19.670000 0.015938 0.015180
19.690001 0.015939 0.015185
19.709999 0.015941 0.015190
19.730000 0.015942 0.015195
19.750000 0.015944 0.015200
19.770000 0.015945 0.015205
19.789999 0.015947 0.015210
19.809999 0.015949 0.015216
19.830000 0.015951 0.015221
19.850000 0.015953 0.015227
19.869999 0.015955 0.015232
19.889999 0.015957 0.015238
19.910000 0.015959 0.015244
19.930000 0.015962 0.015249
19.949999 0.015964 0.015255
19.969999 0.015967 0.015261
19.990000 0.015969 0.015267
20.010000 0.015972 0.015274
20.030001 0.015975 0.015280
20.049999 0.015978 0.015286
20.070000 0.015981 0.015293
20.090000 0.015984 0.015299
20.110001 0.015987 0.015306
20.129999 0.015990 0.015313
20.150000 0.015994 0.015320
20.170000 0.015997 0.015327
20.190001 0.016001 0.015334
20.209999 0.016004 0.015341
20.230000 0.016008 0.015348
20.250000 0.016012 0.015356
20.270000 0.016016 0.015363
20.289999 0.016020 0.015371
20.309999 0.016024 0.015378
20.330000 0.016028 0.015386
20.350000 0.016032 0.015394
20.369999 0.016037 0.015401
20.389999 0.016041 0.015409
20.410000 0.016046 0.015417
20.430000 0.016050 0.015425
20.449999 0.016055 0.015434
20.469999 0.016060 0.015442
20.490000 0.016064 0.015450
20.510000 0.016069 0.015459
20.530001 0.016074 0.015467
20.549999 0.016080 0.015476
20.570000 0.016085 0.015484
20.590000 0.016090 0.015493
20.610001 0.016095 0.015502
20.629999 0.016101 0.015511
20.650000 0.016107 0.015520
20.670000 0.016112 0.015529
20.690001 0.016118 0.015539
20.709999 0.016124 0.015548
20.730000 0.016130 0.015558
20.750000 0.016136 0.015567
20.770000 0.016142 0.015577
20.789999 0.016149 0.015587
20.809999 0.016155 0.015597
20.830000 0.016162 0.015607
20.850000 0.016168 0.015617
20.869999 0.016175 0.015628
20.889999 0.016182 0.015638
20.910000 0.016189 0.015649
20.930000 0.016197 0.015659
20.949999 0.016204 0.015670
20.969999 0.016211 0.015681
20.990000 0.016219 0.015692
21.010000 0.016227 0.015703
21.030001 0.016234 0.015715
21.049999 0.016242 0.015726
21.070000 0.016250 0.015737
21.090000 0.016258 0.015749
21.110001 0.016266 0.015761
21.129999 0.016275 0.015772
21.150000 0.016283 0.015784
21.170000 0.016291 0.015796
21.190001 0.016299 0.015808
21.209999 0.016308 0.015819
21.230000 0.016316 0.015831
21.250000 0.016324 0.015843
21.270000 0.016332 0.015854
21.289999 0.016340 0.015866
21.309999 0.016348 0.015878
21.330000 0.016356 0.015889
21.350000 0.016364 0.015900
21.369999 0.016372 0.015912
21.389999 0.016379 0.015923
21.410000 0.016387 0.015934
21.430000 0.016394 0.015944
21.449999 0.016401 0.015955
21.469999 0.016407 0.015965
21.490000 0.016414 0.015975
21.510000 0.016420 0.015984
21.530001 0.016426 0.015993
21.549999 0.016431 0.016002
21.570000 0.016436 0.016011
21.590000 0.016441 0.016019
21.610001 0.016445 0.016027
21.629999 0.016450 0.016035
21.650000 0.016453 0.016042
21.670000 0.016456 0.016049
21.690001 0.016459 0.016055
21.709999 0.016462 0.016061
21.730000 0.016464 0.016067
21.750000 0.016466 0.016072
21.770000 0.016467 0.016077
21.789999 0.016468 0.016081
21.809999 0.016469 0.016086
21.830000 0.016469 0.016089
21.850000 0.016469 0.016093
21.869999 0.016469 0.016096
21.889999 0.016469 0.016099
21.910000 0.016468 0.016102
21.930000 0.016467 0.016105
21.949999 0.016466 0.016107
21.969999 0.016464 0.016109
21.990000 0.016463 0.016111
22.010000 0.016461 0.016113
22.030001 0.016459 0.016114
22.049999 0.016457 0.016116
22.070000 0.016455 0.016117
22.090000 0.016453 0.016119
22.110001 0.016451 0.016120
22.129999 0.016449 0.016121
22.150000 0.016446 0.016123
22.170000 0.016444 0.016124
22.190001 0.016442 0.016125
22.209999 0.016439 0.016126
22.230000 0.016437 0.016127
22.250000 0.016434 0.016128
22.270000 0.016432 0.016129
22.289999 0.016429 0.016130
22.309999 0.016427 0.016131
22.330000 0.016424 0.016132
22.350000 0.016422 0.016133
22.369999 0.016419 0.016134
22.389999 0.016416 0.016135
22.410000 0.016414 0.016136
22.430000 0.016411 0.016137
22.449999 0.016409 0.016137
22.469999 0.016406 0.016138
22.490000 0.016404 0.016139
22.510000 0.016401 0.016140
22.529999 0.016398 0.016141
22.549999 0.016396 0.016142
22.570000 0.016393 0.016143
22.590000 0.016391 0.016144
22.610001 0.016388 0.016145
22.629999 0.016385 0.016146
22.650000 0.016383 0.016147
22.670000 0.016380 0.016148
22.690001 0.016378 0.016148
22.709999 0.016375 0.016149
22.730000 0.016373 0.016150
22.750000 0.016370 0.016151
22.770000 0.016367 0.016152
22.789999 0.016365 0.016153
22.809999 0.016362 0.016154
22.830000 0.016359 0.016155
22.850000 0.016357 0.016156
22.869999 0.016354 0.016157
22.889999 0.016352 0.016157
22.910000 0.016349 0.016158
22.930000 0.016346 0.016159
22.949999 0.016344 0.016160
22.969999 0.016341 0.016161
22.990000 0.016339 0.016162
23.010000 0.016336 0.016163
23.029999 0.016333 0.016164
23.049999 0.016331 0.016164
23.070000 0.016328 0.016165
23.090000 0.016325 0.016166
23.110001 0.016323 0.016167
23.129999 0.016320 0.016168
23.150000 0.016318 0.016169
23.170000 0.016315 0.016170
23.190001 0.016312 0.016171
23.209999 0.016310 0.016171
23.230000 0.016307 0.016172
23.250000 0.016304 0.016173
23.270000 0.016302 0.016174
23.289999 0.016299 0.016175
23.309999 0.016296 0.016176
23.330000 0.016294 0.016177
23.350000 0.016291 0.016177
23.369999 0.016288 0.016178
23.389999 0.016286 0.016179
23.410000 0.016283 0.016180
23.430000 0.016281 0.016181
23.449999 0.016278 0.016182
23.469999 0.016275 0.016182
23.490000 0.016273 0.016183
23.510000 0.016270 0.016184
23.529999 0.016267 0.016185
23.549999 0.016265 0.016186
23.570000 0.016262 0.016187
23.590000 0.016259 0.016187
23.610001 0.016257 0.016188
23.629999 0.016254 0.016189
23.650000 0.016251 0.016190
23.670000 0.016249 0.016191
23.690001 0.016246 0.016192
23.709999 0.016243 0.016192
23.730000 0.016241 0.016193
23.750000 0.016238 0.016194
23.770000 0.016235 0.016195
23.789999 0.016232 0.016196
23.809999 0.016230 0.016197
23.830000 0.016227 0.016197
23.850000 0.016224 0.016198
23.869999 0.016222 0.016199
23.889999 0.016219 0.016200
23.910000 0.016216 0.016201
23.930000 0.016214 0.016201
23.949999 0.016211 0.016202
23.969999 0.016208 0.016203
23.990000 0.016206 0.016204
24.010000 0.016203 0.016205
24.029999 0.016200 0.016205
24.049999 0.016198 0.016206
24.070000 0.016195 0.016207
24.090000 0.016192 0.016208
24.110001 0.016189 0.016209
24.129999 0.016187 0.016209
24.150000 0.016184 0.016210
24.170000 0.016181 0.016211
24.190001 0.016179 0.016212
24.209999 0.016176 0.016213
24.230000 0.016173 0.016213
24.250000 0.016170 0.016214
24.270000 0.016168 0.016215
24.289999 0.016165 0.016216
24.309999 0.016162 0.016217
24.330000 0.016160 0.016217
24.350000 0.016157 0.016218
24.369999 0.016154 0.016219
24.389999 0.016151 0.016220
24.410000 0.016149 0.016221
24.430000 0.016146 0.016221
24.449999 0.016143 0.016222
24.469999 0.016141 0.016223
24.490000 0.016138 0.016224
24.510000 0.016135 0.016224
24.529999 0.016132 0.016225
24.549999 0.016130 0.016226
24.570000 0.016127 0.016227
24.590000 0.016124 0.016227
24.610001 0.016121 0.016228
24.629999 0.016119 0.016229
24.650000 0.016116 0.016230
24.670000 0.016113 0.016231
24.690001 0.016111 0.016231
24.709999 0.016108 0.016232
24.730000 0.016105 0.016233
24.750000 0.016102 0.016234
24.770000 0.016100 0.016234
24.789999 0.016097 0.016235
24.809999 0.016094 0.016236
24.830000 0.016091 0.016237
24.850000 0.016089 0.016237
24.869999 0.016086 0.016238
24.889999 0.016083 0.016239
24.910000 0.016080 0.016240
24.930000 0.016078 0.016240
24.949999 0.016075 0.016241
24.969999 0.016072 0.016242
24.990000 0.016069 0.016243
25.000000 0.016068 0.016243


==> PaperGraphs/Test3_time20_height_a0_single.txt <==
time,discharge,height
-1.000000,0.065000,0.000000
-0.995000,0.064975,0.000000
-0.985000,0.064925,0.000000
-0.975000,0.064875,0.000000
-0.965000,0.064825,0.000000
-0.955000,0.064775,0.000000
-0.945000,0.064725,0.000000
-0.935000,0.064675,0.000000
-0.925000,0.064625,0.000000
-0.915000,0.064575,0.000000
-0.905000,0.064525,0.000000
-0.895000,0.064475,0.000000
-0.885000,0.064425,0.000000
-0.875000,0.064375,0.000000
-0.865000,0.064325,0.000000
-0.855000,0.064275,0.000000
-0.845000,0.064225,0.000000
-0.835000,0.064175,0.000000
-0.825000,0.064125,0.000000
-0.815000,0.064075,0.000000
-0.805000,0.064025,0.000000
-0.795000,0.063975,0.000000
-0.785000,0.063925,0.000000
-0.775000,0.063875,0.000000
-0.765000,0.063825,0.000000
-0.755000,0.063775,0.000000
-0.745000,0.063725,0.000000
-0.735000,0.063675,0.000000
-0.725000,0.063625,0.000000
-0.715000,0.063575,0.000000
-0.705000,0.063525,0.000000
-0.695000,0.063475,0.000000
-0.685000,0.063425,0.000000
-0.675000,0.063375,0.000000
-0.665000,0.063325,0.000000
-0.655000,0.063275,0.000000
-0.645000,0.063225,0.000000
-0.635000,0.063175,0.000000
-0.625000,0.063125,0.000000
-0.615000,0.063075,0.000000
-0.605000,0.063025,0.000000
-0.595000,0.062975,0.000000
-0.585000,0.062925,0.000000
-0.575000,0.062875,0.000000
-0.565000,0.062825,0.000000
-0.555000,0.062775,0.000000
-0.545000,0.062725,0.000000
-0.535000,0.062675,0.000000
-0.525000,0.062625,0.000000
-0.515000,0.062575,0.000000
-0.505000,0.062525,0.000000
-0.495000,0.062475,0.000000
-0.485000,0.062425,0.000000
-0.475000,0.062375,0.000000
-0.465000,0.062325,0.000000
-0.455000,0.062275,0.000000
-0.445000,0.062225,0.000000
-0.435000,0.062178,0.000003
-0.425000,0.062134,0.000009
-0.415000,0.062122,0.000047
-0.405000,0.062121,0.000096
-0.395000,0.062121,0.000146
-0.385000,0.062121,0.000196
-0.375000,0.062121,0.000246
-0.365000,0.062121,0.000296
-0.355000,0.062121,0.000346
-0.345000,0.062121,0.000396
-0.335000,0.062122,0.000447
-0.325000,0.062122,0.000497
-0.315000,0.062122,0.000547
-0.305000,0.062122,0.000597
-0.295000,0.062123,0.000648
-0.285000,0.062123,0.000698
-0.275000,0.062123,0.000748
-0.265000,0.062123,0.000798
-0.255000,0.062124,0.000849
-0.245000,0.062124,0.000899
-0.235000,0.062124,0.000949
-0.225000,0.062124,0.000999
-0.215000,0.062125,0.001050
-0.205000,0.062125,0.001100
-0.195000,0.062125,0.001150
-0.185000,0.062125,0.001200
-0.175000,0.062126,0.001251
-0.165000,0.062126,0.001301
-0.155000,0.062126,0.001351
-0.145000,0.062126,0.001401
-0.135000,0.062127,0.001452
-0.125000,0.062127,0.001502
-0.115000,0.062127,0.001552
-0.105000,0.062127,0.001602
-0.095000,0.062127,0.001652
-0.085000,0.062127,0.001702
-0.075000,0.062128,0.001753
-0.065000,0.062128,0.001803
-0.055000,0.062128,0.001853
-0.045000,0.062128,0.001903
-0.035000,0.062128,0.001953
-0.025000,0.062128,0.002003
-0.015000,0.062129,0.002054
-0.005000,0.062129,0.002104
0.005000,0.062169,0.002194
0.015000,0.062166,0.002241
0.025000,0.062161,0.002286
0.035000,0.062155,0.002330
0.045000,0.062147,0.002372
0.055000,0.062138,0.002413
0.065000,0.062127,0.002452
0.075000,0.062116,0.002491
0.085000,0.062103,0.002528
0.095000,0.062090,0.002565
0.105000,0.062075,0.002600
0.115000,0.062060,0.002635
0.125000,0.062044,0.002669
0.135000,0.062028,0.002703
0.145000,0.062011,0.002736
0.155000,0.061993,0.002768
0.165000,0.061974,0.002799
0.175000,0.061955,0.002830
0.185000,0.061936,0.002861
0.195000,0.061916,0.002891
0.205000,0.061895,0.002920
0.215000,0.061874,0.002949
0.225000,0.061853,0.002978
0.235000,0.061831,0.003006
0.245000,0.061809,0.003034
0.255000,0.061786,0.003061
0.265000,0.061763,0.003088
0.275000,0.061740,0.003115
0.285000,0.061716,0.003141
0.295000,0.061692,0.003167
0.305000,0.061668,0.003193
0.315000,0.061643,0.003218
0.325000,0.061618,0.003243
0.335000,0.061593,0.003268
0.345000,0.061568,0.003293
0.355000,0.061542,0.003317
0.365000,0.061516,0.003341
0.375000,0.061490,0.003365
0.385000,0.061464,0.003389
0.395000,0.061437,0.003412
0.405000,0.061410,0.003435
0.415000,0.061383,0.003458
0.425000,0.061356,0.003481
0.435000,0.061328,0.003503
0.445000,0.061301,0.003526
0.455000,0.061273,0.003548
0.465000,0.061245,0.003570
0.475000,0.061216,0.003591
0.485000,0.061188,0.003613
0.495000,0.061159,0.003634
0.505000,0.061130,0.003655
0.515000,0.061102,0.003677
0.525000,0.061072,0.003697
0.535000,0.061043,0.003718
0.545000,0.061014,0.003739
0.555000,0.060984,0.003759
0.565000,0.060954,0.003779
0.575000,0.060925,0.003800
0.585000,0.060895,0.003820
0.595000,0.060865,0.003840
0.605000,0.060834,0.003859
0.615000,0.060804,0.003879
0.625000,0.060773,0.003898
0.635000,0.060743,0.003918
0.645000,0.060712,0.003937
0.655000,0.060681,0.003956
0.665000,0.060650,0.003975
0.675000,0.060619,0.003994
0.685000,0.060588,0.004013
0.695000,0.060556,0.004031
0.705000,0.060525,0.004050
0.715000,0.060493,0.004068
0.725000,0.060462,0.004087
0.735000,0.060430,0.004105
0.745000,0.060398,0.004123
0.755000,0.060366,0.004141
0.765000,0.060334,0.004159
0.775000,0.060302,0.004177
0.785000,0.060270,0.004195
0.795000,0.060237,0.004212
0.805000,0.060205,0.004230
0.815000,0.060173,0.004248
0.825000,0.060140,0.004265
0.835000,0.060107,0.004282
0.845000,0.060075,0.004300
0.855000,0.060042,0.004317
0.865000,0.060009,0.004334
0.875000,0.059976,0.004351
0.885000,0.059943,0.004368
0.895000,0.059909,0.004384
0.905000,0.059876,0.004401
0.915000,0.059843,0.004418
0.925000,0.059810,0.004435
0.935000,0.059776,0.004451
0.945000,0.059743,0.004468
0.955000,0.059709,0.004484
0.965000,0.059675,0.004500
0.975000,0.059642,0.004517
0.985000,0.059608,0.004533
0.995000,0.059574,0.004549
1.005000,0.059540,0.004565
1.015000,0.059506,0.004581
1.025000,0.059472,0.004597
1.035000,0.059438,0.004613
1.045000,0.059404,0.004629
1.055000,0.059370,0.004645
1.065000,0.059335,0.004660
1.075000,0.059301,0.004676
1.085000,0.059267,0.004692
1.095000,0.059232,0.004707
1.105000,0.059198,0.004723
1.115000,0.059163,0.004738
1.125000,0.059128,0.004753
1.135000,0.059094,0.004769
1.145000,0.059059,0.004784
1.155000,0.059024,0.004799
1.165000,0.058989,0.004814
1.175000,0.058955,0.004830
1.185000,0.058920,0.004845
1.195000,0.058885,0.004860
1.205000,0.058850,0.004875
1.215000,0.058815,0.004890
1.225000,0.058780,0.004905
1.235000,0.058744,0.004919
1.245000,0.058709,0.004934
1.255000,0.058674,0.004949
1.265000,0.058639,0.004964
1.275000,0.058603,0.004978
1.285000,0.058568,0.004993
1.295000,0.058533,0.005008
1.305000,0.058497,0.005022
1.315000,0.058462,0.005037
1.325000,0.058426,0.005051
1.335000,0.058391,0.005066
1.345000,0.058355,0.005080
1.355000,0.058319,0.005094
1.365000,0.058284,0.005109
1.375000,0.058248,0.005123
1.385000,0.058212,0.005137
1.395000,0.058177,0.005152
1.405000,0.058141,0.005166
1.415000,0.058105,0.005180
1.425000,0.058069,0.005194
1.435000,0.058033,0.005208
1.445000,0.057997,0.005222
1.455000,0.057962,0.005237
1.465000,0.057926,0.005251
1.475000,0.057890,0.005265
1.485000,0.057854,0.005279
1.495000,0.057818,0.005293
1.505000,0.057782,0.005307
1.515000,0.057746,0.005321
1.525000,0.057710,0.005335
1.535000,0.057674,0.005349
1.545000,0.057637,0.005362
1.555000,0.057601,0.005376
1.565000,0.057566,0.005391
1.575000,0.057530,0.005405
1.585000,0.057494,0.005419
1.595000,0.057458,0.005433
1.605000,0.057422,0.005447
1.615000,0.057385,0.005460
1.625000,0.057349,0.005474
1.635000,0.057313,0.005488
1.645000,0.057277,0.005502
1.655000,0.057240,0.005515
1.665000,0.057204,0.005529
1.675000,0.057167,0.005542
1.685000,0.057130,0.005555
1.695000,0.057094,0.005569
1.705000,0.057057,0.005582
1.715000,0.057020,0.005595
1.725000,0.056983,0.005608
1.735000,0.056946,0.005621
1.745000,0.056909,0.005634
1.755000,0.056872,0.005647
1.765000,0.056835,0.005660
1.775000,0.056798,0.005673
1.785000,0.056761,0.005686
1.795000,0.056723,0.005698
1.805000,0.056686,0.005711
1.815000,0.056648,0.005723
1.825000,0.056611,0.005736
1.835000,0.056573,0.005748
1.845000,0.056536,0.005761
1.855000,0.056498,0.005773
1.865000,0.056460,0.005785
1.875000,0.056422,0.005797
1.885000,0.056384,0.005809
1.895000,0.056346,0.005821
1.905000,0.056308,0.005833
1.915000,0.056270,0.005845
1.925000,0.056232,0.005857
1.935000,0.056194,0.005869
1.945000,0.056156,0.005881
1.955000,0.056118,0.005893
1.965000,0.056079,0.005904
1.975000,0.056041,0.005916
1.985000,0.056003,0.005928
1.995000,0.055964,0.005939
2.005000,0.055926,0.005951
2.015000,0.055888,0.005963
2.025000,0.055849,0.005974
2.035000,0.055811,0.005986
2.045000,0.055772,0.005997
2.055000,0.055733,0.006008
2.065000,0.055695,0.006020
2.075000,0.055656,0.006031
2.085000,0.055618,0.006043
2.095000,0.055579,0.006054
2.105000,0.055540,0.006065
2.115000,0.055502,0.006077
2.125000,0.055463,0.006088
2.135000,0.055424,0.006099
2.145000,0.055386,0.006111
2.155000,0.055347,0.006122
2.165000,0.055308,0.006133
2.175000,0.055269,0.006144
2.185000,0.055231,0.006156
2.195000,0.055192,0.006167
2.205000,0.055153,0.006178
2.215000,0.055114,0.006189
2.225000,0.055075,0.006200
2.235000,0.055036,0.006211
2.245000,0.054997,0.006222
2.255000,0.054959,0.006234
2.265000,0.054920,0.006245
2.275000,0.054881,0.006256
2.285000,0.054842,0.006267
2.295000,0.054803,0.006278
2.305000,0.054764,0.006289
2.315000,0.054725,0.006300
2.325000,0.054686,0.006311
2.335000,0.054647,0.006322
2.345000,0.054608,0.006333
2.355000,0.054569,0.006344
2.365000,0.054530,0.006355
2.375000,0.054491,0.006366
2.385000,0.054452,0.006377
2.395000,0.054413,0.006388
2.405000,0.054374,0.006399
2.415000,0.054334,0.006409
2.425000,0.054295,0.006420
2.435000,0.054256,0.006431
2.445000,0.054217,0.006442
2.455000,0.054178,0.006453
2.465000,0.054139,0.006464
2.475000,0.054100,0.006475
2.485000,0.054061,0.006486
2.495000,0.054021,0.006496
2.505000,0.053982,0.006507
2.515000,0.053943,0.006518
2.525000,0.053904,0.006529
2.535000,0.053865,0.006540
2.545000,0.053825,0.006550
2.555000,0.053786,0.006561
2.565000,0.053747,0.006572
2.575000,0.053708,0.006583
2.585000,0.053668,0.006593
2.595000,0.053629,0.006604
2.605000,0.053590,0.006615
2.615000,0.053551,0.006626
2.625000,0.053511,0.006636
2.635000,0.053472,0.006647
2.645000,0.053433,0.006658
2.655000,0.053393,0.006668
2.665000,0.053354,0.006679
2.675000,0.053315,0.006690
2.685000,0.053275,0.006700
2.695000,0.053236,0.006711
2.705000,0.053197,0.006722
2.715000,0.053157,0.006732
2.725000,0.053118,0.006743
2.735000,0.053079,0.006754
2.745000,0.053039,0.006764
2.755000,0.053000,0.006775
2.765000,0.052960,0.006785
2.775000,0.052921,0.006796
2.785000,0.052882,0.006807
2.795000,0.052842,0.006817
2.805000,0.052803,0.006828
2.815000,0.052763,0.006838
2.825000,0.052724,0.006849
2.835000,0.052684,0.006859
2.845000,0.052645,0.006870
2.855000,0.052606,0.006881
2.865000,0.052566,0.006891
2.875000,0.052527,0.006902
2.885000,0.052487,0.006912
2.895000,0.052448,0.006923
2.905000,0.052408,0.006933
2.915000,0.052369,0.006944
2.925000,0.052329,0.006954
2.935000,0.052290,0.006965
2.945000,0.052250,0.006975
2.955000,0.052211,0.006985
2.965000,0.052171,0.006996
2.975000,0.052131,0.007006
2.985000,0.052092,0.007017
2.995000,0.052052,0.007027
3.005000,0.052013,0.007038
3.015000,0.051973,0.007048
3.025000,0.051934,0.007059
3.035000,0.051894,0.007069
3.045000,0.051854,0.007079
3.055000,0.051815,0.007090
3.065000,0.051775,0.007100
3.075000,0.051736,0.007111
3.085000,0.051696,0.007121
3.095000,0.051656,0.007131
3.105000,0.051617,0.007142
3.115000,0.051577,0.007152
3.125000,0.051538,0.007163
3.135000,0.051498,0.007173
3.145000,0.051458,0.007183
3.155000,0.051419,0.007194
3.165000,0.051379,0.007204
3.175000,0.051339,0.007214
3.185000,0.051300,0.007225
3.195000,0.051260,0.007235
3.205000,0.051220,0.007245
3.215000,0.051181,0.007256
3.225000,0.051141,0.007266
3.235000,0.051101,0.007276
3.245000,0.051062,0.007287
3.255000,0.051022,0.007297
3.265000,0.050982,0.007307
3.275000,0.050942,0.007317
3.285000,0.050903,0.007328
3.295000,0.050863,0.007338
3.305000,0.050823,0.007348
3.315000,0.050784,0.007359
3.325000,0.050744,0.007369
3.335000,0.050704,0.007379
3.345000,0.050664,0.007389
3.355000,0.050625,0.007400
3.365000,0.050585,0.007410
3.375000,0.050545,0.007420
3.385000,0.050505,0.007430
3.395000,0.050466,0.007441
3.405000,0.050426,0.007451
3.415000,0.050386,0.007461
3.425000,0.050346,0.007471
3.435000,0.050307,0.007482
3.445000,0.050267,0.007492
3.455000,0.050227,0.007502
3.465000,0.050187,0.007512
3.475000,0.050147,0.007522
3.485000,0.050108,0.007533
3.495000,0.050068,0.007543
3.505000,0.050028,0.007553
3.515000,0.049988,0.007563
3.525000,0.049948,0.007573
3.535000,0.049909,0.007584
3.545000,0.049869,0.007594
3.555000,0.049829,0.007604
3.565000,0.049789,0.007614
3.575000,0.049749,0.007624
3.585000,0.049710,0.007635
3.595000,0.049670,0.007645
3.605000,0.049630,0.007655
3.615000,0.049590,0.007665
3.625000,0.049550,0.007675
3.635000,0.049510,0.007685
3.645000,0.049471,0.007696
3.655000,0.049431,0.007706
3.665000,0.049391,0.007716
3.675000,0.049351,0.007726
3.685000,0.049311,0.007736
3.695000,0.049271,0.007746
3.705000,0.049231,0.007756
3.715000,0.049192,0.007767
3.725000,0.049152,0.007777
3.735000,0.049112,0.007787
3.745000,0.049072,0.007797
3.755000,0.049032,0.007807
3.765000,0.048992,0.007817
3.775000,0.048952,0.007827
3.785000,0.048912,0.007837
3.795000,0.048872,0.007847
3.805000,0.048833,0.007858
3.815000,0.048793,0.007868
3.825000,0.048753,0.007878
3.835000,0.048713,0.007888
3.845000,0.048673,0.007898
3.855000,0.048633,0.007908
3.865000,0.048593,0.007918
3.875000,0.048553,0.007928
3.885000,0.048513,0.007938
3.895000,0.048473,0.007948
3.905000,0.048434,0.007959
3.915000,0.048394,0.007969
3.925000,0.048354,0.007979
3.935000,0.048314,0.007989
3.945000,0.048274,0.007999
3.955000,0.048234,0.008009
3.965000,0.048194,0.008019
3.975000,0.048154,0.008029
3.985000,0.048114,0.008039
3.995000,0.048074,0.008049
4.005000,0.048034,0.008059
4.015000,0.047994,0.008069
4.025000,0.047954,0.008079
4.035000,0.047914,0.008089
4.045000,0.047874,0.008099
4.055000,0.047835,0.008110
4.065000,0.047795,0.008120
4.075000,0.047755,0.008130
4.085000,0.047715,0.008140
4.095000,0.047675,0.008150
4.105000,0.047635,0.008160
4.115000,0.047595,0.008170
4.125000,0.047555,0.008180
4.135000,0.047515,0.008190
4.145000,0.047475,0.008200
4.155000,0.047435,0.008210
4.165000,0.047395,0.008220
4.175000,0.047355,0.008230
4.185000,0.047315,0.008240
4.195000,0.047275,0.008250
4.205000,0.047235,0.008260
4.215000,0.047195,0.008270
4.225000,0.047155,0.008280
4.235000,0.047115,0.008290
4.245000,0.047075,0.008300
4.255000,0.047035,0.008310
4.265000,0.046995,0.008320
4.275000,0.046955,0.008330
4.285000,0.046915,0.008340
4.295000,0.046875,0.008350
4.305000,0.046835,0.008360
4.315000,0.046795,0.008370
4.325000,0.046755,0.008380
4.335000,0.046715,0.008390
4.345000,0.046676,0.008401
4.355000,0.046636,0.008411
4.365000,0.046596,0.008421
4.375000,0.046556,0.008431
4.385000,0.046516,0.008441
4.395000,0.046476,0.008451
4.405000,0.046436,0.008461
4.415000,0.046396,0.008471
4.425000,0.046356,0.008481
4.435000,0.046316,0.008491
4.445000,0.046276,0.008501
4.455000,0.046236,0.008511
4.465000,0.046196,0.008521
4.475000,0.046156,0.008531
4.485000,0.046116,0.008541
4.495000,0.046076,0.008551
4.505000,0.046036,0.008561
4.515000,0.045996,0.008571
4.525000,0.045956,0.008581
4.535000,0.045916,0.008591
4.545000,0.045876,0.008601
4.555000,0.045836,0.008611
4.565000,0.045796,0.008621
4.575000,0.045756,0.008631
4.585000,0.045716,0.008641
4.595000,0.045676,0.008651
4.605000,0.045636,0.008661
4.615000,0.045596,0.008671
4.625000,0.045556,0.008681
4.635000,0.045516,0.008691
4.645000,0.045476,0.008701
4.655000,0.045436,0.008711
4.665000,0.045396,0.008721
4.675000,0.045356,0.008731
4.685000,0.045315,0.008740
4.695000,0.045275,0.008750
4.705000,0.045235,0.008760
4.715000,0.045195,0.008770
4.725000,0.045155,0.008780
4.735000,0.045115,0.008790
4.745000,0.045075,0.008800
4.755000,0.045035,0.008810
4.765000,0.044995,0.008820
4.775000,0.044955,0.008830
4.785000,0.044915,0.008840
4.795000,0.044875,0.008850
4.805000,0.044835,0.008860
4.815000,0.044795,0.008870
4.825000,0.044755,0.008880
4.835000,0.044715,0.008890
4.845000,0.044675,0.008900
4.855000,0.044635,0.008910
4.865000,0.044595,0.008920
4.875000,0.044555,0.008930
4.885000,0.044515,0.008940
4.895000,0.044475,0.008950
4.905000,0.044435,0.008960
4.915000,0.044395,0.008970
4.925000,0.044355,0.008980
4.935000,0.044315,0.008990
4.945000,0.044275,0.009000
4.955000,0.044235,0.009010
4.965000,0.044195,0.009020
4.975000,0.044155,0.009030
4.985000,0.044115,0.009040
4.995000,0.044075,0.009050
5.005000,0.044035,0.009060
5.015000,0.043995,0.009070
5.025000,0.043955,0.009080
5.035000,0.043915,0.009090
5.045000,0.043875,0.009100
5.055000,0.043835,0.009110
5.065000,0.043795,0.009120
5.075000,0.043755,0.009130
5.085000,0.043715,0.009140
5.095000,0.043675,0.009150
5.105000,0.043635,0.009160
5.115000,0.043595,0.009170
5.125000,0.043555,0.009180
5.135000,0.043515,0.009190
5.145000,0.043475,0.009200
5.155000,0.043435,0.009210
5.165000,0.043395,0.009220
5.175000,0.043355,0.009230
5.185000,0.043315,0.009240
5.195000,0.043275,0.009250
5.205000,0.043235,0.009260
5.215000,0.043195,0.009270
5.225000,0.043155,0.009280
5.235000,0.043115,0.009290
5.245000,0.043075,0.009300
5.255000,0.043035,0.009310
5.265000,0.042995,0.009320
5.275000,0.042955,0.009330
5.285000,0.042915,0.009340
5.295000,0.042875,0.009350
5.305000,0.042835,0.009360
5.315000,0.042795,0.009370
5.325000,0.042755,0.009380
5.335000,0.042715,0.009390
5.345000,0.042675,0.009400
5.355000,0.042635,0.009410
5.365000,0.042595,0.009420
5.375000,0.042555,0.009430
5.385000,0.042515,0.009440
5.395000,0.042475,0.009450
5.405000,0.042435,0.009460
5.415000,0.042395,0.009470
5.425000,0.042355,0.009480
5.435000,0.042315,0.009490
5.445000,0.042275,0.009500
5.455000,0.042235,0.009510
5.465000,0.042195,0.009520
5.475000,0.042156,0.009531
5.485000,0.042116,0.009541
5.495000,0.042076,0.009551
5.505000,0.042036,0.009561
5.515000,0.041996,0.009571
5.525000,0.041956,0.009581
5.535000,0.041916,0.009591
5.545000,0.041876,0.009601
5.555000,0.041836,0.009611
5.565000,0.041796,0.009621
5.575000,0.041756,0.009631
5.585000,0.041716,0.009641
5.595000,0.041676,0.009651
5.605000,0.041636,0.009661
5.615000,0.041596,0.009671
5.625000,0.041556,0.009681
5.635000,0.041516,0.009691
5.645000,0.041476,0.009701
5.655000,0.041437,0.009712
5.665000,0.041397,0.009722
5.675000,0.041357,0.009732
5.685000,0.041317,0.009742
5.695000,0.041277,0.009752
5.705000,0.041237,0.009762
5.715000,0.041197,0.009772
5.725000,0.041157,0.009782
5.735000,0.041117,0.009792
5.745000,0.041077,0.009802
5.755000,0.041037,0.009812
5.765000,0.040998,0.009823
5.775000,0.040958,0.009833
5.785000,0.040918,0.009843
5.795000,0.040878,0.009853
5.805000,0.040838,0.009863
5.815000,0.040798,0.009873
5.825000,0.040758,0.009883
5.835000,0.040718,0.009893
5.845000,0.040678,0.009903
5.855000,0.040638,0.009913
5.865000,0.040599,0.009924
5.875000,0.040559,0.009934
5.885000,0.040519,0.009944
5.895000,0.040479,0.009954
5.905000,0.040439,0.009964
5.915000,0.040399,0.009974
5.925000,0.040359,0.009984
5.935000,0.040319,0.009994
5.945000,0.040279,0.010004
5.955000,0.040240,0.010015
5.965000,0.040200,0.010025
5.975000,0.040160,0.010035
5.985000,0.040120,0.010045
5.995000,0.040080,0.010055
6.005000,0.040040,0.010065
6.015000,0.040000,0.010075
6.025000,0.039961,0.010086
6.035000,0.039921,0.010096
6.045000,0.039881,0.010106
6.055000,0.039841,0.010116
6.065000,0.039801,0.010126
6.075000,0.039761,0.010136
6.085000,0.039721,0.010146
6.095000,0.039682,0.010157
6.105000,0.039642,0.010167
6.115000,0.039602,0.010177
6.125000,0.039562,0.010187
6.135000,0.039522,0.010197
6.145000,0.039482,0.010207
6.155000,0.039442,0.010217
6.165000,0.039403,0.010228
6.175000,0.039363,0.010238
6.185000,0.039323,0.010248
6.195000,0.039283,0.010258
6.205000,0.039243,0.010268
6.215000,0.039203,0.010278
6.225000,0.039164,0.010289
6.235000,0.039124,0.010299
6.245000,0.039084,0.010309
6.255000,0.039044,0.010319
6.265000,0.039004,0.010329
6.275000,0.038965,0.010340
6.285000,0.038925,0.010350
6.295000,0.038885,0.010360
6.305000,0.038845,0.010370
6.315000,0.038805,0.010380
6.325000,0.038765,0.010390
6.335000,0.038726,0.010401
6.345000,0.038686,0.010411
6.355000,0.038646,0.010421
6.365000,0.038606,0.010431
6.375000,0.038566,0.010441
6.385000,0.038527,0.010452
6.395000,0.038487,0.010462
6.405000,0.038447,0.010472
6.415000,0.038407,0.010482
6.425000,0.038367,0.010492
6.435000,0.038328,0.010503
6.445000,0.038288,0.010513
6.455000,0.038248,0.010523
6.465000,0.038208,0.010533
6.475000,0.038168,0.010543
6.485000,0.038129,0.010554
6.495000,0.038089,0.010564
6.505000,0.038049,0.010574
6.515000,0.038009,0.010584
6.525000,0.037970,0.010595
6.535000,0.037930,0.010605
6.545000,0.037890,0.010615
6.555000,0.037850,0.010625
6.565000,0.037810,0.010635
6.575000,0.037771,0.010646
6.585000,0.037731,0.010656
6.595000,0.037691,0.010666
6.605000,0.037651,0.010676
6.615000,0.037612,0.010687
6.625000,0.037572,0.010697
6.635000,0.037532,0.010707
6.645000,0.037492,0.010717
6.655000,0.037453,0.010728
6.665000,0.037413,0.010738
6.675000,0.037373,0.010748
6.685000,0.037333,0.010758
6.695000,0.037294,0.010769
6.705000,0.037254,0.010779
6.715000,0.037214,0.010789
6.725000,0.037174,0.010799
6.735000,0.037135,0.010810
6.745000,0.037095,0.010820
6.755000,0.037055,0.010830
6.765000,0.037015,0.010840
6.775000,0.036976,0.010851
6.785000,0.036936,0.010861
6.795000,0.036896,0.010871
6.805000,0.036856,0.010881
6.815000,0.036817,0.010892
6.825000,0.036777,0.010902
6.835000,0.036737,0.010912
6.845000,0.036697,0.010922
6.855000,0.036658,0.010933
6.865000,0.036618,0.010943
6.875000,0.036578,0.010953
6.885000,0.036539,0.010964
6.895000,0.036499,0.010974
6.905000,0.036459,0.010984
6.915000,0.036419,0.010994
6.925000,0.036380,0.011005
6.935000,0.036340,0.011015
6.945000,0.036300,0.011025
6.955000,0.036261,0.011036
6.965000,0.036221,0.011046
6.975000,0.036181,0.011056
6.985000,0.036141,0.011066
6.995000,0.036102,0.011077
7.005000,0.036062,0.011087
7.015000,0.036022,0.011097
7.025000,0.035983,0.011108
7.035000,0.035943,0.011118
7.045000,0.035903,0.011128
7.055000,0.035864,0.011139
7.065000,0.035824,0.011149
7.075000,0.035784,0.011159
7.085000,0.035744,0.011169
7.095000,0.035705,0.011180
7.105000,0.035665,0.011190
7.115000,0.035625,0.011200
7.125000,0.035586,0.011211
7.135000,0.035546,0.011221
7.145000,0.035506,0.011231
7.155000,0.035467,0.011242
7.165000,0.035427,0.011252
7.175000,0.035387,0.011262
7.184999,0.035348,0.011273
7.195000,0.035308,0.011283
7.205000,0.035268,0.011293
7.215000,0.035229,0.011304
7.225000,0.035189,0.011314
7.235000,0.035149,0.011324
7.245000,0.035110,0.011335
7.255000,0.035070,0.011345
7.265000,0.035030,0.011355
7.275000,0.034991,0.011366
7.285000,0.034951,0.011376
7.295000,0.034911,0.011386
7.305000,0.034872,0.011397
7.315000,0.034832,0.011407
7.325000,0.034792,0.011417
7.335000,0.034753,0.011428
7.345000,0.034713,0.011438
7.355000,0.034674,0.011449
7.365000,0.034634,0.011459
7.375000,0.034594,0.011469
7.385000,0.034555,0.011480
7.395000,0.034515,0.011490
7.405000,0.034475,0.011500
7.415000,0.034436,0.011511
7.425000,0.034396,0.011521
7.434999,0.034356,0.011531
7.445000,0.034317,0.011542
7.455000,0.034277,0.011552
7.465000,0.034238,0.011563
7.475000,0.034198,0.011573
7.485000,0.034158,0.011583
7.495000,0.034119,0.011594
7.505000,0.034079,0.011604
7.515000,0.034039,0.011614
7.525000,0.034000,0.011625
7.535000,0.033960,0.011635
7.545000,0.033921,0.011646
7.555000,0.033881,0.011656
7.565000,0.033841,0.011666
7.575000,0.033802,0.011677
7.585000,0.033762,0.011687
7.595000,0.033723,0.011698
7.605000,0.033683,0.011708
7.615000,0.033643,0.011718
7.625000,0.033604,0.011729
7.635000,0.033564,0.011739
7.645000,0.033524,0.011749
7.655000,0.033485,0.011760
7.665000,0.033445,0.011770
7.675000,0.033406,0.011781
7.684999,0.033366,0.011791
7.695000,0.033326,0.011801
7.705000,0.033287,0.011812
7.715000,0.033247,0.011822
7.725000,0.033208,0.011833
7.735000,0.033168,0.011843
7.745000,0.033129,0.011854
7.755000,0.033089,0.011864
7.765000,0.033049,0.011874
7.775000,0.033010,0.011885
7.785000,0.032970,0.011895
7.795000,0.032931,0.011906
7.805000,0.032891,0.011916
7.815000,0.032852,0.011927
7.825000,0.032812,0.011937
7.835000,0.032772,0.011947
7.845000,0.032733,0.011958
7.855000,0.032693,0.011968
7.865000,0.032654,0.011979
7.875000,0.032614,0.011989
7.885000,0.032575,0.012000
7.895000,0.032535,0.012010
7.905000,0.032495,0.012020
7.915000,0.032456,0.012031
7.925000,0.032416,0.012041
7.934999,0.032377,0.012052
7.945000,0.032337,0.012062
7.955000,0.032298,0.012073
7.965000,0.032258,0.012083
7.975000,0.032219,0.012094
7.985000,0.032179,0.012104
7.995000,0.032139,0.012114
8.005000,0.032100,0.012125
8.015000,0.032060,0.012135
8.025000,0.032021,0.012146
8.035000,0.031981,0.012156
8.045000,0.031942,0.012167
8.055000,0.031902,0.012177
8.065000,0.031863,0.012188
8.075000,0.031823,0.012198
8.085000,0.031784,0.012209
8.095000,0.031744,0.012219
8.105000,0.031705,0.012230
8.115000,0.031665,0.012240
8.125000,0.031626,0.012251
8.135000,0.031586,0.012261
8.145000,0.031546,0.012271
8.155000,0.031507,0.012282
8.165000,0.031467,0.012292
8.175000,0.031428,0.012303
8.184999,0.031388,0.012313
8.195000,0.031349,0.012324
8.205000,0.031309,0.012334
8.215000,0.031270,0.012345
8.225000,0.031230,0.012355
8.235000,0.031191,0.012366
8.245000,0.031151,0.012376
8.255000,0.031112,0.012387
8.265000,0.031072,0.012397
8.275000,0.031033,0.012408
8.285000,0.030993,0.012418
8.295000,0.030954,0.012429
8.305000,0.030914,0.012439
8.315000,0.030875,0.012450
8.325000,0.030835,0.012460
8.335000,0.030796,0.012471
8.345000,0.030756,0.012481
8.355000,0.030717,0.012492
8.365000,0.030677,0.012502
8.375000,0.030638,0.012513
8.385000,0.030598,0.012523
8.395000,0.030559,0.012534
8.405000,0.030520,0.012545
8.415000,0.030480,0.012555
8.425000,0.030441,0.012566
8.434999,0.030401,0.012576
8.445000,0.030362,0.012587
8.455000,0.030322,0.012597
8.465000,0.030283,0.012608
8.474999,0.030243,0.012618
8.485000,0.030204,0.012629
8.495000,0.030164,0.012639
8.505000,0.030125,0.012650
8.515000,0.030085,0.012660
8.525000,0.030046,0.012671
8.535000,0.030006,0.012681
8.545000,0.029967,0.012692
8.555000,0.029928,0.012703
8.565000,0.029888,0.012713
8.575000,0.029849,0.012724
8.585000,0.029809,0.012734
8.595000,0.029770,0.012745
8.605000,0.029730,0.012755
8.615000,0.029691,0.012766
8.625000,0.029651,0.012776
8.635000,0.029612,0.012787
8.645000,0.029572,0.012797
8.655000,0.029533,0.012808
8.665000,0.029494,0.012819
8.675000,0.029454,0.012829
8.684999,0.029415,0.012840
8.695000,0.029375,0.012850
8.705000,0.029336,0.012861
8.715000,0.029296,0.012871
8.724999,0.029257,0.012882
8.735000,0.029218,0.012893
8.745000,0.029178,0.012903
8.755000,0.029139,0.012914
8.765000,0.029099,0.012924
8.775000,0.029060,0.012935
8.785000,0.029020,0.012945
8.795000,0.028981,0.012956
8.805000,0.028942,0.012967
8.815000,0.028902,0.012977
8.825000,0.028863,0.012988
8.835000,0.028823,0.012998
8.845000,0.028784,0.013009
8.855000,0.028745,0.013020
8.865000,0.028705,0.013030
8.875000,0.028666,0.013041
8.885000,0.028626,0.013051
8.895000,0.028587,0.013062
8.905000,0.028548,0.013073
8.915000,0.028508,0.013083
8.925000,0.028469,0.013094
8.934999,0.028429,0.013104
8.945000,0.028390,0.013115
8.955000,0.028351,0.013126
8.965000,0.028311,0.013136
8.974999,0.028272,0.013147
8.985000,0.028232,0.013157
8.995000,0.028193,0.013168
9.005000,0.028154,0.013179
9.015000,0.028114,0.013189
9.025000,0.028075,0.013200
9.035000,0.028036,0.013211
9.045000,0.027996,0.013221
9.055000,0.027957,0.013232
9.065000,0.027917,0.013242
9.075000,0.027878,0.013253
9.085000,0.027839,0.013264
9.095000,0.027799,0.013274
9.105000,0.027760,0.013285
9.115000,0.027720,0.013295
9.125000,0.027681,0.013306
9.135000,0.027642,0.013317
9.145000,0.027602,0.013327
9.155000,0.027563,0.013338
9.165000,0.027524,0.013349
9.175000,0.027484,0.013359
9.184999,0.027445,0.013370
9.195000,0.027406,0.013381
9.205000,0.027366,0.013391
9.215000,0.027327,0.013402
9.224999,0.027287,0.013412
9.235000,0.027248,0.013423
9.245000,0.027209,0.013434
9.255000,0.027169,0.013444
9.265000,0.027130,0.013455
9.275000,0.027091,0.013466
9.285000,0.027051,0.013476
9.295000,0.027012,0.013487
9.305000,0.026973,0.013498
9.315000,0.026933,0.013508
9.325000,0.026894,0.013519
9.335000,0.026855,0.013530
9.345000,0.026815,0.013540
9.355000,0.026776,0.013551
9.365000,0.026737,0.013562
9.375000,0.026697,0.013572
9.385000,0.026658,0.013583
9.395000,0.026619,0.013594
9.405000,0.026579,0.013604
9.415000,0.026540,0.013615
9.425000,0.026501,0.013626
9.434999,0.026461,0.013636
9.445000,0.026422,0.013647
9.455000,0.026383,0.013658
9.465000,0.026344,0.013669
9.474999,0.026304,0.013679
9.485000,0.026265,0.013690
9.495000,0.026226,0.013701
9.505000,0.026186,0.013711
9.515000,0.026147,0.013722
9.525000,0.026108,0.013733
9.535000,0.026068,0.013743
9.545000,0.026029,0.013754
9.555000,0.025990,0.013765
9.565000,0.025950,0.013775
9.575000,0.025911,0.013786
9.585000,0.025872,0.013797
9.595000,0.025833,0.013808
9.605000,0.025793,0.013818
9.615000,0.025754,0.013829
9.625000,0.025715,0.013840
9.635000,0.025675,0.013850
9.645000,0.025636,0.013861
9.655000,0.025597,0.013872
9.665000,0.025557,0.013882
9.675000,0.025518,0.013893
9.684999,0.025479,0.013904
9.695000,0.025440,0.013915
9.705000,0.025400,0.013925
9.715000,0.025361,0.013936
9.724999,0.025322,0.013947
9.735000,0.025282,0.013957
9.745000,0.025243,0.013968
9.755000,0.025204,0.013979
9.765000,0.025165,0.013990
9.775000,0.025125,0.014000
9.785000,0.025086,0.014011
9.795000,0.025047,0.014022
9.805000,0.025008,0.014033
9.815000,0.024968,0.014043
9.825000,0.024929,0.014054
9.835000,0.024890,0.014065
9.845000,0.024850,0.014075
9.855000,0.024811,0.014086
9.865000,0.024772,0.014097
9.875000,0.024733,0.014108
9.885000,0.024693,0.014118
9.895000,0.024654,0.014129
9.905000,0.024615,0.014140
9.915000,0.024576,0.014151
9.925000,0.024536,0.014161
9.934999,0.024497,0.014172
9.945000,0.024458,0.014183
9.955000,0.024419,0.014194
9.965000,0.024380,0.014205
9.974999,0.024340,0.014215
9.985000,0.024301,0.014226
9.995000,0.024262,0.014237
10.005000,0.024223,0.014248
10.015000,0.024183,0.014258
10.025000,0.024144,0.014269
10.035000,0.024105,0.014280
10.045000,0.024066,0.014291
10.055000,0.024026,0.014301
10.065000,0.023987,0.014312
10.075000,0.023948,0.014323
10.085000,0.023909,0.014334
10.095000,0.023869,0.014344
10.105000,0.023830,0.014355
10.115000,0.023791,0.014366
10.125000,0.023752,0.014377
10.135000,0.023713,0.014388
10.145000,0.023673,0.014398
10.155000,0.023634,0.014409
10.165000,0.023595,0.014420
10.175000,0.023556,0.014431
10.184999,0.023517,0.014442
10.195000,0.023477,0.014452
10.205000,0.023438,0.014463
10.215000,0.023399,0.014474
10.224999,0.023360,0.014485
10.235000,0.023320,0.014495
10.245000,0.023281,0.014506
10.255000,0.023242,0.014517
10.264999,0.023203,0.014528
10.275000,0.023164,0.014539
10.285000,0.023124,0.014549
10.295000,0.023085,0.014560
10.305000,0.023046,0.014571
10.315000,0.023007,0.014582
10.325000,0.022968,0.014593
10.335000,0.022928,0.014603
10.345000,0.022889,0.014614
10.355000,0.022850,0.014625
10.365000,0.022811,0.014636
10.375000,0.022772,0.014647
10.385000,0.022733,0.014658
10.395000,0.022693,0.014668
10.405000,0.022654,0.014679
10.415000,0.022615,0.014690
10.425000,0.022576,0.014701
10.434999,0.022537,0.014712
10.445000,0.022497,0.014722
10.455000,0.022458,0.014733
10.465000,0.022419,0.014744
10.474999,0.022380,0.014755
10.485000,0.022341,0.014766
10.495000,0.022302,0.014777
10.505000,0.022262,0.014787
10.514999,0.022223,0.014798
10.525000,0.022184,0.014809
10.535000,0.022145,0.014820
10.545000,0.022106,0.014831
10.555000,0.022067,0.014842
10.565000,0.022027,0.014852
10.575000,0.021988,0.014863
10.585000,0.021949,0.014874
10.595000,0.021910,0.014885
10.605000,0.021871,0.014896
10.615000,0.021832,0.014907
10.625000,0.021792,0.014917
10.635000,0.021753,0.014928
10.645000,0.021714,0.014939
10.655000,0.021675,0.014950
10.665000,0.021636,0.014961
10.675000,0.021597,0.014972
10.684999,0.021558,0.014983
10.695000,0.021518,0.014993
10.705000,0.021479,0.015004
10.715000,0.021440,0.015015
10.724999,0.021401,0.015026
10.735000,0.021362,0.015037
10.745000,0.021323,0.015048
10.755000,0.021284,0.015059
10.764999,0.021245,0.015070
10.775000,0.021205,0.015080
10.785000,0.021166,0.015091
10.795000,0.021127,0.015102
10.805000,0.021088,0.015113
10.815000,0.021049,0.015124
10.825000,0.021010,0.015135
10.835000,0.020971,0.015146
10.845000,0.020931,0.015156
10.855000,0.020892,0.015167
10.865000,0.020853,0.015178
10.875000,0.020814,0.015189
10.885000,0.020775,0.015200
10.895000,0.020736,0.015211
10.905000,0.020697,0.015222
10.915000,0.020658,0.015233
10.925000,0.020619,0.015244
10.934999,0.020579,0.015254
10.945000,0.020540,0.015265
10.955000,0.020501,0.015276
10.965000,0.020462,0.015287
10.974999,0.020423,0.015298
10.985000,0.020384,0.015309
10.995000,0.020345,0.015320
11.005000,0.020306,0.015331
11.014999,0.020267,0.015342
11.025000,0.020228,0.015353
11.035000,0.020188,0.015363
11.045000,0.020149,0.015374
11.055000,0.020110,0.015385
11.065000,0.020071,0.015396
11.075000,0.020032,0.015407
11.085000,0.019993,0.015418
11.095000,0.019954,0.015429
11.105000,0.019915,0.015440
11.115000,0.019876,0.015451
11.125000,0.019837,0.015462
11.135000,0.019797,0.015472
11.145000,0.019758,0.015483
11.155000,0.019719,0.015494
11.165000,0.019680,0.015505
11.175000,0.019641,0.015516
11.184999,0.019602,0.015527
11.195000,0.019563,0.015538
11.205000,0.019524,0.015549
11.215000,0.019485,0.015560
11.224999,0.019446,0.015571
11.235000,0.019407,0.015582
11.245000,0.019368,0.015593
11.255000,0.019329,0.015604
11.264999,0.019289,0.015614
11.275000,0.019250,0.015625
11.285000,0.019211,0.015636
11.295000,0.019172,0.015647
11.305000,0.019133,0.015658
11.315000,0.019094,0.015669
11.325000,0.019055,0.015680
11.335000,0.019016,0.015691
11.345000,0.018977,0.015702
11.355000,0.018938,0.015713
11.365000,0.018899,0.015724
11.375000,0.018860,0.015735
11.385000,0.018821,0.015746
11.395000,0.018782,0.015757
11.405000,0.018743,0.015768
11.415000,0.018704,0.015779
11.425000,0.018664,0.015789
11.434999,0.018625,0.015800
11.445000,0.018586,0.015811
11.455000,0.018547,0.015822
11.465000,0.018508,0.015833
11.474999,0.018469,0.015844
11.485000,0.018430,0.015855
11.495000,0.018391,0.015866
11.505000,0.018352,0.015877
11.514999,0.018313,0.015888
11.525000,0.018274,0.015899
11.535000,0.018235,0.015910
11.545000,0.018196,0.015921
11.555000,0.018157,0.015932
11.565000,0.018118,0.015943
11.575000,0.018079,0.015954
11.585000,0.018040,0.015965
11.595000,0.018001,0.015976
11.605000,0.017962,0.015987
11.615000,0.017923,0.015998
11.625000,0.017884,0.016009
11.635000,0.017845,0.016020
11.645000,0.017806,0.016031
11.655000,0.017767,0.016042
11.665000,0.017728,0.016053
11.675000,0.017689,0.016064
11.684999,0.017650,0.016075
11.695000,0.017611,0.016086
11.705000,0.017572,0.016097
11.715000,0.017532,0.016107
11.724999,0.017493,0.016118
11.735000,0.017454,0.016129
11.745000,0.017415,0.016140
11.755000,0.017376,0.016151
11.764999,0.017337,0.016162
11.775000,0.017298,0.016173
11.785000,0.017259,0.016184
11.795000,0.017220,0.016195
11.804999,0.017181,0.016206
11.815000,0.017142,0.016217
11.825000,0.017103,0.016228
11.835000,0.017064,0.016239
11.845000,0.017025,0.016250
11.855000,0.016986,0.016261
11.865000,0.016947,0.016272
11.875000,0.016908,0.016283
11.885000,0.016869,0.016294
11.895000,0.016830,0.016305
11.905000,0.016791,0.016316
11.915000,0.016752,0.016327
11.925000,0.016713,0.016338
11.934999,0.016674,0.016349
11.945000,0.016635,0.016360
11.955000,0.016596,0.016371
11.965000,0.016557,0.016382
11.974999,0.016518,0.016393
11.985000,0.016479,0.016404
11.995000,0.016440,0.016415
12.005000,0.016401,0.016426
12.014999,0.016362,0.016437
12.025000,0.016323,0.016448
12.035000,0.016284,0.016459
12.045000,0.016245,0.016470
12.054999,0.016206,0.016481
12.065000,0.016167,0.016492
12.075000,0.016128,0.016503
12.085000,0.016089,0.016514
12.095000,0.016050,0.016525
12.105000,0.016012,0.016537
12.115000,0.015973,0.016548
12.125000,0.015934,0.016559
12.135000,0.015895,0.016570
12.145000,0.015856,0.016581
12.155000,0.015817,0.016592
12.165000,0.015778,0.016603
12.175000,0.015739,0.016614
12.184999,0.015700,0.016625
12.195000,0.015661,0.016636
12.205000,0.015622,0.016647
12.215000,0.015583,0.016658
12.224999,0.015544,0.016669
12.235000,0.015505,0.016680
12.245000,0.015466,0.016691
12.255000,0.015427,0.016702
12.264999,0.015388,0.016713
12.275000,0.015349,0.016724
12.285000,0.015310,0.016735
12.295000,0.015271,0.016746
12.304999,0.015232,0.016757
12.315000,0.015193,0.016768
12.325000,0.015154,0.016779
12.335000,0.015115,0.016790
12.345000,0.015076,0.016801
12.355000,0.015037,0.016812
12.365000,0.014998,0.016823
12.375000,0.014959,0.016834
12.385000,0.014920,0.016845
12.395000,0.014882,0.016857
12.405000,0.014843,0.016868
12.415000,0.014804,0.016879
12.425000,0.014765,0.016890
12.434999,0.014726,0.016901
12.445000,0.014687,0.016912
12.455000,0.014648,0.016923
12.465000,0.014609,0.016934
12.474999,0.014570,0.016945
12.485000,0.014531,0.016956
12.495000,0.014492,0.016967
12.505000,0.014453,0.016978
12.514999,0.014414,0.016989
12.525000,0.014375,0.017000
12.535000,0.014336,0.017011
12.545000,0.014297,0.017022
12.554999,0.014259,0.017034
12.565000,0.014220,0.017045
12.575000,0.014181,0.017056
12.585000,0.014142,0.017067
12.595000,0.014103,0.017078
12.605000,0.014064,0.017089
12.615000,0.014025,0.017100
12.625000,0.013986,0.017111
12.635000,0.013947,0.017122
12.645000,0.013908,0.017133
12.655000,0.013869,0.017144
12.665000,0.013830,0.017155
12.675000,0.013791,0.017166
12.684999,0.013752,0.017177
12.695000,0.013714,0.017189
12.705000,0.013675,0.017200
12.715000,0.013636,0.017211
12.724999,0.013597,0.017222
12.735000,0.013558,0.017233
12.745000,0.013519,0.017244
12.755000,0.013480,0.017255
12.764999,0.013441,0.017266
12.775000,0.013402,0.017277
12.785000,0.013363,0.017288
12.795000,0.013324,0.017299
12.804999,0.013285,0.017310
12.815000,0.013247,0.017321
12.825000,0.013208,0.017333
12.835000,0.013169,0.017344
12.845000,0.013130,0.017355
12.855000,0.013091,0.017366
12.865000,0.013052,0.017377
12.875000,0.013013,0.017388
12.885000,0.012974,0.017399
12.895000,0.012935,0.017410
12.905000,0.012896,0.017421
12.915000,0.012857,0.017432
12.925000,0.012818,0.017443
12.934999,0.012780,0.017455
12.945000,0.012741,0.017466
12.955000,0.012702,0.017477
12.965000,0.012663,0.017488
12.974999,0.012624,0.017499
12.985000,0.012585,0.017510
12.995000,0.012546,0.017521
13.005000,0.012507,0.017532
13.014999,0.012468,0.017543
13.025000,0.012429,0.017554
13.035000,0.012391,0.017566
13.045000,0.012352,0.017577
13.054999,0.012313,0.017588
13.065000,0.012274,0.017599
13.075000,0.012235,0.017610
13.085000,0.012196,0.017621
13.095000,0.012157,0.017632
13.105000,0.012118,0.017643
13.115000,0.012079,0.017654
13.125000,0.012041,0.017666
13.135000,0.012002,0.017677
13.145000,0.011963,0.017688
13.155000,0.011924,0.017699
13.165000,0.011885,0.017710
13.175000,0.011846,0.017721
13.184999,0.011807,0.017732
13.195000,0.011768,0.017743
13.205000,0.011730,0.017755
13.215000,0.011691,0.017766
13.224999,0.011652,0.017777
13.235000,0.011613,0.017788
13.245000,0.011574,0.017799
13.255000,0.011535,0.017810
13.264999,0.011496,0.017821
13.275000,0.011457,0.017832
13.285000,0.011419,0.017844
13.295000,0.011380,0.017855
13.304999,0.011341,0.017866
13.315000,0.011302,0.017877
13.325000,0.011263,0.017888
13.335000,0.011224,0.017899
13.345000,0.011185,0.017910
13.355000,0.011146,0.017921
13.365000,0.011108,0.017933
13.375000,0.011069,0.017944
13.385000,0.011030,0.017955
13.395000,0.010991,0.017966
13.405000,0.010952,0.017977
13.415000,0.010913,0.017988
13.425000,0.010874,0.017999
13.434999,0.010836,0.018011
13.445000,0.010797,0.018022
13.455000,0.010758,0.018033
13.465000,0.010719,0.018044
13.474999,0.010680,0.018055
13.485000,0.010641,0.018066
13.495000,0.010602,0.018077
13.505000,0.010564,0.018089
13.514999,0.010525,0.018100
13.525000,0.010486,0.018111
13.535000,0.010447,0.018122
13.545000,0.010408,0.018133
13.554999,0.010369,0.018144
13.565000,0.010330,0.018155
13.575000,0.010292,0.018167
13.585000,0.010253,0.018178
13.594999,0.010214,0.018189
13.605000,0.010175,0.018200
13.615000,0.010136,0.018211
13.625000,0.010097,0.018222
13.635000,0.010058,0.018233
13.645000,0.010020,0.018245
13.655000,0.009981,0.018256
13.665000,0.009942,0.018267
13.675000,0.009903,0.018278
13.684999,0.009864,0.018289
13.695000,0.009825,0.018300
13.705000,0.009787,0.018312
13.715000,0.009748,0.018323
13.724999,0.009709,0.018334
13.735000,0.009670,0.018345
13.745000,0.009631,0.018356
13.755000,0.009592,0.018367
13.764999,0.009553,0.018378
13.775000,0.009515,0.018390
13.785000,0.009476,0.018401
13.795000,0.009437,0.018412
13.804999,0.009398,0.018423
13.815000,0.009359,0.018434
13.825000,0.009320,0.018445
13.835000,0.009282,0.018457
13.844999,0.009243,0.018468
13.855000,0.009204,0.018479
13.865000,0.009165,0.018490
13.875000,0.009126,0.018501
13.885000,0.009087,0.018512
13.895000,0.009049,0.018524
13.905000,0.009010,0.018535
13.915000,0.008971,0.018546
13.925000,0.008932,0.018557
13.934999,0.008893,0.018568
13.945000,0.008855,0.018580
13.955000,0.008816,0.018591
13.965000,0.008777,0.018602
13.974999,0.008738,0.018613
13.985000,0.008699,0.018624
13.995000,0.008660,0.018635
14.005000,0.008622,0.018647
14.014999,0.008583,0.018658
14.025000,0.008544,0.018669
14.035000,0.008505,0.018680
14.045000,0.008466,0.018691
14.054999,0.008427,0.018702
14.065000,0.008389,0.018714
14.075000,0.008350,0.018725
14.085000,0.008311,0.018736
14.094999,0.008272,0.018747
14.105000,0.008233,0.018758
14.115000,0.008195,0.018770
14.125000,0.008156,0.018781
14.135000,0.008117,0.018792
14.145000,0.008078,0.018803
14.155000,0.008039,0.018814
14.165000,0.008000,0.018825
14.175000,0.007962,0.018837
14.184999,0.007923,0.018848
14.195000,0.007884,0.018859
14.205000,0.007845,0.018870
14.215000,0.007806,0.018881
14.224999,0.007768,0.018892
14.235000,0.007729,0.018904
14.245000,0.007690,0.018915
14.255000,0.007651,0.018926
14.264999,0.007612,0.018937
14.275000,0.007573,0.018948
14.285000,0.007535,0.018960
14.295000,0.007496,0.018971
14.304999,0.007457,0.018982
14.315000,0.007418,0.018993
14.325000,0.007379,0.019004
14.335000,0.007340,0.019015
14.344999,0.007302,0.019027
14.355000,0.007263,0.019038
14.365000,0.007224,0.019049
14.375000,0.007185,0.019060
14.385000,0.007146,0.019071
14.395000,0.007107,0.019082
14.405000,0.007069,0.019094
14.415000,0.007030,0.019105
14.425000,0.006991,0.019116
14.434999,0.006952,0.019127
14.445000,0.006913,0.019138
14.455000,0.006874,0.019149
14.465000,0.006835,0.019160
14.474999,0.006797,0.019172
14.485000,0.006758,0.019183
14.495000,0.006719,0.019194
14.505000,0.006680,0.019205
14.514999,0.006641,0.019216
14.525000,0.006602,0.019227
14.535000,0.006563,0.019238
14.545000,0.006524,0.019249
14.554999,0.006485,0.019260
14.565000,0.006447,0.019272
14.575000,0.006408,0.019283
14.585000,0.006369,0.019294
14.594999,0.006330,0.019305
14.605000,0.006291,0.019316
14.615000,0.006252,0.019327
14.625000,0.006213,0.019338
14.635000,0.006174,0.019349
14.645000,0.006135,0.019360
14.655000,0.006096,0.019371
14.665000,0.006057,0.019382
14.675000,0.006018,0.019393
14.684999,0.005979,0.019404
14.695000,0.005940,0.019415
14.705000,0.005901,0.019426
14.715000,0.005862,0.019437
14.724999,0.005822,0.019447
14.735000,0.005783,0.019458
14.745000,0.005744,0.019469
14.755000,0.005705,0.019480
14.764999,0.005666,0.019491
14.775000,0.005626,0.019501
14.785000,0.005587,0.019512
14.795000,0.005548,0.019523
14.804999,0.005508,0.019533
14.815000,0.005469,0.019544
14.825000,0.005430,0.019555
14.835000,0.005390,0.019565
14.844999,0.005351,0.019576
14.855000,0.005311,0.019586
14.865000,0.005272,0.019597
14.875000,0.005232,0.019607
14.885000,0.005192,0.019617
14.895000,0.005153,0.019628
14.905000,0.005113,0.019638
14.915000,0.005073,0.019648
14.925000,0.005033,0.019658
14.934999,0.004993,0.019668
14.945000,0.004953,0.019678
14.955000,0.004913,0.019688
14.965000,0.004873,0.019698
14.974999,0.004832,0.019707
14.985000,0.004792,0.019717
14.995000,0.004752,0.019727
15.005000,0.004711,0.019736
15.015000,0.004670,0.019745
15.025001,0.004630,0.019755
15.034999,0.004589,0.019764
15.044999,0.004548,0.019773
15.054999,0.004507,0.019782
15.065000,0.004465,0.019790
15.075000,0.004424,0.019799
15.085000,0.004382,0.019807
15.095000,0.004341,0.019816
15.105000,0.004299,0.019824
15.114999,0.004257,0.019832
15.124999,0.004215,0.019840
15.134999,0.004173,0.019848
15.145000,0.004130,0.019855
15.155000,0.004088,0.019863
15.165000,0.004045,0.019870
15.175000,0.004002,0.019877
15.185000,0.003958,0.019883
15.195001,0.003915,0.019890
15.204999,0.003872,0.019897
15.214999,0.003828,0.019903
15.224999,0.003784,0.019909
15.235000,0.003740,0.019915
15.245000,0.003695,0.019920
15.255000,0.003650,0.019925
15.265000,0.003606,0.019931
15.275001,0.003560,0.019935
15.284999,0.003515,0.019940
15.294999,0.003470,0.019945
15.304999,0.003424,0.019949
15.315000,0.003378,0.019953
15.325000,0.003332,0.019957
15.335000,0.003285,0.019960
15.345000,0.003239,0.019964
15.355000,0.003192,0.019967
15.364999,0.003145,0.019970
15.374999,0.003098,0.019973
15.384999,0.003050,0.019975
15.395000,0.003003,0.019978
15.405000,0.002955,0.019980
15.415000,0.002907,0.019982
15.425000,0.002859,0.019984
15.435000,0.002811,0.019986
15.445001,0.002762,0.019987
15.454999,0.002714,0.019989
15.464999,0.002665,0.019990
15.474999,0.002616,0.019991
15.485000,0.002567,0.019992
15.495000,0.002518,0.019993
15.505000,0.002469,0.019994
15.515000,0.002420,0.019995
15.525001,0.002371,0.019996
15.534999,0.002321,0.019996
15.544999,0.002272,0.019997
15.554999,0.002222,0.019997
15.565000,0.002173,0.019998
15.575000,0.002123,0.019998
15.585000,0.002073,0.019998
15.595000,0.002024,0.019999
15.605000,0.001974,0.019999
15.614999,0.001924,0.019999
15.624999,0.001874,0.019999
15.634999,0.001824,0.019999
15.645000,0.001774,0.019999
15.655000,0.001725,0.020000
15.665000,0.001675,0.020000
15.675000,0.001625,0.020000
15.685000,0.001575,0.020000
15.695001,0.001525,0.020000
15.704999,0.001475,0.020000
15.714999,0.001425,0.020000
15.724999,0.001375,0.020000
15.735000,0.001325,0.020000
15.745000,0.001275,0.020000
15.755000,0.001225,0.020000
15.765000,0.001175,0.020000
15.775001,0.001125,0.020000
15.784999,0.001075,0.020000
15.794999,0.001025,0.020000
15.804999,0.000975,0.020000
15.815000,0.000925,0.020000
15.825000,0.000875,0.020000
15.835000,0.000825,0.020000
15.845000,0.000775,0.020000
15.855000,0.000725,0.020000
15.864999,0.000675,0.020000
15.874999,0.000625,0.020000
15.884999,0.000575,0.020000
15.895000,0.000525,0.020000
15.905000,0.000475,0.020000
15.915000,0.000425,0.020000
15.925000,0.000375,0.020000
15.935000,0.000325,0.020000
15.945001,0.000275,0.020000
15.954999,0.000225,0.020000
15.964999,0.000175,0.020000
15.974999,0.000125,0.020000
15.985000,0.000075,0.020000
15.995000,0.000025,0.020000
16.004999,-0.000025,0.020000
16.014999,-0.000075,0.020000
16.025000,-0.000125,0.020000
16.034998,-0.000175,0.020000
16.044998,-0.000225,0.020000
16.054998,-0.000275,0.020000
16.064999,-0.000325,0.020000
16.074999,-0.000375,0.020000
16.084999,-0.000425,0.020000
16.094999,-0.000475,0.020000
16.105000,-0.000525,0.020000
16.114998,-0.000575,0.020000
16.124998,-0.000625,0.020000
16.134998,-0.000675,0.020000
16.144999,-0.000725,0.020000
16.154999,-0.000775,0.020000
16.164999,-0.000825,0.020000
16.174999,-0.000875,0.020000
16.184999,-0.000925,0.020000
16.195000,-0.000975,0.020000
16.204998,-0.001025,0.020000
16.214998,-0.001075,0.020000
16.224998,-0.001125,0.020000
16.234999,-0.001175,0.020000
16.244999,-0.001225,0.020000
16.254999,-0.001275,0.020000
16.264999,-0.001325,0.020000
16.275000,-0.001375,0.020000
16.284998,-0.001425,0.020000
16.294998,-0.001475,0.020000
16.304998,-0.001525,0.020000
16.314999,-0.001575,0.020000
16.324999,-0.001625,0.020000
16.334999,-0.001675,0.020000
16.344999,-0.001725,0.020000
16.355000,-0.001775,0.020000
16.364998,-0.001825,0.020000
16.374998,-0.001875,0.020000
16.384998,-0.001925,0.020000
16.394999,-0.001975,0.020000
16.404999,-0.002025,0.020000
16.414999,-0.002075,0.020000
16.424999,-0.002125,0.020000
16.434999,-0.002175,0.020000
16.445000,-0.002225,0.020000
16.454998,-0.002275,0.020000
16.464998,-0.002325,0.020000
16.474998,-0.002375,0.020000
16.484999,-0.002425,0.020000
16.494999,-0.002475,0.020000
16.504999,-0.002525,0.020000
16.514999,-0.002575,0.020000
16.525000,-0.002625,0.020000
16.534998,-0.002675,0.020000
16.544998,-0.002725,0.020000
16.554998,-0.002775,0.020000
16.564999,-0.002825,0.020000
16.574999,-0.002875,0.020000
16.584999,-0.002925,0.020000
16.594999,-0.002975,0.020000
16.605000,-0.003025,0.020000
16.614998,-0.003075,0.020000
16.624998,-0.003125,0.020000
16.634998,-0.003175,0.020000
16.644999,-0.003225,0.020000
16.654999,-0.003275,0.020000
16.664999,-0.003325,0.020000
16.674999,-0.003375,0.020000
16.684999,-0.003425,0.020000
16.695000,-0.003475,0.020000
16.704998,-0.003525,0.020000
16.714998,-0.003575,0.020000
16.724998,-0.003625,0.020000
16.734999,-0.003675,0.020000
16.744999,-0.003725,0.020000
16.754999,-0.003775,0.020000
16.764999,-0.003825,0.020000
16.775000,-0.003875,0.020000
16.784998,-0.003925,0.020000
16.794998,-0.003975,0.020000
16.804998,-0.004025,0.020000
16.814999,-0.004075,0.020000
16.824999,-0.004125,0.020000
16.834999,-0.004175,0.020000
16.844999,-0.004225,0.020000
16.855000,-0.004275,0.020000
16.864998,-0.004325,0.020000
16.874998,-0.004375,0.020000
16.884998,-0.004425,0.020000
16.894999,-0.004475,0.020000
16.904999,-0.004525,0.020000
16.914999,-0.004575,0.020000
16.924999,-0.004625,0.020000
16.934999,-0.004675,0.020000
16.945000,-0.004725,0.020000
16.954998,-0.004775,0.020000
16.964998,-0.004825,0.020000
16.974998,-0.004875,0.020000
16.984999,-0.004925,0.020000
16.994999,-0.004975,0.020000
17.000000,-0.005000,0.020000

==> PaperGraphs/Test3_time20_height_a0_triple.txt <==
time,discharge,height
-1.000000,0.066000,0.000000
-0.995000,0.065970,0.000000
-0.985000,0.065910,0.000000
-0.975000,0.065850,0.000000
-0.965000,0.065790,0.000000
-0.955000,0.065730,0.000000
-0.945000,0.065670,0.000000
-0.935000,0.065610,0.000000
-0.925000,0.065550,0.000000
-0.915000,0.065490,0.000000
-0.905000,0.065430,0.000000
-0.895000,0.065370,0.000000
-0.885000,0.065310,0.000000
-0.875000,0.065250,0.000000
-0.865000,0.065190,0.000000
-0.855000,0.065130,0.000000
-0.845000,0.065070,0.000000
-0.835000,0.065010,0.000000
-0.825000,0.064950,0.000000
-0.815000,0.064890,0.000000
-0.805000,0.064830,0.000000
-0.795000,0.064770,0.000000
-0.785000,0.064710,0.000000
-0.775000,0.064650,0.000000
-0.765000,0.064590,0.000000
-0.755000,0.064530,0.000000
-0.745000,0.064470,0.000000
-0.735000,0.064410,0.000000
-0.725000,0.064350,0.000000
-0.715000,0.064290,0.000000
-0.705000,0.064230,0.000000
-0.695000,0.064170,0.000000
-0.685000,0.064110,0.000000
-0.675000,0.064050,0.000000
-0.665000,0.063990,0.000000
-0.655000,0.063930,0.000000
-0.645000,0.063870,0.000000
-0.635000,0.063810,0.000000
-0.625000,0.063750,0.000000
-0.615000,0.063690,0.000000
-0.605000,0.063630,0.000000
-0.595000,0.063570,0.000000
-0.585000,0.063510,0.000000
-0.575000,0.063450,0.000000
-0.565000,0.063390,0.000000
-0.555000,0.063330,0.000000
-0.545000,0.063270,0.000000
-0.535000,0.063210,0.000000
-0.525000,0.063150,0.000000
-0.515000,0.063090,0.000000
-0.505000,0.063030,0.000000
-0.495000,0.062970,0.000000
-0.485000,0.062910,0.000000
-0.475000,0.062850,0.000000
-0.465000,0.062790,0.000000
-0.455000,0.062730,0.000000
-0.445000,0.062670,0.000000
-0.435000,0.062610,0.000000
-0.425000,0.062550,0.000000
-0.415000,0.062490,0.000000
-0.405000,0.062430,0.000000
-0.395000,0.062370,0.000000
-0.385000,0.062310,0.000000
-0.375000,0.062250,0.000000
-0.365000,0.062190,0.000000
-0.355000,0.062130,0.000000
-0.345000,0.062070,0.000000
-0.335000,0.062010,0.000000
-0.325000,0.061950,0.000000
-0.315000,0.061890,0.000000
-0.305000,0.061830,0.000000
-0.295000,0.061770,0.000000
-0.285000,0.061710,0.000000
-0.275000,0.061650,0.000000
-0.265000,0.061590,0.000000
-0.255000,0.061531,0.000001
-0.245000,0.061473,0.000003
-0.235000,0.061466,0.000056
-0.225000,0.061465,0.000115
-0.215000,0.061465,0.000175
-0.205000,0.061465,0.000235
-0.195000,0.061465,0.000295
-0.185000,0.061465,0.000355
-0.175000,0.061465,0.000415
-0.165000,0.061465,0.000475
-0.155000,0.061465,0.000535
-0.145000,0.061465,0.000595
-0.135000,0.061466,0.000656
-0.125000,0.061466,0.000716
-0.115000,0.061466,0.000776
-0.105000,0.061466,0.000836
-0.095000,0.061466,0.000896
-0.085000,0.061466,0.000956
-0.075000,0.061466,0.001016
-0.065000,0.061466,0.001076
-0.055000,0.061466,0.001136
-0.045000,0.061466,0.001196
-0.035000,0.061466,0.001256
-0.025000,0.061466,0.001316
-0.015000,0.061466,0.001376
-0.005000,0.061467,0.001437
0.005000,0.061514,0.001544
0.015000,0.061510,0.001600
0.025000,0.061501,0.001651
0.035000,0.061490,0.001700
0.045000,0.061476,0.001746
0.055000,0.061461,0.001791
0.065000,0.061443,0.001833
0.075000,0.061424,0.001874
0.085000,0.061404,0.001914
0.095000,0.061382,0.001952
0.105000,0.061359,0.001989
0.115000,0.061335,0.002025
0.125000,0.061310,0.002060
0.135000,0.061284,0.002094
0.145000,0.061257,0.002127
0.155000,0.061230,0.002160
0.165000,0.061201,0.002191
0.175000,0.061173,0.002223
0.185000,0.061143,0.002253
0.195000,0.061113,0.002283
0.205000,0.061082,0.002312
0.215000,0.061051,0.002341
0.225000,0.061019,0.002369
0.235000,0.060987,0.002397
0.245000,0.060954,0.002424
0.255000,0.060921,0.002451
0.265000,0.060888,0.002478
0.275000,0.060854,0.002504
0.285000,0.060820,0.002530
0.295000,0.060785,0.002555
0.305000,0.060750,0.002580
0.315000,0.060715,0.002605
0.325000,0.060680,0.002630
0.335000,0.060644,0.002654
0.345000,0.060608,0.002678
0.355000,0.060571,0.002701
0.365000,0.060535,0.002725
0.375000,0.060498,0.002748
0.385000,0.060460,0.002770
0.395000,0.060423,0.002793
0.405000,0.060385,0.002815
0.415000,0.060347,0.002837
0.425000,0.060309,0.002859
0.435000,0.060271,0.002881
0.445000,0.060233,0.002903
0.455000,0.060194,0.002924
0.465000,0.060155,0.002945
0.475000,0.060116,0.002966
0.485000,0.060077,0.002987
0.495000,0.060037,0.003007
0.505000,0.059998,0.003028
0.515000,0.059958,0.003048
0.525000,0.059918,0.003068
0.535000,0.059878,0.003088
0.545000,0.059838,0.003108
0.555000,0.059797,0.003127
0.565000,0.059757,0.003147
0.575000,0.059716,0.003166
0.585000,0.059675,0.003185
0.595000,0.059635,0.003205
0.605000,0.059593,0.003223
0.615000,0.059552,0.003242
0.625000,0.059511,0.003261
0.635000,0.059470,0.003280
0.645000,0.059428,0.003298
0.655000,0.059387,0.003317
0.665000,0.059345,0.003335
0.675000,0.059303,0.003353
0.685000,0.059261,0.003371
0.695000,0.059219,0.003389
0.705000,0.059177,0.003407
0.715000,0.059135,0.003425
0.725000,0.059093,0.003443
0.735000,0.059051,0.003461
0.745000,0.059008,0.003478
0.755000,0.058966,0.003496
0.765000,0.058923,0.003513
0.775000,0.058881,0.003531
0.785000,0.058838,0.003548
0.795000,0.058796,0.003566
0.805000,0.058753,0.003583
0.815000,0.058710,0.003600
0.825000,0.058668,0.003618
0.835000,0.058625,0.003635
0.845000,0.058583,0.003653
0.855000,0.058540,0.003670
0.865000,0.058498,0.003688
0.875000,0.058455,0.003705
0.885000,0.058412,0.003722
0.895000,0.058369,0.003739
0.905000,0.058325,0.003755
0.915000,0.058282,0.003772
0.925000,0.058238,0.003788
0.935000,0.058194,0.003804
0.945000,0.058149,0.003819
0.955000,0.058105,0.003835
0.965000,0.058060,0.003850
0.975000,0.058016,0.003866
0.985000,0.057970,0.003880
0.995000,0.057925,0.003895
1.005000,0.057880,0.003910
1.015000,0.057834,0.003924
1.025000,0.057789,0.003939
1.035000,0.057743,0.003953
1.045000,0.057696,0.003966
1.055000,0.057650,0.003980
1.065000,0.057604,0.003994
1.075000,0.057557,0.004007
1.085000,0.057510,0.004020
1.095000,0.057464,0.004034
1.105000,0.057417,0.004047
1.115000,0.057370,0.004060
1.125000,0.057322,0.004072
1.135000,0.057275,0.004085
1.145000,0.057228,0.004098
1.155000,0.057180,0.004110
1.165000,0.057132,0.004122
1.175000,0.057085,0.004135
1.185000,0.057037,0.004147
1.195000,0.056989,0.004159
1.205000,0.056942,0.004172
1.215000,0.056894,0.004184
1.225000,0.056846,0.004196
1.235000,0.056798,0.004208
1.245000,0.056750,0.004220
1.255000,0.056702,0.004232
1.265000,0.056654,0.004244
1.275000,0.056606,0.004256
1.285000,0.056558,0.004268
1.295000,0.056510,0.004280
1.305000,0.056462,0.004292
1.315000,0.056414,0.004304
1.325000,0.056365,0.004315
1.335000,0.056317,0.004327
1.345000,0.056269,0.004339
1.355000,0.056221,0.004351
1.365000,0.056172,0.004362
1.375000,0.056124,0.004374
1.385000,0.056076,0.004386
1.395000,0.056027,0.004397
1.405000,0.055979,0.004409
1.415000,0.055931,0.004421
1.425000,0.055882,0.004432
1.435000,0.055834,0.004444
1.445000,0.055785,0.004455
1.455000,0.055737,0.004467
1.465000,0.055688,0.004478
1.475000,0.055639,0.004489
1.485000,0.055591,0.004501
1.495000,0.055542,0.004512
1.505000,0.055494,0.004524
1.515000,0.055445,0.004535
1.525000,0.055396,0.004546
1.535000,0.055348,0.004558
1.545000,0.055299,0.004569
1.555000,0.055250,0.004580
1.565000,0.055201,0.004591
1.575000,0.055153,0.004603
1.585000,0.055104,0.004614
1.595000,0.055055,0.004625
1.605000,0.055006,0.004636
1.615000,0.054957,0.004647
1.625000,0.054908,0.004658
1.635000,0.054859,0.004669
1.645000,0.054810,0.004680
1.655000,0.054761,0.004691
1.665000,0.054713,0.004702
1.675000,0.054664,0.004714
1.685000,0.054614,0.004724
1.695000,0.054565,0.004735
1.705000,0.054516,0.004746
1.715000,0.054467,0.004757
1.725000,0.054418,0.004768
1.735000,0.054369,0.004779
1.745000,0.054320,0.004790
1.755000,0.054271,0.004801
1.765000,0.054222,0.004812
1.775000,0.054172,0.004822
1.785000,0.054123,0.004833
1.795000,0.054074,0.004844
1.805000,0.054025,0.004855
1.815000,0.053975,0.004865
1.825000,0.053926,0.004876
1.835000,0.053877,0.004887
1.845000,0.053828,0.004898
1.855000,0.053778,0.004908
1.865000,0.053729,0.004919
1.875000,0.053679,0.004929
1.885000,0.053630,0.004940
1.895000,0.053581,0.004951
1.905000,0.053531,0.004961
1.915000,0.053482,0.004972
1.925000,0.053432,0.004982
1.935000,0.053383,0.004993
1.945000,0.053333,0.005003
1.955000,0.053284,0.005014
1.965000,0.053234,0.005024
1.975000,0.053185,0.005035
1.985000,0.053135,0.005045
1.995000,0.053085,0.005055
2.005000,0.053036,0.005066
2.015000,0.052986,0.005076
2.025000,0.052937,0.005087
2.035000,0.052887,0.005097
2.045000,0.052837,0.005107
2.055000,0.052788,0.005118
2.065000,0.052738,0.005128
2.075000,0.052688,0.005138
2.085000,0.052638,0.005148
2.095000,0.052589,0.005159
2.105000,0.052539,0.005169
2.115000,0.052489,0.005179
2.125000,0.052439,0.005189
2.135000,0.052389,0.005199
2.145000,0.052340,0.005210
2.155000,0.052290,0.005220
2.165000,0.052240,0.005230
2.175000,0.052190,0.005240
2.185000,0.052140,0.005250
2.195000,0.052090,0.005260
2.205000,0.052040,0.005270
2.215000,0.051990,0.005280
2.225000,0.051940,0.005290
2.235000,0.051890,0.005301
2.245000,0.051841,0.005311
2.255000,0.051791,0.005321
2.265000,0.051741,0.005331
2.275000,0.051691,0.005341
2.285000,0.051640,0.005350
2.295000,0.051590,0.005360
2.305000,0.051540,0.005370
2.315000,0.051490,0.005380
2.325000,0.051440,0.005390
2.335000,0.051390,0.005400
2.345000,0.051340,0.005410
2.355000,0.051290,0.005420
2.365000,0.051240,0.005430
2.375000,0.051190,0.005440
2.385000,0.051139,0.005449
2.395000,0.051089,0.005459
2.405000,0.051039,0.005469
2.415000,0.050989,0.005479
2.425000,0.050939,0.005489
2.435000,0.050888,0.005498
2.445000,0.050838,0.005508
2.455000,0.050788,0.005518
2.465000,0.050738,0.005528
2.475000,0.050687,0.005537
2.485000,0.050637,0.005547
2.495000,0.050587,0.005557
2.505000,0.050536,0.005566
2.515000,0.050486,0.005576
2.525000,0.050436,0.005586
2.535000,0.050385,0.005595
2.545000,0.050335,0.005605
2.555000,0.050285,0.005615
2.565000,0.050234,0.005624
2.575000,0.050184,0.005634
2.585000,0.050134,0.005644
2.595000,0.050083,0.005653
2.605000,0.050033,0.005663
2.615000,0.049982,0.005672
2.625000,0.049932,0.005682
2.635000,0.049881,0.005691
2.645000,0.049831,0.005701
2.655000,0.049780,0.005710
2.665000,0.049730,0.005720
2.675000,0.049679,0.005729
2.685000,0.049629,0.005739
2.695000,0.049578,0.005748
2.705000,0.049528,0.005758
2.715000,0.049477,0.005767
2.725000,0.049427,0.005777
2.735000,0.049376,0.005786
2.745000,0.049326,0.005796
2.755000,0.049275,0.005805
2.765000,0.049224,0.005814
2.775000,0.049174,0.005824
2.785000,0.049123,0.005833
2.795000,0.049073,0.005843
2.805000,0.049022,0.005852
2.815000,0.048971,0.005861
2.825000,0.048921,0.005871
2.835000,0.048870,0.005880
2.845000,0.048819,0.005889
2.855000,0.048769,0.005899
2.865000,0.048718,0.005908
2.875000,0.048667,0.005917
2.885000,0.048617,0.005927
2.895000,0.048566,0.005936
2.905000,0.048515,0.005945
2.915000,0.048465,0.005955
2.925000,0.048414,0.005964
2.935000,0.048363,0.005973
2.945000,0.048312,0.005982
2.955000,0.048262,0.005992
2.965000,0.048211,0.006001
2.975000,0.048160,0.006010
2.985000,0.048109,0.006019
2.995000,0.048059,0.006029
3.005000,0.048008,0.006038
3.015000,0.047957,0.006047
3.025000,0.047906,0.006056
3.035000,0.047855,0.006065
3.045000,0.047804,0.006074
3.055000,0.047754,0.006084
3.065000,0.047703,0.006093
3.075000,0.047652,0.006102
3.085000,0.047601,0.006111
3.095000,0.047550,0.006120
3.105000,0.047499,0.006129
3.115000,0.047449,0.006139
3.125000,0.047398,0.006148
3.135000,0.047347,0.006157
3.145000,0.047296,0.006166
3.155000,0.047245,0.006175
3.165000,0.047194,0.006184
3.175000,0.047143,0.006193
3.185000,0.047092,0.006202
3.195000,0.047041,0.006211
3.205000,0.046990,0.006220
3.215000,0.046939,0.006229
3.225000,0.046888,0.006238
3.235000,0.046838,0.006248
3.245000,0.046787,0.006257
3.255000,0.046736,0.006266
3.265000,0.046685,0.006275
3.275000,0.046634,0.006284
3.285000,0.046583,0.006293
3.295000,0.046532,0.006302
3.305000,0.046481,0.006311
3.315000,0.046430,0.006320
3.325000,0.046379,0.006329
3.335000,0.046328,0.006338
3.345000,0.046277,0.006347
3.355000,0.046226,0.006356
3.365000,0.046175,0.006365
3.375000,0.046124,0.006374
3.385000,0.046073,0.006383
3.395000,0.046021,0.006391
3.405000,0.045970,0.006400
3.415000,0.045919,0.006409
3.425000,0.045868,0.006418
3.435000,0.045817,0.006427
3.445000,0.045766,0.006436
3.455000,0.045715,0.006445
3.465000,0.045664,0.006454
3.475000,0.045613,0.006463
3.485000,0.045562,0.006472
3.495000,0.045511,0.006481
3.505000,0.045460,0.006490
3.515000,0.045409,0.006499
3.525000,0.045357,0.006507
3.535000,0.045306,0.006516
3.545000,0.045255,0.006525
3.555000,0.045204,0.006534
3.565000,0.045153,0.006543
3.575000,0.045102,0.006552
3.585000,0.045051,0.006561
3.595000,0.045000,0.006570
3.605000,0.044948,0.006578
3.615000,0.044897,0.006587
3.625000,0.044846,0.006596
3.635000,0.044795,0.006605
3.645000,0.044744,0.006614
3.655000,0.044693,0.006623
3.665000,0.044641,0.006631
3.675000,0.044590,0.006640
3.685000,0.044539,0.006649
3.695000,0.044488,0.006658
3.705000,0.044437,0.006667
3.715000,0.044385,0.006675
3.725000,0.044334,0.006684
3.735000,0.044283,0.006693
3.745000,0.044232,0.006702
3.755000,0.044181,0.006711
3.765000,0.044129,0.006719
3.775000,0.044078,0.006728
3.785000,0.044027,0.006737
3.795000,0.043976,0.006746
3.805000,0.043925,0.006755
3.815000,0.043873,0.006763
3.825000,0.043822,0.006772
3.835000,0.043771,0.006781
3.845000,0.043720,0.006790
3.855000,0.043668,0.006798
3.865000,0.043617,0.006807
3.875000,0.043566,0.006816
3.885000,0.043515,0.006825
3.895000,0.043463,0.006833
3.905000,0.043412,0.006842
3.915000,0.043361,0.006851
3.925000,0.043310,0.006860
3.935000,0.043258,0.006868
3.945000,0.043207,0.006877
3.955000,0.043156,0.006886
3.965000,0.043105,0.006895
3.975000,0.043053,0.006903
3.985000,0.043002,0.006912
3.995000,0.042951,0.006921
4.005000,0.042906,0.006931
4.015000,0.042867,0.006942
4.025000,0.042828,0.006953
4.035000,0.042789,0.006964
4.045000,0.042750,0.006975
4.055000,0.042711,0.006986
4.065000,0.042672,0.006997
4.075000,0.042633,0.007008
4.085000,0.042595,0.007020
4.095000,0.042556,0.007031
4.105000,0.042517,0.007042
4.115000,0.042478,0.007053
4.125000,0.042439,0.007064
4.135000,0.042400,0.007075
4.145000,0.042361,0.007086
4.155000,0.042322,0.007097
4.165000,0.042283,0.007108
4.175000,0.042244,0.007119
4.185000,0.042205,0.007130
4.195000,0.042166,0.007141
4.205000,0.042127,0.007152
4.215000,0.042088,0.007163
4.225000,0.042049,0.007174
4.235000,0.042010,0.007185
4.245000,0.041971,0.007196
4.255000,0.041932,0.007207
4.265000,0.041893,0.007218
4.275000,0.041854,0.007229
4.285000,0.041815,0.007240
4.295000,0.041776,0.007251
4.305000,0.041737,0.007262
4.315000,0.041698,0.007273
4.325000,0.041659,0.007284
4.335000,0.041620,0.007295
4.345000,0.041581,0.007306
4.355000,0.041542,0.007317
4.365000,0.041503,0.007328
4.375000,0.041464,0.007339
4.385000,0.041425,0.007350
4.395000,0.041386,0.007361
4.405000,0.041347,0.007372
4.415000,0.041308,0.007383
4.425000,0.041269,0.007394
4.435000,0.041230,0.007405
4.445000,0.041190,0.007415
4.455000,0.041151,0.007426
4.465000,0.041112,0.007437
4.475000,0.041073,0.007448
4.485000,0.041034,0.007459
4.495000,0.040995,0.007470
4.505000,0.040956,0.007481
4.515000,0.040917,0.007492
4.525000,0.040878,0.007503
4.535000,0.040839,0.007514
4.545000,0.040800,0.007525
4.555000,0.040761,0.007536
4.565000,0.040722,0.007547
4.575000,0.040682,0.007557
4.585000,0.040643,0.007568
4.595000,0.040604,0.007579
4.605000,0.040565,0.007590
4.615000,0.040526,0.007601
4.625000,0.040487,0.007612
4.635000,0.040448,0.007623
4.645000,0.040409,0.007634
4.655000,0.040370,0.007645
4.665000,0.040331,0.007656
4.675000,0.040292,0.007667
4.685000,0.040253,0.007678
4.695000,0.040213,0.007688
4.705000,0.040174,0.007699
4.715000,0.040135,0.007710
4.725000,0.040096,0.007721
4.735000,0.040057,0.007732
4.745000,0.040018,0.007743
4.755000,0.039979,0.007754
4.765000,0.039940,0.007765
4.775000,0.039901,0.007776
4.785000,0.039862,0.007787
4.795000,0.039823,0.007798
4.805000,0.039784,0.007809
4.815000,0.039744,0.007819
4.825000,0.039705,0.007830
4.835000,0.039666,0.007841
4.845000,0.039627,0.007852
4.855000,0.039588,0.007863
4.865000,0.039549,0.007874
4.875000,0.039510,0.007885
4.885000,0.039471,0.007896
4.895000,0.039432,0.007907
4.905000,0.039393,0.007918
4.915000,0.039354,0.007929
4.925000,0.039315,0.007940
4.935000,0.039276,0.007951
4.945000,0.039237,0.007962
4.955000,0.039198,0.007973
4.965000,0.039159,0.007984
4.975000,0.039120,0.007995
4.985000,0.039081,0.008006
4.995000,0.039041,0.008016
5.005000,0.039002,0.008027
5.015000,0.038963,0.008038
5.025000,0.038924,0.008049
5.035000,0.038885,0.008060
5.045000,0.038846,0.008071
5.055000,0.038807,0.008082
5.065000,0.038768,0.008093
5.075000,0.038729,0.008104
5.085000,0.038690,0.008115
5.095000,0.038651,0.008126
5.105000,0.038612,0.008137
5.115000,0.038573,0.008148
5.125000,0.038534,0.008159
5.135000,0.038495,0.008170
5.145000,0.038456,0.008181
5.155000,0.038417,0.008192
5.165000,0.038378,0.008203
5.175000,0.038339,0.008214
5.185000,0.038301,0.008226
5.195000,0.038262,0.008237
5.205000,0.038223,0.008248
5.215000,0.038184,0.008259
5.225000,0.038145,0.008270
5.235000,0.038106,0.008281
5.245000,0.038067,0.008292
5.255000,0.038028,0.008303
5.265000,0.037989,0.008314
5.275000,0.037950,0.008325
5.285000,0.037911,0.008336
5.295000,0.037872,0.008347
5.305000,0.037833,0.008358
5.315000,0.037794,0.008369
5.325000,0.037756,0.008381
5.335000,0.037717,0.008392
5.345000,0.037678,0.008403
5.355000,0.037639,0.008414
5.365000,0.037600,0.008425
5.375000,0.037561,0.008436
5.385000,0.037522,0.008447
5.395000,0.037483,0.008458
5.405000,0.037445,0.008470
5.415000,0.037406,0.008481
5.425000,0.037367,0.008492
5.435000,0.037328,0.008503
5.445000,0.037289,0.008514
5.455000,0.037251,0.008526
5.465000,0.037212,0.008537
5.475000,0.037173,0.008548
5.485000,0.037134,0.008559
5.495000,0.037095,0.008570
5.505000,0.037057,0.008582
5.515000,0.037018,0.008593
5.525000,0.036979,0.008604
5.535000,0.036940,0.008615
5.545000,0.036902,0.008627
5.555000,0.036863,0.008638
5.565000,0.036824,0.008649
5.575000,0.036785,0.008660
5.585000,0.036747,0.008672
5.595000,0.036708,0.008683
5.605000,0.036669,0.008694
5.615000,0.036631,0.008705
5.625000,0.036592,0.008717
5.635000,0.036553,0.008728
5.645000,0.036514,0.008739
5.655000,0.036476,0.008751
5.665000,0.036437,0.008762
5.675000,0.036398,0.008773
5.685000,0.036360,0.008785
5.695000,0.036321,0.008796
5.705000,0.036283,0.008808
5.715000,0.036244,0.008819
5.725000,0.036205,0.008830
5.735000,0.036167,0.008842
5.745000,0.036128,0.008853
5.755000,0.036090,0.008865
5.765000,0.036051,0.008876
5.775000,0.036012,0.008887
5.785000,0.035974,0.008899
5.795000,0.035935,0.008910
5.805000,0.035897,0.008922
5.815000,0.035858,0.008933
5.825000,0.035820,0.008945
5.835000,0.035781,0.008956
5.845000,0.035743,0.008968
5.855000,0.035704,0.008979
5.865000,0.035666,0.008991
5.875000,0.035627,0.009002
5.885000,0.035589,0.009014
5.895000,0.035550,0.009025
5.905000,0.035512,0.009037
5.915000,0.035473,0.009048
5.925000,0.035435,0.009060
5.935000,0.035397,0.009072
5.945000,0.035358,0.009083
5.955000,0.035320,0.009095
5.965000,0.035281,0.009106
5.975000,0.035243,0.009118
5.985000,0.035205,0.009130
5.995000,0.035166,0.009141
6.005000,0.035128,0.009153
6.015000,0.035090,0.009165
6.025000,0.035051,0.009176
6.035000,0.035013,0.009188
6.045000,0.034975,0.009200
6.055000,0.034936,0.009211
6.065000,0.034898,0.009223
6.075000,0.034860,0.009235
6.085000,0.034822,0.009247
6.095000,0.034783,0.009258
6.105000,0.034745,0.009270
6.115000,0.034707,0.009282
6.125000,0.034669,0.009294
6.135000,0.034630,0.009305
6.145000,0.034592,0.009317
6.155000,0.034554,0.009329
6.165000,0.034516,0.009341
6.175000,0.034478,0.009353
6.185000,0.034440,0.009365
6.195000,0.034402,0.009377
6.205000,0.034363,0.009388
6.215000,0.034325,0.009400
6.225000,0.034287,0.009412
6.235000,0.034249,0.009424
6.245000,0.034211,0.009436
6.255000,0.034173,0.009448
6.265000,0.034135,0.009460
6.275000,0.034097,0.009472
6.285000,0.034059,0.009484
6.295000,0.034021,0.009496
6.305000,0.033983,0.009508
6.315000,0.033945,0.009520
6.325000,0.033907,0.009532
6.335000,0.033869,0.009544
6.345000,0.033831,0.009556
6.355000,0.033793,0.009568
6.365000,0.033756,0.009581
6.375000,0.033718,0.009593
6.385000,0.033680,0.009605
6.395000,0.033642,0.009617
6.405000,0.033604,0.009629
6.415000,0.033566,0.009641
6.425000,0.033529,0.009654
6.435000,0.033491,0.009666
6.445000,0.033453,0.009678
6.455000,0.033415,0.009690
6.465000,0.033377,0.009702
6.475000,0.033340,0.009715
6.485000,0.033302,0.009727
6.495000,0.033264,0.009739
6.505000,0.033227,0.009752
6.515000,0.033189,0.009764
6.525000,0.033151,0.009776
6.535000,0.033114,0.009789
6.545000,0.033076,0.009801
6.555000,0.033039,0.009814
6.565000,0.033001,0.009826
6.575000,0.032964,0.009839
6.585000,0.032926,0.009851
6.595000,0.032889,0.009864
6.605000,0.032851,0.009876
6.615000,0.032814,0.009889
6.625000,0.032776,0.009901
6.635000,0.032739,0.009914
6.645000,0.032701,0.009926
6.655000,0.032664,0.009939
6.665000,0.032627,0.009952
6.675000,0.032589,0.009964
6.685000,0.032552,0.009977
6.695000,0.032515,0.009990
6.705000,0.032477,0.010002
6.715000,0.032440,0.010015
6.725000,0.032403,0.010028
6.735000,0.032366,0.010041
6.745000,0.032328,0.010053
6.755000,0.032291,0.010066
6.765000,0.032254,0.010079
6.775000,0.032217,0.010092
6.785000,0.032180,0.010105
6.795000,0.032143,0.010118
6.805000,0.032106,0.010131
6.815000,0.032069,0.010144
6.825000,0.032032,0.010157
6.835000,0.031995,0.010170
6.845000,0.031958,0.010183
6.855000,0.031921,0.010196
6.865000,0.031884,0.010209
6.875000,0.031847,0.010222
6.885000,0.031810,0.010235
6.895000,0.031773,0.010248
6.905000,0.031736,0.010261
6.915000,0.031700,0.010275
6.925000,0.031663,0.010288
6.935000,0.031626,0.010301
6.945000,0.031589,0.010314
6.955000,0.031553,0.010328
6.965000,0.031516,0.010341
6.975000,0.031480,0.010355
6.985000,0.031443,0.010368
6.995000,0.031406,0.010381
7.005000,0.031370,0.010395
7.015000,0.031333,0.010408
7.025000,0.031297,0.010422
7.035000,0.031261,0.010436
7.045000,0.031224,0.010449
7.055000,0.031188,0.010463
7.065000,0.031152,0.010477
7.075000,0.031115,0.010490
7.085000,0.031079,0.010504
7.095000,0.031043,0.010518
7.105000,0.031007,0.010532
7.115000,0.030971,0.010546
7.125000,0.030935,0.010560
7.135000,0.030899,0.010574
7.145000,0.030863,0.010588
7.155000,0.030828,0.010603
7.165000,0.030792,0.010617
7.175000,0.030757,0.010632
7.184999,0.030721,0.010646
7.195000,0.030686,0.010661
7.205000,0.030651,0.010676
7.215000,0.030616,0.010691
7.225000,0.030582,0.010707
7.235000,0.030547,0.010722
7.245000,0.030513,0.010738
7.255000,0.030480,0.010755
7.265000,0.030446,0.010771
7.275000,0.030414,0.010789
7.285000,0.030382,0.010807
7.295000,0.030350,0.010825
7.305000,0.030319,0.010844
7.315000,0.030289,0.010864
7.325000,0.030260,0.010885
7.335000,0.030233,0.010908
7.345000,0.030206,0.010931
7.355000,0.030181,0.010956
7.365000,0.030157,0.010982
7.375000,0.030134,0.011009
7.385000,0.030114,0.011039
7.395000,0.030095,0.011070
7.405000,0.030078,0.011103
7.415000,0.030063,0.011138
7.425000,0.030050,0.011175
7.434999,0.030038,0.011213
7.445000,0.030029,0.011254
7.455000,0.030020,0.011295
7.465000,0.030013,0.011338
7.475000,0.030007,0.011382
7.485000,0.030001,0.011426
7.495000,0.029996,0.011471
7.505000,0.029990,0.011515
7.515000,0.029984,0.011559
7.525000,0.029977,0.011602
7.535000,0.029969,0.011644
7.545000,0.029959,0.011684
7.555000,0.029947,0.011722
7.565000,0.029934,0.011759
7.575000,0.029919,0.011794
7.585000,0.029902,0.011827
7.595000,0.029883,0.011858
7.605000,0.029861,0.011886
7.615000,0.029838,0.011913
7.625000,0.029814,0.011939
7.635000,0.029787,0.011962
7.645000,0.029759,0.011984
7.655000,0.029730,0.012005
7.665000,0.029699,0.012024
7.675000,0.029668,0.012043
7.684999,0.029635,0.012060
7.695000,0.029601,0.012076
7.705000,0.029567,0.012092
7.715000,0.029532,0.012107
7.725000,0.029496,0.012121
7.735000,0.029460,0.012135
7.745000,0.029424,0.012149
7.755000,0.029387,0.012162
7.765000,0.029349,0.012174
7.775000,0.029312,0.012187
7.785000,0.029274,0.012199
7.795000,0.029236,0.012211
7.805000,0.029198,0.012223
7.815000,0.029160,0.012235
7.825000,0.029121,0.012246
7.835000,0.029083,0.012258
7.845000,0.029044,0.012269
7.855000,0.029005,0.012280
7.865000,0.028966,0.012291
7.875000,0.028928,0.012303
7.885000,0.028889,0.012314
7.895000,0.028850,0.012325
7.905000,0.028811,0.012336
7.915000,0.028772,0.012347
7.925000,0.028733,0.012358
7.934999,0.028694,0.012369
7.945000,0.028655,0.012380
7.955000,0.028616,0.012391
7.965000,0.028577,0.012402
7.975000,0.028538,0.012413
7.985000,0.028499,0.012424
7.995000,0.028460,0.012435
8.005000,0.028427,0.012447
8.015000,0.028401,0.012461
8.025000,0.028375,0.012475
8.035000,0.028349,0.012489
8.045000,0.028322,0.012502
8.055000,0.028296,0.012516
8.065000,0.028270,0.012530
8.075000,0.028244,0.012544
8.085000,0.028218,0.012558
8.095000,0.028192,0.012572
8.105000,0.028165,0.012585
8.115000,0.028139,0.012599
8.125000,0.028113,0.012613
8.135000,0.028087,0.012627
8.145000,0.028061,0.012641
8.155000,0.028035,0.012655
8.165000,0.028008,0.012668
8.175000,0.027982,0.012682
8.184999,0.027956,0.012696
8.195000,0.027930,0.012710
8.205000,0.027904,0.012724
8.215000,0.027878,0.012738
8.225000,0.027852,0.012752
8.235000,0.027826,0.012766
8.245000,0.027799,0.012779
8.255000,0.027773,0.012793
8.265000,0.027747,0.012807
8.275000,0.027721,0.012821
8.285000,0.027695,0.012835
8.295000,0.027669,0.012849
8.305000,0.027643,0.012863
8.315000,0.027617,0.012877
8.325000,0.027591,0.012891
8.335000,0.027565,0.012905
8.345000,0.027539,0.012919
8.355000,0.027513,0.012933
8.365000,0.027487,0.012947
8.375000,0.027460,0.012960
8.385000,0.027434,0.012974
8.395000,0.027408,0.012988
8.405000,0.027382,0.013002
8.415000,0.027356,0.013016
8.425000,0.027330,0.013030
8.434999,0.027304,0.013044
8.445000,0.027278,0.013058
8.455000,0.027252,0.013072
8.465000,0.027226,0.013086
8.474999,0.027201,0.013101
8.485000,0.027175,0.013115
8.495000,0.027149,0.013129
8.505000,0.027123,0.013143
8.515000,0.027097,0.013157
8.525000,0.027071,0.013171
8.535000,0.027045,0.013185
8.545000,0.027019,0.013199
8.555000,0.026993,0.013213
8.565000,0.026967,0.013227
8.575000,0.026941,0.013241
8.585000,0.026915,0.013255
8.595000,0.026889,0.013269
8.605000,0.026864,0.013284
8.615000,0.026838,0.013298
8.625000,0.026812,0.013312
8.635000,0.026786,0.013326
8.645000,0.026760,0.013340
8.655000,0.026734,0.013354
8.665000,0.026708,0.013368
8.675000,0.026683,0.013383
8.684999,0.026657,0.013397
8.695000,0.026631,0.013411
8.705000,0.026605,0.013425
8.715000,0.026579,0.013439
8.724999,0.026554,0.013454
8.735000,0.026528,0.013468
8.745000,0.026502,0.013482
8.755000,0.026476,0.013496
8.765000,0.026451,0.013511
8.775000,0.026425,0.013525
8.785000,0.026399,0.013539
8.795000,0.026373,0.013553
8.805000,0.026348,0.013568
8.815000,0.026322,0.013582
8.825000,0.026296,0.013596
8.835000,0.026271,0.013611
8.845000,0.026245,0.013625
8.855000,0.026219,0.013639
8.865000,0.026194,0.013654
8.875000,0.026168,0.013668
8.885000,0.026142,0.013682
8.895000,0.026117,0.013697
8.905000,0.026091,0.013711
8.915000,0.026065,0.013725
8.925000,0.026040,0.013740
8.934999,0.026014,0.013754
8.945000,0.025989,0.013769
8.955000,0.025963,0.013783
8.965000,0.025937,0.013797
8.974999,0.025912,0.013812
8.985000,0.025886,0.013826
8.995000,0.025861,0.013841
9.005000,0.025835,0.013855
9.015000,0.025810,0.013870
9.025000,0.025784,0.013884
9.035000,0.025759,0.013899
9.045000,0.025733,0.013913
9.055000,0.025708,0.013928
9.065000,0.025682,0.013942
9.075000,0.025657,0.013957
9.085000,0.025631,0.013971
9.095000,0.025606,0.013986
9.105000,0.025581,0.014001
9.115000,0.025555,0.014015
9.125000,0.025530,0.014030
9.135000,0.025504,0.014044
9.145000,0.025479,0.014059
9.155000,0.025454,0.014074
9.165000,0.025428,0.014088
9.175000,0.025403,0.014103
9.184999,0.025377,0.014117
9.195000,0.025352,0.014132
9.205000,0.025327,0.014147
9.215000,0.025302,0.014162
9.224999,0.025276,0.014176
9.235000,0.025251,0.014191
9.245000,0.025226,0.014206
9.255000,0.025200,0.014220
9.265000,0.025175,0.014235
9.275000,0.025150,0.014250
9.285000,0.025125,0.014265
9.295000,0.025100,0.014280
9.305000,0.025074,0.014294
9.315000,0.025049,0.014309
9.325000,0.025024,0.014324
9.335000,0.024999,0.014339
9.345000,0.024974,0.014354
9.355000,0.024949,0.014369
9.365000,0.024923,0.014383
9.375000,0.024898,0.014398
9.385000,0.024873,0.014413
9.395000,0.024848,0.014428
9.405000,0.024823,0.014443
9.415000,0.024798,0.014458
9.425000,0.024773,0.014473
9.434999,0.024748,0.014488
9.445000,0.024723,0.014503
9.455000,0.024698,0.014518
9.465000,0.024673,0.014533
9.474999,0.024648,0.014548
9.485000,0.024623,0.014563
9.495000,0.024598,0.014578
9.505000,0.024573,0.014593
9.515000,0.024548,0.014608
9.525000,0.024523,0.014623
9.535000,0.024498,0.014638
9.545000,0.024474,0.014654
9.555000,0.024449,0.014669
9.565000,0.024424,0.014684
9.575000,0.024399,0.014699
9.585000,0.024374,0.014714
9.595000,0.024349,0.014729
9.605000,0.024325,0.014745
9.615000,0.024300,0.014760
9.625000,0.024275,0.014775
9.635000,0.024250,0.014790
9.645000,0.024226,0.014806
9.655000,0.024201,0.014821
9.665000,0.024176,0.014836
9.675000,0.024152,0.014852
9.684999,0.024127,0.014867
9.695000,0.024102,0.014882
9.705000,0.024078,0.014898
9.715000,0.024053,0.014913
9.724999,0.024028,0.014928
9.735000,0.024004,0.014944
9.745000,0.023979,0.014959
9.755000,0.023955,0.014975
9.765000,0.023930,0.014990
9.775000,0.023906,0.015006
9.785000,0.023881,0.015021
9.795000,0.023857,0.015037
9.805000,0.023832,0.015052
9.815000,0.023808,0.015068
9.825000,0.023783,0.015083
9.835000,0.023759,0.015099
9.845000,0.023735,0.015115
9.855000,0.023710,0.015130
9.865000,0.023686,0.015146
9.875000,0.023661,0.015161
9.885000,0.023637,0.015177
9.895000,0.023613,0.015193
9.905000,0.023589,0.015209
9.915000,0.023564,0.015224
9.925000,0.023540,0.015240
9.934999,0.023516,0.015256
9.945000,0.023492,0.015272
9.955000,0.023468,0.015288
9.965000,0.023443,0.015303
9.974999,0.023419,0.015319
9.985000,0.023395,0.015335
9.995000,0.023371,0.015351
10.005000,0.023347,0.015367
10.015000,0.023323,0.015383
10.025000,0.023299,0.015399
10.035000,0.023275,0.015415
10.045000,0.023251,0.015431
10.055000,0.023227,0.015447
10.065000,0.023203,0.015463
10.075000,0.023179,0.015479
10.085000,0.023156,0.015496
10.095000,0.023132,0.015512
10.105000,0.023108,0.015528
10.115000,0.023084,0.015544
10.125000,0.023060,0.015560
10.135000,0.023037,0.015577
10.145000,0.023013,0.015593
10.155000,0.022990,0.015609
10.165000,0.022966,0.015626
10.175000,0.022942,0.015642
10.184999,0.022919,0.015659
10.195000,0.022895,0.015675
10.205000,0.022872,0.015692
10.215000,0.022849,0.015709
10.224999,0.022825,0.015725
10.235000,0.022802,0.015742
10.245000,0.022779,0.015759
10.255000,0.022756,0.015776
10.264999,0.022732,0.015792
10.275000,0.022709,0.015809
10.285000,0.022686,0.015826
10.295000,0.022663,0.015843
10.305000,0.022640,0.015860
10.315000,0.022618,0.015878
10.325000,0.022595,0.015895
10.335000,0.022572,0.015912
10.345000,0.022549,0.015929
10.355000,0.022527,0.015947
10.365000,0.022504,0.015964
10.375000,0.022482,0.015982
10.385000,0.022460,0.016000
10.395000,0.022437,0.016017
10.405000,0.022415,0.016035
10.415000,0.022393,0.016053
10.425000,0.022371,0.016071
10.434999,0.022350,0.016090
10.445000,0.022328,0.016108
10.455000,0.022306,0.016126
10.465000,0.022285,0.016145
10.474999,0.022264,0.016164
10.485000,0.022243,0.016183
10.495000,0.022222,0.016202
10.505000,0.022201,0.016221
10.514999,0.022181,0.016241
10.525000,0.022161,0.016261
10.535000,0.022141,0.016281
10.545000,0.022123,0.016303
10.555000,0.022104,0.016324
10.565000,0.022087,0.016347
10.575000,0.022071,0.016371
10.585000,0.022056,0.016396
10.595000,0.022042,0.016422
10.605000,0.022031,0.016451
10.615000,0.022023,0.016483
10.625000,0.022017,0.016517
10.635000,0.022016,0.016556
10.645000,0.022019,0.016599
10.655000,0.022028,0.016648
10.665000,0.022044,0.016704
10.675000,0.022067,0.016767
10.684999,0.022097,0.016837
10.695000,0.022137,0.016917
10.705000,0.022185,0.017005
10.715000,0.022242,0.017102
10.724999,0.022305,0.017205
10.735000,0.022374,0.017314
10.745000,0.022446,0.017426
10.755000,0.022519,0.017539
10.764999,0.022589,0.017649
10.775000,0.022655,0.017755
10.785000,0.022714,0.017854
10.795000,0.022765,0.017945
10.805000,0.022808,0.018028
10.815000,0.022841,0.018101
10.825000,0.022865,0.018165
10.835000,0.022881,0.018221
10.845000,0.022890,0.018270
10.855000,0.022892,0.018312
10.865000,0.022889,0.018349
10.875000,0.022881,0.018381
10.885000,0.022869,0.018409
10.895000,0.022853,0.018433
10.905000,0.022835,0.018455
10.915000,0.022815,0.018475
10.925000,0.022794,0.018494
10.934999,0.022771,0.018511
10.945000,0.022747,0.018527
10.955000,0.022722,0.018542
10.965000,0.022696,0.018556
10.974999,0.022670,0.018570
10.985000,0.022644,0.018584
10.995000,0.022617,0.018597
11.005000,0.022590,0.018610
11.014999,0.022563,0.018623
11.025000,0.022535,0.018635
11.035000,0.022508,0.018648
11.045000,0.022480,0.018660
11.055000,0.022453,0.018673
11.065000,0.022425,0.018685
11.075000,0.022397,0.018697
11.085000,0.022370,0.018710
11.095000,0.022342,0.018722
11.105000,0.022314,0.018734
11.115000,0.022286,0.018746
11.125000,0.022258,0.018758
11.135000,0.022231,0.018771
11.145000,0.022203,0.018783
11.155000,0.022175,0.018795
11.165000,0.022147,0.018807
11.175000,0.022119,0.018819
11.184999,0.022091,0.018831
11.195000,0.022063,0.018843
11.205000,0.022036,0.018856
11.215000,0.022008,0.018868
11.224999,0.021980,0.018880
11.235000,0.021952,0.018892
11.245000,0.021924,0.018904
11.255000,0.021896,0.018916
11.264999,0.021868,0.018928
11.275000,0.021840,0.018940
11.285000,0.021812,0.018952
11.295000,0.021784,0.018964
11.305000,0.021756,0.018976
11.315000,0.021728,0.018988
11.325000,0.021700,0.019000
11.335000,0.021672,0.019012
11.345000,0.021644,0.019024
11.355000,0.021616,0.019036
11.365000,0.021588,0.019048
11.375000,0.021560,0.019060
11.385000,0.021532,0.019072
11.395000,0.021504,0.019084
11.405000,0.021476,0.019096
11.415000,0.021448,0.019108
11.425000,0.021420,0.019120
11.434999,0.021392,0.019132
11.445000,0.021364,0.019144
11.455000,0.021336,0.019156
11.465000,0.021308,0.019168
11.474999,0.021280,0.019180
11.485000,0.021252,0.019192
11.495000,0.021224,0.019204
11.505000,0.021196,0.019216
11.514999,0.021168,0.019228
11.525000,0.021140,0.019240
11.535000,0.021112,0.019252
11.545000,0.021084,0.019264
11.555000,0.021056,0.019276
11.565000,0.021028,0.019288
11.575000,0.021000,0.019300
11.585000,0.020972,0.019312
11.595000,0.020943,0.019323
11.605000,0.020915,0.019335
11.615000,0.020887,0.019347
11.625000,0.020859,0.019359
11.635000,0.020831,0.019371
11.645000,0.020803,0.019383
11.655000,0.020775,0.019395
11.665000,0.020747,0.019407
11.675000,0.020719,0.019419
11.684999,0.020690,0.019430
11.695000,0.020662,0.019442
11.705000,0.020634,0.019454
11.715000,0.020606,0.019466
11.724999,0.020578,0.019478
11.735000,0.020550,0.019490
11.745000,0.020522,0.019502
11.755000,0.020494,0.019514
11.764999,0.020465,0.019525
11.775000,0.020437,0.019537
11.785000,0.020409,0.019549
11.795000,0.020381,0.019561
11.804999,0.020353,0.019573
11.815000,0.020325,0.019585
11.825000,0.020296,0.019596
11.835000,0.020268,0.019608
11.845000,0.020240,0.019620
11.855000,0.020212,0.019632
11.865000,0.020184,0.019644
11.875000,0.020156,0.019656
11.885000,0.020127,0.019667
11.895000,0.020099,0.019679
11.905000,0.020071,0.019691
11.915000,0.020043,0.019703
11.925000,0.020015,0.019715
11.934999,0.019986,0.019726
11.945000,0.019958,0.019738
11.955000,0.019930,0.019750
11.965000,0.019902,0.019762
11.974999,0.019874,0.019774
11.985000,0.019845,0.019785
11.995000,0.019817,0.019797
12.005000,0.019789,0.019809
12.014999,0.019761,0.019821
12.025000,0.019733,0.019833
12.035000,0.019704,0.019844
12.045000,0.019676,0.019856
12.054999,0.019648,0.019868
12.065000,0.019620,0.019880
12.075000,0.019591,0.019891
12.085000,0.019563,0.019903
12.095000,0.019535,0.019915
12.105000,0.019507,0.019927
12.115000,0.019478,0.019938
12.125000,0.019450,0.019950
12.135000,0.019422,0.019962
12.145000,0.019394,0.019974
12.155000,0.019365,0.019985
12.165000,0.019337,0.019997
12.175000,0.019309,0.020009
12.184999,0.019281,0.020021
12.195000,0.019252,0.020032
12.205000,0.019224,0.020044
12.215000,0.019196,0.020056
12.224999,0.019168,0.020068
12.235000,0.019139,0.020079
12.245000,0.019111,0.020091
12.255000,0.019083,0.020103
12.264999,0.019055,0.020115
12.275000,0.019026,0.020126
12.285000,0.018998,0.020138
12.295000,0.018970,0.020150
12.304999,0.018941,0.020161
12.315000,0.018913,0.020173
12.325000,0.018885,0.020185
12.335000,0.018857,0.020197
12.345000,0.018828,0.020208
12.355000,0.018800,0.020220
12.365000,0.018772,0.020232
12.375000,0.018743,0.020243
12.385000,0.018715,0.020255
12.395000,0.018687,0.020267
12.405000,0.018659,0.020279
12.415000,0.018630,0.020290
12.425000,0.018602,0.020302
12.434999,0.018574,0.020314
12.445000,0.018545,0.020325
12.455000,0.018517,0.020337
12.465000,0.018489,0.020349
12.474999,0.018460,0.020360
12.485000,0.018432,0.020372
12.495000,0.018404,0.020384
12.505000,0.018375,0.020395
12.514999,0.018347,0.020407
12.525000,0.018319,0.020419
12.535000,0.018290,0.020430
12.545000,0.018262,0.020442
12.554999,0.018234,0.020454
12.565000,0.018205,0.020465
12.575000,0.018177,0.020477
12.585000,0.018149,0.020489
12.595000,0.018120,0.020500
12.605000,0.018092,0.020512
12.615000,0.018064,0.020524
12.625000,0.018035,0.020535
12.635000,0.018007,0.020547
12.645000,0.017979,0.020559
12.655000,0.017950,0.020570
12.665000,0.017922,0.020582
12.675000,0.017894,0.020594
12.684999,0.017865,0.020605
12.695000,0.017837,0.020617
12.705000,0.017809,0.020629
12.715000,0.017780,0.020640
12.724999,0.017752,0.020652
12.735000,0.017724,0.020664
12.745000,0.017695,0.020675
12.755000,0.017667,0.020687
12.764999,0.017638,0.020698
12.775000,0.017610,0.020710
12.785000,0.017582,0.020722
12.795000,0.017553,0.020733
12.804999,0.017525,0.020745
12.815000,0.017497,0.020757
12.825000,0.017468,0.020768
12.835000,0.017440,0.020780
12.845000,0.017411,0.020791
12.855000,0.017383,0.020803
12.865000,0.017355,0.020815
12.875000,0.017326,0.020826
12.885000,0.017298,0.020838
12.895000,0.017270,0.020850
12.905000,0.017241,0.020861
12.915000,0.017213,0.020873
12.925000,0.017184,0.020884
12.934999,0.017156,0.020896
12.945000,0.017128,0.020908
12.955000,0.017099,0.020919
12.965000,0.017071,0.020931
12.974999,0.017043,0.020943
12.985000,0.017014,0.020954
12.995000,0.016986,0.020966
13.005000,0.016957,0.020977
13.014999,0.016929,0.020989
13.025000,0.016901,0.021001
13.035000,0.016872,0.021012
13.045000,0.016844,0.021024
13.054999,0.016815,0.021035
13.065000,0.016787,0.021047
13.075000,0.016759,0.021059
13.085000,0.016730,0.021070
13.095000,0.016702,0.021082
13.105000,0.016673,0.021093
13.115000,0.016645,0.021105
13.125000,0.016616,0.021116
13.135000,0.016588,0.021128
13.145000,0.016560,0.021140
13.155000,0.016531,0.021151
13.165000,0.016503,0.021163
13.175000,0.016474,0.021174
13.184999,0.016446,0.021186
13.195000,0.016418,0.021198
13.205000,0.016389,0.021209
13.215000,0.016361,0.021221
13.224999,0.016332,0.021232
13.235000,0.016304,0.021244
13.245000,0.016276,0.021256
13.255000,0.016247,0.021267
13.264999,0.016219,0.021279
13.275000,0.016190,0.021290
13.285000,0.016162,0.021302
13.295000,0.016133,0.021313
13.304999,0.016105,0.021325
13.315000,0.016077,0.021337
13.325000,0.016048,0.021348
13.335000,0.016020,0.021360
13.345000,0.015991,0.021371
13.355000,0.015963,0.021383
13.365000,0.015934,0.021394
13.375000,0.015906,0.021406
13.385000,0.015878,0.021418
13.395000,0.015849,0.021429
13.405000,0.015821,0.021441
13.415000,0.015792,0.021452
13.425000,0.015764,0.021464
13.434999,0.015735,0.021475
13.445000,0.015707,0.021487
13.455000,0.015678,0.021498
13.465000,0.015650,0.021510
13.474999,0.015622,0.021522
13.485000,0.015593,0.021533
13.495000,0.015565,0.021545
13.505000,0.015536,0.021556
13.514999,0.015508,0.021568
13.525000,0.015479,0.021579
13.535000,0.015451,0.021591
13.545000,0.015422,0.021602
13.554999,0.015394,0.021614
13.565000,0.015366,0.021626
13.575000,0.015337,0.021637
13.585000,0.015309,0.021649
13.594999,0.015280,0.021660
13.605000,0.015252,0.021672
13.615000,0.015223,0.021683
13.625000,0.015195,0.021695
13.635000,0.015166,0.021706
13.645000,0.015138,0.021718
13.655000,0.015110,0.021730
13.665000,0.015081,0.021741
13.675000,0.015053,0.021753
13.684999,0.015024,0.021764
13.695000,0.014996,0.021776
13.705000,0.014967,0.021787
13.715000,0.014939,0.021799
13.724999,0.014910,0.021810
13.735000,0.014882,0.021822
13.745000,0.014853,0.021833
13.755000,0.014825,0.021845
13.764999,0.014796,0.021856
13.775000,0.014768,0.021868
13.785000,0.014740,0.021880
13.795000,0.014711,0.021891
13.804999,0.014683,0.021903
13.815000,0.014654,0.021914
13.825000,0.014626,0.021926
13.835000,0.014597,0.021937
13.844999,0.014569,0.021949
13.855000,0.014540,0.021960
13.865000,0.014512,0.021972
13.875000,0.014483,0.021983
13.885000,0.014455,0.021995
13.895000,0.014426,0.022006
13.905000,0.014398,0.022018
13.915000,0.014369,0.022029
13.925000,0.014341,0.022041
13.934999,0.014312,0.022052
13.945000,0.014284,0.022064
13.955000,0.014255,0.022075
13.965000,0.014227,0.022087
13.974999,0.014198,0.022098
13.985000,0.014170,0.022110
13.995000,0.014141,0.022121
14.005000,0.014113,0.022133
14.014999,0.014084,0.022144
14.025000,0.014056,0.022156
14.035000,0.014027,0.022167
14.045000,0.013999,0.022179
14.054999,0.013970,0.022190
14.065000,0.013942,0.022202
14.075000,0.013913,0.022213
14.085000,0.013885,0.022225
14.094999,0.013856,0.022236
14.105000,0.013828,0.022248
14.115000,0.013799,0.022259
14.125000,0.013771,0.022271
14.135000,0.013742,0.022282
14.145000,0.013714,0.022294
14.155000,0.013686,0.022306
14.165000,0.013657,0.022317
14.175000,0.013629,0.022329
14.184999,0.013600,0.022340
14.195000,0.013572,0.022352
14.205000,0.013543,0.022363
14.215000,0.013515,0.022375
14.224999,0.013486,0.022386
14.235000,0.013458,0.022398
14.245000,0.013429,0.022409
14.255000,0.013401,0.022421
14.264999,0.013372,0.022432
14.275000,0.013344,0.022444
14.285000,0.013315,0.022455
14.295000,0.013286,0.022466
14.304999,0.013258,0.022478
14.315000,0.013229,0.022489
14.325000,0.013201,0.022501
14.335000,0.013172,0.022512
14.344999,0.013144,0.022524
14.355000,0.013115,0.022535
14.365000,0.013087,0.022547
14.375000,0.013058,0.022558
14.385000,0.013030,0.022570
14.395000,0.013001,0.022581
14.405000,0.012973,0.022593
14.415000,0.012944,0.022604
14.425000,0.012916,0.022616
14.434999,0.012887,0.022627
14.445000,0.012859,0.022639
14.455000,0.012830,0.022650
14.465000,0.012802,0.022662
14.474999,0.012773,0.022673
14.485000,0.012745,0.022685
14.495000,0.012716,0.022696
14.505000,0.012688,0.022708
14.514999,0.012659,0.022719
14.525000,0.012631,0.022731
14.535000,0.012602,0.022742
14.545000,0.012574,0.022754
14.554999,0.012545,0.022765
14.565000,0.012517,0.022777
14.575000,0.012488,0.022788
14.585000,0.012460,0.022800
14.594999,0.012431,0.022811
14.605000,0.012403,0.022823
14.615000,0.012374,0.022834
14.625000,0.012346,0.022846
14.635000,0.012317,0.022857
14.645000,0.012289,0.022869
14.655000,0.012260,0.022880
14.665000,0.012231,0.022891
14.675000,0.012203,0.022903
14.684999,0.012174,0.022914
14.695000,0.012146,0.022926
14.705000,0.012117,0.022937
14.715000,0.012089,0.022949
14.724999,0.012060,0.022960
14.735000,0.012032,0.022972
14.745000,0.012003,0.022983
14.755000,0.011975,0.022995
14.764999,0.011946,0.023006
14.775000,0.011918,0.023018
14.785000,0.011889,0.023029
14.795000,0.011860,0.023040
14.804999,0.011832,0.023052
14.815000,0.011803,0.023063
14.825000,0.011775,0.023075
14.835000,0.011746,0.023086
14.844999,0.011718,0.023098
14.855000,0.011689,0.023109
14.865000,0.011661,0.023121
14.875000,0.011632,0.023132
14.885000,0.011603,0.023143
14.895000,0.011575,0.023155
14.905000,0.011546,0.023166
14.915000,0.011518,0.023178
14.925000,0.011489,0.023189
14.934999,0.011461,0.023201
14.945000,0.011432,0.023212
14.955000,0.011403,0.023223
14.965000,0.011375,0.023235
14.974999,0.011346,0.023246
14.985000,0.011318,0.023258
14.995000,0.011289,0.023269
15.005000,0.011260,0.023280
15.015000,0.011232,0.023292
15.025001,0.011203,0.023303
15.034999,0.011175,0.023315
15.044999,0.011146,0.023326
15.054999,0.011118,0.023338
15.065000,0.011089,0.023349
15.075000,0.011060,0.023360
15.085000,0.011032,0.023372
15.095000,0.011003,0.023383
15.105000,0.010974,0.023394
15.114999,0.010946,0.023406
15.124999,0.010917,0.023417
15.134999,0.010889,0.023429
15.145000,0.010860,0.023440
15.155000,0.010831,0.023451
15.165000,0.010803,0.023463
15.175000,0.010774,0.023474
15.185000,0.010745,0.023485
15.195001,0.010716,0.023496
15.204999,0.010688,0.023508
15.214999,0.010659,0.023519
15.224999,0.010630,0.023530
15.235000,0.010602,0.023542
15.245000,0.010573,0.023553
15.255000,0.010544,0.023564
15.265000,0.010515,0.023575
15.275001,0.010486,0.023586
15.284999,0.010458,0.023598
15.294999,0.010429,0.023609
15.304999,0.010400,0.023620
15.315000,0.010371,0.023631
15.325000,0.010342,0.023642
15.335000,0.010313,0.023653
15.345000,0.010284,0.023664
15.355000,0.010255,0.023675
15.364999,0.010226,0.023686
15.374999,0.010197,0.023697
15.384999,0.010168,0.023708
15.395000,0.010139,0.023719
15.405000,0.010110,0.023730
15.415000,0.010080,0.023740
15.425000,0.010051,0.023751
15.435000,0.010022,0.023762
15.445001,0.009992,0.023772
15.454999,0.009963,0.023783
15.464999,0.009934,0.023794
15.474999,0.009904,0.023804
15.485000,0.009874,0.023814
15.495000,0.009845,0.023825
15.505000,0.009815,0.023835
15.515000,0.009785,0.023845
15.525001,0.009755,0.023855
15.534999,0.009725,0.023865
15.544999,0.009695,0.023875
15.554999,0.009665,0.023885
15.565000,0.009634,0.023894
15.575000,0.009604,0.023904
15.585000,0.009573,0.023913
15.595000,0.009543,0.023923
15.605000,0.009512,0.023932
15.614999,0.009481,0.023941
15.624999,0.009450,0.023950
15.634999,0.009418,0.023958
15.645000,0.009387,0.023967
15.655000,0.009355,0.023975
15.665000,0.009323,0.023983
15.675000,0.009291,0.023991
15.685000,0.009258,0.023998
15.695001,0.009226,0.024006
15.704999,0.009193,0.024013
15.714999,0.009160,0.024020
15.724999,0.009126,0.024026
15.735000,0.009093,0.024033
15.745000,0.009059,0.024039
15.755000,0.009025,0.024045
15.765000,0.008990,0.024050
15.775001,0.008955,0.024055
15.784999,0.008920,0.024060
15.794999,0.008884,0.024064
15.804999,0.008848,0.024068
15.815000,0.008812,0.024072
15.825000,0.008776,0.024076
15.835000,0.008738,0.024078
15.845000,0.008701,0.024081
15.855000,0.008663,0.024083
15.864999,0.008625,0.024085
15.874999,0.008586,0.024086
15.884999,0.008547,0.024087
15.895000,0.008508,0.024088
15.905000,0.008468,0.024088
15.915000,0.008428,0.024088
15.925000,0.008387,0.024087
15.935000,0.008346,0.024086
15.945001,0.008304,0.024084
15.954999,0.008263,0.024083
15.964999,0.008221,0.024080
15.974999,0.008178,0.024078
15.985000,0.008135,0.024075
15.995000,0.008092,0.024072
16.004999,0.008048,0.024068
16.014999,0.008005,0.024065
16.025000,0.007960,0.024060
16.034998,0.007916,0.024056
16.044998,0.007871,0.024051
16.054998,0.007827,0.024046
16.064999,0.007781,0.024041
16.074999,0.007736,0.024036
16.084999,0.007691,0.024031
16.094999,0.007645,0.024025
16.105000,0.007599,0.024019
16.114998,0.007553,0.024013
16.124998,0.007507,0.024007
16.134998,0.007461,0.024001
16.144999,0.007415,0.023995
16.154999,0.007368,0.023988
16.164999,0.007322,0.023982
16.174999,0.007275,0.023975
16.184999,0.007229,0.023969
16.195000,0.007182,0.023962
16.204998,0.007135,0.023955
16.214998,0.007088,0.023948
16.224998,0.007042,0.023942
16.234999,0.006995,0.023935
16.244999,0.006948,0.023928
16.254999,0.006901,0.023921
16.264999,0.006854,0.023914
16.275000,0.006807,0.023907
16.284998,0.006760,0.023900
16.294998,0.006713,0.023893
16.304998,0.006666,0.023886
16.314999,0.006619,0.023879
16.324999,0.006571,0.023871
16.334999,0.006524,0.023864
16.344999,0.006477,0.023857
16.355000,0.006430,0.023850
16.364998,0.006383,0.023843
16.374998,0.006335,0.023835
16.384998,0.006288,0.023828
16.394999,0.006241,0.023821
16.404999,0.006194,0.023814
16.414999,0.006146,0.023806
16.424999,0.006099,0.023799
16.434999,0.006052,0.023792
16.445000,0.006004,0.023784
16.454998,0.005957,0.023777
16.464998,0.005910,0.023770
16.474998,0.005862,0.023762
16.484999,0.005815,0.023755
16.494999,0.005767,0.023747
16.504999,0.005720,0.023740
16.514999,0.005672,0.023732
16.525000,0.005625,0.023725
16.534998,0.005577,0.023717
16.544998,0.005529,0.023709
16.554998,0.005482,0.023702
16.564999,0.005434,0.023694
16.574999,0.005387,0.023687
16.584999,0.005339,0.023679
16.594999,0.005291,0.023671
16.605000,0.005243,0.023663
16.614998,0.005196,0.023656
16.624998,0.005148,0.023648
16.634998,0.005100,0.023640
16.644999,0.005052,0.023632
16.654999,0.005004,0.023624
16.664999,0.004956,0.023616
16.674999,0.004909,0.023609
16.684999,0.004861,0.023601
16.695000,0.004813,0.023593
16.704998,0.004765,0.023585
16.714998,0.004717,0.023577
16.724998,0.004669,0.023569
16.734999,0.004621,0.023561
16.744999,0.004573,0.023553
16.754999,0.004525,0.023545
16.764999,0.004477,0.023537
16.775000,0.004428,0.023528
16.784998,0.004380,0.023520
16.794998,0.004332,0.023512
16.804998,0.004284,0.023504
16.814999,0.004236,0.023496
16.824999,0.004188,0.023488
16.834999,0.004139,0.023479
16.844999,0.004091,0.023471
16.855000,0.004043,0.023463
16.864998,0.003995,0.023455
16.874998,0.003946,0.023446
16.884998,0.003898,0.023438
16.894999,0.003850,0.023430
16.904999,0.003801,0.023421
16.914999,0.003753,0.023413
16.924999,0.003705,0.023405
16.934999,0.003656,0.023396
16.945000,0.003608,0.023388
16.954998,0.003559,0.023379
16.964998,0.003511,0.023371
16.974998,0.003463,0.023363
16.984999,0.003414,0.023354
16.994999,0.003366,0.023346
17.000000,0.003346,0.023346


==> PaperGraphs/Test3_time20_height_a1_single.txt <==
time,discharge,height
-1.000000,0.065000,0.000000
-0.995000,0.064975,0.000000
-0.985000,0.064925,0.000000
-0.975000,0.064875,0.000000
-0.965000,0.064825,0.000000
-0.955000,0.064775,0.000000
-0.945000,0.064725,0.000000
-0.935000,0.064675,0.000000
-0.925000,0.064625,0.000000
-0.915000,0.064575,0.000000
-0.905000,0.064525,0.000000
-0.895000,0.064475,0.000000
-0.885000,0.064425,0.000000
-0.875000,0.064375,0.000000
-0.865000,0.064325,0.000000
-0.855000,0.064279,0.000004
-0.845000,0.064274,0.000049
-0.835000,0.064285,0.000110
-0.825000,0.064290,0.000165
-0.815000,0.064291,0.000216
-0.805000,0.064292,0.000267
-0.795000,0.064292,0.000317
-0.785000,0.064292,0.000367
-0.775000,0.064291,0.000416
-0.765000,0.064291,0.000466
-0.755000,0.064290,0.000515
-0.745000,0.064289,0.000564
-0.735000,0.064287,0.000612
-0.725000,0.064286,0.000661
-0.715000,0.064285,0.000710
-0.705000,0.064284,0.000759
-0.695000,0.064282,0.000807
-0.685000,0.064281,0.000856
-0.675000,0.064280,0.000905
-0.665000,0.064278,0.000953
-0.655000,0.064277,0.001002
-0.645000,0.064275,0.001050
-0.635000,0.064274,0.001099
-0.625000,0.064272,0.001147
-0.615000,0.064271,0.001196
-0.605000,0.064269,0.001244
-0.595000,0.064268,0.001293
-0.585000,0.064266,0.001341
-0.575000,0.064264,0.001389
-0.565000,0.064263,0.001438
-0.555000,0.064261,0.001486
-0.545000,0.064260,0.001535
-0.535000,0.064258,0.001583
-0.525000,0.064256,0.001631
-0.515000,0.064255,0.001680
-0.505000,0.064253,0.001728
-0.495000,0.064251,0.001776
-0.485000,0.064250,0.001825
-0.475000,0.064248,0.001873
-0.465000,0.064246,0.001921
-0.455000,0.064245,0.001970
-0.445000,0.064243,0.002018
-0.435000,0.064241,0.002066
-0.425000,0.064239,0.002114
-0.415000,0.064238,0.002163
-0.405000,0.064236,0.002211
-0.395000,0.064234,0.002259
-0.385000,0.064233,0.002308
-0.375000,0.064231,0.002356
-0.365000,0.064229,0.002404
-0.355000,0.064227,0.002452
-0.345000,0.064226,0.002501
-0.335000,0.064224,0.002549
-0.325000,0.064222,0.002597
-0.315000,0.064220,0.002645
-0.305000,0.064218,0.002693
-0.295000,0.064217,0.002742
-0.285000,0.064215,0.002790
-0.275000,0.064213,0.002838
-0.265000,0.064211,0.002886
-0.255000,0.064209,0.002934
-0.245000,0.064208,0.002983
-0.235000,0.064206,0.003031
-0.225000,0.064204,0.003079
-0.215000,0.064202,0.003127
-0.205000,0.064200,0.003175
-0.195000,0.064199,0.003224
-0.185000,0.064197,0.003272
-0.175000,0.064195,0.003320
-0.165000,0.064193,0.003368
-0.155000,0.064191,0.003416
-0.145000,0.064190,0.003465
-0.135000,0.064188,0.003513
-0.125000,0.064186,0.003561
-0.115000,0.064184,0.003609
-0.105000,0.064182,0.003657
-0.095000,0.064180,0.003705
-0.085000,0.064178,0.003753
-0.075000,0.064177,0.003802
-0.065000,0.064175,0.003850
-0.055000,0.064173,0.003898
-0.045000,0.064171,0.003946
-0.035000,0.064169,0.003994
-0.025000,0.064167,0.004042
-0.015000,0.064165,0.004090
-0.005000,0.064164,0.004139
0.005000,0.064195,0.004220
0.015000,0.064200,0.004275
0.025000,0.064204,0.004329
0.035000,0.064207,0.004382
0.045000,0.064208,0.004433
0.055000,0.064209,0.004484
0.065000,0.064208,0.004533
0.075000,0.064207,0.004582
0.085000,0.064205,0.004630
0.095000,0.064203,0.004678
0.105000,0.064199,0.004724
0.115000,0.064195,0.004770
0.125000,0.064190,0.004815
0.135000,0.064184,0.004859
0.145000,0.064178,0.004903
0.155000,0.064171,0.004946
0.165000,0.064164,0.004989
0.175000,0.064156,0.005031
0.185000,0.064147,0.005072
0.195000,0.064138,0.005113
0.205000,0.064129,0.005154
0.215000,0.064119,0.005194
0.225000,0.064109,0.005234
0.235000,0.064098,0.005273
0.245000,0.064087,0.005312
0.255000,0.064075,0.005350
0.265000,0.064063,0.005388
0.275000,0.064050,0.005425
0.285000,0.064038,0.005463
0.295000,0.064024,0.005499
0.305000,0.064011,0.005536
0.315000,0.063997,0.005572
0.325000,0.063983,0.005608
0.335000,0.063968,0.005643
0.345000,0.063953,0.005678
0.355000,0.063938,0.005713
0.365000,0.063922,0.005747
0.375000,0.063907,0.005782
0.385000,0.063890,0.005815
0.395000,0.063874,0.005849
0.405000,0.063857,0.005882
0.415000,0.063841,0.005916
0.425000,0.063823,0.005948
0.435000,0.063806,0.005981
0.445000,0.063788,0.006013
0.455000,0.063770,0.006045
0.465000,0.063752,0.006077
0.475000,0.063734,0.006109
0.485000,0.063715,0.006140
0.495000,0.063696,0.006171
0.505000,0.063677,0.006202
0.515000,0.063658,0.006233
0.525000,0.063639,0.006264
0.535000,0.063619,0.006294
0.545000,0.063599,0.006324
0.555000,0.063579,0.006354
0.565000,0.063559,0.006384
0.575000,0.063538,0.006413
0.585000,0.063518,0.006443
0.595000,0.063497,0.006472
0.605000,0.063476,0.006501
0.615000,0.063455,0.006530
0.625000,0.063433,0.006558
0.635000,0.063412,0.006587
0.645000,0.063390,0.006615
0.655000,0.063368,0.006643
0.665000,0.063346,0.006671
0.675000,0.063324,0.006699
0.685000,0.063302,0.006727
0.695000,0.063279,0.006754
0.705000,0.063257,0.006782
0.715000,0.063234,0.006809
0.725000,0.063211,0.006836
0.735000,0.063188,0.006863
0.745000,0.063165,0.006890
0.755000,0.063142,0.006917
0.765000,0.063118,0.006943
0.775000,0.063094,0.006969
0.785000,0.063071,0.006996
0.795000,0.063047,0.007022
0.805000,0.063023,0.007048
0.815000,0.062999,0.007074
0.825000,0.062975,0.007100
0.835000,0.062950,0.007125
0.845000,0.062926,0.007151
0.855000,0.062901,0.007176
0.865000,0.062876,0.007201
0.875000,0.062852,0.007227
0.885000,0.062827,0.007252
0.895000,0.062802,0.007277
0.905000,0.062776,0.007301
0.915000,0.062751,0.007326
0.925000,0.062726,0.007351
0.935000,0.062700,0.007375
0.945000,0.062675,0.007400
0.955000,0.062649,0.007424
0.965000,0.062623,0.007448
0.975000,0.062597,0.007472
0.985000,0.062571,0.007496
0.995000,0.062545,0.007520
1.005000,0.062519,0.007544
1.015000,0.062493,0.007568
1.025000,0.062466,0.007591
1.035000,0.062440,0.007615
1.045000,0.062413,0.007638
1.055000,0.062386,0.007661
1.065000,0.062360,0.007685
1.075000,0.062333,0.007708
1.085000,0.062306,0.007731
1.095000,0.062279,0.007754
1.105000,0.062252,0.007777
1.115000,0.062224,0.007799
1.125000,0.062197,0.007822
1.135000,0.062170,0.007845
1.145000,0.062142,0.007867
1.155000,0.062115,0.007890
1.165000,0.062087,0.007912
1.175000,0.062060,0.007935
1.185000,0.062032,0.007957
1.195000,0.062004,0.007979
1.205000,0.061976,0.008001
1.215000,0.061948,0.008023
1.225000,0.061920,0.008045
1.235000,0.061892,0.008067
1.245000,0.061864,0.008089
1.255000,0.061835,0.008110
1.265000,0.061807,0.008132
1.275000,0.061778,0.008153
1.285000,0.061750,0.008175
1.295000,0.061721,0.008196
1.305000,0.061693,0.008218
1.315000,0.061664,0.008239
1.325000,0.061635,0.008260
1.335000,0.061606,0.008281
1.345000,0.061577,0.008302
1.355000,0.061548,0.008323
1.365000,0.061519,0.008344
1.375000,0.061490,0.008365
1.385000,0.061461,0.008386
1.395000,0.061432,0.008407
1.405000,0.061402,0.008427
1.415000,0.061373,0.008448
1.425000,0.061344,0.008469
1.435000,0.061314,0.008489
1.445000,0.061285,0.008510
1.455000,0.061255,0.008530
1.465000,0.061225,0.008550
1.475000,0.061195,0.008570
1.485000,0.061166,0.008591
1.495000,0.061136,0.008611
1.505000,0.061106,0.008631
1.515000,0.061076,0.008651
1.525000,0.061046,0.008671
1.535000,0.061016,0.008691
1.545000,0.060986,0.008711
1.555000,0.060956,0.008731
1.565000,0.060925,0.008750
1.575000,0.060895,0.008770
1.585000,0.060865,0.008790
1.595000,0.060834,0.008809
1.605000,0.060804,0.008829
1.615000,0.060773,0.008848
1.625000,0.060743,0.008868
1.635000,0.060712,0.008887
1.645000,0.060681,0.008906
1.655000,0.060651,0.008926
1.665000,0.060620,0.008945
1.675000,0.060589,0.008964
1.685000,0.060558,0.008983
1.695000,0.060527,0.009002
1.705000,0.060496,0.009021
1.715000,0.060465,0.009040
1.725000,0.060434,0.009059
1.735000,0.060403,0.009078
1.745000,0.060372,0.009097
1.755000,0.060341,0.009116
1.765000,0.060310,0.009135
1.775000,0.060278,0.009153
1.785000,0.060247,0.009172
1.795000,0.060216,0.009191
1.805000,0.060184,0.009209
1.815000,0.060153,0.009228
1.825000,0.060121,0.009246
1.835000,0.060090,0.009265
1.845000,0.060058,0.009283
1.855000,0.060026,0.009301
1.865000,0.059995,0.009320
1.875000,0.059963,0.009338
1.885000,0.059931,0.009356
1.895000,0.059899,0.009374
1.905000,0.059868,0.009393
1.915000,0.059836,0.009411
1.925000,0.059804,0.009429
1.935000,0.059772,0.009447
1.945000,0.059740,0.009465
1.955000,0.059708,0.009483
1.965000,0.059676,0.009501
1.975000,0.059644,0.009519
1.985000,0.059611,0.009536
1.995000,0.059579,0.009554
2.005000,0.059547,0.009572
2.015000,0.059515,0.009590
2.025000,0.059482,0.009607
2.035000,0.059450,0.009625
2.045000,0.059418,0.009643
2.055000,0.059385,0.009660
2.065000,0.059353,0.009678
2.075000,0.059320,0.009695
2.085000,0.059288,0.009713
2.095000,0.059255,0.009730
2.105000,0.059222,0.009747
2.115000,0.059190,0.009765
2.125000,0.059157,0.009782
2.135000,0.059124,0.009799
2.145000,0.059092,0.009817
2.155000,0.059059,0.009834
2.165000,0.059026,0.009851
2.175000,0.058993,0.009868
2.185000,0.058960,0.009885
2.195000,0.058927,0.009902
2.205000,0.058894,0.009919
2.215000,0.058861,0.009936
2.225000,0.058828,0.009953
2.235000,0.058795,0.009970
2.245000,0.058762,0.009987
2.255000,0.058729,0.010004
2.265000,0.058696,0.010021
2.275000,0.058663,0.010038
2.285000,0.058630,0.010055
2.295000,0.058596,0.010071
2.305000,0.058563,0.010088
2.315000,0.058530,0.010105
2.325000,0.058496,0.010121
2.335000,0.058463,0.010138
2.345000,0.058430,0.010155
2.355000,0.058396,0.010171
2.365000,0.058363,0.010188
2.375000,0.058329,0.010204
2.385000,0.058296,0.010221
2.395000,0.058262,0.010237
2.405000,0.058229,0.010254
2.415000,0.058195,0.010270
2.425000,0.058161,0.010286
2.435000,0.058128,0.010303
2.445000,0.058094,0.010319
2.455000,0.058060,0.010335
2.465000,0.058027,0.010352
2.475000,0.057993,0.010368
2.485000,0.057959,0.010384
2.495000,0.057925,0.010400
2.505000,0.057891,0.010416
2.515000,0.057857,0.010432
2.525000,0.057823,0.010448
2.535000,0.057789,0.010464
2.545000,0.057756,0.010481
2.555000,0.057722,0.010497
2.565000,0.057687,0.010512
2.575000,0.057653,0.010528
2.585000,0.057619,0.010544
2.595000,0.057585,0.010560
2.605000,0.057551,0.010576
2.615000,0.057517,0.010592
2.625000,0.057483,0.010608
2.635000,0.057449,0.010624
2.645000,0.057414,0.010639
2.655000,0.057380,0.010655
2.665000,0.057346,0.010671
2.675000,0.057311,0.010686
2.685000,0.057277,0.010702
2.695000,0.057243,0.010718
2.705000,0.057208,0.010733
2.715000,0.057174,0.010749
2.725000,0.057140,0.010765
2.735000,0.057105,0.010780
2.745000,0.057071,0.010796
2.755000,0.057036,0.010811
2.765000,0.057002,0.010827
2.775000,0.056967,0.010842
2.785000,0.056932,0.010857
2.795000,0.056898,0.010873
2.805000,0.056863,0.010888
2.815000,0.056829,0.010904
2.825000,0.056794,0.010919
2.835000,0.056759,0.010934
2.845000,0.056725,0.010950
2.855000,0.056690,0.010965
2.865000,0.056655,0.010980
2.875000,0.056620,0.010995
2.885000,0.056585,0.011010
2.895000,0.056551,0.011026
2.905000,0.056516,0.011041
2.915000,0.056481,0.011056
2.925000,0.056446,0.011071
2.935000,0.056411,0.011086
2.945000,0.056376,0.011101
2.955000,0.056341,0.011116
2.965000,0.056306,0.011131
2.975000,0.056271,0.011146
2.985000,0.056236,0.011161
2.995000,0.056201,0.011176
3.005000,0.056166,0.011191
3.015000,0.056131,0.011206
3.025000,0.056096,0.011221
3.035000,0.056061,0.011236
3.045000,0.056026,0.011251
3.055000,0.055991,0.011266
3.065000,0.055955,0.011280
3.075000,0.055920,0.011295
3.085000,0.055885,0.011310
3.095000,0.055850,0.011325
3.105000,0.055814,0.011339
3.115000,0.055779,0.011354
3.125000,0.055744,0.011369
3.135000,0.055709,0.011384
3.145000,0.055673,0.011398
3.155000,0.055638,0.011413
3.165000,0.055603,0.011428
3.175000,0.055567,0.011442
3.185000,0.055532,0.011457
3.195000,0.055496,0.011471
3.205000,0.055461,0.011486
3.215000,0.055425,0.011500
3.225000,0.055390,0.011515
3.235000,0.055354,0.011529
3.245000,0.055319,0.011544
3.255000,0.055283,0.011558
3.265000,0.055248,0.011573
3.275000,0.055212,0.011587
3.285000,0.055177,0.011602
3.295000,0.055141,0.011616
3.305000,0.055105,0.011630
3.315000,0.055070,0.011645
3.325000,0.055034,0.011659
3.335000,0.054998,0.011673
3.345000,0.054963,0.011688
3.355000,0.054927,0.011702
3.365000,0.054891,0.011716
3.375000,0.054855,0.011730
3.385000,0.054820,0.011745
3.395000,0.054784,0.011759
3.405000,0.054748,0.011773
3.415000,0.054712,0.011787
3.425000,0.054676,0.011801
3.435000,0.054640,0.011815
3.445000,0.054605,0.011830
3.455000,0.054569,0.011844
3.465000,0.054533,0.011858
3.475000,0.054497,0.011872
3.485000,0.054461,0.011886
3.495000,0.054425,0.011900
3.505000,0.054389,0.011914
3.515000,0.054353,0.011928
3.525000,0.054317,0.011942
3.535000,0.054281,0.011956
3.545000,0.054245,0.011970
3.555000,0.054209,0.011984
3.565000,0.054173,0.011998
3.575000,0.054137,0.012012
3.585000,0.054101,0.012026
3.595000,0.054065,0.012040
3.605000,0.054028,0.012053
3.615000,0.053992,0.012067
3.625000,0.053956,0.012081
3.635000,0.053920,0.012095
3.645000,0.053884,0.012109
3.655000,0.053848,0.012123
3.665000,0.053811,0.012136
3.675000,0.053775,0.012150
3.685000,0.053739,0.012164
3.695000,0.053703,0.012178
3.705000,0.053666,0.012191
3.715000,0.053630,0.012205
3.725000,0.053594,0.012219
3.735000,0.053557,0.012232
3.745000,0.053521,0.012246
3.755000,0.053485,0.012260
3.765000,0.053448,0.012273
3.775000,0.053412,0.012287
3.785000,0.053376,0.012301
3.795000,0.053339,0.012314
3.805000,0.053303,0.012328
3.815000,0.053266,0.012341
3.825000,0.053230,0.012355
3.835000,0.053193,0.012368
3.845000,0.053157,0.012382
3.855000,0.053120,0.012395
3.865000,0.053084,0.012409
3.875000,0.053047,0.012422
3.885000,0.053011,0.012436
3.895000,0.052974,0.012449
3.905000,0.052938,0.012463
3.915000,0.052901,0.012476
3.925000,0.052864,0.012490
3.935000,0.052828,0.012503
3.945000,0.052791,0.012516
3.955000,0.052755,0.012530
3.965000,0.052718,0.012543
3.975000,0.052681,0.012556
3.985000,0.052645,0.012570
3.995000,0.052608,0.012583
4.005000,0.052571,0.012596
4.015000,0.052535,0.012610
4.025000,0.052498,0.012623
4.035000,0.052461,0.012636
4.045000,0.052424,0.012649
4.055000,0.052388,0.012663
4.065000,0.052351,0.012676
4.075000,0.052314,0.012689
4.085000,0.052277,0.012702
4.095000,0.052240,0.012715
4.105000,0.052204,0.012729
4.115000,0.052167,0.012742
4.125000,0.052130,0.012755
4.135000,0.052093,0.012768
4.145000,0.052056,0.012781
4.155000,0.052019,0.012794
4.165000,0.051982,0.012807
4.175000,0.051946,0.012821
4.185000,0.051909,0.012834
4.195000,0.051872,0.012847
4.205000,0.051835,0.012860
4.215000,0.051798,0.012873
4.225000,0.051761,0.012886
4.235000,0.051724,0.012899
4.245000,0.051687,0.012912
4.255000,0.051650,0.012925
4.265000,0.051613,0.012938
4.275000,0.051576,0.012951
4.285000,0.051539,0.012964
4.295000,0.051502,0.012977
4.305000,0.051465,0.012990
4.315000,0.051428,0.013003
4.325000,0.051391,0.013016
4.335000,0.051354,0.013029
4.345000,0.051316,0.013041
4.355000,0.051279,0.013054
4.365000,0.051242,0.013067
4.375000,0.051205,0.013080
4.385000,0.051168,0.013093
4.395000,0.051131,0.013106
4.405000,0.051094,0.013119
4.415000,0.051056,0.013131
4.425000,0.051019,0.013144
4.435000,0.050982,0.013157
4.445000,0.050945,0.013170
4.455000,0.050908,0.013183
4.465000,0.050870,0.013195
4.475000,0.050833,0.013208
4.485000,0.050796,0.013221
4.495000,0.050759,0.013234
4.505000,0.050721,0.013246
4.515000,0.050684,0.013259
4.525000,0.050647,0.013272
4.535000,0.050609,0.013284
4.545000,0.050572,0.013297
4.555000,0.050535,0.013310
4.565000,0.050497,0.013322
4.575000,0.050460,0.013335
4.585000,0.050423,0.013348
4.595000,0.050385,0.013360
4.605000,0.050348,0.013373
4.615000,0.050311,0.013386
4.625000,0.050273,0.013398
4.635000,0.050236,0.013411
4.645000,0.050198,0.013423
4.655000,0.050161,0.013436
4.665000,0.050124,0.013449
4.675000,0.050086,0.013461
4.685000,0.050049,0.013474
4.695000,0.050011,0.013486
4.705000,0.049974,0.013499
4.715000,0.049936,0.013511
4.725000,0.049899,0.013524
4.735000,0.049861,0.013536
4.745000,0.049824,0.013549
4.755000,0.049786,0.013561
4.765000,0.049749,0.013574
4.775000,0.049711,0.013586
4.785000,0.049674,0.013599
4.795000,0.049636,0.013611
4.805000,0.049598,0.013623
4.815000,0.049561,0.013636
4.825000,0.049523,0.013648
4.835000,0.049486,0.013661
4.845000,0.049448,0.013673
4.855000,0.049410,0.013685
4.865000,0.049373,0.013698
4.875000,0.049335,0.013710
4.885000,0.049297,0.013722
4.895000,0.049260,0.013735
4.905000,0.049222,0.013747
4.915000,0.049185,0.013760
4.925000,0.049147,0.013772
4.935000,0.049109,0.013784
4.945000,0.049071,0.013796
4.955000,0.049034,0.013809
4.965000,0.048996,0.013821
4.975000,0.048958,0.013833
4.985000,0.048921,0.013846
4.995000,0.048883,0.013858
5.005000,0.048845,0.013870
5.015000,0.048807,0.013882
5.025000,0.048770,0.013895
5.035000,0.048732,0.013907
5.045000,0.048694,0.013919
5.055000,0.048656,0.013931
5.065000,0.048618,0.013943
5.075000,0.048581,0.013956
5.085000,0.048543,0.013968
5.095000,0.048505,0.013980
5.105000,0.048467,0.013992
5.115000,0.048429,0.014004
5.125000,0.048391,0.014016
5.135000,0.048354,0.014029
5.145000,0.048316,0.014041
5.155000,0.048278,0.014053
5.165000,0.048240,0.014065
5.175000,0.048202,0.014077
5.185000,0.048164,0.014089
5.195000,0.048126,0.014101
5.205000,0.048088,0.014113
5.215000,0.048050,0.014125
5.225000,0.048012,0.014137
5.235000,0.047975,0.014150
5.245000,0.047937,0.014162
5.255000,0.047899,0.014174
5.265000,0.047861,0.014186
5.275000,0.047823,0.014198
5.285000,0.047785,0.014210
5.295000,0.047747,0.014222
5.305000,0.047709,0.014234
5.315000,0.047671,0.014246
5.325000,0.047633,0.014258
5.335000,0.047595,0.014270
5.345000,0.047557,0.014282
5.355000,0.047519,0.014294
5.365000,0.047481,0.014306
5.375000,0.047443,0.014318
5.385000,0.047405,0.014330
5.395000,0.047366,0.014341
5.405000,0.047328,0.014353
5.415000,0.047290,0.014365
5.425000,0.047252,0.014377
5.435000,0.047214,0.014389
5.445000,0.047176,0.014401
5.455000,0.047138,0.014413
5.465000,0.047100,0.014425
5.475000,0.047062,0.014437
5.485000,0.047024,0.014449
5.495000,0.046985,0.014460
5.505000,0.046947,0.014472
5.515000,0.046909,0.014484
5.525000,0.046871,0.014496
5.535000,0.046833,0.014508
5.545000,0.046795,0.014520
5.555000,0.046756,0.014531
5.565000,0.046718,0.014543
5.575000,0.046680,0.014555
5.585000,0.046642,0.014567
5.595000,0.046604,0.014579
5.605000,0.046565,0.014590
5.615000,0.046527,0.014602
5.625000,0.046489,0.014614
5.635000,0.046451,0.014626
5.645000,0.046413,0.014638
5.655000,0.046374,0.014649
5.665000,0.046336,0.014661
5.675000,0.046298,0.014673
5.685000,0.046259,0.014684
5.695000,0.046221,0.014696
5.705000,0.046183,0.014708
5.715000,0.046145,0.014720
5.725000,0.046106,0.014731
5.735000,0.046068,0.014743
5.745000,0.046030,0.014755
5.755000,0.045991,0.014766
5.765000,0.045953,0.014778
5.775000,0.045915,0.014790
5.785000,0.045876,0.014801
5.795000,0.045838,0.014813
5.805000,0.045800,0.014825
5.815000,0.045761,0.014836
5.825000,0.045723,0.014848
5.835000,0.045685,0.014860
5.845000,0.045646,0.014871
5.855000,0.045608,0.014883
5.865000,0.045570,0.014895
5.875000,0.045531,0.014906
5.885000,0.045493,0.014918
5.895000,0.045454,0.014929
5.905000,0.045416,0.014941
5.915000,0.045378,0.014952
5.925000,0.045339,0.014964
5.935000,0.045301,0.014976
5.945000,0.045262,0.014987
5.955000,0.045224,0.014999
5.965000,0.045185,0.015010
5.975000,0.045147,0.015022
5.985000,0.045108,0.015033
5.995000,0.045070,0.015045
6.005000,0.045031,0.015056
6.015000,0.044993,0.015068
6.025000,0.044954,0.015079
6.035000,0.044916,0.015091
6.045000,0.044878,0.015103
6.055000,0.044839,0.015114
6.065000,0.044800,0.015125
6.075000,0.044762,0.015137
6.085000,0.044723,0.015148
6.095000,0.044685,0.015160
6.105000,0.044646,0.015171
6.115000,0.044608,0.015183
6.125000,0.044569,0.015194
6.135000,0.044531,0.015206
6.145000,0.044492,0.015217
6.155000,0.044454,0.015229
6.165000,0.044415,0.015240
6.175000,0.044376,0.015251
6.185000,0.044338,0.015263
6.195000,0.044299,0.015274
6.205000,0.044261,0.015286
6.215000,0.044222,0.015297
6.225000,0.044184,0.015309
6.235000,0.044145,0.015320
6.245000,0.044106,0.015331
6.255000,0.044068,0.015343
6.265000,0.044029,0.015354
6.275000,0.043990,0.015365
6.285000,0.043952,0.015377
6.295000,0.043913,0.015388
6.305000,0.043875,0.015400
6.315000,0.043836,0.015411
6.325000,0.043797,0.015422
6.335000,0.043759,0.015434
6.345000,0.043720,0.015445
6.355000,0.043681,0.015456
6.365000,0.043643,0.015468
6.375000,0.043604,0.015479
6.385000,0.043565,0.015490
6.395000,0.043526,0.015501
6.405000,0.043488,0.015513
6.415000,0.043449,0.015524
6.425000,0.043410,0.015535
6.435000,0.043372,0.015547
6.445000,0.043333,0.015558
6.455000,0.043294,0.015569
6.465000,0.043255,0.015580
6.475000,0.043217,0.015592
6.485000,0.043178,0.015603
6.495000,0.043139,0.015614
6.505000,0.043100,0.015625
6.515000,0.043062,0.015637
6.525000,0.043023,0.015648
6.535000,0.042984,0.015659
6.545000,0.042945,0.015670
6.555000,0.042907,0.015682
6.565000,0.042868,0.015693
6.575000,0.042829,0.015704
6.585000,0.042790,0.015715
6.595000,0.042751,0.015726
6.605000,0.042713,0.015738
6.615000,0.042674,0.015749
6.625000,0.042635,0.015760
6.635000,0.042596,0.015771
6.645000,0.042557,0.015782
6.655000,0.042519,0.015794
6.665000,0.042480,0.015805
6.675000,0.042441,0.015816
6.685000,0.042402,0.015827
6.695000,0.042363,0.015838
6.705000,0.042324,0.015849
6.715000,0.042285,0.015860
6.725000,0.042247,0.015872
6.735000,0.042208,0.015883
6.745000,0.042169,0.015894
6.755000,0.042130,0.015905
6.765000,0.042091,0.015916
6.775000,0.042052,0.015927
6.785000,0.042013,0.015938
6.795000,0.041974,0.015949
6.805000,0.041935,0.015960
6.815000,0.041897,0.015972
6.825000,0.041858,0.015983
6.835000,0.041819,0.015994
6.845000,0.041780,0.016005
6.855000,0.041741,0.016016
6.865000,0.041702,0.016027
6.875000,0.041663,0.016038
6.885000,0.041624,0.016049
6.895000,0.041585,0.016060
6.905000,0.041546,0.016071
6.915000,0.041507,0.016082
6.925000,0.041468,0.016093
6.935000,0.041429,0.016104
6.945000,0.041390,0.016115
6.955000,0.041351,0.016126
6.965000,0.041312,0.016137
6.975000,0.041273,0.016148
6.985000,0.041234,0.016159
6.995000,0.041195,0.016170
7.005000,0.041156,0.016181
7.015000,0.041117,0.016192
7.025000,0.041078,0.016203
7.035000,0.041039,0.016214
7.045000,0.041000,0.016225
7.055000,0.040961,0.016236
7.065000,0.040922,0.016247
7.075000,0.040883,0.016258
7.085000,0.040844,0.016269
7.095000,0.040805,0.016280
7.105000,0.040766,0.016291
7.115000,0.040727,0.016302
7.125000,0.040688,0.016313
7.135000,0.040649,0.016324
7.145000,0.040610,0.016335
7.155000,0.040571,0.016346
7.165000,0.040532,0.016357
7.175000,0.040493,0.016368
7.184999,0.040454,0.016379
7.195000,0.040415,0.016390
7.205000,0.040376,0.016401
7.215000,0.040336,0.016411
7.225000,0.040297,0.016422
7.235000,0.040258,0.016433
7.245000,0.040219,0.016444
7.255000,0.040180,0.016455
7.265000,0.040141,0.016466
7.275000,0.040102,0.016477
7.285000,0.040063,0.016488
7.295000,0.040024,0.016499
7.305000,0.039984,0.016509
7.315000,0.039945,0.016520
7.325000,0.039906,0.016531
7.335000,0.039867,0.016542
7.345000,0.039828,0.016553
7.355000,0.039789,0.016564
7.365000,0.039750,0.016575
7.375000,0.039710,0.016585
7.385000,0.039671,0.016596
7.395000,0.039632,0.016607
7.405000,0.039593,0.016618
7.415000,0.039554,0.016629
7.425000,0.039515,0.016640
7.434999,0.039475,0.016650
7.445000,0.039436,0.016661
7.455000,0.039397,0.016672
7.465000,0.039358,0.016683
7.475000,0.039319,0.016694
7.485000,0.039279,0.016704
7.495000,0.039240,0.016715
7.505000,0.039201,0.016726
7.515000,0.039162,0.016737
7.525000,0.039123,0.016748
7.535000,0.039083,0.016758
7.545000,0.039044,0.016769
7.555000,0.039005,0.016780
7.565000,0.038966,0.016791
7.575000,0.038926,0.016801
7.585000,0.038887,0.016812
7.595000,0.038848,0.016823
7.605000,0.038809,0.016834
7.615000,0.038769,0.016844
7.625000,0.038730,0.016855
7.635000,0.038691,0.016866
7.645000,0.038652,0.016877
7.655000,0.038612,0.016887
7.665000,0.038573,0.016898
7.675000,0.038534,0.016909
7.684999,0.038495,0.016920
7.695000,0.038455,0.016930
7.705000,0.038416,0.016941
7.715000,0.038377,0.016952
7.725000,0.038337,0.016962
7.735000,0.038298,0.016973
7.745000,0.038259,0.016984
7.755000,0.038219,0.016994
7.765000,0.038180,0.017005
7.775000,0.038141,0.017016
7.785000,0.038102,0.017027
7.795000,0.038062,0.017037
7.805000,0.038023,0.017048
7.815000,0.037984,0.017059
7.825000,0.037944,0.017069
7.835000,0.037905,0.017080
7.845000,0.037866,0.017091
7.855000,0.037826,0.017101
7.865000,0.037787,0.017112
7.875000,0.037747,0.017122
7.885000,0.037708,0.017133
7.895000,0.037669,0.017144
7.905000,0.037629,0.017154
7.915000,0.037590,0.017165
7.925000,0.037551,0.017176
7.934999,0.037511,0.017186
7.945000,0.037472,0.017197
7.955000,0.037433,0.017208
7.965000,0.037393,0.017218
7.975000,0.037354,0.017229
7.985000,0.037314,0.017239
7.995000,0.037275,0.017250
8.005000,0.037236,0.017261
8.015000,0.037196,0.017271
8.025000,0.037157,0.017282
8.035000,0.037117,0.017292
8.045000,0.037078,0.017303
8.055000,0.037038,0.017313
8.065000,0.036999,0.017324
8.075000,0.036960,0.017335
8.085000,0.036920,0.017345
8.095000,0.036881,0.017356
8.105000,0.036841,0.017366
8.115000,0.036802,0.017377
8.125000,0.036762,0.017387
8.135000,0.036723,0.017398
8.145000,0.036683,0.017408
8.155000,0.036644,0.017419
8.165000,0.036604,0.017429
8.175000,0.036565,0.017440
8.184999,0.036526,0.017451
8.195000,0.036486,0.017461
8.205000,0.036447,0.017472
8.215000,0.036407,0.017482
8.225000,0.036368,0.017493
8.235000,0.036328,0.017503
8.245000,0.036289,0.017514
8.255000,0.036249,0.017524
8.265000,0.036210,0.017535
8.275000,0.036170,0.017545
8.285000,0.036131,0.017556
8.295000,0.036091,0.017566
8.305000,0.036052,0.017577
8.315000,0.036012,0.017587
8.325000,0.035973,0.017598
8.335000,0.035933,0.017608
8.345000,0.035893,0.017618
8.355000,0.035854,0.017629
8.365000,0.035814,0.017639
8.375000,0.035775,0.017650
8.385000,0.035735,0.017660
8.395000,0.035696,0.017671
8.405000,0.035656,0.017681
8.415000,0.035617,0.017692
8.425000,0.035577,0.017702
8.434999,0.035538,0.017713
8.445000,0.035498,0.017723
8.455000,0.035458,0.017733
8.465000,0.035419,0.017744
8.474999,0.035379,0.017754
8.485000,0.035340,0.017765
8.495000,0.035300,0.017775
8.505000,0.035260,0.017785
8.515000,0.035221,0.017796
8.525000,0.035181,0.017806
8.535000,0.035142,0.017817
8.545000,0.035102,0.017827
8.555000,0.035062,0.017837
8.565000,0.035023,0.017848
8.575000,0.034983,0.017858
8.585000,0.034944,0.017869
8.595000,0.034904,0.017879
8.605000,0.034864,0.017889
8.615000,0.034825,0.017900
8.625000,0.034785,0.017910
8.635000,0.034745,0.017920
8.645000,0.034706,0.017931
8.655000,0.034666,0.017941
8.665000,0.034626,0.017951
8.675000,0.034587,0.017962
8.684999,0.034547,0.017972
8.695000,0.034507,0.017982
8.705000,0.034468,0.017993
8.715000,0.034428,0.018003
8.724999,0.034388,0.018013
8.735000,0.034349,0.018024
8.745000,0.034309,0.018034
8.755000,0.034269,0.018044
8.765000,0.034230,0.018055
8.775000,0.034190,0.018065
8.785000,0.034150,0.018075
8.795000,0.034111,0.018086
8.805000,0.034071,0.018096
8.815000,0.034031,0.018106
8.825000,0.033991,0.018116
8.835000,0.033952,0.018127
8.845000,0.033912,0.018137
8.855000,0.033872,0.018147
8.865000,0.033833,0.018158
8.875000,0.033793,0.018168
8.885000,0.033753,0.018178
8.895000,0.033713,0.018188
8.905000,0.033674,0.018199
8.915000,0.033634,0.018209
8.925000,0.033594,0.018219
8.934999,0.033554,0.018229
8.945000,0.033515,0.018240
8.955000,0.033475,0.018250
8.965000,0.033435,0.018260
8.974999,0.033395,0.018270
8.985000,0.033356,0.018281
8.995000,0.033316,0.018291
9.005000,0.033276,0.018301
9.015000,0.033236,0.018311
9.025000,0.033196,0.018321
9.035000,0.033157,0.018332
9.045000,0.033117,0.018342
9.055000,0.033077,0.018352
9.065000,0.033037,0.018362
9.075000,0.032997,0.018372
9.085000,0.032957,0.018382
9.095000,0.032918,0.018393
9.105000,0.032878,0.018403
9.115000,0.032838,0.018413
9.125000,0.032798,0.018423
9.135000,0.032758,0.018433
9.145000,0.032718,0.018443
9.155000,0.032679,0.018454
9.165000,0.032639,0.018464
9.175000,0.032599,0.018474
9.184999,0.032559,0.018484
9.195000,0.032519,0.018494
9.205000,0.032479,0.018504
9.215000,0.032439,0.018514
9.224999,0.032400,0.018525
9.235000,0.032360,0.018535
9.245000,0.032320,0.018545
9.255000,0.032280,0.018555
9.265000,0.032240,0.018565
9.275000,0.032200,0.018575
9.285000,0.032160,0.018585
9.295000,0.032120,0.018595
9.305000,0.032080,0.018605
9.315000,0.032041,0.018616
9.325000,0.032001,0.018626
9.335000,0.031961,0.018636
9.345000,0.031921,0.018646
9.355000,0.031881,0.018656
9.365000,0.031841,0.018666
9.375000,0.031801,0.018676
9.385000,0.031761,0.018686
9.395000,0.031721,0.018696
9.405000,0.031681,0.018706
9.415000,0.031641,0.018716
9.425000,0.031601,0.018726
9.434999,0.031561,0.018736
9.445000,0.031521,0.018746
9.455000,0.031481,0.018756
9.465000,0.031441,0.018766
9.474999,0.031401,0.018776
9.485000,0.031361,0.018786
9.495000,0.031321,0.018796
9.505000,0.031281,0.018806
9.515000,0.031241,0.018816
9.525000,0.031201,0.018826
9.535000,0.031161,0.018836
9.545000,0.031121,0.018846
9.555000,0.031081,0.018856
9.565000,0.031041,0.018866
9.575000,0.031001,0.018876
9.585000,0.030961,0.018886
9.595000,0.030921,0.018896
9.605000,0.030881,0.018906
9.615000,0.030841,0.018916
9.625000,0.030801,0.018926
9.635000,0.030761,0.018936
9.645000,0.030721,0.018946
9.655000,0.030681,0.018956
9.665000,0.030641,0.018966
9.675000,0.030601,0.018976
9.684999,0.030560,0.018985
9.695000,0.030520,0.018995
9.705000,0.030480,0.019005
9.715000,0.030440,0.019015
9.724999,0.030400,0.019025
9.735000,0.030360,0.019035
9.745000,0.030320,0.019045
9.755000,0.030280,0.019055
9.765000,0.030240,0.019065
9.775000,0.030199,0.019074
9.785000,0.030159,0.019084
9.795000,0.030119,0.019094
9.805000,0.030079,0.019104
9.815000,0.030039,0.019114
9.825000,0.029999,0.019124
9.835000,0.029959,0.019134
9.845000,0.029918,0.019143
9.855000,0.029878,0.019153
9.865000,0.029838,0.019163
9.875000,0.029798,0.019173
9.885000,0.029758,0.019183
9.895000,0.029717,0.019192
9.905000,0.029677,0.019202
9.915000,0.029637,0.019212
9.925000,0.029597,0.019222
9.934999,0.029556,0.019231
9.945000,0.029516,0.019241
9.955000,0.029476,0.019251
9.965000,0.029436,0.019261
9.974999,0.029395,0.019270
9.985000,0.029355,0.019280
9.995000,0.029315,0.019290
10.005000,0.029275,0.019300
10.015000,0.029234,0.019309
10.025000,0.029194,0.019319
10.035000,0.029154,0.019329
10.045000,0.029113,0.019338
10.055000,0.029073,0.019348
10.065000,0.029033,0.019358
10.075000,0.028992,0.019367
10.085000,0.028952,0.019377
10.095000,0.028912,0.019387
10.105000,0.028871,0.019396
10.115000,0.028831,0.019406
10.125000,0.028791,0.019416
10.135000,0.028750,0.019425
10.145000,0.028710,0.019435
10.155000,0.028669,0.019444
10.165000,0.028629,0.019454
10.175000,0.028589,0.019464
10.184999,0.028548,0.019473
10.195000,0.028508,0.019483
10.205000,0.028467,0.019492
10.215000,0.028427,0.019502
10.224999,0.028386,0.019511
10.235000,0.028346,0.019521
10.245000,0.028305,0.019530
10.255000,0.028264,0.019539
10.264999,0.028224,0.019549
10.275000,0.028183,0.019558
10.285000,0.028143,0.019568
10.295000,0.028102,0.019577
10.305000,0.028061,0.019586
10.315000,0.028021,0.019596
10.325000,0.027980,0.019605
10.335000,0.027939,0.019614
10.345000,0.027898,0.019623
10.355000,0.027857,0.019632
10.365000,0.027816,0.019641
10.375000,0.027776,0.019651
10.385000,0.027735,0.019660
10.395000,0.027694,0.019669
10.405000,0.027653,0.019678
10.415000,0.027611,0.019686
10.425000,0.027570,0.019695
10.434999,0.027529,0.019704
10.445000,0.027488,0.019713
10.455000,0.027447,0.019722
10.465000,0.027405,0.019730
10.474999,0.027364,0.019739
10.485000,0.027322,0.019747
10.495000,0.027281,0.019756
10.505000,0.027239,0.019764
10.514999,0.027197,0.019772
10.525000,0.027156,0.019781
10.535000,0.027114,0.019789
10.545000,0.027072,0.019797
10.555000,0.027030,0.019805
10.565000,0.026987,0.019812
10.575000,0.026945,0.019820
10.585000,0.026903,0.019828
10.595000,0.026860,0.019835
10.605000,0.026817,0.019842
10.615000,0.026775,0.019850
10.625000,0.026732,0.019857
10.635000,0.026689,0.019864
10.645000,0.026645,0.019870
10.655000,0.026602,0.019877
10.665000,0.026558,0.019883
10.675000,0.026515,0.019890
10.684999,0.026471,0.019896
10.695000,0.026427,0.019902
10.705000,0.026383,0.019908
10.715000,0.026338,0.019913
10.724999,0.026294,0.019919
10.735000,0.026249,0.019924
10.745000,0.026204,0.019929
10.755000,0.026159,0.019934
10.764999,0.026113,0.019938
10.775000,0.026068,0.019943
10.785000,0.026022,0.019947
10.795000,0.025976,0.019951
10.805000,0.025930,0.019955
10.815000,0.025883,0.019958
10.825000,0.025837,0.019962
10.835000,0.025790,0.019965
10.845000,0.025743,0.019968
10.855000,0.025696,0.019971
10.865000,0.025649,0.019974
10.875000,0.025601,0.019976
10.885000,0.025554,0.019979
10.895000,0.025506,0.019981
10.905000,0.025458,0.019983
10.915000,0.025410,0.019985
10.925000,0.025361,0.019986
10.934999,0.025313,0.019988
10.945000,0.025264,0.019989
10.955000,0.025215,0.019990
10.965000,0.025167,0.019992
10.974999,0.025118,0.019993
10.985000,0.025069,0.019994
10.995000,0.025019,0.019994
11.005000,0.024970,0.019995
11.014999,0.024921,0.019996
11.025000,0.024871,0.019996
11.035000,0.024822,0.019997
11.045000,0.024772,0.019997
11.055000,0.024723,0.019998
11.065000,0.024673,0.019998
11.075000,0.024623,0.019998
11.085000,0.024574,0.019999
11.095000,0.024524,0.019999
11.105000,0.024474,0.019999
11.115000,0.024424,0.019999
11.125000,0.024374,0.019999
11.135000,0.024325,0.020000
11.145000,0.024275,0.020000
11.155000,0.024225,0.020000
11.165000,0.024175,0.020000
11.175000,0.024125,0.020000
11.184999,0.024075,0.020000
11.195000,0.024025,0.020000
11.205000,0.023975,0.020000
11.215000,0.023925,0.020000
11.224999,0.023875,0.020000
11.235000,0.023825,0.020000
11.245000,0.023775,0.020000
11.255000,0.023725,0.020000
11.264999,0.023675,0.020000
11.275000,0.023625,0.020000
11.285000,0.023575,0.020000
11.295000,0.023525,0.020000
11.305000,0.023475,0.020000
11.315000,0.023425,0.020000
11.325000,0.023375,0.020000
11.335000,0.023325,0.020000
11.345000,0.023275,0.020000
11.355000,0.023225,0.020000
11.365000,0.023175,0.020000
11.375000,0.023125,0.020000
11.385000,0.023075,0.020000
11.395000,0.023025,0.020000
11.405000,0.022975,0.020000
11.415000,0.022925,0.020000
11.425000,0.022875,0.020000
11.434999,0.022825,0.020000
11.445000,0.022775,0.020000
11.455000,0.022725,0.020000
11.465000,0.022675,0.020000
11.474999,0.022625,0.020000
11.485000,0.022575,0.020000
11.495000,0.022525,0.020000
11.505000,0.022475,0.020000
11.514999,0.022425,0.020000
11.525000,0.022375,0.020000
11.535000,0.022325,0.020000
11.545000,0.022275,0.020000
11.555000,0.022225,0.020000
11.565000,0.022175,0.020000
11.575000,0.022125,0.020000
11.585000,0.022075,0.020000
11.595000,0.022025,0.020000
11.605000,0.021975,0.020000
11.615000,0.021925,0.020000
11.625000,0.021875,0.020000
11.635000,0.021825,0.020000
11.645000,0.021775,0.020000
11.655000,0.021725,0.020000
11.665000,0.021675,0.020000
11.675000,0.021625,0.020000
11.684999,0.021575,0.020000
11.695000,0.021525,0.020000
11.705000,0.021475,0.020000
11.715000,0.021425,0.020000
11.724999,0.021375,0.020000
11.735000,0.021325,0.020000
11.745000,0.021275,0.020000
11.755000,0.021225,0.020000
11.764999,0.021175,0.020000
11.775000,0.021125,0.020000
11.785000,0.021075,0.020000
11.795000,0.021025,0.020000
11.804999,0.020975,0.020000
11.815000,0.020925,0.020000
11.825000,0.020875,0.020000
11.835000,0.020825,0.020000
11.845000,0.020775,0.020000
11.855000,0.020725,0.020000
11.865000,0.020675,0.020000
11.875000,0.020625,0.020000
11.885000,0.020575,0.020000
11.895000,0.020525,0.020000
11.905000,0.020475,0.020000
11.915000,0.020425,0.020000
11.925000,0.020375,0.020000
11.934999,0.020325,0.020000
11.945000,0.020275,0.020000
11.955000,0.020225,0.020000
11.965000,0.020175,0.020000
11.974999,0.020125,0.020000
11.985000,0.020075,0.020000
11.995000,0.020025,0.020000
12.005000,0.019975,0.020000
12.014999,0.019925,0.020000
12.025000,0.019875,0.020000
12.035000,0.019825,0.020000
12.045000,0.019775,0.020000
12.054999,0.019725,0.020000
12.065000,0.019675,0.020000
12.075000,0.019625,0.020000
12.085000,0.019575,0.020000
12.095000,0.019525,0.020000
12.105000,0.019475,0.020000
12.115000,0.019425,0.020000
12.125000,0.019375,0.020000
12.135000,0.019325,0.020000
12.145000,0.019275,0.020000
12.155000,0.019225,0.020000
12.165000,0.019175,0.020000
12.175000,0.019125,0.020000
12.184999,0.019075,0.020000
12.195000,0.019025,0.020000
12.205000,0.018975,0.020000
12.215000,0.018925,0.020000
12.224999,0.018875,0.020000
12.235000,0.018825,0.020000
12.245000,0.018775,0.020000
12.255000,0.018725,0.020000
12.264999,0.018675,0.020000
12.275000,0.018625,0.020000
12.285000,0.018575,0.020000
12.295000,0.018525,0.020000
12.304999,0.018475,0.020000
12.315000,0.018425,0.020000
12.325000,0.018375,0.020000
12.335000,0.018325,0.020000
12.345000,0.018275,0.020000
12.355000,0.018225,0.020000
12.365000,0.018175,0.020000
12.375000,0.018125,0.020000
12.385000,0.018075,0.020000
12.395000,0.018025,0.020000
12.405000,0.017975,0.020000
12.415000,0.017925,0.020000
12.425000,0.017875,0.020000
12.434999,0.017825,0.020000
12.445000,0.017775,0.020000
12.455000,0.017725,0.020000
12.465000,0.017675,0.020000
12.474999,0.017625,0.020000
12.485000,0.017575,0.020000
12.495000,0.017525,0.020000
12.505000,0.017475,0.020000
12.514999,0.017425,0.020000
12.525000,0.017375,0.020000
12.535000,0.017325,0.020000
12.545000,0.017275,0.020000
12.554999,0.017225,0.020000
12.565000,0.017175,0.020000
12.575000,0.017125,0.020000
12.585000,0.017075,0.020000
12.595000,0.017025,0.020000
12.605000,0.016975,0.020000
12.615000,0.016925,0.020000
12.625000,0.016875,0.020000
12.635000,0.016825,0.020000
12.645000,0.016775,0.020000
12.655000,0.016725,0.020000
12.665000,0.016675,0.020000
12.675000,0.016625,0.020000
12.684999,0.016575,0.020000
12.695000,0.016525,0.020000
12.705000,0.016475,0.020000
12.715000,0.016425,0.020000
12.724999,0.016375,0.020000
12.735000,0.016325,0.020000
12.745000,0.016275,0.020000
12.755000,0.016225,0.020000
12.764999,0.016175,0.020000
12.775000,0.016125,0.020000
12.785000,0.016075,0.020000
12.795000,0.016025,0.020000
12.804999,0.015975,0.020000
12.815000,0.015925,0.020000
12.825000,0.015875,0.020000
12.835000,0.015825,0.020000
12.845000,0.015775,0.020000
12.855000,0.015725,0.020000
12.865000,0.015675,0.020000
12.875000,0.015625,0.020000
12.885000,0.015575,0.020000
12.895000,0.015525,0.020000
12.905000,0.015475,0.020000
12.915000,0.015425,0.020000
12.925000,0.015375,0.020000
12.934999,0.015325,0.020000
12.945000,0.015275,0.020000
12.955000,0.015225,0.020000
12.965000,0.015175,0.020000
12.974999,0.015125,0.020000
12.985000,0.015075,0.020000
12.995000,0.015025,0.020000
13.005000,0.014975,0.020000
13.014999,0.014925,0.020000
13.025000,0.014875,0.020000
13.035000,0.014825,0.020000
13.045000,0.014775,0.020000
13.054999,0.014725,0.020000
13.065000,0.014675,0.020000
13.075000,0.014625,0.020000
13.085000,0.014575,0.020000
13.095000,0.014525,0.020000
13.105000,0.014475,0.020000
13.115000,0.014425,0.020000
13.125000,0.014375,0.020000
13.135000,0.014325,0.020000
13.145000,0.014275,0.020000
13.155000,0.014225,0.020000
13.165000,0.014175,0.020000
13.175000,0.014125,0.020000
13.184999,0.014075,0.020000
13.195000,0.014025,0.020000
13.205000,0.013975,0.020000
13.215000,0.013925,0.020000
13.224999,0.013875,0.020000
13.235000,0.013825,0.020000
13.245000,0.013775,0.020000
13.255000,0.013725,0.020000
13.264999,0.013675,0.020000
13.275000,0.013625,0.020000
13.285000,0.013575,0.020000
13.295000,0.013525,0.020000
13.304999,0.013475,0.020000
13.315000,0.013425,0.020000
13.325000,0.013375,0.020000
13.335000,0.013325,0.020000
13.345000,0.013275,0.020000
13.355000,0.013225,0.020000
13.365000,0.013175,0.020000
13.375000,0.013125,0.020000
13.385000,0.013075,0.020000
13.395000,0.013025,0.020000
13.405000,0.012975,0.020000
13.415000,0.012925,0.020000
13.425000,0.012875,0.020000
13.434999,0.012825,0.020000
13.445000,0.012775,0.020000
13.455000,0.012725,0.020000
13.465000,0.012675,0.020000
13.474999,0.012625,0.020000
13.485000,0.012575,0.020000
13.495000,0.012525,0.020000
13.505000,0.012475,0.020000
13.514999,0.012425,0.020000
13.525000,0.012375,0.020000
13.535000,0.012325,0.020000
13.545000,0.012275,0.020000
13.554999,0.012225,0.020000
13.565000,0.012175,0.020000
13.575000,0.012125,0.020000
13.585000,0.012075,0.020000
13.594999,0.012025,0.020000
13.605000,0.011975,0.020000
13.615000,0.011925,0.020000
13.625000,0.011875,0.020000
13.635000,0.011825,0.020000
13.645000,0.011775,0.020000
13.655000,0.011725,0.020000
13.665000,0.011675,0.020000
13.675000,0.011625,0.020000
13.684999,0.011575,0.020000
13.695000,0.011525,0.020000
13.705000,0.011475,0.020000
13.715000,0.011425,0.020000
13.724999,0.011375,0.020000
13.735000,0.011325,0.020000
13.745000,0.011275,0.020000
13.755000,0.011225,0.020000
13.764999,0.011175,0.020000
13.775000,0.011125,0.020000
13.785000,0.011075,0.020000
13.795000,0.011025,0.020000
13.804999,0.010975,0.020000
13.815000,0.010925,0.020000
13.825000,0.010875,0.020000
13.835000,0.010825,0.020000
13.844999,0.010775,0.020000
13.855000,0.010725,0.020000
13.865000,0.010675,0.020000
13.875000,0.010625,0.020000
13.885000,0.010575,0.020000
13.895000,0.010525,0.020000
13.905000,0.010475,0.020000
13.915000,0.010425,0.020000
13.925000,0.010375,0.020000
13.934999,0.010325,0.020000
13.945000,0.010275,0.020000
13.955000,0.010225,0.020000
13.965000,0.010175,0.020000
13.974999,0.010125,0.020000
13.985000,0.010075,0.020000
13.995000,0.010025,0.020000
14.005000,0.009975,0.020000
14.014999,0.009925,0.020000
14.025000,0.009875,0.020000
14.035000,0.009825,0.020000
14.045000,0.009775,0.020000
14.054999,0.009725,0.020000
14.065000,0.009675,0.020000
14.075000,0.009625,0.020000
14.085000,0.009575,0.020000
14.094999,0.009525,0.020000
14.105000,0.009475,0.020000
14.115000,0.009425,0.020000
14.125000,0.009375,0.020000
14.135000,0.009325,0.020000
14.145000,0.009275,0.020000
14.155000,0.009225,0.020000
14.165000,0.009175,0.020000
14.175000,0.009125,0.020000
14.184999,0.009075,0.020000
14.195000,0.009025,0.020000
14.205000,0.008975,0.020000
14.215000,0.008925,0.020000
14.224999,0.008875,0.020000
14.235000,0.008825,0.020000
14.245000,0.008775,0.020000
14.255000,0.008725,0.020000
14.264999,0.008675,0.020000
14.275000,0.008625,0.020000
14.285000,0.008575,0.020000
14.295000,0.008525,0.020000
14.304999,0.008475,0.020000
14.315000,0.008425,0.020000
14.325000,0.008375,0.020000
14.335000,0.008325,0.020000
14.344999,0.008275,0.020000
14.355000,0.008225,0.020000
14.365000,0.008175,0.020000
14.375000,0.008125,0.020000
14.385000,0.008075,0.020000
14.395000,0.008025,0.020000
14.405000,0.007975,0.020000
14.415000,0.007925,0.020000
14.425000,0.007875,0.020000
14.434999,0.007825,0.020000
14.445000,0.007775,0.020000
14.455000,0.007725,0.020000
14.465000,0.007675,0.020000
14.474999,0.007625,0.020000
14.485000,0.007575,0.020000
14.495000,0.007525,0.020000
14.505000,0.007475,0.020000
14.514999,0.007425,0.020000
14.525000,0.007375,0.020000
14.535000,0.007325,0.020000
14.545000,0.007275,0.020000
14.554999,0.007225,0.020000
14.565000,0.007175,0.020000
14.575000,0.007125,0.020000
14.585000,0.007075,0.020000
14.594999,0.007025,0.020000
14.605000,0.006975,0.020000
14.615000,0.006925,0.020000
14.625000,0.006875,0.020000
14.635000,0.006825,0.020000
14.645000,0.006775,0.020000
14.655000,0.006725,0.020000
14.665000,0.006675,0.020000
14.675000,0.006625,0.020000
14.684999,0.006575,0.020000
14.695000,0.006525,0.020000
14.705000,0.006475,0.020000
14.715000,0.006425,0.020000
14.724999,0.006375,0.020000
14.735000,0.006325,0.020000
14.745000,0.006275,0.020000
14.755000,0.006225,0.020000
14.764999,0.006175,0.020000
14.775000,0.006125,0.020000
14.785000,0.006075,0.020000
14.795000,0.006025,0.020000
14.804999,0.005975,0.020000
14.815000,0.005925,0.020000
14.825000,0.005875,0.020000
14.835000,0.005825,0.020000
14.844999,0.005775,0.020000
14.855000,0.005725,0.020000
14.865000,0.005675,0.020000
14.875000,0.005625,0.020000
14.885000,0.005575,0.020000
14.895000,0.005525,0.020000
14.905000,0.005475,0.020000
14.915000,0.005425,0.020000
14.925000,0.005375,0.020000
14.934999,0.005325,0.020000
14.945000,0.005275,0.020000
14.955000,0.005225,0.020000
14.965000,0.005175,0.020000
14.974999,0.005125,0.020000
14.985000,0.005075,0.020000
14.995000,0.005025,0.020000
15.005000,0.004975,0.020000
15.015000,0.004925,0.020000
15.025001,0.004875,0.020000
15.034999,0.004825,0.020000
15.044999,0.004775,0.020000
15.054999,0.004725,0.020000
15.065000,0.004675,0.020000
15.075000,0.004625,0.020000
15.085000,0.004575,0.020000
15.095000,0.004525,0.020000
15.105000,0.004475,0.020000
15.114999,0.004425,0.020000
15.124999,0.004375,0.020000
15.134999,0.004325,0.020000
15.145000,0.004275,0.020000
15.155000,0.004225,0.020000
15.165000,0.004175,0.020000
15.175000,0.004125,0.020000
15.185000,0.004075,0.020000
15.195001,0.004025,0.020000
15.204999,0.003975,0.020000
15.214999,0.003925,0.020000
15.224999,0.003875,0.020000
15.235000,0.003825,0.020000
15.245000,0.003775,0.020000
15.255000,0.003725,0.020000
15.265000,0.003675,0.020000
15.275001,0.003625,0.020000
15.284999,0.003575,0.020000
15.294999,0.003525,0.020000
15.304999,0.003475,0.020000
15.315000,0.003425,0.020000
15.325000,0.003375,0.020000
15.335000,0.003325,0.020000
15.345000,0.003275,0.020000
15.355000,0.003225,0.020000
15.364999,0.003175,0.020000
15.374999,0.003125,0.020000
15.384999,0.003075,0.020000
15.395000,0.003025,0.020000
15.405000,0.002975,0.020000
15.415000,0.002925,0.020000
15.425000,0.002875,0.020000
15.435000,0.002825,0.020000
15.445001,0.002775,0.020000
15.454999,0.002725,0.020000
15.464999,0.002675,0.020000
15.474999,0.002625,0.020000
15.485000,0.002575,0.020000
15.495000,0.002525,0.020000
15.505000,0.002475,0.020000
15.515000,0.002425,0.020000
15.525001,0.002375,0.020000
15.534999,0.002325,0.020000
15.544999,0.002275,0.020000
15.554999,0.002225,0.020000
15.565000,0.002175,0.020000
15.575000,0.002125,0.020000
15.585000,0.002075,0.020000
15.595000,0.002025,0.020000
15.605000,0.001975,0.020000
15.614999,0.001925,0.020000
15.624999,0.001875,0.020000
15.634999,0.001825,0.020000
15.645000,0.001775,0.020000
15.655000,0.001726,0.020001
15.665000,0.001676,0.020001
15.675000,0.001626,0.020001
15.685000,0.001576,0.020001
15.695001,0.001526,0.020001
15.704999,0.001477,0.020002
15.714999,0.001427,0.020002
15.724999,0.001377,0.020002
15.735000,0.001328,0.020003
15.745000,0.001278,0.020003
15.755000,0.001229,0.020004
15.765000,0.001179,0.020004
15.775001,0.001130,0.020005
15.784999,0.001081,0.020006
15.794999,0.001032,0.020007
15.804999,0.000983,0.020008
15.815000,0.000935,0.020010
15.825000,0.000886,0.020011
15.835000,0.000838,0.020013
15.845000,0.000790,0.020015
15.855000,0.000742,0.020017
15.864999,0.000695,0.020020
15.874999,0.000648,0.020023
15.884999,0.000601,0.020026
15.895000,0.000555,0.020030
15.905000,0.000509,0.020034
15.915000,0.000464,0.020039
15.925000,0.000419,0.020044
15.935000,0.000375,0.020050
15.945001,0.000332,0.020057
15.954999,0.000289,0.020064
15.964999,0.000248,0.020073
15.974999,0.000207,0.020082
15.985000,0.000166,0.020091
15.995000,0.000127,0.020102
16.004999,0.000089,0.020114
16.014999,0.000052,0.020127
16.025000,0.000016,0.020141
16.034998,-0.000018,0.020157
16.044998,-0.000052,0.020173
16.054998,-0.000084,0.020191
16.064999,-0.000114,0.020211
16.074999,-0.000144,0.020231
16.084999,-0.000172,0.020253
16.094999,-0.000198,0.020277
16.105000,-0.000223,0.020302
16.114998,-0.000247,0.020328
16.124998,-0.000270,0.020355
16.134998,-0.000291,0.020384
16.144999,-0.000311,0.020414
16.154999,-0.000330,0.020445
16.164999,-0.000348,0.020477
16.174999,-0.000364,0.020511
16.184999,-0.000380,0.020545
16.195000,-0.000395,0.020580
16.204998,-0.000409,0.020616
16.214998,-0.000422,0.020653
16.224998,-0.000435,0.020690
16.234999,-0.000447,0.020728
16.244999,-0.000458,0.020767
16.254999,-0.000469,0.020806
16.264999,-0.000480,0.020845
16.275000,-0.000491,0.020884
16.284998,-0.000501,0.020924
16.294998,-0.000511,0.020964
16.304998,-0.000521,0.021004
16.314999,-0.000530,0.021045
16.324999,-0.000540,0.021085
16.334999,-0.000549,0.021126
16.344999,-0.000558,0.021167
16.355000,-0.000568,0.021207
16.364998,-0.000577,0.021248
16.374998,-0.000586,0.021289
16.384998,-0.000595,0.021330
16.394999,-0.000604,0.021371
16.404999,-0.000614,0.021411
16.414999,-0.000623,0.021452
16.424999,-0.000632,0.021493
16.434999,-0.000642,0.021533
16.445000,-0.000651,0.021574
16.454998,-0.000661,0.021614
16.464998,-0.000670,0.021655
16.474998,-0.000680,0.021695
16.484999,-0.000690,0.021735
16.494999,-0.000700,0.021775
16.504999,-0.000710,0.021815
16.514999,-0.000720,0.021855
16.525000,-0.000730,0.021895
16.534998,-0.000740,0.021935
16.544998,-0.000750,0.021975
16.554998,-0.000760,0.022015
16.564999,-0.000771,0.022054
16.574999,-0.000781,0.022094
16.584999,-0.000792,0.022133
16.594999,-0.000803,0.022172
16.605000,-0.000813,0.022212
16.614998,-0.000824,0.022251
16.624998,-0.000835,0.022290
16.634998,-0.000846,0.022329
16.644999,-0.000857,0.022368
16.654999,-0.000869,0.022406
16.664999,-0.000880,0.022445
16.674999,-0.000891,0.022484
16.684999,-0.000903,0.022522
16.695000,-0.000914,0.022561
16.704998,-0.000926,0.022599
16.714998,-0.000938,0.022637
16.724998,-0.000950,0.022675
16.734999,-0.000962,0.022713
16.744999,-0.000974,0.022751
16.754999,-0.000986,0.022789
16.764999,-0.000998,0.022827
16.775000,-0.001010,0.022865
16.784998,-0.001022,0.022903
16.794998,-0.001035,0.022940
16.804998,-0.001047,0.022978
16.814999,-0.001060,0.023015
16.824999,-0.001072,0.023053
16.834999,-0.001085,0.023090
16.844999,-0.001098,0.023127
16.855000,-0.001111,0.023164
16.864998,-0.001124,0.023201
16.874998,-0.001137,0.023238
16.884998,-0.001150,0.023275
16.894999,-0.001163,0.023312
16.904999,-0.001176,0.023349
16.914999,-0.001189,0.023385
16.924999,-0.001203,0.023422
16.934999,-0.001216,0.023459
16.945000,-0.001230,0.023495
16.954998,-0.001243,0.023532
16.964998,-0.001257,0.023568
16.974998,-0.001271,0.023604
16.984999,-0.001285,0.023640
16.994999,-0.001298,0.023677
17.000000,-0.001323,0.023677


==> PaperGraphs/Test3_time20_height_a1_triple.txt <==
time,discharge,height
-1.000000,0.066000,0.000000
-0.995000,0.065970,0.000000
-0.985000,0.065910,0.000000
-0.975000,0.065850,0.000000
-0.965000,0.065790,0.000000
-0.955000,0.065730,0.000000
-0.945000,0.065670,0.000000
-0.935000,0.065610,0.000000
-0.925000,0.065550,0.000000
-0.915000,0.065490,0.000000
-0.905000,0.065430,0.000000
-0.895000,0.065370,0.000000
-0.885000,0.065310,0.000000
-0.875000,0.065250,0.000000
-0.865000,0.065190,0.000000
-0.855000,0.065130,0.000000
-0.845000,0.065070,0.000000
-0.835000,0.065010,0.000000
-0.825000,0.064950,0.000000
-0.815000,0.064890,0.000000
-0.805000,0.064830,0.000000
-0.795000,0.064770,0.000000
-0.785000,0.064710,0.000000
-0.775000,0.064650,0.000000
-0.765000,0.064590,0.000000
-0.755000,0.064530,0.000000
-0.745000,0.064470,0.000000
-0.735000,0.064410,0.000000
-0.725000,0.064350,0.000000
-0.715000,0.064290,0.000000
-0.705000,0.064230,0.000000
-0.695000,0.064170,0.000000
-0.685000,0.064110,0.000000
-0.675000,0.064050,0.000000
-0.665000,0.063990,0.000000
-0.655000,0.063930,0.000000
-0.645000,0.063870,0.000000
-0.635000,0.063810,0.000000
-0.625000,0.063750,0.000000
-0.615000,0.063690,0.000000
-0.605000,0.063630,0.000000
-0.595000,0.063570,0.000000
-0.585000,0.063510,0.000000
-0.575000,0.063450,0.000000
-0.565000,0.063390,0.000000
-0.555000,0.063330,0.000000
-0.545000,0.063271,0.000001
-0.535000,0.063267,0.000057
-0.525000,0.063271,0.000121
-0.515000,0.063272,0.000182
-0.505000,0.063272,0.000242
-0.495000,0.063273,0.000303
-0.485000,0.063273,0.000363
-0.475000,0.063272,0.000422
-0.465000,0.063272,0.000482
-0.455000,0.063272,0.000542
-0.445000,0.063271,0.000601
-0.435000,0.063270,0.000660
-0.425000,0.063270,0.000720
-0.415000,0.063269,0.000779
-0.405000,0.063268,0.000838
-0.395000,0.063268,0.000898
-0.385000,0.063267,0.000957
-0.375000,0.063266,0.001016
-0.365000,0.063266,0.001076
-0.355000,0.063265,0.001135
-0.345000,0.063264,0.001194
-0.335000,0.063263,0.001253
-0.325000,0.063263,0.001313
-0.315000,0.063262,0.001372
-0.305000,0.063261,0.001431
-0.295000,0.063260,0.001490
-0.285000,0.063260,0.001550
-0.275000,0.063259,0.001609
-0.265000,0.063258,0.001668
-0.255000,0.063257,0.001727
-0.245000,0.063256,0.001786
-0.235000,0.063256,0.001846
-0.225000,0.063255,0.001905
-0.215000,0.063254,0.001964
-0.205000,0.063253,0.002023
-0.195000,0.063252,0.002082
-0.185000,0.063251,0.002141
-0.175000,0.063251,0.002201
-0.165000,0.063250,0.002260
-0.155000,0.063249,0.002319
-0.145000,0.063248,0.002378
-0.135000,0.063247,0.002437
-0.125000,0.063246,0.002496
-0.115000,0.063245,0.002555
-0.105000,0.063245,0.002615
-0.095000,0.063244,0.002674
-0.085000,0.063243,0.002733
-0.075000,0.063242,0.002792
-0.065000,0.063241,0.002851
-0.055000,0.063240,0.002910
-0.045000,0.063239,0.002969
-0.035000,0.063238,0.003028
-0.025000,0.063238,0.003088
-0.015000,0.063237,0.003147
-0.005000,0.063236,0.003206
0.005000,0.063269,0.003299
0.015000,0.063270,0.003360
0.025000,0.063268,0.003418
0.035000,0.063265,0.003475
0.045000,0.063261,0.003531
0.055000,0.063255,0.003585
0.065000,0.063248,0.003638
0.075000,0.063239,0.003689
0.085000,0.063230,0.003740
0.095000,0.063219,0.003789
0.105000,0.063208,0.003838
0.115000,0.063196,0.003886
0.125000,0.063182,0.003932
0.135000,0.063168,0.003978
0.145000,0.063154,0.004024
0.155000,0.063138,0.004068
0.165000,0.063122,0.004112
0.175000,0.063105,0.004155
0.185000,0.063087,0.004197
0.195000,0.063069,0.004239
0.205000,0.063051,0.004281
0.215000,0.063031,0.004321
0.225000,0.063011,0.004361
0.235000,0.062991,0.004401
0.245000,0.062970,0.004440
0.255000,0.062949,0.004479
0.265000,0.062927,0.004517
0.275000,0.062905,0.004555
0.285000,0.062882,0.004592
0.295000,0.062859,0.004629
0.305000,0.062836,0.004666
0.315000,0.062812,0.004702
0.325000,0.062787,0.004737
0.335000,0.062763,0.004773
0.345000,0.062738,0.004808
0.355000,0.062713,0.004843
0.365000,0.062687,0.004877
0.375000,0.062661,0.004911
0.385000,0.062635,0.004945
0.395000,0.062608,0.004978
0.405000,0.062581,0.005011
0.415000,0.062554,0.005044
0.425000,0.062526,0.005076
0.435000,0.062499,0.005109
0.445000,0.062471,0.005141
0.455000,0.062442,0.005172
0.465000,0.062414,0.005204
0.475000,0.062385,0.005235
0.485000,0.062356,0.005266
0.495000,0.062327,0.005297
0.505000,0.062297,0.005327
0.515000,0.062267,0.005357
0.525000,0.062237,0.005387
0.535000,0.062207,0.005417
0.545000,0.062177,0.005447
0.555000,0.062146,0.005476
0.565000,0.062116,0.005506
0.575000,0.062085,0.005535
0.585000,0.062053,0.005563
0.595000,0.062022,0.005592
0.605000,0.061990,0.005620
0.615000,0.061959,0.005649
0.625000,0.061927,0.005677
0.635000,0.061895,0.005705
0.645000,0.061862,0.005732
0.655000,0.061830,0.005760
0.665000,0.061797,0.005787
0.675000,0.061764,0.005814
0.685000,0.061731,0.005841
0.695000,0.061698,0.005868
0.705000,0.061665,0.005895
0.715000,0.061632,0.005922
0.725000,0.061598,0.005948
0.735000,0.061564,0.005974
0.745000,0.061530,0.006000
0.755000,0.061496,0.006026
0.765000,0.061462,0.006052
0.775000,0.061428,0.006078
0.785000,0.061394,0.006104
0.795000,0.061359,0.006129
0.805000,0.061324,0.006154
0.815000,0.061290,0.006180
0.825000,0.061255,0.006205
0.835000,0.061220,0.006230
0.845000,0.061184,0.006254
0.855000,0.061149,0.006279
0.865000,0.061114,0.006304
0.875000,0.061078,0.006328
0.885000,0.061042,0.006352
0.895000,0.061007,0.006377
0.905000,0.060971,0.006401
0.915000,0.060935,0.006425
0.925000,0.060899,0.006449
0.935000,0.060862,0.006472
0.945000,0.060826,0.006496
0.955000,0.060790,0.006520
0.965000,0.060753,0.006543
0.975000,0.060716,0.006567
0.985000,0.060680,0.006590
0.995000,0.060643,0.006613
1.005000,0.060606,0.006636
1.015000,0.060569,0.006659
1.025000,0.060532,0.006682
1.035000,0.060495,0.006705
1.045000,0.060457,0.006727
1.055000,0.060420,0.006750
1.065000,0.060382,0.006772
1.075000,0.060345,0.006795
1.085000,0.060307,0.006817
1.095000,0.060269,0.006839
1.105000,0.060231,0.006861
1.115000,0.060193,0.006883
1.125000,0.060155,0.006905
1.135000,0.060117,0.006927
1.145000,0.060079,0.006949
1.155000,0.060041,0.006971
1.165000,0.060003,0.006993
1.175000,0.059964,0.007014
1.185000,0.059926,0.007036
1.195000,0.059887,0.007057
1.205000,0.059848,0.007078
1.215000,0.059810,0.007100
1.225000,0.059771,0.007121
1.235000,0.059732,0.007142
1.245000,0.059693,0.007163
1.255000,0.059654,0.007184
1.265000,0.059615,0.007205
1.275000,0.059576,0.007226
1.285000,0.059536,0.007246
1.295000,0.059497,0.007267
1.305000,0.059458,0.007288
1.315000,0.059418,0.007308
1.325000,0.059379,0.007329
1.335000,0.059339,0.007349
1.345000,0.059299,0.007369
1.355000,0.059260,0.007390
1.365000,0.059220,0.007410
1.375000,0.059180,0.007430
1.385000,0.059140,0.007450
1.395000,0.059100,0.007470
1.405000,0.059060,0.007490
1.415000,0.059020,0.007510
1.425000,0.058980,0.007530
1.435000,0.058939,0.007549
1.445000,0.058899,0.007569
1.455000,0.058859,0.007589
1.465000,0.058818,0.007608
1.475000,0.058778,0.007628
1.485000,0.058737,0.007647
1.495000,0.058697,0.007667
1.505000,0.058656,0.007686
1.515000,0.058615,0.007705
1.525000,0.058575,0.007725
1.535000,0.058534,0.007744
1.545000,0.058493,0.007763
1.555000,0.058452,0.007782
1.565000,0.058411,0.007801
1.575000,0.058370,0.007820
1.585000,0.058329,0.007839
1.595000,0.058288,0.007858
1.605000,0.058247,0.007877
1.615000,0.058206,0.007896
1.625000,0.058164,0.007914
1.635000,0.058123,0.007933
1.645000,0.058082,0.007952
1.655000,0.058040,0.007970
1.665000,0.057999,0.007989
1.675000,0.057957,0.008007
1.685000,0.057916,0.008026
1.695000,0.057874,0.008044
1.705000,0.057832,0.008062
1.715000,0.057791,0.008081
1.725000,0.057749,0.008099
1.735000,0.057707,0.008117
1.745000,0.057665,0.008135
1.755000,0.057623,0.008153
1.765000,0.057581,0.008171
1.775000,0.057539,0.008189
1.785000,0.057497,0.008207
1.795000,0.057455,0.008225
1.805000,0.057413,0.008243
1.815000,0.057371,0.008261
1.825000,0.057329,0.008279
1.835000,0.057286,0.008296
1.845000,0.057244,0.008314
1.855000,0.057202,0.008332
1.865000,0.057159,0.008349
1.875000,0.057117,0.008367
1.885000,0.057075,0.008385
1.895000,0.057032,0.008402
1.905000,0.056989,0.008419
1.915000,0.056947,0.008437
1.925000,0.056904,0.008454
1.935000,0.056862,0.008472
1.945000,0.056819,0.008489
1.955000,0.056776,0.008506
1.965000,0.056733,0.008523
1.975000,0.056691,0.008541
1.985000,0.056648,0.008558
1.995000,0.056605,0.008575
2.005000,0.056562,0.008592
2.015000,0.056519,0.008609
2.025000,0.056476,0.008626
2.035000,0.056433,0.008643
2.045000,0.056390,0.008660
2.055000,0.056347,0.008677
2.065000,0.056304,0.008694
2.075000,0.056260,0.008710
2.085000,0.056217,0.008727
2.095000,0.056174,0.008744
2.105000,0.056131,0.008761
2.115000,0.056087,0.008777
2.125000,0.056044,0.008794
2.135000,0.056001,0.008811
2.145000,0.055957,0.008827
2.155000,0.055914,0.008844
2.165000,0.055870,0.008860
2.175000,0.055827,0.008877
2.185000,0.055783,0.008893
2.195000,0.055740,0.008910
2.205000,0.055696,0.008926
2.215000,0.055652,0.008942
2.225000,0.055609,0.008959
2.235000,0.055565,0.008975
2.245000,0.055521,0.008991
2.255000,0.055478,0.009008
2.265000,0.055434,0.009024
2.275000,0.055390,0.009040
2.285000,0.055346,0.009056
2.295000,0.055302,0.009072
2.305000,0.055258,0.009088
2.315000,0.055214,0.009104
2.325000,0.055170,0.009120
2.335000,0.055126,0.009136
2.345000,0.055082,0.009152
2.355000,0.055038,0.009168
2.365000,0.054994,0.009184
2.375000,0.054950,0.009200
2.385000,0.054906,0.009216
2.395000,0.054862,0.009232
2.405000,0.054817,0.009247
2.415000,0.054773,0.009263
2.425000,0.054729,0.009279
2.435000,0.054685,0.009295
2.445000,0.054640,0.009310
2.455000,0.054596,0.009326
2.465000,0.054551,0.009341
2.475000,0.054507,0.009357
2.485000,0.054463,0.009373
2.495000,0.054418,0.009388
2.505000,0.054374,0.009404
2.515000,0.054329,0.009419
2.525000,0.054285,0.009435
2.535000,0.054240,0.009450
2.545000,0.054195,0.009465
2.555000,0.054151,0.009481
2.565000,0.054106,0.009496
2.575000,0.054062,0.009512
2.585000,0.054017,0.009527
2.595000,0.053972,0.009542
2.605000,0.053927,0.009557
2.615000,0.053883,0.009573
2.625000,0.053838,0.009588
2.635000,0.053793,0.009603
2.645000,0.053748,0.009618
2.655000,0.053703,0.009633
2.665000,0.053658,0.009648
2.675000,0.053614,0.009664
2.685000,0.053569,0.009679
2.695000,0.053524,0.009694
2.705000,0.053479,0.009709
2.715000,0.053434,0.009724
2.725000,0.053389,0.009739
2.735000,0.053344,0.009754
2.745000,0.053298,0.009768
2.755000,0.053253,0.009783
2.765000,0.053208,0.009798
2.775000,0.053163,0.009813
2.785000,0.053118,0.009828
2.795000,0.053073,0.009843
2.805000,0.053028,0.009858
2.815000,0.052982,0.009872
2.825000,0.052937,0.009887
2.835000,0.052892,0.009902
2.845000,0.052847,0.009917
2.855000,0.052801,0.009931
2.865000,0.052756,0.009946
2.875000,0.052711,0.009961
2.885000,0.052665,0.009975
2.895000,0.052620,0.009990
2.905000,0.052575,0.010005
2.915000,0.052529,0.010019
2.925000,0.052484,0.010034
2.935000,0.052439,0.010049
2.945000,0.052393,0.010063
2.955000,0.052348,0.010078
2.965000,0.052302,0.010092
2.975000,0.052257,0.010107
2.985000,0.052211,0.010121
2.995000,0.052166,0.010136
3.005000,0.052120,0.010150
3.015000,0.052075,0.010165
3.025000,0.052030,0.010180
3.035000,0.051984,0.010194
3.045000,0.051939,0.010209
3.055000,0.051893,0.010223
3.065000,0.051848,0.010238
3.075000,0.051802,0.010252
3.085000,0.051757,0.010267
3.095000,0.051711,0.010281
3.105000,0.051666,0.010296
3.115000,0.051621,0.010311
3.125000,0.051575,0.010325
3.135000,0.051530,0.010340
3.145000,0.051485,0.010355
3.155000,0.051439,0.010369
3.165000,0.051394,0.010384
3.175000,0.051349,0.010399
3.185000,0.051303,0.010413
3.195000,0.051258,0.010428
3.205000,0.051213,0.010443
3.215000,0.051168,0.010458
3.225000,0.051123,0.010473
3.235000,0.051078,0.010488
3.245000,0.051033,0.010503
3.255000,0.050988,0.010518
3.265000,0.050943,0.010533
3.275000,0.050898,0.010548
3.285000,0.050854,0.010564
3.295000,0.050809,0.010579
3.305000,0.050764,0.010594
3.315000,0.050720,0.010610
3.325000,0.050675,0.010625
3.335000,0.050631,0.010641
3.345000,0.050587,0.010657
3.355000,0.050543,0.010673
3.365000,0.050499,0.010689
3.375000,0.050455,0.010705
3.385000,0.050411,0.010721
3.395000,0.050367,0.010737
3.405000,0.050324,0.010754
3.415000,0.050280,0.010770
3.425000,0.050237,0.010787
3.435000,0.050194,0.010804
3.445000,0.050151,0.010821
3.455000,0.050109,0.010839
3.465000,0.050066,0.010856
3.475000,0.050024,0.010874
3.485000,0.049982,0.010892
3.495000,0.049940,0.010910
3.505000,0.049899,0.010929
3.515000,0.049858,0.010948
3.525000,0.049818,0.010968
3.535000,0.049778,0.010988
3.545000,0.049738,0.011008
3.555000,0.049699,0.011029
3.565000,0.049661,0.011051
3.575000,0.049623,0.011073
3.585000,0.049586,0.011096
3.595000,0.049550,0.011120
3.605000,0.049515,0.011145
3.615000,0.049481,0.011171
3.625000,0.049448,0.011198
3.635000,0.049416,0.011226
3.645000,0.049386,0.011256
3.655000,0.049357,0.011287
3.665000,0.049330,0.011320
3.675000,0.049304,0.011354
3.685000,0.049280,0.011390
3.695000,0.049258,0.011428
3.705000,0.049237,0.011467
3.715000,0.049218,0.011508
3.725000,0.049200,0.011550
3.735000,0.049184,0.011594
3.745000,0.049169,0.011639
3.755000,0.049155,0.011685
3.765000,0.049142,0.011732
3.775000,0.049129,0.011779
3.785000,0.049118,0.011828
3.795000,0.049106,0.011876
3.805000,0.049095,0.011925
3.815000,0.049084,0.011974
3.825000,0.049073,0.012023
3.835000,0.049061,0.012071
3.845000,0.049050,0.012120
3.855000,0.049039,0.012169
3.865000,0.049027,0.012217
3.875000,0.049015,0.012265
3.885000,0.049003,0.012313
3.895000,0.048991,0.012361
3.905000,0.048978,0.012408
3.915000,0.048966,0.012456
3.925000,0.048953,0.012503
3.935000,0.048940,0.012550
3.945000,0.048927,0.012597
3.955000,0.048914,0.012644
3.965000,0.048901,0.012691
3.975000,0.048888,0.012738
3.985000,0.048875,0.012785
3.995000,0.048862,0.012832
4.005000,0.048846,0.012871
4.015000,0.048822,0.012897
4.025000,0.048791,0.012916
4.035000,0.048757,0.012932
4.045000,0.048721,0.012946
4.055000,0.048685,0.012960
4.065000,0.048648,0.012973
4.075000,0.048611,0.012986
4.085000,0.048575,0.013000
4.095000,0.048538,0.013013
4.105000,0.048501,0.013026
4.115000,0.048464,0.013039
4.125000,0.048427,0.013052
4.135000,0.048390,0.013065
4.145000,0.048353,0.013078
4.155000,0.048316,0.013091
4.165000,0.048280,0.013105
4.175000,0.048243,0.013118
4.185000,0.048206,0.013131
4.195000,0.048169,0.013144
4.205000,0.048132,0.013157
4.215000,0.048095,0.013170
4.225000,0.048058,0.013183
4.235000,0.048021,0.013196
4.245000,0.047984,0.013209
4.255000,0.047947,0.013222
4.265000,0.047910,0.013235
4.275000,0.047872,0.013247
4.285000,0.047835,0.013260
4.295000,0.047798,0.013273
4.305000,0.047761,0.013286
4.315000,0.047724,0.013299
4.325000,0.047687,0.013312
4.335000,0.047650,0.013325
4.345000,0.047613,0.013338
4.355000,0.047576,0.013351
4.365000,0.047538,0.013363
4.375000,0.047501,0.013376
4.385000,0.047464,0.013389
4.395000,0.047427,0.013402
4.405000,0.047390,0.013415
4.415000,0.047352,0.013427
4.425000,0.047315,0.013440
4.435000,0.047278,0.013453
4.445000,0.047241,0.013466
4.455000,0.047204,0.013479
4.465000,0.047166,0.013491
4.475000,0.047129,0.013504
4.485000,0.047092,0.013517
4.495000,0.047054,0.013529
4.505000,0.047017,0.013542
4.515000,0.046980,0.013555
4.525000,0.046942,0.013567
4.535000,0.046905,0.013580
4.545000,0.046868,0.013593
4.555000,0.046830,0.013605
4.565000,0.046793,0.013618
4.575000,0.046756,0.013631
4.585000,0.046718,0.013643
4.595000,0.046681,0.013656
4.605000,0.046644,0.013669
4.615000,0.046606,0.013681
4.625000,0.046569,0.013694
4.635000,0.046531,0.013706
4.645000,0.046494,0.013719
4.655000,0.046456,0.013731
4.665000,0.046419,0.013744
4.675000,0.046381,0.013756
4.685000,0.046344,0.013769
4.695000,0.046306,0.013781
4.705000,0.046269,0.013794
4.715000,0.046231,0.013806
4.725000,0.046194,0.013819
4.735000,0.046156,0.013831
4.745000,0.046119,0.013844
4.755000,0.046081,0.013856
4.765000,0.046044,0.013869
4.775000,0.046006,0.013881
4.785000,0.045969,0.013894
4.795000,0.045931,0.013906
4.805000,0.045894,0.013919
4.815000,0.045856,0.013931
4.825000,0.045818,0.013943
4.835000,0.045781,0.013956
4.845000,0.045743,0.013968
4.855000,0.045705,0.013980
4.865000,0.045668,0.013993
4.875000,0.045630,0.014005
4.885000,0.045593,0.014018
4.895000,0.045555,0.014030
4.905000,0.045517,0.014042
4.915000,0.045480,0.014055
4.925000,0.045442,0.014067
4.935000,0.045404,0.014079
4.945000,0.045366,0.014091
4.955000,0.045329,0.014104
4.965000,0.045291,0.014116
4.975000,0.045253,0.014128
4.985000,0.045216,0.014141
4.995000,0.045178,0.014153
5.005000,0.045140,0.014165
5.015000,0.045102,0.014177
5.025000,0.045064,0.014189
5.035000,0.045027,0.014202
5.045000,0.044989,0.014214
5.055000,0.044951,0.014226
5.065000,0.044913,0.014238
5.075000,0.044876,0.014251
5.085000,0.044838,0.014263
5.095000,0.044800,0.014275
5.105000,0.044762,0.014287
5.115000,0.044724,0.014299
5.125000,0.044686,0.014311
5.135000,0.044648,0.014323
5.145000,0.044611,0.014336
5.155000,0.044573,0.014348
5.165000,0.044535,0.014360
5.175000,0.044497,0.014372
5.185000,0.044459,0.014384
5.195000,0.044421,0.014396
5.205000,0.044383,0.014408
5.215000,0.044345,0.014420
5.225000,0.044307,0.014432
5.235000,0.044269,0.014444
5.245000,0.044231,0.014456
5.255000,0.044194,0.014469
5.265000,0.044156,0.014481
5.275000,0.044118,0.014493
5.285000,0.044080,0.014505
5.295000,0.044042,0.014517
5.305000,0.044004,0.014529
5.315000,0.043966,0.014541
5.325000,0.043928,0.014553
5.335000,0.043890,0.014565
5.345000,0.043852,0.014577
5.355000,0.043814,0.014589
5.365000,0.043776,0.014601
5.375000,0.043738,0.014613
5.385000,0.043699,0.014624
5.395000,0.043661,0.014636
5.405000,0.043623,0.014648
5.415000,0.043585,0.014660
5.425000,0.043547,0.014672
5.435000,0.043509,0.014684
5.445000,0.043471,0.014696
5.455000,0.043433,0.014708
5.465000,0.043395,0.014720
5.475000,0.043357,0.014732
5.485000,0.043319,0.014744
5.495000,0.043281,0.014756
5.505000,0.043242,0.014767
5.515000,0.043204,0.014779
5.525000,0.043166,0.014791
5.535000,0.043128,0.014803
5.545000,0.043090,0.014815
5.555000,0.043052,0.014827
5.565000,0.043014,0.014839
5.575000,0.042975,0.014850
5.585000,0.042937,0.014862
5.595000,0.042899,0.014874
5.605000,0.042861,0.014886
5.615000,0.042823,0.014898
5.625000,0.042784,0.014909
5.635000,0.042746,0.014921
5.645000,0.042708,0.014933
5.655000,0.042670,0.014945
5.665000,0.042631,0.014956
5.675000,0.042593,0.014968
5.685000,0.042555,0.014980
5.695000,0.042517,0.014992
5.705000,0.042478,0.015003
5.715000,0.042440,0.015015
5.725000,0.042402,0.015027
5.735000,0.042364,0.015039
5.745000,0.042325,0.015050
5.755000,0.042287,0.015062
5.765000,0.042249,0.015074
5.775000,0.042210,0.015085
5.785000,0.042172,0.015097
5.795000,0.042134,0.015109
5.805000,0.042095,0.015120
5.815000,0.042057,0.015132
5.825000,0.042019,0.015144
5.835000,0.041980,0.015155
5.845000,0.041942,0.015167
5.855000,0.041904,0.015179
5.865000,0.041865,0.015190
5.875000,0.041827,0.015202
5.885000,0.041789,0.015214
5.895000,0.041750,0.015225
5.905000,0.041712,0.015237
5.915000,0.041673,0.015248
5.925000,0.041635,0.015260
5.935000,0.041597,0.015272
5.945000,0.041558,0.015283
5.955000,0.041520,0.015295
5.965000,0.041481,0.015306
5.975000,0.041443,0.015318
5.985000,0.041405,0.015330
5.995000,0.041366,0.015341
6.005000,0.041328,0.015353
6.015000,0.041289,0.015364
6.025000,0.041251,0.015376
6.035000,0.041212,0.015387
6.045000,0.041174,0.015399
6.055000,0.041135,0.015410
6.065000,0.041097,0.015422
6.075000,0.041058,0.015433
6.085000,0.041020,0.015445
6.095000,0.040981,0.015456
6.105000,0.040943,0.015468
6.115000,0.040904,0.015479
6.125000,0.040866,0.015491
6.135000,0.040827,0.015502
6.145000,0.040789,0.015514
6.155000,0.040750,0.015525
6.165000,0.040712,0.015537
6.175000,0.040673,0.015548
6.185000,0.040635,0.015560
6.195000,0.040596,0.015571
6.205000,0.040558,0.015583
6.215000,0.040519,0.015594
6.225000,0.040481,0.015606
6.235000,0.040442,0.015617
6.245000,0.040403,0.015628
6.255000,0.040365,0.015640
6.265000,0.040326,0.015651
6.275000,0.040288,0.015663
6.285000,0.040249,0.015674
6.295000,0.040211,0.015686
6.305000,0.040172,0.015697
6.315000,0.040133,0.015708
6.325000,0.040095,0.015720
6.335000,0.040056,0.015731
6.345000,0.040017,0.015742
6.355000,0.039979,0.015754
6.365000,0.039940,0.015765
6.375000,0.039902,0.015777
6.385000,0.039863,0.015788
6.395000,0.039824,0.015799
6.405000,0.039786,0.015811
6.415000,0.039747,0.015822
6.425000,0.039708,0.015833
6.435000,0.039670,0.015845
6.445000,0.039631,0.015856
6.455000,0.039592,0.015867
6.465000,0.039554,0.015879
6.475000,0.039515,0.015890
6.485000,0.039476,0.015901
6.495000,0.039438,0.015913
6.505000,0.039399,0.015924
6.515000,0.039360,0.015935
6.525000,0.039321,0.015946
6.535000,0.039283,0.015958
6.545000,0.039244,0.015969
6.555000,0.039205,0.015980
6.565000,0.039167,0.015992
6.575000,0.039128,0.016003
6.585000,0.039089,0.016014
6.595000,0.039050,0.016025
6.605000,0.039012,0.016037
6.615000,0.038973,0.016048
6.625000,0.038934,0.016059
6.635000,0.038895,0.016070
6.645000,0.038857,0.016082
6.655000,0.038818,0.016093
6.665000,0.038779,0.016104
6.675000,0.038741,0.016116
6.685000,0.038702,0.016127
6.695000,0.038663,0.016138
6.705000,0.038624,0.016149
6.715000,0.038586,0.016161
6.725000,0.038547,0.016172
6.735000,0.038508,0.016183
6.745000,0.038470,0.016195
6.755000,0.038431,0.016206
6.765000,0.038393,0.016218
6.775000,0.038354,0.016229
6.785000,0.038315,0.016240
6.795000,0.038277,0.016252
6.805000,0.038238,0.016263
6.815000,0.038200,0.016275
6.825000,0.038162,0.016287
6.835000,0.038123,0.016298
6.845000,0.038085,0.016310
6.855000,0.038047,0.016321
6.865000,0.038008,0.016333
6.875000,0.037970,0.016345
6.885000,0.037932,0.016357
6.895000,0.037894,0.016369
6.905000,0.037856,0.016381
6.915000,0.037818,0.016393
6.925000,0.037780,0.016405
6.935000,0.037742,0.016417
6.945000,0.037704,0.016429
6.955000,0.037667,0.016442
6.965000,0.037629,0.016454
6.975000,0.037592,0.016467
6.985000,0.037555,0.016480
6.995000,0.037517,0.016492
7.005000,0.037480,0.016505
7.015000,0.037443,0.016518
7.025000,0.037406,0.016531
7.035000,0.037369,0.016544
7.045000,0.037333,0.016558
7.055000,0.037296,0.016571
7.065000,0.037260,0.016585
7.075000,0.037224,0.016599
7.085000,0.037187,0.016612
7.095000,0.037151,0.016626
7.105000,0.037116,0.016641
7.115000,0.037080,0.016655
7.125000,0.037044,0.016669
7.135000,0.037009,0.016684
7.145000,0.036974,0.016699
7.155000,0.036939,0.016714
7.165000,0.036904,0.016729
7.175000,0.036869,0.016744
7.184999,0.036834,0.016759
7.195000,0.036800,0.016775
7.205000,0.036766,0.016791
7.215000,0.036732,0.016807
7.225000,0.036698,0.016823
7.235000,0.036664,0.016839
7.245000,0.036631,0.016856
7.255000,0.036597,0.016872
7.265000,0.036564,0.016889
7.275000,0.036532,0.016907
7.285000,0.036499,0.016924
7.295000,0.036466,0.016941
7.305000,0.036434,0.016959
7.315000,0.036402,0.016977
7.325000,0.036370,0.016995
7.335000,0.036339,0.017014
7.345000,0.036307,0.017032
7.355000,0.036276,0.017051
7.365000,0.036246,0.017071
7.375000,0.036215,0.017090
7.385000,0.036185,0.017110
7.395000,0.036155,0.017130
7.405000,0.036125,0.017150
7.415000,0.036095,0.017170
7.425000,0.036066,0.017191
7.434999,0.036037,0.017212
7.445000,0.036009,0.017234
7.455000,0.035980,0.017255
7.465000,0.035953,0.017278
7.475000,0.035925,0.017300
7.485000,0.035898,0.017323
7.495000,0.035871,0.017346
7.505000,0.035844,0.017369
7.515000,0.035818,0.017393
7.525000,0.035793,0.017418
7.535000,0.035767,0.017442
7.545000,0.035742,0.017467
7.555000,0.035718,0.017493
7.565000,0.035694,0.017519
7.575000,0.035671,0.017546
7.585000,0.035648,0.017573
7.595000,0.035625,0.017600
7.605000,0.035604,0.017629
7.615000,0.035582,0.017657
7.625000,0.035562,0.017687
7.635000,0.035542,0.017717
7.645000,0.035523,0.017748
7.655000,0.035504,0.017779
7.665000,0.035487,0.017812
7.675000,0.035470,0.017845
7.684999,0.035454,0.017879
7.695000,0.035439,0.017914
7.705000,0.035425,0.017950
7.715000,0.035412,0.017987
7.725000,0.035401,0.018026
7.735000,0.035390,0.018065
7.745000,0.035381,0.018106
7.755000,0.035374,0.018149
7.765000,0.035367,0.018192
7.775000,0.035363,0.018238
7.785000,0.035360,0.018285
7.795000,0.035358,0.018333
7.805000,0.035359,0.018384
7.815000,0.035361,0.018436
7.825000,0.035365,0.018490
7.835000,0.035370,0.018545
7.845000,0.035377,0.018602
7.855000,0.035385,0.018660
7.865000,0.035394,0.018719
7.875000,0.035405,0.018780
7.885000,0.035416,0.018841
7.895000,0.035428,0.018903
7.905000,0.035440,0.018965
7.915000,0.035452,0.019027
7.925000,0.035464,0.019089
7.934999,0.035476,0.019151
7.945000,0.035487,0.019212
7.955000,0.035498,0.019273
7.965000,0.035508,0.019333
7.975000,0.035517,0.019392
7.985000,0.035526,0.019451
7.995000,0.035534,0.019509
8.005000,0.035537,0.019557
8.015000,0.035530,0.019590
8.025000,0.035513,0.019613
8.035000,0.035490,0.019630
8.045000,0.035464,0.019644
8.055000,0.035437,0.019657
8.065000,0.035408,0.019668
8.075000,0.035379,0.019679
8.085000,0.035350,0.019690
8.095000,0.035320,0.019700
8.105000,0.035291,0.019711
8.115000,0.035261,0.019721
8.125000,0.035231,0.019731
8.135000,0.035201,0.019741
8.145000,0.035172,0.019752
8.155000,0.035142,0.019762
8.165000,0.035112,0.019772
8.175000,0.035082,0.019782
8.184999,0.035053,0.019793
8.195000,0.035023,0.019803
8.205000,0.034993,0.019813
8.215000,0.034963,0.019823
8.225000,0.034933,0.019833
8.235000,0.034904,0.019844
8.245000,0.034874,0.019854
8.255000,0.034844,0.019864
8.265000,0.034814,0.019874
8.275000,0.034784,0.019884
8.285000,0.034755,0.019895
8.295000,0.034725,0.019905
8.305000,0.034695,0.019915
8.315000,0.034665,0.019925
8.325000,0.034635,0.019935
8.335000,0.034605,0.019945
8.345000,0.034576,0.019956
8.355000,0.034546,0.019966
8.365000,0.034516,0.019976
8.375000,0.034486,0.019986
8.385000,0.034456,0.019996
8.395000,0.034426,0.020006
8.405000,0.034396,0.020016
8.415000,0.034366,0.020026
8.425000,0.034337,0.020037
8.434999,0.034307,0.020047
8.445000,0.034277,0.020057
8.455000,0.034247,0.020067
8.465000,0.034217,0.020077
8.474999,0.034187,0.020087
8.485000,0.034157,0.020097
8.495000,0.034127,0.020107
8.505000,0.034097,0.020117
8.515000,0.034068,0.020128
8.525000,0.034038,0.020138
8.535000,0.034008,0.020148
8.545000,0.033978,0.020158
8.555000,0.033948,0.020168
8.565000,0.033918,0.020178
8.575000,0.033888,0.020188
8.585000,0.033858,0.020198
8.595000,0.033828,0.020208
8.605000,0.033798,0.020218
8.615000,0.033768,0.020228
8.625000,0.033738,0.020238
8.635000,0.033708,0.020248
8.645000,0.033678,0.020258
8.655000,0.033648,0.020268
8.665000,0.033618,0.020278
8.675000,0.033588,0.020288
8.684999,0.033558,0.020298
8.695000,0.033528,0.020308
8.705000,0.033498,0.020318
8.715000,0.033468,0.020328
8.724999,0.033438,0.020338
8.735000,0.033408,0.020348
8.745000,0.033378,0.020358
8.755000,0.033348,0.020368
8.765000,0.033318,0.020378
8.775000,0.033288,0.020388
8.785000,0.033258,0.020398
8.795000,0.033228,0.020408
8.805000,0.033198,0.020418
8.815000,0.033168,0.020428
8.825000,0.033138,0.020438
8.835000,0.033108,0.020448
8.845000,0.033078,0.020458
8.855000,0.033048,0.020468
8.865000,0.033018,0.020478
8.875000,0.032988,0.020488
8.885000,0.032958,0.020498
8.895000,0.032928,0.020508
8.905000,0.032898,0.020518
8.915000,0.032868,0.020528
8.925000,0.032838,0.020538
8.934999,0.032807,0.020547
8.945000,0.032777,0.020557
8.955000,0.032747,0.020567
8.965000,0.032717,0.020577
8.974999,0.032687,0.020587
8.985000,0.032657,0.020597
8.995000,0.032627,0.020607
9.005000,0.032597,0.020617
9.015000,0.032567,0.020627
9.025000,0.032537,0.020637
9.035000,0.032506,0.020646
9.045000,0.032476,0.020656
9.055000,0.032446,0.020666
9.065000,0.032416,0.020676
9.075000,0.032386,0.020686
9.085000,0.032356,0.020696
9.095000,0.032326,0.020706
9.105000,0.032295,0.020715
9.115000,0.032265,0.020725
9.125000,0.032235,0.020735
9.135000,0.032205,0.020745
9.145000,0.032175,0.020755
9.155000,0.032145,0.020765
9.165000,0.032115,0.020775
9.175000,0.032084,0.020784
9.184999,0.032054,0.020794
9.195000,0.032024,0.020804
9.205000,0.031994,0.020814
9.215000,0.031964,0.020824
9.224999,0.031933,0.020833
9.235000,0.031903,0.020843
9.245000,0.031873,0.020853
9.255000,0.031843,0.020863
9.265000,0.031813,0.020873
9.275000,0.031782,0.020882
9.285000,0.031752,0.020892
9.295000,0.031722,0.020902
9.305000,0.031692,0.020912
9.315000,0.031661,0.020921
9.325000,0.031631,0.020931
9.335000,0.031601,0.020941
9.345000,0.031571,0.020951
9.355000,0.031540,0.020960
9.365000,0.031510,0.020970
9.375000,0.031480,0.020980
9.385000,0.031450,0.020990
9.395000,0.031419,0.020999
9.405000,0.031389,0.021009
9.415000,0.031359,0.021019
9.425000,0.031328,0.021028
9.434999,0.031298,0.021038
9.445000,0.031268,0.021048
9.455000,0.031238,0.021058
9.465000,0.031207,0.021067
9.474999,0.031177,0.021077
9.485000,0.031147,0.021087
9.495000,0.031116,0.021096
9.505000,0.031086,0.021106
9.515000,0.031056,0.021116
9.525000,0.031025,0.021125
9.535000,0.030995,0.021135
9.545000,0.030965,0.021145
9.555000,0.030934,0.021154
9.565000,0.030904,0.021164
9.575000,0.030874,0.021174
9.585000,0.030843,0.021183
9.595000,0.030813,0.021193
9.605000,0.030783,0.021203
9.615000,0.030752,0.021212
9.625000,0.030722,0.021222
9.635000,0.030691,0.021231
9.645000,0.030661,0.021241
9.655000,0.030631,0.021251
9.665000,0.030600,0.021260
9.675000,0.030570,0.021270
9.684999,0.030540,0.021280
9.695000,0.030509,0.021289
9.705000,0.030479,0.021299
9.715000,0.030448,0.021308
9.724999,0.030418,0.021318
9.735000,0.030387,0.021327
9.745000,0.030357,0.021337
9.755000,0.030327,0.021347
9.765000,0.030296,0.021356
9.775000,0.030266,0.021366
9.785000,0.030235,0.021375
9.795000,0.030205,0.021385
9.805000,0.030174,0.021394
9.815000,0.030144,0.021404
9.825000,0.030113,0.021413
9.835000,0.030083,0.021423
9.845000,0.030052,0.021432
9.855000,0.030022,0.021442
9.865000,0.029991,0.021451
9.875000,0.029961,0.021461
9.885000,0.029930,0.021470
9.895000,0.029900,0.021480
9.905000,0.029869,0.021489
9.915000,0.029839,0.021499
9.925000,0.029808,0.021508
9.934999,0.029778,0.021518
9.945000,0.029747,0.021527
9.955000,0.029717,0.021537
9.965000,0.029686,0.021546
9.974999,0.029656,0.021556
9.985000,0.029625,0.021565
9.995000,0.029595,0.021575
10.005000,0.029564,0.021584
10.015000,0.029533,0.021593
10.025000,0.029503,0.021603
10.035000,0.029472,0.021612
10.045000,0.029442,0.021622
10.055000,0.029411,0.021631
10.065000,0.029381,0.021641
10.075000,0.029350,0.021650
10.085000,0.029319,0.021659
10.095000,0.029289,0.021669
10.105000,0.029258,0.021678
10.115000,0.029228,0.021688
10.125000,0.029197,0.021697
10.135000,0.029166,0.021706
10.145000,0.029136,0.021716
10.155000,0.029105,0.021725
10.165000,0.029074,0.021734
10.175000,0.029044,0.021744
10.184999,0.029013,0.021753
10.195000,0.028982,0.021762
10.205000,0.028952,0.021772
10.215000,0.028921,0.021781
10.224999,0.028890,0.021790
10.235000,0.028860,0.021800
10.245000,0.028829,0.021809
10.255000,0.028798,0.021818
10.264999,0.028767,0.021827
10.275000,0.028737,0.021837
10.285000,0.028706,0.021846
10.295000,0.028675,0.021855
10.305000,0.028645,0.021865
10.315000,0.028614,0.021874
10.325000,0.028583,0.021883
10.335000,0.028552,0.021892
10.345000,0.028522,0.021902
10.355000,0.028491,0.021911
10.365000,0.028460,0.021920
10.375000,0.028429,0.021929
10.385000,0.028398,0.021938
10.395000,0.028368,0.021948
10.405000,0.028337,0.021957
10.415000,0.028306,0.021966
10.425000,0.028275,0.021975
10.434999,0.028244,0.021984
10.445000,0.028213,0.021993
10.455000,0.028183,0.022003
10.465000,0.028152,0.022012
10.474999,0.028121,0.022021
10.485000,0.028090,0.022030
10.495000,0.028059,0.022039
10.505000,0.028028,0.022048
10.514999,0.027997,0.022057
10.525000,0.027967,0.022067
10.535000,0.027936,0.022076
10.545000,0.027905,0.022085
10.555000,0.027874,0.022094
10.565000,0.027843,0.022103
10.575000,0.027812,0.022112
10.585000,0.027781,0.022121
10.595000,0.027750,0.022130
10.605000,0.027719,0.022139
10.615000,0.027688,0.022148
10.625000,0.027657,0.022157
10.635000,0.027626,0.022166
10.645000,0.027595,0.022175
10.655000,0.027564,0.022184
10.665000,0.027533,0.022193
10.675000,0.027502,0.022202
10.684999,0.027471,0.022211
10.695000,0.027440,0.022220
10.705000,0.027408,0.022228
10.715000,0.027377,0.022237
10.724999,0.027346,0.022246
10.735000,0.027315,0.022255
10.745000,0.027284,0.022264
10.755000,0.027252,0.022272
10.764999,0.027221,0.022281
10.775000,0.027190,0.022290
10.785000,0.027159,0.022299
10.795000,0.027127,0.022307
10.805000,0.027096,0.022316
10.815000,0.027065,0.022325
10.825000,0.027033,0.022333
10.835000,0.027002,0.022342
10.845000,0.026970,0.022350
10.855000,0.026939,0.022359
10.865000,0.026907,0.022367
10.875000,0.026875,0.022375
10.885000,0.026844,0.022384
10.895000,0.026812,0.022392
10.905000,0.026780,0.022400
10.915000,0.026748,0.022408
10.925000,0.026716,0.022416
10.934999,0.026684,0.022424
10.945000,0.026652,0.022432
10.955000,0.026620,0.022440
10.965000,0.026588,0.022448
10.974999,0.026556,0.022456
10.985000,0.026523,0.022463
10.995000,0.026491,0.022471
11.005000,0.026458,0.022478
11.014999,0.026425,0.022485
11.025000,0.026393,0.022493
11.035000,0.026360,0.022500
11.045000,0.026327,0.022507
11.055000,0.026293,0.022513
11.065000,0.026260,0.022520
11.075000,0.026227,0.022527
11.085000,0.026193,0.022533
11.095000,0.026159,0.022539
11.105000,0.026125,0.022545
11.115000,0.026091,0.022551
11.125000,0.026057,0.022557
11.135000,0.026022,0.022562
11.145000,0.025987,0.022567
11.155000,0.025952,0.022572
11.165000,0.025917,0.022577
11.175000,0.025882,0.022582
11.184999,0.025846,0.022586
11.195000,0.025810,0.022590
11.205000,0.025774,0.022594
11.215000,0.025737,0.022597
11.224999,0.025701,0.022601
11.235000,0.025664,0.022604
11.245000,0.025626,0.022606
11.255000,0.025589,0.022609
11.264999,0.025551,0.022611
11.275000,0.025513,0.022613
11.285000,0.025474,0.022614
11.295000,0.025436,0.022616
11.305000,0.025397,0.022617
11.315000,0.025357,0.022617
11.325000,0.025318,0.022618
11.335000,0.025278,0.022618
11.345000,0.025238,0.022618
11.355000,0.025197,0.022617
11.365000,0.025157,0.022617
11.375000,0.025116,0.022616
11.385000,0.025075,0.022615
11.395000,0.025033,0.022613
11.405000,0.024992,0.022612
11.415000,0.024950,0.022610
11.425000,0.024908,0.022608
11.434999,0.024866,0.022606
11.445000,0.024823,0.022603
11.455000,0.024781,0.022601
11.465000,0.024738,0.022598
11.474999,0.024695,0.022595
11.485000,0.024652,0.022592
11.495000,0.024609,0.022589
11.505000,0.024566,0.022586
11.514999,0.024522,0.022582
11.525000,0.024479,0.022579
11.535000,0.024435,0.022575
11.545000,0.024392,0.022572
11.555000,0.024348,0.022568
11.565000,0.024304,0.022564
11.575000,0.024260,0.022560
11.585000,0.024216,0.022556
11.595000,0.024172,0.022552
11.605000,0.024129,0.022549
11.615000,0.024085,0.022545
11.625000,0.024041,0.022541
11.635000,0.023997,0.022537
11.645000,0.023953,0.022533
11.655000,0.023908,0.022528
11.665000,0.023864,0.022524
11.675000,0.023820,0.022520
11.684999,0.023776,0.022516
11.695000,0.023732,0.022512
11.705000,0.023688,0.022508
11.715000,0.023644,0.022504
11.724999,0.023600,0.022500
11.735000,0.023555,0.022495
11.745000,0.023511,0.022491
11.755000,0.023467,0.022487
11.764999,0.023423,0.022483
11.775000,0.023379,0.022479
11.785000,0.023335,0.022475
11.795000,0.023290,0.022470
11.804999,0.023246,0.022466
11.815000,0.023202,0.022462
11.825000,0.023158,0.022458
11.835000,0.023114,0.022454
11.845000,0.023069,0.022449
11.855000,0.023025,0.022445
11.865000,0.022981,0.022441
11.875000,0.022937,0.022437
11.885000,0.022892,0.022432
11.895000,0.022848,0.022428
11.905000,0.022804,0.022424
11.915000,0.022760,0.022420
11.925000,0.022715,0.022415
11.934999,0.022671,0.022411
11.945000,0.022627,0.022407
11.955000,0.022582,0.022402
11.965000,0.022538,0.022398
11.974999,0.022494,0.022394
11.985000,0.022450,0.022390
11.995000,0.022405,0.022385
12.005000,0.022361,0.022381
12.014999,0.022317,0.022377
12.025000,0.022272,0.022372
12.035000,0.022228,0.022368
12.045000,0.022184,0.022364
12.054999,0.022139,0.022359
12.065000,0.022095,0.022355
12.075000,0.022051,0.022351
12.085000,0.022006,0.022346
12.095000,0.021962,0.022342
12.105000,0.021917,0.022337
12.115000,0.021873,0.022333
12.125000,0.021829,0.022329
12.135000,0.021784,0.022324
12.145000,0.021740,0.022320
12.155000,0.021696,0.022316
12.165000,0.021651,0.022311
12.175000,0.021607,0.022307
12.184999,0.021562,0.022302
12.195000,0.021518,0.022298
12.205000,0.021473,0.022293
12.215000,0.021429,0.022289
12.224999,0.021385,0.022285
12.235000,0.021340,0.022280
12.245000,0.021296,0.022276
12.255000,0.021251,0.022271
12.264999,0.021207,0.022267
12.275000,0.021162,0.022262
12.285000,0.021118,0.022258
12.295000,0.021073,0.022253
12.304999,0.021029,0.022249
12.315000,0.020984,0.022244
12.325000,0.020940,0.022240
12.335000,0.020895,0.022235
12.345000,0.020851,0.022231
12.355000,0.020806,0.022226
12.365000,0.020761,0.022221
12.375000,0.020717,0.022217
12.385000,0.020672,0.022212
12.395000,0.020628,0.022208
12.405000,0.020583,0.022203
12.415000,0.020539,0.022199
12.425000,0.020494,0.022194
12.434999,0.020450,0.022190
12.445000,0.020405,0.022185
12.455000,0.020360,0.022180
12.465000,0.020316,0.022176
12.474999,0.020271,0.022171
12.485000,0.020226,0.022166
12.495000,0.020182,0.022162
12.505000,0.020137,0.022157
12.514999,0.020093,0.022153
12.525000,0.020048,0.022148
12.535000,0.020003,0.022143
12.545000,0.019959,0.022139
12.554999,0.019914,0.022134
12.565000,0.019869,0.022129
12.575000,0.019824,0.022124
12.585000,0.019780,0.022120
12.595000,0.019735,0.022115
12.605000,0.019690,0.022110
12.615000,0.019646,0.022106
12.625000,0.019601,0.022101
12.635000,0.019556,0.022096
12.645000,0.019511,0.022091
12.655000,0.019467,0.022087
12.665000,0.019422,0.022082
12.675000,0.019377,0.022077
12.684999,0.019332,0.022072
12.695000,0.019288,0.022068
12.705000,0.019243,0.022063
12.715000,0.019198,0.022058
12.724999,0.019153,0.022053
12.735000,0.019108,0.022048
12.745000,0.019063,0.022043
12.755000,0.019019,0.022039
12.764999,0.018974,0.022034
12.775000,0.018929,0.022029
12.785000,0.018884,0.022024
12.795000,0.018839,0.022019
12.804999,0.018794,0.022014
12.815000,0.018749,0.022009
12.825000,0.018705,0.022005
12.835000,0.018660,0.022000
12.845000,0.018615,0.021995
12.855000,0.018570,0.021990
12.865000,0.018525,0.021985
12.875000,0.018480,0.021980
12.885000,0.018435,0.021975
12.895000,0.018390,0.021970
12.905000,0.018345,0.021965
12.915000,0.018300,0.021960
12.925000,0.018255,0.021955
12.934999,0.018210,0.021950
12.945000,0.018165,0.021945
12.955000,0.018120,0.021940
12.965000,0.018075,0.021935
12.974999,0.018030,0.021930
12.985000,0.017985,0.021925
12.995000,0.017940,0.021920
13.005000,0.017895,0.021915
13.014999,0.017850,0.021910
13.025000,0.017805,0.021905
13.035000,0.017759,0.021899
13.045000,0.017714,0.021894
13.054999,0.017669,0.021889
13.065000,0.017624,0.021884
13.075000,0.017579,0.021879
13.085000,0.017534,0.021874
13.095000,0.017489,0.021869
13.105000,0.017443,0.021863
13.115000,0.017398,0.021858
13.125000,0.017353,0.021853
13.135000,0.017308,0.021848
13.145000,0.017263,0.021843
13.155000,0.017217,0.021837
13.165000,0.017172,0.021832
13.175000,0.017127,0.021827
13.184999,0.017082,0.021822
13.195000,0.017036,0.021816
13.205000,0.016991,0.021811
13.215000,0.016946,0.021806
13.224999,0.016900,0.021800
13.235000,0.016855,0.021795
13.245000,0.016810,0.021790
13.255000,0.016764,0.021784
13.264999,0.016719,0.021779
13.275000,0.016674,0.021774
13.285000,0.016628,0.021768
13.295000,0.016583,0.021763
13.304999,0.016538,0.021758
13.315000,0.016492,0.021752
13.325000,0.016447,0.021747
13.335000,0.016401,0.021741
13.345000,0.016356,0.021736
13.355000,0.016310,0.021730
13.365000,0.016265,0.021725
13.375000,0.016219,0.021719
13.385000,0.016174,0.021714
13.395000,0.016128,0.021708
13.405000,0.016083,0.021703
13.415000,0.016037,0.021697
13.425000,0.015992,0.021692
13.434999,0.015946,0.021686
13.445000,0.015900,0.021680
13.455000,0.015855,0.021675
13.465000,0.015809,0.021669
13.474999,0.015764,0.021664
13.485000,0.015718,0.021658
13.495000,0.015672,0.021652
13.505000,0.015626,0.021646
13.514999,0.015581,0.021641
13.525000,0.015535,0.021635
13.535000,0.015489,0.021629
13.545000,0.015444,0.021624
13.554999,0.015398,0.021618
13.565000,0.015352,0.021612
13.575000,0.015306,0.021606
13.585000,0.015260,0.021600
13.594999,0.015215,0.021595
13.605000,0.015169,0.021589
13.615000,0.015123,0.021583
13.625000,0.015077,0.021577
13.635000,0.015031,0.021571
13.645000,0.014985,0.021565
13.655000,0.014939,0.021559
13.665000,0.014893,0.021553
13.675000,0.014847,0.021547
13.684999,0.014801,0.021541
13.695000,0.014755,0.021535
13.705000,0.014709,0.021529
13.715000,0.014663,0.021523
13.724999,0.014617,0.021517
13.735000,0.014571,0.021511
13.745000,0.014525,0.021505
13.755000,0.014479,0.021499
13.764999,0.014432,0.021492
13.775000,0.014386,0.021486
13.785000,0.014340,0.021480
13.795000,0.014294,0.021474
13.804999,0.014247,0.021467
13.815000,0.014201,0.021461
13.825000,0.014155,0.021455
13.835000,0.014109,0.021449
13.844999,0.014062,0.021442
13.855000,0.014016,0.021436
13.865000,0.013969,0.021429
13.875000,0.013923,0.021423
13.885000,0.013877,0.021417
13.895000,0.013830,0.021410
13.905000,0.013784,0.021404
13.915000,0.013737,0.021397
13.925000,0.013690,0.021390
13.934999,0.013644,0.021384
13.945000,0.013597,0.021377
13.955000,0.013551,0.021371
13.965000,0.013504,0.021364
13.974999,0.013457,0.021357
13.985000,0.013410,0.021350
13.995000,0.013364,0.021344
14.005000,0.013317,0.021337
14.014999,0.013270,0.021330
14.025000,0.013223,0.021323
14.035000,0.013176,0.021316
14.045000,0.013129,0.021309
14.054999,0.013082,0.021302
14.065000,0.013035,0.021295
14.075000,0.012988,0.021288
14.085000,0.012941,0.021281
14.094999,0.012894,0.021274
14.105000,0.012847,0.021267
14.115000,0.012800,0.021260
14.125000,0.012753,0.021253
14.135000,0.012706,0.021246
14.145000,0.012658,0.021238
14.155000,0.012611,0.021231
14.165000,0.012564,0.021224
14.175000,0.012517,0.021217
14.184999,0.012470,0.021210
14.195000,0.012422,0.021202
14.205000,0.012375,0.021195
14.215000,0.012328,0.021188
14.224999,0.012281,0.021181
14.235000,0.012234,0.021174
14.245000,0.012187,0.021167
14.255000,0.012140,0.021160
14.264999,0.012093,0.021153
14.275000,0.012046,0.021146
14.285000,0.011999,0.021139
14.295000,0.011953,0.021133
14.304999,0.011906,0.021126
14.315000,0.011860,0.021120
14.325000,0.011813,0.021113
14.335000,0.011767,0.021107
14.344999,0.011721,0.021101
14.355000,0.011675,0.021095
14.365000,0.011629,0.021089
14.375000,0.011583,0.021083
14.385000,0.011537,0.021077
14.395000,0.011492,0.021072
14.405000,0.011446,0.021066
14.415000,0.011401,0.021061
14.425000,0.011356,0.021056
14.434999,0.011311,0.021051
14.445000,0.011266,0.021046
14.455000,0.011222,0.021042
14.465000,0.011177,0.021037
14.474999,0.011133,0.021033
14.485000,0.011088,0.021028
14.495000,0.011044,0.021024
14.505000,0.011000,0.021020
14.514999,0.010956,0.021016
14.525000,0.010913,0.021013
14.535000,0.010869,0.021009
14.545000,0.010826,0.021006
14.554999,0.010782,0.021002
14.565000,0.010739,0.020999
14.575000,0.010696,0.020996
14.585000,0.010652,0.020992
14.594999,0.010609,0.020989
14.605000,0.010566,0.020986
14.615000,0.010524,0.020984
14.625000,0.010481,0.020981
14.635000,0.010438,0.020978
14.645000,0.010395,0.020975
14.655000,0.010353,0.020973
14.665000,0.010310,0.020970
14.675000,0.010267,0.020967
14.684999,0.010225,0.020965
14.695000,0.010182,0.020962
14.705000,0.010140,0.020960
14.715000,0.010098,0.020958
14.724999,0.010055,0.020955
14.735000,0.010013,0.020953
14.745000,0.009971,0.020951
14.755000,0.009929,0.020949
14.764999,0.009887,0.020947
14.775000,0.009845,0.020945
14.785000,0.009803,0.020943
14.795000,0.009761,0.020941
14.804999,0.009719,0.020939
14.815000,0.009677,0.020937
14.825000,0.009635,0.020935
14.835000,0.009593,0.020933
14.844999,0.009552,0.020932
14.855000,0.009510,0.020930
14.865000,0.009469,0.020929
14.875000,0.009428,0.020928
14.885000,0.009387,0.020927
14.895000,0.009346,0.020926
14.905000,0.009305,0.020925
14.915000,0.009265,0.020925
14.925000,0.009224,0.020924
14.934999,0.009184,0.020924
14.945000,0.009144,0.020924
14.955000,0.009104,0.020924
14.965000,0.009065,0.020925
14.974999,0.009026,0.020926
14.985000,0.008987,0.020927
14.995000,0.008948,0.020928
15.005000,0.008910,0.020930
15.015000,0.008872,0.020932
15.025001,0.008834,0.020934
15.034999,0.008797,0.020937
15.044999,0.008760,0.020940
15.054999,0.008723,0.020943
15.065000,0.008687,0.020947
15.075000,0.008651,0.020951
15.085000,0.008616,0.020956
15.095000,0.008581,0.020961
15.105000,0.008546,0.020966
15.114999,0.008512,0.020972
15.124999,0.008479,0.020979
15.134999,0.008446,0.020986
15.145000,0.008413,0.020993
15.155000,0.008380,0.021000
15.165000,0.008348,0.021008
15.175000,0.008317,0.021017
15.185000,0.008286,0.021026
15.195001,0.008255,0.021035
15.204999,0.008225,0.021045
15.214999,0.008195,0.021055
15.224999,0.008166,0.021066
15.235000,0.008136,0.021076
15.245000,0.008108,0.021088
15.255000,0.008079,0.021099
15.265000,0.008051,0.021111
15.275001,0.008023,0.021123
15.284999,0.007995,0.021135
15.294999,0.007968,0.021148
15.304999,0.007941,0.021161
15.315000,0.007914,0.021174
15.325000,0.007888,0.021188
15.335000,0.007861,0.021201
15.345000,0.007835,0.021215
15.355000,0.007809,0.021229
15.364999,0.007784,0.021244
15.374999,0.007758,0.021258
15.384999,0.007733,0.021273
15.395000,0.007708,0.021288
15.405000,0.007683,0.021303
15.415000,0.007658,0.021318
15.425000,0.007633,0.021333
15.435000,0.007608,0.021348
15.445001,0.007584,0.021364
15.454999,0.007560,0.021380
15.464999,0.007535,0.021395
15.474999,0.007511,0.021411
15.485000,0.007487,0.021427
15.495000,0.007463,0.021443
15.505000,0.007439,0.021459
15.515000,0.007416,0.021476
15.525001,0.007392,0.021492
15.534999,0.007368,0.021508
15.544999,0.007345,0.021525
15.554999,0.007321,0.021541
15.565000,0.007298,0.021558
15.575000,0.007275,0.021575
15.585000,0.007252,0.021592
15.595000,0.007229,0.021609
15.605000,0.007205,0.021625
15.614999,0.007182,0.021642
15.624999,0.007159,0.021659
15.634999,0.007137,0.021677
15.645000,0.007114,0.021694
15.655000,0.007091,0.021711
15.665000,0.007068,0.021728
15.675000,0.007045,0.021745
15.685000,0.007023,0.021763
15.695001,0.007000,0.021780
15.704999,0.006978,0.021798
15.714999,0.006955,0.021815
15.724999,0.006932,0.021832
15.735000,0.006910,0.021850
15.745000,0.006888,0.021868
15.755000,0.006865,0.021885
15.765000,0.006843,0.021903
15.775001,0.006820,0.021920
15.784999,0.006798,0.021938
15.794999,0.006776,0.021956
15.804999,0.006753,0.021973
15.815000,0.006731,0.021991
15.825000,0.006709,0.022009
15.835000,0.006687,0.022027
15.845000,0.006665,0.022045
15.855000,0.006642,0.022062
15.864999,0.006620,0.022080
15.874999,0.006598,0.022098
15.884999,0.006576,0.022116
15.895000,0.006554,0.022134
15.905000,0.006532,0.022152
15.915000,0.006510,0.022170
15.925000,0.006488,0.022188
15.935000,0.006466,0.022206
15.945001,0.006444,0.022224
15.954999,0.006422,0.022242
15.964999,0.006400,0.022260
15.974999,0.006378,0.022278
15.985000,0.006356,0.022296
15.995000,0.006334,0.022314
16.004999,0.006312,0.022332
16.014999,0.006290,0.022350
16.025000,0.006268,0.022368
16.034998,0.006246,0.022386
16.044998,0.006224,0.022404
16.054998,0.006202,0.022422
16.064999,0.006180,0.022440
16.074999,0.006158,0.022458
16.084999,0.006136,0.022476
16.094999,0.006114,0.022494
16.105000,0.006092,0.022512
16.114998,0.006070,0.022530
16.124998,0.006048,0.022548
16.134998,0.006027,0.022567
16.144999,0.006005,0.022585
16.154999,0.005983,0.022603
16.164999,0.005961,0.022621
16.174999,0.005939,0.022639
16.184999,0.005917,0.022657
16.195000,0.005895,0.022675
16.204998,0.005873,0.022693
16.214998,0.005851,0.022711
16.224998,0.005829,0.022729
16.234999,0.005807,0.022747
16.244999,0.005786,0.022766
16.254999,0.005764,0.022784
16.264999,0.005742,0.022802
16.275000,0.005720,0.022820
16.284998,0.005698,0.022838
16.294998,0.005676,0.022856
16.304998,0.005654,0.022874
16.314999,0.005632,0.022892
16.324999,0.005610,0.022910
16.334999,0.005588,0.022928
16.344999,0.005566,0.022946
16.355000,0.005544,0.022964
16.364998,0.005522,0.022982
16.374998,0.005500,0.023000
16.384998,0.005478,0.023018
16.394999,0.005456,0.023036
16.404999,0.005434,0.023054
16.414999,0.005412,0.023072
16.424999,0.005390,0.023090
16.434999,0.005368,0.023108
16.445000,0.005346,0.023126
16.454998,0.005324,0.023144
16.464998,0.005302,0.023162
16.474998,0.005280,0.023180
16.484999,0.005258,0.023198
16.494999,0.005236,0.023216
16.504999,0.005214,0.023234
16.514999,0.005192,0.023252
16.525000,0.005170,0.023270
16.534998,0.005148,0.023288
16.544998,0.005126,0.023306
16.554998,0.005104,0.023324
16.564999,0.005082,0.023342
16.574999,0.005060,0.023360
16.584999,0.005037,0.023377
16.594999,0.005015,0.023395
16.605000,0.004993,0.023413
16.614998,0.004971,0.023431
16.624998,0.004949,0.023449
16.634998,0.004927,0.023467
16.644999,0.004904,0.023484
16.654999,0.004882,0.023502
16.664999,0.004860,0.023520
16.674999,0.004838,0.023538
16.684999,0.004816,0.023556
16.695000,0.004793,0.023573
16.704998,0.004771,0.023591
16.714998,0.004749,0.023609
16.724998,0.004727,0.023627
16.734999,0.004704,0.023644
16.744999,0.004682,0.023662
16.754999,0.004660,0.023680
16.764999,0.004637,0.023697
16.775000,0.004615,0.023715
16.784998,0.004592,0.023732
16.794998,0.004570,0.023750
16.804998,0.004547,0.023767
16.814999,0.004525,0.023785
16.824999,0.004502,0.023802
16.834999,0.004480,0.023820
16.844999,0.004457,0.023837
16.855000,0.004434,0.023854
16.864998,0.004411,0.023871
16.874998,0.004388,0.023888
16.884998,0.004366,0.023906
16.894999,0.004343,0.023923
16.904999,0.004320,0.023940
16.914999,0.004297,0.023957
16.924999,0.004274,0.023974
16.934999,0.004251,0.023991
16.945000,0.004227,0.024007
16.954998,0.004204,0.024024
16.964998,0.004181,0.024041
16.974998,0.004158,0.024058
16.984999,0.004135,0.024075
16.994999,0.004112,0.024092
17.000000,0.004092,0.024092


==> PaperGraphs/Test3_time20_height_a5_single.txt <==
time,discharge,height
-1.000000,0.065000,0.000000
-0.995000,0.066105,0.001130
-0.985000,0.066209,0.001284
-0.975000,0.066268,0.001393
-0.965000,0.066310,0.001485
-0.955000,0.066343,0.001568
-0.945000,0.066371,0.001646
-0.935000,0.066394,0.001719
-0.925000,0.066414,0.001789
-0.915000,0.066433,0.001858
-0.905000,0.066449,0.001924
-0.895000,0.066464,0.001989
-0.885000,0.066477,0.002052
-0.875000,0.066489,0.002114
-0.865000,0.066500,0.002175
-0.855000,0.066511,0.002236
-0.845000,0.066520,0.002295
-0.835000,0.066529,0.002354
-0.825000,0.066537,0.002412
-0.815000,0.066544,0.002469
-0.805000,0.066551,0.002526
-0.795000,0.066557,0.002582
-0.785000,0.066563,0.002638
-0.775000,0.066567,0.002692
-0.765000,0.066572,0.002747
-0.755000,0.066576,0.002801
-0.745000,0.066579,0.002854
-0.735000,0.066582,0.002907
-0.725000,0.066585,0.002960
-0.715000,0.066587,0.003012
-0.705000,0.066588,0.003063
-0.695000,0.066590,0.003115
-0.685000,0.066590,0.003165
-0.675000,0.066591,0.003216
-0.665000,0.066591,0.003266
-0.655000,0.066592,0.003317
-0.645000,0.066591,0.003366
-0.635000,0.066591,0.003416
-0.625000,0.066591,0.003466
-0.615000,0.066590,0.003515
-0.605000,0.066589,0.003564
-0.595000,0.066588,0.003613
-0.585000,0.066587,0.003662
-0.575000,0.066586,0.003711
-0.565000,0.066585,0.003760
-0.555000,0.066584,0.003809
-0.545000,0.066583,0.003858
-0.535000,0.066582,0.003907
-0.525000,0.066581,0.003956
-0.515000,0.066580,0.004005
-0.505000,0.066578,0.004053
-0.495000,0.066577,0.004102
-0.485000,0.066576,0.004151
-0.475000,0.066575,0.004200
-0.465000,0.066573,0.004248
-0.455000,0.066572,0.004297
-0.445000,0.066571,0.004346
-0.435000,0.066570,0.004395
-0.425000,0.066568,0.004443
-0.415000,0.066567,0.004492
-0.405000,0.066566,0.004541
-0.395000,0.066564,0.004589
-0.385000,0.066563,0.004638
-0.375000,0.066562,0.004687
-0.365000,0.066561,0.004736
-0.355000,0.066559,0.004784
-0.345000,0.066558,0.004833
-0.335000,0.066557,0.004882
-0.325000,0.066555,0.004930
-0.315000,0.066554,0.004979
-0.305000,0.066553,0.005028
-0.295000,0.066552,0.005077
-0.285000,0.066550,0.005125
-0.275000,0.066549,0.005174
-0.265000,0.066548,0.005223
-0.255000,0.066546,0.005271
-0.245000,0.066545,0.005320
-0.235000,0.066544,0.005369
-0.225000,0.066542,0.005417
-0.215000,0.066541,0.005466
-0.205000,0.066540,0.005515
-0.195000,0.066538,0.005563
-0.185000,0.066537,0.005612
-0.175000,0.066536,0.005661
-0.165000,0.066535,0.005710
-0.155000,0.066533,0.005758
-0.145000,0.066532,0.005807
-0.135000,0.066531,0.005856
-0.125000,0.066529,0.005904
-0.115000,0.066528,0.005953
-0.105000,0.066527,0.006002
-0.095000,0.066525,0.006050
-0.085000,0.066524,0.006099
-0.075000,0.066523,0.006148
-0.065000,0.066521,0.006196
-0.055000,0.066520,0.006245
-0.045000,0.066519,0.006294
-0.035000,0.066517,0.006342
-0.025000,0.066516,0.006391
-0.015000,0.066515,0.006440
-0.005000,0.066516,0.006491
0.005000,0.066571,0.006596
0.015000,0.066621,0.006696
0.025000,0.066669,0.006794
0.035000,0.066715,0.006890
0.045000,0.066758,0.006983
0.055000,0.066798,0.007073
0.065000,0.066837,0.007162
0.075000,0.066874,0.007249
0.085000,0.066909,0.007334
0.095000,0.066943,0.007418
0.105000,0.066975,0.007500
0.115000,0.067005,0.007580
0.125000,0.067034,0.007659
0.135000,0.067061,0.007736
0.145000,0.067087,0.007812
0.155000,0.067112,0.007887
0.165000,0.067136,0.007961
0.175000,0.067158,0.008033
0.185000,0.067179,0.008104
0.195000,0.067200,0.008175
0.205000,0.067219,0.008244
0.215000,0.067237,0.008312
0.225000,0.067254,0.008379
0.235000,0.067271,0.008446
0.245000,0.067286,0.008511
0.255000,0.067301,0.008576
0.265000,0.067314,0.008639
0.275000,0.067327,0.008702
0.285000,0.067340,0.008765
0.295000,0.067351,0.008826
0.305000,0.067362,0.008887
0.315000,0.067372,0.008947
0.325000,0.067381,0.009006
0.335000,0.067390,0.009065
0.345000,0.067397,0.009122
0.355000,0.067405,0.009180
0.365000,0.067412,0.009237
0.375000,0.067418,0.009293
0.385000,0.067423,0.009348
0.395000,0.067428,0.009403
0.405000,0.067433,0.009458
0.415000,0.067436,0.009511
0.425000,0.067440,0.009565
0.435000,0.067443,0.009618
0.445000,0.067445,0.009670
0.455000,0.067447,0.009722
0.465000,0.067448,0.009773
0.475000,0.067449,0.009824
0.485000,0.067449,0.009874
0.495000,0.067449,0.009924
0.505000,0.067449,0.009974
0.515000,0.067448,0.010023
0.525000,0.067447,0.010072
0.535000,0.067445,0.010120
0.545000,0.067443,0.010168
0.555000,0.067440,0.010215
0.565000,0.067438,0.010263
0.575000,0.067434,0.010309
0.585000,0.067431,0.010356
0.595000,0.067427,0.010402
0.605000,0.067422,0.010447
0.615000,0.067417,0.010492
0.625000,0.067412,0.010537
0.635000,0.067407,0.010582
0.645000,0.067401,0.010626
0.655000,0.067395,0.010670
0.665000,0.067389,0.010714
0.675000,0.067382,0.010757
0.685000,0.067375,0.010800
0.695000,0.067367,0.010842
0.705000,0.067360,0.010885
0.715000,0.067352,0.010927
0.725000,0.067344,0.010969
0.735000,0.067335,0.011010
0.745000,0.067326,0.011051
0.755000,0.067317,0.011092
0.765000,0.067308,0.011133
0.775000,0.067298,0.011173
0.785000,0.067288,0.011213
0.795000,0.067278,0.011253
0.805000,0.067268,0.011293
0.815000,0.067257,0.011332
0.825000,0.067246,0.011371
0.835000,0.067235,0.011410
0.845000,0.067223,0.011448
0.855000,0.067212,0.011487
0.865000,0.067200,0.011525
0.875000,0.067188,0.011563
0.885000,0.067175,0.011600
0.895000,0.067163,0.011638
0.905000,0.067150,0.011675
0.915000,0.067137,0.011712
0.925000,0.067124,0.011749
0.935000,0.067110,0.011785
0.945000,0.067096,0.011821
0.955000,0.067083,0.011858
0.965000,0.067068,0.011893
0.975000,0.067054,0.011929
0.985000,0.067040,0.011965
0.995000,0.067025,0.012000
1.005000,0.067010,0.012035
1.015000,0.066995,0.012070
1.025000,0.066980,0.012105
1.035000,0.066964,0.012139
1.045000,0.066948,0.012173
1.055000,0.066933,0.012208
1.065000,0.066916,0.012241
1.075000,0.066900,0.012275
1.085000,0.066884,0.012309
1.095000,0.066867,0.012342
1.105000,0.066850,0.012375
1.115000,0.066833,0.012408
1.125000,0.066816,0.012441
1.135000,0.066799,0.012474
1.145000,0.066782,0.012507
1.155000,0.066764,0.012539
1.165000,0.066746,0.012571
1.175000,0.066728,0.012603
1.185000,0.066710,0.012635
1.195000,0.066692,0.012667
1.205000,0.066673,0.012698
1.215000,0.066655,0.012730
1.225000,0.066636,0.012761
1.235000,0.066617,0.012792
1.245000,0.066598,0.012823
1.255000,0.066579,0.012854
1.265000,0.066559,0.012884
1.275000,0.066540,0.012915
1.285000,0.066520,0.012945
1.295000,0.066500,0.012975
1.305000,0.066481,0.013006
1.315000,0.066460,0.013035
1.325000,0.066440,0.013065
1.335000,0.066420,0.013095
1.345000,0.066399,0.013124
1.355000,0.066379,0.013154
1.365000,0.066358,0.013183
1.375000,0.066337,0.013212
1.385000,0.066316,0.013241
1.395000,0.066295,0.013270
1.405000,0.066273,0.013298
1.415000,0.066252,0.013327
1.425000,0.066230,0.013355
1.435000,0.066209,0.013384
1.445000,0.066187,0.013412
1.455000,0.066165,0.013440
1.465000,0.066143,0.013468
1.475000,0.066121,0.013496
1.485000,0.066098,0.013523
1.495000,0.066076,0.013551
1.505000,0.066053,0.013578
1.515000,0.066031,0.013606
1.525000,0.066008,0.013633
1.535000,0.065985,0.013660
1.545000,0.065962,0.013687
1.555000,0.065939,0.013714
1.565000,0.065915,0.013740
1.575000,0.065892,0.013767
1.585000,0.065868,0.013793
1.595000,0.065845,0.013820
1.605000,0.065821,0.013846
1.615000,0.065797,0.013872
1.625000,0.065773,0.013898
1.635000,0.065749,0.013924
1.645000,0.065725,0.013950
1.655000,0.065701,0.013976
1.665000,0.065676,0.014001
1.675000,0.065652,0.014027
1.685000,0.065627,0.014052
1.695000,0.065603,0.014078
1.705000,0.065578,0.014103
1.715000,0.065553,0.014128
1.725000,0.065528,0.014153
1.735000,0.065503,0.014178
1.745000,0.065478,0.014203
1.755000,0.065452,0.014227
1.765000,0.065427,0.014252
1.775000,0.065401,0.014276
1.785000,0.065376,0.014301
1.795000,0.065350,0.014325
1.805000,0.065324,0.014349
1.815000,0.065298,0.014373
1.825000,0.065272,0.014397
1.835000,0.065246,0.014421
1.845000,0.065220,0.014445
1.855000,0.065194,0.014469
1.865000,0.065167,0.014492
1.875000,0.065141,0.014516
1.885000,0.065114,0.014539
1.895000,0.065088,0.014563
1.905000,0.065061,0.014586
1.915000,0.065034,0.014609
1.925000,0.065007,0.014632
1.935000,0.064980,0.014655
1.945000,0.064953,0.014678
1.955000,0.064926,0.014701
1.965000,0.064899,0.014724
1.975000,0.064872,0.014747
1.985000,0.064844,0.014769
1.995000,0.064817,0.014792
2.005000,0.064789,0.014814
2.015000,0.064761,0.014836
2.025000,0.064734,0.014859
2.035000,0.064706,0.014881
2.045000,0.064678,0.014903
2.055000,0.064650,0.014925
2.065000,0.064622,0.014947
2.075000,0.064593,0.014968
2.085000,0.064565,0.014990
2.095000,0.064537,0.015012
2.105000,0.064508,0.015033
2.115000,0.064480,0.015055
2.125000,0.064451,0.015076
2.135000,0.064423,0.015098
2.145000,0.064394,0.015119
2.155000,0.064365,0.015140
2.165000,0.064336,0.015161
2.175000,0.064307,0.015182
2.185000,0.064278,0.015203
2.195000,0.064249,0.015224
2.205000,0.064220,0.015245
2.215000,0.064191,0.015266
2.225000,0.064161,0.015286
2.235000,0.064132,0.015307
2.245000,0.064102,0.015327
2.255000,0.064073,0.015348
2.265000,0.064043,0.015368
2.275000,0.064013,0.015388
2.285000,0.063984,0.015409
2.295000,0.063954,0.015429
2.305000,0.063924,0.015449
2.315000,0.063894,0.015469
2.325000,0.063864,0.015489
2.335000,0.063834,0.015509
2.345000,0.063803,0.015528
2.355000,0.063773,0.015548
2.365000,0.063743,0.015568
2.375000,0.063712,0.015587
2.385000,0.063682,0.015607
2.395000,0.063651,0.015626
2.405000,0.063621,0.015646
2.415000,0.063590,0.015665
2.425000,0.063559,0.015684
2.435000,0.063528,0.015703
2.445000,0.063497,0.015722
2.455000,0.063466,0.015741
2.465000,0.063435,0.015760
2.475000,0.063404,0.015779
2.485000,0.063373,0.015798
2.495000,0.063342,0.015817
2.505000,0.063310,0.015835
2.515000,0.063279,0.015854
2.525000,0.063248,0.015873
2.535000,0.063216,0.015891
2.545000,0.063185,0.015910
2.555000,0.063153,0.015928
2.565000,0.063121,0.015946
2.575000,0.063090,0.015965
2.585000,0.063058,0.015983
2.595000,0.063026,0.016001
2.605000,0.062994,0.016019
2.615000,0.062962,0.016037
2.625000,0.062930,0.016055
2.635000,0.062898,0.016073
2.645000,0.062866,0.016091
2.655000,0.062833,0.016108
2.665000,0.062801,0.016126
2.675000,0.062769,0.016144
2.685000,0.062736,0.016161
2.695000,0.062704,0.016179
2.705000,0.062671,0.016196
2.715000,0.062639,0.016214
2.725000,0.062606,0.016231
2.735000,0.062573,0.016248
2.745000,0.062541,0.016266
2.755000,0.062508,0.016283
2.765000,0.062475,0.016300
2.775000,0.062442,0.016317
2.785000,0.062409,0.016334
2.795000,0.062376,0.016351
2.805000,0.062343,0.016368
2.815000,0.062310,0.016385
2.825000,0.062276,0.016401
2.835000,0.062243,0.016418
2.845000,0.062210,0.016435
2.855000,0.062176,0.016451
2.865000,0.062143,0.016468
2.875000,0.062109,0.016484
2.885000,0.062076,0.016501
2.895000,0.062042,0.016517
2.905000,0.062009,0.016534
2.915000,0.061975,0.016550
2.925000,0.061941,0.016566
2.935000,0.061907,0.016582
2.945000,0.061873,0.016598
2.955000,0.061839,0.016614
2.965000,0.061805,0.016630
2.975000,0.061771,0.016646
2.985000,0.061737,0.016662
2.995000,0.061703,0.016678
3.005000,0.061669,0.016694
3.015000,0.061635,0.016710
3.025000,0.061600,0.016725
3.035000,0.061566,0.016741
3.045000,0.061531,0.016756
3.055000,0.061497,0.016772
3.065000,0.061462,0.016787
3.075000,0.061428,0.016803
3.085000,0.061393,0.016818
3.095000,0.061359,0.016834
3.105000,0.061324,0.016849
3.115000,0.061289,0.016864
3.125000,0.061254,0.016879
3.135000,0.061219,0.016894
3.145000,0.061184,0.016909
3.155000,0.061149,0.016924
3.165000,0.061114,0.016939
3.175000,0.061079,0.016954
3.185000,0.061044,0.016969
3.195000,0.061009,0.016984
3.205000,0.060974,0.016999
3.215000,0.060939,0.017014
3.225000,0.060903,0.017028
3.235000,0.060868,0.017043
3.245000,0.060832,0.017057
3.255000,0.060797,0.017072
3.265000,0.060761,0.017086
3.275000,0.060726,0.017101
3.285000,0.060690,0.017115
3.295000,0.060655,0.017130
3.305000,0.060619,0.017144
3.315000,0.060583,0.017158
3.325000,0.060547,0.017172
3.335000,0.060512,0.017187
3.345000,0.060476,0.017201
3.355000,0.060440,0.017215
3.365000,0.060404,0.017229
3.375000,0.060368,0.017243
3.385000,0.060332,0.017257
3.395000,0.060296,0.017271
3.405000,0.060259,0.017284
3.415000,0.060223,0.017298
3.425000,0.060187,0.017312
3.435000,0.060151,0.017326
3.445000,0.060114,0.017339
3.455000,0.060078,0.017353
3.465000,0.060041,0.017366
3.475000,0.060005,0.017380
3.485000,0.059968,0.017393
3.495000,0.059932,0.017407
3.505000,0.059895,0.017420
3.515000,0.059859,0.017434
3.525000,0.059822,0.017447
3.535000,0.059785,0.017460
3.545000,0.059748,0.017473
3.555000,0.059711,0.017486
3.565000,0.059675,0.017500
3.575000,0.059638,0.017513
3.585000,0.059601,0.017526
3.595000,0.059564,0.017539
3.605000,0.059527,0.017552
3.615000,0.059490,0.017565
3.625000,0.059452,0.017577
3.635000,0.059415,0.017590
3.645000,0.059378,0.017603
3.655000,0.059341,0.017616
3.665000,0.059303,0.017628
3.675000,0.059266,0.017641
3.685000,0.059229,0.017654
3.695000,0.059191,0.017666
3.705000,0.059154,0.017679
3.715000,0.059116,0.017691
3.725000,0.059079,0.017704
3.735000,0.059041,0.017716
3.745000,0.059003,0.017728
3.755000,0.058966,0.017741
3.765000,0.058928,0.017753
3.775000,0.058890,0.017765
3.785000,0.058852,0.017777
3.795000,0.058815,0.017790
3.805000,0.058777,0.017802
3.815000,0.058739,0.017814
3.825000,0.058701,0.017826
3.835000,0.058663,0.017838
3.845000,0.058625,0.017850
3.855000,0.058587,0.017862
3.865000,0.058548,0.017873
3.875000,0.058510,0.017885
3.885000,0.058472,0.017897
3.895000,0.058434,0.017909
3.905000,0.058396,0.017921
3.915000,0.058357,0.017932
3.925000,0.058319,0.017944
3.935000,0.058280,0.017955
3.945000,0.058242,0.017967
3.955000,0.058203,0.017978
3.965000,0.058165,0.017990
3.975000,0.058126,0.018001
3.985000,0.058088,0.018013
3.995000,0.058049,0.018024
4.005000,0.058010,0.018035
4.015000,0.057972,0.018047
4.025000,0.057933,0.018058
4.035000,0.057894,0.018069
4.045000,0.057855,0.018080
4.055000,0.057816,0.018091
4.065000,0.057777,0.018102
4.075000,0.057739,0.018114
4.085000,0.057700,0.018125
4.095000,0.057660,0.018135
4.105000,0.057621,0.018146
4.115000,0.057582,0.018157
4.125000,0.057543,0.018168
4.135000,0.057504,0.018179
4.145000,0.057465,0.018190
4.155000,0.057426,0.018201
4.165000,0.057386,0.018211
4.175000,0.057347,0.018222
4.185000,0.057308,0.018233
4.195000,0.057268,0.018243
4.205000,0.057229,0.018254
4.215000,0.057189,0.018264
4.225000,0.057150,0.018275
4.235000,0.057110,0.018285
4.245000,0.057071,0.018296
4.255000,0.057031,0.018306
4.265000,0.056991,0.018316
4.275000,0.056952,0.018327
4.285000,0.056912,0.018337
4.295000,0.056872,0.018347
4.305000,0.056832,0.018357
4.315000,0.056792,0.018367
4.325000,0.056753,0.018378
4.335000,0.056713,0.018388
4.345000,0.056673,0.018398
4.355000,0.056633,0.018408
4.365000,0.056593,0.018418
4.375000,0.056553,0.018428
4.385000,0.056512,0.018437
4.395000,0.056472,0.018447
4.405000,0.056432,0.018457
4.415000,0.056392,0.018467
4.425000,0.056352,0.018477
4.435000,0.056311,0.018486
4.445000,0.056271,0.018496
4.455000,0.056231,0.018506
4.465000,0.056190,0.018515
4.475000,0.056150,0.018525
4.485000,0.056110,0.018535
4.495000,0.056069,0.018544
4.505000,0.056029,0.018554
4.515000,0.055988,0.018563
4.525000,0.055947,0.018572
4.535000,0.055907,0.018582
4.545000,0.055866,0.018591
4.555000,0.055826,0.018601
4.565000,0.055785,0.018610
4.575000,0.055744,0.018619
4.585000,0.055703,0.018628
4.595000,0.055662,0.018637
4.605000,0.055622,0.018647
4.615000,0.055581,0.018656
4.625000,0.055540,0.018665
4.635000,0.055499,0.018674
4.645000,0.055458,0.018683
4.655000,0.055417,0.018692
4.665000,0.055376,0.018701
4.675000,0.055335,0.018710
4.685000,0.055293,0.018718
4.695000,0.055252,0.018727
4.705000,0.055211,0.018736
4.715000,0.055170,0.018745
4.725000,0.055129,0.018754
4.735000,0.055087,0.018762
4.745000,0.055046,0.018771
4.755000,0.055005,0.018780
4.765000,0.054963,0.018788
4.775000,0.054922,0.018797
4.785000,0.054880,0.018805
4.795000,0.054839,0.018814
4.805000,0.054797,0.018822
4.815000,0.054756,0.018831
4.825000,0.054714,0.018839
4.835000,0.054673,0.018848
4.845000,0.054631,0.018856
4.855000,0.054589,0.018864
4.865000,0.054547,0.018872
4.875000,0.054506,0.018881
4.885000,0.054464,0.018889
4.895000,0.054422,0.018897
4.905000,0.054380,0.018905
4.915000,0.054338,0.018913
4.925000,0.054296,0.018921
4.935000,0.054254,0.018929
4.945000,0.054213,0.018938
4.955000,0.054170,0.018945
4.965000,0.054128,0.018953
4.975000,0.054086,0.018961
4.985000,0.054044,0.018969
4.995000,0.054002,0.018977
5.005000,0.053960,0.018985
5.015000,0.053918,0.018993
5.025000,0.053875,0.019000
5.035000,0.053833,0.019008
5.045000,0.053791,0.019016
5.055000,0.053749,0.019024
5.065000,0.053706,0.019031
5.075000,0.053664,0.019039
5.085000,0.053621,0.019046
5.095000,0.053579,0.019054
5.105000,0.053536,0.019061
5.115000,0.053494,0.019069
5.125000,0.053451,0.019076
5.135000,0.053409,0.019084
5.145000,0.053366,0.019091
5.155000,0.053324,0.019099
5.165000,0.053281,0.019106
5.175000,0.053238,0.019113
5.185000,0.053195,0.019120
5.195000,0.053153,0.019128
5.205000,0.053110,0.019135
5.215000,0.053067,0.019142
5.225000,0.053024,0.019149
5.235000,0.052981,0.019156
5.245000,0.052938,0.019163
5.255000,0.052895,0.019170
5.265000,0.052852,0.019177
5.275000,0.052809,0.019184
5.285000,0.052766,0.019191
5.295000,0.052723,0.019198
5.305000,0.052680,0.019205
5.315000,0.052637,0.019212
5.325000,0.052594,0.019219
5.335000,0.052551,0.019226
5.345000,0.052507,0.019232
5.355000,0.052464,0.019239
5.365000,0.052421,0.019246
5.375000,0.052377,0.019252
5.385000,0.052334,0.019259
5.395000,0.052291,0.019266
5.405000,0.052247,0.019272
5.415000,0.052204,0.019279
5.425000,0.052160,0.019285
5.435000,0.052117,0.019292
5.445000,0.052073,0.019298
5.455000,0.052030,0.019305
5.465000,0.051986,0.019311
5.475000,0.051942,0.019317
5.485000,0.051899,0.019324
5.495000,0.051855,0.019330
5.505000,0.051811,0.019336
5.515000,0.051768,0.019343
5.525000,0.051724,0.019349
5.535000,0.051680,0.019355
5.545000,0.051636,0.019361
5.555000,0.051592,0.019367
5.565000,0.051548,0.019373
5.575000,0.051505,0.019380
5.585000,0.051461,0.019386
5.595000,0.051417,0.019392
5.605000,0.051373,0.019398
5.615000,0.051329,0.019404
5.625000,0.051284,0.019409
5.635000,0.051240,0.019415
5.645000,0.051196,0.019421
5.655000,0.051152,0.019427
5.665000,0.051108,0.019433
5.675000,0.051064,0.019439
5.685000,0.051019,0.019444
5.695000,0.050975,0.019450
5.705000,0.050931,0.019456
5.715000,0.050886,0.019461
5.725000,0.050842,0.019467
5.735000,0.050798,0.019473
5.745000,0.050753,0.019478
5.755000,0.050709,0.019484
5.765000,0.050664,0.019489
5.775000,0.050620,0.019495
5.785000,0.050575,0.019500
5.795000,0.050531,0.019506
5.805000,0.050486,0.019511
5.815000,0.050441,0.019516
5.825000,0.050397,0.019522
5.835000,0.050352,0.019527
5.845000,0.050307,0.019532
5.855000,0.050263,0.019538
5.865000,0.050218,0.019543
5.875000,0.050173,0.019548
5.885000,0.050128,0.019553
5.895000,0.050083,0.019558
5.905000,0.050038,0.019563
5.915000,0.049993,0.019568
5.925000,0.049948,0.019573
5.935000,0.049903,0.019578
5.945000,0.049858,0.019583
5.955000,0.049813,0.019588
5.965000,0.049768,0.019593
5.975000,0.049723,0.019598
5.985000,0.049678,0.019603
5.995000,0.049633,0.019608
6.005000,0.049588,0.019613
6.015000,0.049542,0.019617
6.025000,0.049497,0.019622
6.035000,0.049452,0.019627
6.045000,0.049407,0.019632
6.055000,0.049361,0.019636
6.065000,0.049316,0.019641
6.075000,0.049271,0.019646
6.085000,0.049225,0.019650
6.095000,0.049180,0.019655
6.105000,0.049134,0.019659
6.115000,0.049089,0.019664
6.125000,0.049043,0.019668
6.135000,0.048998,0.019673
6.145000,0.048952,0.019677
6.155000,0.048906,0.019681
6.165000,0.048861,0.019686
6.175000,0.048815,0.019690
6.185000,0.048769,0.019694
6.195000,0.048723,0.019698
6.205000,0.048678,0.019703
6.215000,0.048632,0.019707
6.225000,0.048586,0.019711
6.235000,0.048540,0.019715
6.245000,0.048494,0.019719
6.255000,0.048448,0.019723
6.265000,0.048402,0.019727
6.275000,0.048357,0.019732
6.285000,0.048310,0.019735
6.295000,0.048264,0.019739
6.305000,0.048218,0.019743
6.315000,0.048172,0.019747
6.325000,0.048126,0.019751
6.335000,0.048080,0.019755
6.345000,0.048034,0.019759
6.355000,0.047988,0.019763
6.365000,0.047941,0.019766
6.375000,0.047895,0.019770
6.385000,0.047849,0.019774
6.395000,0.047803,0.019778
6.405000,0.047756,0.019781
6.415000,0.047710,0.019785
6.425000,0.047663,0.019788
6.435000,0.047617,0.019792
6.445000,0.047570,0.019795
6.455000,0.047524,0.019799
6.465000,0.047477,0.019802
6.475000,0.047431,0.019806
6.485000,0.047384,0.019809
6.495000,0.047338,0.019813
6.505000,0.047291,0.019816
6.515000,0.047244,0.019819
6.525000,0.047198,0.019823
6.535000,0.047151,0.019826
6.545000,0.047104,0.019829
6.555000,0.047057,0.019832
6.565000,0.047011,0.019836
6.575000,0.046964,0.019839
6.585000,0.046917,0.019842
6.595000,0.046870,0.019845
6.605000,0.046823,0.019848
6.615000,0.046776,0.019851
6.625000,0.046729,0.019854
6.635000,0.046682,0.019857
6.645000,0.046635,0.019860
6.655000,0.046588,0.019863
6.665000,0.046541,0.019866
6.675000,0.046494,0.019869
6.685000,0.046446,0.019871
6.695000,0.046399,0.019874
6.705000,0.046352,0.019877
6.715000,0.046305,0.019880
6.725000,0.046257,0.019882
6.735000,0.046210,0.019885
6.745000,0.046163,0.019888
6.755000,0.046115,0.019890
6.765000,0.046068,0.019893
6.775000,0.046020,0.019895
6.785000,0.045973,0.019898
6.795000,0.045925,0.019900
6.805000,0.045878,0.019903
6.815000,0.045830,0.019905
6.825000,0.045783,0.019908
6.835000,0.045735,0.019910
6.845000,0.045688,0.019913
6.855000,0.045640,0.019915
6.865000,0.045592,0.019917
6.875000,0.045544,0.019919
6.885000,0.045497,0.019922
6.895000,0.045449,0.019924
6.905000,0.045401,0.019926
6.915000,0.045353,0.019928
6.925000,0.045305,0.019930
6.935000,0.045257,0.019932
6.945000,0.045209,0.019934
6.955000,0.045161,0.019936
6.965000,0.045113,0.019938
6.975000,0.045065,0.019940
6.985000,0.045017,0.019942
6.995000,0.044969,0.019944
7.005000,0.044921,0.019946
7.015000,0.044873,0.019948
7.025000,0.044824,0.019949
7.035000,0.044776,0.019951
7.045000,0.044728,0.019953
7.055000,0.044680,0.019955
7.065000,0.044631,0.019956
7.075000,0.044583,0.019958
7.085000,0.044534,0.019959
7.095000,0.044486,0.019961
7.105000,0.044438,0.019963
7.115000,0.044389,0.019964
7.125000,0.044341,0.019966
7.135000,0.044292,0.019967
7.145000,0.044243,0.019968
7.155000,0.044195,0.019970
7.165000,0.044146,0.019971
7.175000,0.044097,0.019972
7.184999,0.044049,0.019974
7.195000,0.044000,0.019975
7.205000,0.043951,0.019976
7.215000,0.043902,0.019977
7.225000,0.043853,0.019978
7.235000,0.043804,0.019979
7.245000,0.043756,0.019981
7.255000,0.043707,0.019982
7.265000,0.043658,0.019983
7.275000,0.043609,0.019984
7.285000,0.043559,0.019984
7.295000,0.043510,0.019985
7.305000,0.043461,0.019986
7.315000,0.043412,0.019987
7.325000,0.043363,0.019988
7.335000,0.043314,0.019989
7.345000,0.043264,0.019989
7.355000,0.043215,0.019990
7.365000,0.043166,0.019991
7.375000,0.043116,0.019991
7.385000,0.043067,0.019992
7.395000,0.043018,0.019993
7.405000,0.042968,0.019993
7.415000,0.042919,0.019994
7.425000,0.042869,0.019994
7.434999,0.042820,0.019995
7.445000,0.042770,0.019995
7.455000,0.042720,0.019995
7.465000,0.042671,0.019996
7.475000,0.042621,0.019996
7.485000,0.042572,0.019997
7.495000,0.042522,0.019997
7.505000,0.042472,0.019997
7.515000,0.042422,0.019997
7.525000,0.042373,0.019998
7.535000,0.042323,0.019998
7.545000,0.042273,0.019998
7.555000,0.042223,0.019998
7.565000,0.042174,0.019999
7.575000,0.042124,0.019999
7.585000,0.042074,0.019999
7.595000,0.042024,0.019999
7.605000,0.041974,0.019999
7.615000,0.041924,0.019999
7.625000,0.041874,0.019999
7.635000,0.041824,0.019999
7.645000,0.041774,0.019999
7.655000,0.041725,0.020000
7.665000,0.041675,0.020000
7.675000,0.041625,0.020000
7.684999,0.041575,0.020000
7.695000,0.041525,0.020000
7.705000,0.041475,0.020000
7.715000,0.041425,0.020000
7.725000,0.041375,0.020000
7.735000,0.041325,0.020000
7.745000,0.041275,0.020000
7.755000,0.041225,0.020000
7.765000,0.041175,0.020000
7.775000,0.041125,0.020000
7.785000,0.041075,0.020000
7.795000,0.041025,0.020000
7.805000,0.040975,0.020000
7.815000,0.040925,0.020000
7.825000,0.040875,0.020000
7.835000,0.040825,0.020000
7.845000,0.040775,0.020000
7.855000,0.040725,0.020000
7.865000,0.040675,0.020000
7.875000,0.040625,0.020000
7.885000,0.040575,0.020000
7.895000,0.040525,0.020000
7.905000,0.040475,0.020000
7.915000,0.040425,0.020000
7.925000,0.040375,0.020000
7.934999,0.040325,0.020000
7.945000,0.040275,0.020000
7.955000,0.040225,0.020000
7.965000,0.040175,0.020000
7.975000,0.040125,0.020000
7.985000,0.040075,0.020000
7.995000,0.040025,0.020000
8.005000,0.039975,0.020000
8.015000,0.039925,0.020000
8.025000,0.039875,0.020000
8.035000,0.039825,0.020000
8.045000,0.039775,0.020000
8.055000,0.039725,0.020000
8.065000,0.039675,0.020000
8.075000,0.039625,0.020000
8.085000,0.039575,0.020000
8.095000,0.039525,0.020000
8.105000,0.039475,0.020000
8.115000,0.039425,0.020000
8.125000,0.039375,0.020000
8.135000,0.039325,0.020000
8.145000,0.039275,0.020000
8.155000,0.039225,0.020000
8.165000,0.039175,0.020000
8.175000,0.039125,0.020000
8.184999,0.039075,0.020000
8.195000,0.039025,0.020000
8.205000,0.038975,0.020000
8.215000,0.038925,0.020000
8.225000,0.038875,0.020000
8.235000,0.038825,0.020000
8.245000,0.038775,0.020000
8.255000,0.038725,0.020000
8.265000,0.038675,0.020000
8.275000,0.038625,0.020000
8.285000,0.038575,0.020000
8.295000,0.038525,0.020000
8.305000,0.038475,0.020000
8.315000,0.038425,0.020000
8.325000,0.038375,0.020000
8.335000,0.038325,0.020000
8.345000,0.038275,0.020000
8.355000,0.038225,0.020000
8.365000,0.038175,0.020000
8.375000,0.038125,0.020000
8.385000,0.038075,0.020000
8.395000,0.038025,0.020000
8.405000,0.037975,0.020000
8.415000,0.037925,0.020000
8.425000,0.037875,0.020000
8.434999,0.037825,0.020000
8.445000,0.037775,0.020000
8.455000,0.037725,0.020000
8.465000,0.037675,0.020000
8.474999,0.037625,0.020000
8.485000,0.037575,0.020000
8.495000,0.037525,0.020000
8.505000,0.037475,0.020000
8.515000,0.037425,0.020000
8.525000,0.037375,0.020000
8.535000,0.037325,0.020000
8.545000,0.037275,0.020000
8.555000,0.037225,0.020000
8.565000,0.037175,0.020000
8.575000,0.037125,0.020000
8.585000,0.037075,0.020000
8.595000,0.037025,0.020000
8.605000,0.036975,0.020000
8.615000,0.036925,0.020000
8.625000,0.036875,0.020000
8.635000,0.036825,0.020000
8.645000,0.036775,0.020000
8.655000,0.036725,0.020000
8.665000,0.036675,0.020000
8.675000,0.036625,0.020000
8.684999,0.036575,0.020000
8.695000,0.036525,0.020000
8.705000,0.036475,0.020000
8.715000,0.036425,0.020000
8.724999,0.036375,0.020000
8.735000,0.036325,0.020000
8.745000,0.036275,0.020000
8.755000,0.036225,0.020000
8.765000,0.036175,0.020000
8.775000,0.036125,0.020000
8.785000,0.036075,0.020000
8.795000,0.036025,0.020000
8.805000,0.035975,0.020000
8.815000,0.035925,0.020000
8.825000,0.035875,0.020000
8.835000,0.035825,0.020000
8.845000,0.035775,0.020000
8.855000,0.035725,0.020000
8.865000,0.035675,0.020000
8.875000,0.035625,0.020000
8.885000,0.035575,0.020000
8.895000,0.035525,0.020000
8.905000,0.035475,0.020000
8.915000,0.035425,0.020000
8.925000,0.035375,0.020000
8.934999,0.035325,0.020000
8.945000,0.035275,0.020000
8.955000,0.035225,0.020000
8.965000,0.035175,0.020000
8.974999,0.035125,0.020000
8.985000,0.035075,0.020000
8.995000,0.035025,0.020000
9.005000,0.034975,0.020000
9.015000,0.034925,0.020000
9.025000,0.034875,0.020000
9.035000,0.034825,0.020000
9.045000,0.034775,0.020000
9.055000,0.034725,0.020000
9.065000,0.034675,0.020000
9.075000,0.034625,0.020000
9.085000,0.034575,0.020000
9.095000,0.034525,0.020000
9.105000,0.034475,0.020000
9.115000,0.034425,0.020000
9.125000,0.034375,0.020000
9.135000,0.034325,0.020000
9.145000,0.034275,0.020000
9.155000,0.034225,0.020000
9.165000,0.034175,0.020000
9.175000,0.034125,0.020000
9.184999,0.034075,0.020000
9.195000,0.034025,0.020000
9.205000,0.033975,0.020000
9.215000,0.033925,0.020000
9.224999,0.033875,0.020000
9.235000,0.033825,0.020000
9.245000,0.033775,0.020000
9.255000,0.033725,0.020000
9.265000,0.033675,0.020000
9.275000,0.033625,0.020000
9.285000,0.033575,0.020000
9.295000,0.033525,0.020000
9.305000,0.033475,0.020000
9.315000,0.033425,0.020000
9.325000,0.033375,0.020000
9.335000,0.033325,0.020000
9.345000,0.033275,0.020000
9.355000,0.033225,0.020000
9.365000,0.033175,0.020000
9.375000,0.033125,0.020000
9.385000,0.033075,0.020000
9.395000,0.033025,0.020000
9.405000,0.032975,0.020000
9.415000,0.032925,0.020000
9.425000,0.032875,0.020000
9.434999,0.032825,0.020000
9.445000,0.032775,0.020000
9.455000,0.032725,0.020000
9.465000,0.032675,0.020000
9.474999,0.032625,0.020000
9.485000,0.032575,0.020000
9.495000,0.032525,0.020000
9.505000,0.032475,0.020000
9.515000,0.032425,0.020000
9.525000,0.032375,0.020000
9.535000,0.032325,0.020000
9.545000,0.032275,0.020000
9.555000,0.032225,0.020000
9.565000,0.032175,0.020000
9.575000,0.032125,0.020000
9.585000,0.032075,0.020000
9.595000,0.032025,0.020000
9.605000,0.031975,0.020000
9.615000,0.031925,0.020000
9.625000,0.031875,0.020000
9.635000,0.031825,0.020000
9.645000,0.031775,0.020000
9.655000,0.031725,0.020000
9.665000,0.031675,0.020000
9.675000,0.031625,0.020000
9.684999,0.031575,0.020000
9.695000,0.031525,0.020000
9.705000,0.031475,0.020000
9.715000,0.031425,0.020000
9.724999,0.031375,0.020000
9.735000,0.031325,0.020000
9.745000,0.031275,0.020000
9.755000,0.031225,0.020000
9.765000,0.031175,0.020000
9.775000,0.031125,0.020000
9.785000,0.031075,0.020000
9.795000,0.031025,0.020000
9.805000,0.030975,0.020000
9.815000,0.030925,0.020000
9.825000,0.030875,0.020000
9.835000,0.030825,0.020000
9.845000,0.030775,0.020000
9.855000,0.030725,0.020000
9.865000,0.030675,0.020000
9.875000,0.030625,0.020000
9.885000,0.030575,0.020000
9.895000,0.030525,0.020000
9.905000,0.030475,0.020000
9.915000,0.030425,0.020000
9.925000,0.030375,0.020000
9.934999,0.030325,0.020000
9.945000,0.030275,0.020000
9.955000,0.030225,0.020000
9.965000,0.030175,0.020000
9.974999,0.030125,0.020000
9.985000,0.030075,0.020000
9.995000,0.030025,0.020000
10.005000,0.029975,0.020000
10.015000,0.029925,0.020000
10.025000,0.029875,0.020000
10.035000,0.029825,0.020000
10.045000,0.029775,0.020000
10.055000,0.029725,0.020000
10.065000,0.029675,0.020000
10.075000,0.029625,0.020000
10.085000,0.029575,0.020000
10.095000,0.029525,0.020000
10.105000,0.029475,0.020000
10.115000,0.029425,0.020000
10.125000,0.029375,0.020000
10.135000,0.029325,0.020000
10.145000,0.029275,0.020000
10.155000,0.029225,0.020000
10.165000,0.029175,0.020000
10.175000,0.029125,0.020000
10.184999,0.029075,0.020000
10.195000,0.029025,0.020000
10.205000,0.028975,0.020000
10.215000,0.028925,0.020000
10.224999,0.028875,0.020000
10.235000,0.028825,0.020000
10.245000,0.028775,0.020000
10.255000,0.028725,0.020000
10.264999,0.028675,0.020000
10.275000,0.028625,0.020000
10.285000,0.028575,0.020000
10.295000,0.028525,0.020000
10.305000,0.028475,0.020000
10.315000,0.028425,0.020000
10.325000,0.028375,0.020000
10.335000,0.028325,0.020000
10.345000,0.028275,0.020000
10.355000,0.028225,0.020000
10.365000,0.028175,0.020000
10.375000,0.028125,0.020000
10.385000,0.028075,0.020000
10.395000,0.028025,0.020000
10.405000,0.027975,0.020000
10.415000,0.027925,0.020000
10.425000,0.027875,0.020000
10.434999,0.027825,0.020000
10.445000,0.027775,0.020000
10.455000,0.027725,0.020000
10.465000,0.027675,0.020000
10.474999,0.027625,0.020000
10.485000,0.027575,0.020000
10.495000,0.027525,0.020000
10.505000,0.027475,0.020000
10.514999,0.027425,0.020000
10.525000,0.027375,0.020000
10.535000,0.027325,0.020000
10.545000,0.027275,0.020000
10.555000,0.027225,0.020000
10.565000,0.027175,0.020000
10.575000,0.027125,0.020000
10.585000,0.027075,0.020000
10.595000,0.027025,0.020000
10.605000,0.026975,0.020000
10.615000,0.026925,0.020000
10.625000,0.026875,0.020000
10.635000,0.026825,0.020000
10.645000,0.026775,0.020000
10.655000,0.026725,0.020000
10.665000,0.026675,0.020000
10.675000,0.026625,0.020000
10.684999,0.026575,0.020000
10.695000,0.026525,0.020000
10.705000,0.026475,0.020000
10.715000,0.026425,0.020000
10.724999,0.026375,0.020000
10.735000,0.026325,0.020000
10.745000,0.026275,0.020000
10.755000,0.026225,0.020000
10.764999,0.026175,0.020000
10.775000,0.026125,0.020000
10.785000,0.026075,0.020000
10.795000,0.026025,0.020000
10.805000,0.025975,0.020000
10.815000,0.025925,0.020000
10.825000,0.025875,0.020000
10.835000,0.025825,0.020000
10.845000,0.025775,0.020000
10.855000,0.025725,0.020000
10.865000,0.025675,0.020000
10.875000,0.025625,0.020000
10.885000,0.025575,0.020000
10.895000,0.025525,0.020000
10.905000,0.025475,0.020000
10.915000,0.025425,0.020000
10.925000,0.025375,0.020000
10.934999,0.025325,0.020000
10.945000,0.025275,0.020000
10.955000,0.025225,0.020000
10.965000,0.025175,0.020000
10.974999,0.025125,0.020000
10.985000,0.025075,0.020000
10.995000,0.025025,0.020000
11.005000,0.024975,0.020000
11.014999,0.024925,0.020000
11.025000,0.024875,0.020000
11.035000,0.024825,0.020000
11.045000,0.024775,0.020000
11.055000,0.024725,0.020000
11.065000,0.024675,0.020000
11.075000,0.024625,0.020000
11.085000,0.024575,0.020000
11.095000,0.024525,0.020000
11.105000,0.024475,0.020000
11.115000,0.024425,0.020000
11.125000,0.024375,0.020000
11.135000,0.024325,0.020000
11.145000,0.024275,0.020000
11.155000,0.024225,0.020000
11.165000,0.024175,0.020000
11.175000,0.024125,0.020000
11.184999,0.024075,0.020000
11.195000,0.024025,0.020000
11.205000,0.023975,0.020000
11.215000,0.023925,0.020000
11.224999,0.023875,0.020000
11.235000,0.023825,0.020000
11.245000,0.023775,0.020000
11.255000,0.023725,0.020000
11.264999,0.023675,0.020000
11.275000,0.023625,0.020000
11.285000,0.023575,0.020000
11.295000,0.023525,0.020000
11.305000,0.023475,0.020000
11.315000,0.023425,0.020000
11.325000,0.023375,0.020000
11.335000,0.023325,0.020000
11.345000,0.023275,0.020000
11.355000,0.023225,0.020000
11.365000,0.023175,0.020000
11.375000,0.023125,0.020000
11.385000,0.023075,0.020000
11.395000,0.023025,0.020000
11.405000,0.022975,0.020000
11.415000,0.022925,0.020000
11.425000,0.022875,0.020000
11.434999,0.022825,0.020000
11.445000,0.022775,0.020000
11.455000,0.022725,0.020000
11.465000,0.022675,0.020000
11.474999,0.022625,0.020000
11.485000,0.022575,0.020000
11.495000,0.022525,0.020000
11.505000,0.022475,0.020000
11.514999,0.022425,0.020000
11.525000,0.022375,0.020000
11.535000,0.022325,0.020000
11.545000,0.022275,0.020000
11.555000,0.022225,0.020000
11.565000,0.022175,0.020000
11.575000,0.022125,0.020000
11.585000,0.022075,0.020000
11.595000,0.022025,0.020000
11.605000,0.021975,0.020000
11.615000,0.021925,0.020000
11.625000,0.021875,0.020000
11.635000,0.021825,0.020000
11.645000,0.021775,0.020000
11.655000,0.021725,0.020000
11.665000,0.021675,0.020000
11.675000,0.021625,0.020000
11.684999,0.021575,0.020000
11.695000,0.021525,0.020000
11.705000,0.021475,0.020000
11.715000,0.021425,0.020000
11.724999,0.021375,0.020000
11.735000,0.021325,0.020000
11.745000,0.021275,0.020000
11.755000,0.021225,0.020000
11.764999,0.021175,0.020000
11.775000,0.021125,0.020000
11.785000,0.021075,0.020000
11.795000,0.021025,0.020000
11.804999,0.020975,0.020000
11.815000,0.020925,0.020000
11.825000,0.020875,0.020000
11.835000,0.020825,0.020000
11.845000,0.020775,0.020000
11.855000,0.020725,0.020000
11.865000,0.020675,0.020000
11.875000,0.020625,0.020000
11.885000,0.020575,0.020000
11.895000,0.020525,0.020000
11.905000,0.020475,0.020000
11.915000,0.020425,0.020000
11.925000,0.020375,0.020000
11.934999,0.020325,0.020000
11.945000,0.020275,0.020000
11.955000,0.020225,0.020000
11.965000,0.020175,0.020000
11.974999,0.020125,0.020000
11.985000,0.020075,0.020000
11.995000,0.020025,0.020000
12.005000,0.019975,0.020000
12.014999,0.019925,0.020000
12.025000,0.019875,0.020000
12.035000,0.019825,0.020000
12.045000,0.019775,0.020000
12.054999,0.019725,0.020000
12.065000,0.019675,0.020000
12.075000,0.019625,0.020000
12.085000,0.019575,0.020000
12.095000,0.019525,0.020000
12.105000,0.019475,0.020000
12.115000,0.019425,0.020000
12.125000,0.019375,0.020000
12.135000,0.019325,0.020000
12.145000,0.019275,0.020000
12.155000,0.019225,0.020000
12.165000,0.019175,0.020000
12.175000,0.019125,0.020000
12.184999,0.019075,0.020000
12.195000,0.019025,0.020000
12.205000,0.018975,0.020000
12.215000,0.018925,0.020000
12.224999,0.018875,0.020000
12.235000,0.018825,0.020000
12.245000,0.018775,0.020000
12.255000,0.018725,0.020000
12.264999,0.018675,0.020000
12.275000,0.018625,0.020000
12.285000,0.018575,0.020000
12.295000,0.018525,0.020000
12.304999,0.018475,0.020000
12.315000,0.018425,0.020000
12.325000,0.018375,0.020000
12.335000,0.018325,0.020000
12.345000,0.018275,0.020000
12.355000,0.018225,0.020000
12.365000,0.018175,0.020000
12.375000,0.018125,0.020000
12.385000,0.018075,0.020000
12.395000,0.018025,0.020000
12.405000,0.017975,0.020000
12.415000,0.017925,0.020000
12.425000,0.017875,0.020000
12.434999,0.017825,0.020000
12.445000,0.017775,0.020000
12.455000,0.017725,0.020000
12.465000,0.017675,0.020000
12.474999,0.017625,0.020000
12.485000,0.017575,0.020000
12.495000,0.017525,0.020000
12.505000,0.017475,0.020000
12.514999,0.017425,0.020000
12.525000,0.017375,0.020000
12.535000,0.017325,0.020000
12.545000,0.017275,0.020000
12.554999,0.017225,0.020000
12.565000,0.017175,0.020000
12.575000,0.017125,0.020000
12.585000,0.017075,0.020000
12.595000,0.017025,0.020000
12.605000,0.016975,0.020000
12.615000,0.016925,0.020000
12.625000,0.016875,0.020000
12.635000,0.016825,0.020000
12.645000,0.016775,0.020000
12.655000,0.016725,0.020000
12.665000,0.016675,0.020000
12.675000,0.016625,0.020000
12.684999,0.016575,0.020000
12.695000,0.016525,0.020000
12.705000,0.016475,0.020000
12.715000,0.016425,0.020000
12.724999,0.016375,0.020000
12.735000,0.016325,0.020000
12.745000,0.016275,0.020000
12.755000,0.016225,0.020000
12.764999,0.016175,0.020000
12.775000,0.016125,0.020000
12.785000,0.016075,0.020000
12.795000,0.016025,0.020000
12.804999,0.015975,0.020000
12.815000,0.015925,0.020000
12.825000,0.015875,0.020000
12.835000,0.015826,0.020001
12.845000,0.015776,0.020001
12.855000,0.015726,0.020001
12.865000,0.015676,0.020001
12.875000,0.015626,0.020001
12.885000,0.015576,0.020001
12.895000,0.015526,0.020001
12.905000,0.015476,0.020001
12.915000,0.015426,0.020001
12.925000,0.015376,0.020001
12.934999,0.015326,0.020001
12.945000,0.015276,0.020001
12.955000,0.015226,0.020001
12.965000,0.015176,0.020001
12.974999,0.015127,0.020002
12.985000,0.015077,0.020002
12.995000,0.015027,0.020002
13.005000,0.014977,0.020002
13.014999,0.014927,0.020002
13.025000,0.014877,0.020002
13.035000,0.014827,0.020002
13.045000,0.014778,0.020003
13.054999,0.014728,0.020003
13.065000,0.014678,0.020003
13.075000,0.014628,0.020003
13.085000,0.014578,0.020003
13.095000,0.014529,0.020004
13.105000,0.014479,0.020004
13.115000,0.014429,0.020004
13.125000,0.014379,0.020004
13.135000,0.014330,0.020005
13.145000,0.014280,0.020005
13.155000,0.014230,0.020005
13.165000,0.014180,0.020005
13.175000,0.014131,0.020006
13.184999,0.014081,0.020006
13.195000,0.014031,0.020006
13.205000,0.013982,0.020007
13.215000,0.013932,0.020007
13.224999,0.013882,0.020007
13.235000,0.013833,0.020008
13.245000,0.013783,0.020008
13.255000,0.013734,0.020009
13.264999,0.013684,0.020009
13.275000,0.013634,0.020009
13.285000,0.013585,0.020010
13.295000,0.013535,0.020010
13.304999,0.013486,0.020011
13.315000,0.013436,0.020011
13.325000,0.013387,0.020012
13.335000,0.013337,0.020012
13.345000,0.013288,0.020013
13.355000,0.013238,0.020013
13.365000,0.013189,0.020014
13.375000,0.013140,0.020015
13.385000,0.013090,0.020015
13.395000,0.013041,0.020016
13.405000,0.012992,0.020017
13.415000,0.012942,0.020017
13.425000,0.012893,0.020018
13.434999,0.012844,0.020019
13.445000,0.012794,0.020019
13.455000,0.012745,0.020020
13.465000,0.012696,0.020021
13.474999,0.012647,0.020022
13.485000,0.012598,0.020023
13.495000,0.012548,0.020023
13.505000,0.012499,0.020024
13.514999,0.012450,0.020025
13.525000,0.012401,0.020026
13.535000,0.012352,0.020027
13.545000,0.012303,0.020028
13.554999,0.012254,0.020029
13.565000,0.012205,0.020030
13.575000,0.012156,0.020031
13.585000,0.012107,0.020032
13.594999,0.012058,0.020033
13.605000,0.012009,0.020034
13.615000,0.011960,0.020035
13.625000,0.011912,0.020037
13.635000,0.011863,0.020038
13.645000,0.011814,0.020039
13.655000,0.011765,0.020040
13.665000,0.011717,0.020042
13.675000,0.011668,0.020043
13.684999,0.011619,0.020044
13.695000,0.011570,0.020045
13.705000,0.011522,0.020047
13.715000,0.011473,0.020048
13.724999,0.011425,0.020050
13.735000,0.011376,0.020051
13.745000,0.011328,0.020053
13.755000,0.011279,0.020054
13.764999,0.011231,0.020056
13.775000,0.011182,0.020057
13.785000,0.011134,0.020059
13.795000,0.011086,0.020061
13.804999,0.011037,0.020062
13.815000,0.010989,0.020064
13.825000,0.010941,0.020066
13.835000,0.010893,0.020068
13.844999,0.010844,0.020069
13.855000,0.010796,0.020071
13.865000,0.010748,0.020073
13.875000,0.010700,0.020075
13.885000,0.010652,0.020077
13.895000,0.010604,0.020079
13.905000,0.010556,0.020081
13.915000,0.010508,0.020083
13.925000,0.010460,0.020085
13.934999,0.010412,0.020087
13.945000,0.010365,0.020090
13.955000,0.010317,0.020092
13.965000,0.010269,0.020094
13.974999,0.010221,0.020096
13.985000,0.010174,0.020099
13.995000,0.010126,0.020101
14.005000,0.010078,0.020103
14.014999,0.010031,0.020106
14.025000,0.009983,0.020108
14.035000,0.009936,0.020111
14.045000,0.009889,0.020114
14.054999,0.009841,0.020116
14.065000,0.009794,0.020119
14.075000,0.009746,0.020121
14.085000,0.009699,0.020124
14.094999,0.009652,0.020127
14.105000,0.009605,0.020130
14.115000,0.009558,0.020133
14.125000,0.009511,0.020136
14.135000,0.009463,0.020138
14.145000,0.009416,0.020141
14.155000,0.009369,0.020144
14.165000,0.009323,0.020148
14.175000,0.009276,0.020151
14.184999,0.009229,0.020154
14.195000,0.009182,0.020157
14.205000,0.009135,0.020160
14.215000,0.009089,0.020164
14.224999,0.009042,0.020167
14.235000,0.008995,0.020170
14.245000,0.008949,0.020174
14.255000,0.008902,0.020177
14.264999,0.008856,0.020181
14.275000,0.008809,0.020184
14.285000,0.008763,0.020188
14.295000,0.008717,0.020192
14.304999,0.008670,0.020195
14.315000,0.008624,0.020199
14.325000,0.008578,0.020203
14.335000,0.008532,0.020207
14.344999,0.008486,0.020211
14.355000,0.008440,0.020215
14.365000,0.008394,0.020219
14.375000,0.008348,0.020223
14.385000,0.008302,0.020227
14.395000,0.008256,0.020231
14.405000,0.008210,0.020235
14.415000,0.008164,0.020239
14.425000,0.008119,0.020244
14.434999,0.008073,0.020248
14.445000,0.008028,0.020253
14.455000,0.007982,0.020257
14.465000,0.007937,0.020262
14.474999,0.007891,0.020266
14.485000,0.007846,0.020271
14.495000,0.007800,0.020275
14.505000,0.007755,0.020280
14.514999,0.007710,0.020285
14.525000,0.007665,0.020290
14.535000,0.007620,0.020295
14.545000,0.007575,0.020300
14.554999,0.007530,0.020305
14.565000,0.007485,0.020310
14.575000,0.007440,0.020315
14.585000,0.007395,0.020320
14.594999,0.007350,0.020325
14.605000,0.007306,0.020331
14.615000,0.007261,0.020336
14.625000,0.007216,0.020341
14.635000,0.007172,0.020347
14.645000,0.007127,0.020352
14.655000,0.007083,0.020358
14.665000,0.007038,0.020363
14.675000,0.006994,0.020369
14.684999,0.006950,0.020375
14.695000,0.006906,0.020381
14.705000,0.006862,0.020387
14.715000,0.006817,0.020392
14.724999,0.006773,0.020398
14.735000,0.006729,0.020404
14.745000,0.006686,0.020411
14.755000,0.006642,0.020417
14.764999,0.006598,0.020423
14.775000,0.006554,0.020429
14.785000,0.006511,0.020436
14.795000,0.006467,0.020442
14.804999,0.006423,0.020448
14.815000,0.006380,0.020455
14.825000,0.006336,0.020461
14.835000,0.006293,0.020468
14.844999,0.006250,0.020475
14.855000,0.006206,0.020481
14.865000,0.006163,0.020488
14.875000,0.006120,0.020495
14.885000,0.006077,0.020502
14.895000,0.006034,0.020509
14.905000,0.005991,0.020516
14.915000,0.005948,0.020523
14.925000,0.005905,0.020530
14.934999,0.005863,0.020538
14.945000,0.005820,0.020545
14.955000,0.005777,0.020552
14.965000,0.005735,0.020560
14.974999,0.005692,0.020567
14.985000,0.005650,0.020575
14.995000,0.005607,0.020582
15.005000,0.005565,0.020590
15.015000,0.005523,0.020598
15.025001,0.005481,0.020606
15.034999,0.005438,0.020613
15.044999,0.005396,0.020621
15.054999,0.005354,0.020629
15.065000,0.005312,0.020637
15.075000,0.005271,0.020646
15.085000,0.005229,0.020654
15.095000,0.005187,0.020662
15.105000,0.005145,0.020670
15.114999,0.005104,0.020679
15.124999,0.005062,0.020687
15.134999,0.005021,0.020696
15.145000,0.004979,0.020704
15.155000,0.004938,0.020713
15.165000,0.004897,0.020722
15.175000,0.004855,0.020730
15.185000,0.004814,0.020739
15.195001,0.004773,0.020748
15.204999,0.004732,0.020757
15.214999,0.004691,0.020766
15.224999,0.004650,0.020775
15.235000,0.004609,0.020784
15.245000,0.004568,0.020793
15.255000,0.004528,0.020803
15.265000,0.004487,0.020812
15.275001,0.004447,0.020822
15.284999,0.004406,0.020831
15.294999,0.004366,0.020841
15.304999,0.004325,0.020850
15.315000,0.004285,0.020860
15.325000,0.004245,0.020870
15.335000,0.004204,0.020879
15.345000,0.004164,0.020889
15.355000,0.004124,0.020899
15.364999,0.004084,0.020909
15.374999,0.004044,0.020919
15.384999,0.004004,0.020929
15.395000,0.003965,0.020940
15.405000,0.003925,0.020950
15.415000,0.003885,0.020960
15.425000,0.003846,0.020971
15.435000,0.003806,0.020981
15.445001,0.003767,0.020992
15.454999,0.003727,0.021002
15.464999,0.003688,0.021013
15.474999,0.003649,0.021024
15.485000,0.003610,0.021035
15.495000,0.003570,0.021045
15.505000,0.003531,0.021056
15.515000,0.003492,0.021067
15.525001,0.003453,0.021078
15.534999,0.003415,0.021090
15.544999,0.003376,0.021101
15.554999,0.003337,0.021112
15.565000,0.003298,0.021123
15.575000,0.003260,0.021135
15.585000,0.003221,0.021146
15.595000,0.003183,0.021158
15.605000,0.003145,0.021170
15.614999,0.003106,0.021181
15.624999,0.003068,0.021193
15.634999,0.003030,0.021205
15.645000,0.002992,0.021217
15.655000,0.002954,0.021229
15.665000,0.002916,0.021241
15.675000,0.002878,0.021253
15.685000,0.002840,0.021265
15.695001,0.002802,0.021277
15.704999,0.002764,0.021289
15.714999,0.002727,0.021302
15.724999,0.002689,0.021314
15.735000,0.002652,0.021327
15.745000,0.002614,0.021339
15.755000,0.002577,0.021352
15.765000,0.002539,0.021364
15.775001,0.002502,0.021377
15.784999,0.002465,0.021390
15.794999,0.002428,0.021403
15.804999,0.002391,0.021416
15.815000,0.002354,0.021429
15.825000,0.002317,0.021442
15.835000,0.002280,0.021455
15.845000,0.002243,0.021468
15.855000,0.002207,0.021482
15.864999,0.002170,0.021495
15.874999,0.002133,0.021508
15.884999,0.002097,0.021522
15.895000,0.002061,0.021536
15.905000,0.002024,0.021549
15.915000,0.001988,0.021563
15.925000,0.001952,0.021577
15.935000,0.001915,0.021590
15.945001,0.001879,0.021604
15.954999,0.001843,0.021618
15.964999,0.001807,0.021632
15.974999,0.001771,0.021646
15.985000,0.001736,0.021661
15.995000,0.001700,0.021675
16.004999,0.001664,0.021689
16.014999,0.001628,0.021703
16.025000,0.001593,0.021718
16.034998,0.001557,0.021732
16.044998,0.001522,0.021747
16.054998,0.001487,0.021761
16.064999,0.001451,0.021776
16.074999,0.001416,0.021791
16.084999,0.001381,0.021806
16.094999,0.001346,0.021821
16.105000,0.001311,0.021836
16.114998,0.001276,0.021851
16.124998,0.001241,0.021866
16.134998,0.001206,0.021881
16.144999,0.001171,0.021896
16.154999,0.001136,0.021911
16.164999,0.001102,0.021927
16.174999,0.001067,0.021942
16.184999,0.001033,0.021958
16.195000,0.000998,0.021973
16.204998,0.000964,0.021989
16.214998,0.000929,0.022004
16.224998,0.000895,0.022020
16.234999,0.000861,0.022036
16.244999,0.000827,0.022052
16.254999,0.000793,0.022068
16.264999,0.000759,0.022084
16.275000,0.000725,0.022100
16.284998,0.000691,0.022116
16.294998,0.000657,0.022132
16.304998,0.000623,0.022148
16.314999,0.000590,0.022165
16.324999,0.000556,0.022181
16.334999,0.000523,0.022198
16.344999,0.000489,0.022214
16.355000,0.000456,0.022231
16.364998,0.000422,0.022247
16.374998,0.000389,0.022264
16.384998,0.000356,0.022281
16.394999,0.000323,0.022298
16.404999,0.000290,0.022315
16.414999,0.000256,0.022331
16.424999,0.000223,0.022348
16.434999,0.000191,0.022366
16.445000,0.000158,0.022383
16.454998,0.000125,0.022400
16.464998,0.000092,0.022417
16.474998,0.000060,0.022435
16.484999,0.000027,0.022452
16.494999,-0.000006,0.022469
16.504999,-0.000038,0.022487
16.514999,-0.000070,0.022505
16.525000,-0.000103,0.022522
16.534998,-0.000135,0.022540
16.544998,-0.000167,0.022558
16.554998,-0.000199,0.022576
16.564999,-0.000231,0.022594
16.574999,-0.000264,0.022611
16.584999,-0.000295,0.022630
16.594999,-0.000327,0.022648
16.605000,-0.000359,0.022666
16.614998,-0.000391,0.022684
16.624998,-0.000423,0.022702
16.634998,-0.000454,0.022721
16.644999,-0.000486,0.022739
16.654999,-0.000517,0.022758
16.664999,-0.000549,0.022776
16.674999,-0.000580,0.022795
16.684999,-0.000612,0.022813
16.695000,-0.000643,0.022832
16.704998,-0.000674,0.022851
16.714998,-0.000705,0.022870
16.724998,-0.000736,0.022889
16.734999,-0.000768,0.022907
16.744999,-0.000798,0.022927
16.754999,-0.000829,0.022946
16.764999,-0.000860,0.022965
16.775000,-0.000891,0.022984
16.784998,-0.000922,0.023003
16.794998,-0.000952,0.023023
16.804998,-0.000983,0.023042
16.814999,-0.001014,0.023061
16.824999,-0.001044,0.023081
16.834999,-0.001075,0.023100
16.844999,-0.001105,0.023120
16.855000,-0.001135,0.023140
16.864998,-0.001166,0.023159
16.874998,-0.001196,0.023179
16.884998,-0.001226,0.023199
16.894999,-0.001256,0.023219
16.904999,-0.001286,0.023239
16.914999,-0.001316,0.023259
16.924999,-0.001346,0.023279
16.934999,-0.001376,0.023299
16.945000,-0.001405,0.023320
16.954998,-0.001435,0.023340
16.964998,-0.001465,0.023360
16.974998,-0.001494,0.023381
16.984999,-0.001524,0.023401
16.994999,-0.001553,0.023422
17.000000,-0.001578,0.023422


==> PaperGraphs/Test3_time30_discharge_a0_single.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000002,0.005438,0.000015
0.498214,0.000498,0.000006,0.012774,0.000082
0.66039,0.00066,0.000013,0.019538,0.000191
0.798316,0.000798,0.00002,0.025573,0.000327
0.921326,0.000921,0.000029,0.031086,0.000483
1.033864,0.001034,0.000037,0.036205,0.000655
1.138486,0.001138,0.000047,0.04101,0.000841
1.236831,0.001237,0.000056,0.04556,0.001038
1.330026,0.00133,0.000066,0.049894,0.001245
1.418891,0.001419,0.000077,0.054044,0.00146
1.504042,0.001504,0.000087,0.058035,0.001684
1.585959,0.001586,0.000098,0.061884,0.001915
1.665025,0.001665,0.000109,0.065609,0.002152
1.74155,0.001742,0.000121,0.06922,0.002396
1.81579,0.001816,0.000132,0.07273,0.002645
1.88796,0.001888,0.000144,0.076147,0.002899
1.958244,0.001958,0.000156,0.079479,0.003158
2.026797,0.002027,0.000168,0.082733,0.003422
2.093754,0.002094,0.00018,0.085915,0.003691
2.159235,0.002159,0.000192,0.089029,0.003963
2.223342,0.002223,0.000205,0.09208,0.004239
2.286168,0.002286,0.000217,0.095073,0.004519
2.347795,0.002348,0.00023,0.09801,0.004803
2.408296,0.002408,0.000243,0.100895,0.00509
2.467736,0.002468,0.000256,0.103732,0.00538
2.526177,0.002526,0.000269,0.106522,0.005674
2.583671,0.002584,0.000282,0.109269,0.00597
2.640268,0.00264,0.000296,0.111974,0.006269
2.696012,0.002696,0.000309,0.114639,0.006571
2.750946,0.002751,0.000323,0.117266,0.006876
2.805107,0.002805,0.000336,0.119858,0.007183
2.85853,0.002859,0.00035,0.122414,0.007493
2.911247,0.002911,0.000364,0.124938,0.007805
2.963289,0.002963,0.000378,0.127431,0.008119
3.014683,0.003015,0.000392,0.129893,0.008436
3.065456,0.003065,0.000406,0.132326,0.008755
3.115632,0.003116,0.00042,0.13473,0.009076
3.165233,0.003165,0.000434,0.137108,0.009399
3.21428,0.003214,0.000448,0.13946,0.009725
3.262794,0.003263,0.000463,0.141786,0.010052
3.310793,0.003311,0.000477,0.144089,0.010381
3.358295,0.003358,0.000492,0.146368,0.010712
3.405317,0.003405,0.000506,0.148624,0.011045
3.451874,0.003452,0.000521,0.150858,0.011379
3.497981,0.003498,0.000535,0.153071,0.011715
3.543652,0.003544,0.00055,0.155264,0.012053
3.5889,0.003589,0.000565,0.157436,0.012393
3.633738,0.003634,0.00058,0.159589,0.012734
3.678179,0.003678,0.000595,0.161723,0.013077
3.722232,0.003722,0.00061,0.163839,0.013422
3.76591,0.003766,0.000625,0.165937,0.013768
3.809223,0.003809,0.00064,0.168018,0.014115
3.85218,0.003852,0.000655,0.170082,0.014464
3.894792,0.003895,0.00067,0.172129,0.014814
3.937066,0.003937,0.000686,0.17416,0.015166
3.979012,0.003979,0.000701,0.176176,0.015519
4.020638,0.004021,0.000716,0.178176,0.015873
4.061951,0.004062,0.000732,0.180162,0.016229
4.10296,0.004103,0.000747,0.182133,0.016586
4.143672,0.004144,0.000763,0.18409,0.016945
4.184093,0.004184,0.000778,0.186033,0.017304
4.224229,0.004224,0.000794,0.187963,0.017665
4.264089,0.004264,0.00081,0.189879,0.018027
4.303678,0.004304,0.000825,0.191782,0.01839
4.343002,0.004343,0.000841,0.193673,0.018755
4.382066,0.004382,0.000857,0.195552,0.01912
4.420877,0.004421,0.000873,0.197418,0.019487
4.459438,0.004459,0.000889,0.199272,0.019855
4.497757,0.004498,0.000905,0.201115,0.020224
4.535837,0.004536,0.000921,0.202946,0.020594
4.573683,0.004574,0.000937,0.204767,0.020965
4.6113,0.004611,0.000953,0.206576,0.021337
4.648694,0.004649,0.000969,0.208374,0.02171
4.685866,0.004686,0.000985,0.210162,0.022084
4.722823,0.004723,0.001001,0.211939,0.022459
4.759568,0.00476,0.001017,0.213707,0.022835
4.796105,0.004796,0.001033,0.215464,0.023212
4.832437,0.004832,0.00105,0.217212,0.02359
4.868569,0.004869,0.001066,0.218949,0.023969
4.904504,0.004905,0.001082,0.220678,0.024349
4.940245,0.00494,0.001099,0.222397,0.02473
4.975797,0.004976,0.001115,0.224107,0.025112
5.011161,0.005011,0.001132,0.225809,0.025495
5.046342,0.005046,0.001148,0.227501,0.025878
5.081343,0.005081,0.001165,0.229184,0.026263
5.116165,0.005116,0.001181,0.230859,0.026648
5.150814,0.005151,0.001198,0.232526,0.027034
5.18529,0.005185,0.001214,0.234185,0.027421
5.219597,0.00522,0.001231,0.235835,0.027809
5.253738,0.005254,0.001248,0.237477,0.028198
5.287715,0.005288,0.001264,0.239112,0.028587
5.32153,0.005322,0.001281,0.240738,0.028977
5.355187,0.005355,0.001298,0.242357,0.029369
5.388687,0.005389,0.001315,0.243969,0.02976
5.422033,0.005422,0.001332,0.245573,0.030153
5.455228,0.005455,0.001348,0.24717,0.030546
5.488273,0.005488,0.001365,0.248759,0.030941
5.521171,0.005521,0.001382,0.250342,0.031335
5.553923,0.005554,0.001399,0.251917,0.031731
5.586533,0.005587,0.001416,0.253486,0.032127
5.619001,0.005619,0.001433,0.255047,0.032525
5.65133,0.005651,0.00145,0.256602,0.032922
5.683522,0.005684,0.001467,0.25815,0.033321
5.715578,0.005716,0.001484,0.259692,0.03372
5.747501,0.005747,0.001501,0.261227,0.03412
5.779292,0.005779,0.001519,0.262756,0.03452
5.810953,0.005811,0.001536,0.264279,0.034922
5.842486,0.005842,0.001553,0.265795,0.035324
5.873892,0.005874,0.00157,0.267305,0.035726
5.905174,0.005905,0.001587,0.26881,0.036129
5.936333,0.005936,0.001605,0.270308,0.036533
5.967369,0.005967,0.001622,0.2718,0.036938
5.998285,0.005998,0.001639,0.273287,0.037343
6.029083,0.006029,0.001657,0.274768,0.037749
6.059763,0.00606,0.001674,0.276243,0.038155
6.090327,0.00609,0.001691,0.277712,0.038562
6.120777,0.006121,0.001709,0.279176,0.03897
6.151114,0.006151,0.001726,0.280635,0.039378
6.18134,0.006181,0.001744,0.282088,0.039787
6.211455,0.006211,0.001761,0.283536,0.040196
6.241461,0.006241,0.001779,0.284978,0.040606
6.271359,0.006271,0.001796,0.286415,0.041017
6.301151,0.006301,0.001814,0.287847,0.041428
6.330838,0.006331,0.001831,0.289274,0.04184
6.36042,0.00636,0.001849,0.290696,0.042252
6.3899,0.00639,0.001867,0.292113,0.042665
6.419277,0.006419,0.001884,0.293525,0.043078
6.448555,0.006449,0.001902,0.294932,0.043492
6.477732,0.006478,0.00192,0.296334,0.043907
6.506812,0.006507,0.001937,0.297731,0.044322
6.535793,0.006536,0.001955,0.299124,0.044738
6.564679,0.006565,0.001973,0.300512,0.045154
6.59347,0.006593,0.001991,0.301895,0.04557
6.622166,0.006622,0.002008,0.303274,0.045987
6.650769,0.006651,0.002026,0.304648,0.046405
6.67928,0.006679,0.002044,0.306017,0.046823
6.7077,0.006708,0.002062,0.307382,0.047242
6.736029,0.006736,0.00208,0.308743,0.047661
6.764269,0.006764,0.002098,0.310099,0.048081
6.79242,0.006792,0.002116,0.311451,0.048501
6.820484,0.00682,0.002133,0.312799,0.048922
6.848461,0.006848,0.002151,0.314142,0.049343
6.876351,0.006876,0.002169,0.315481,0.049764
6.904157,0.006904,0.002187,0.316816,0.050186
6.931879,0.006932,0.002205,0.318147,0.050609
6.959517,0.00696,0.002223,0.319474,0.051032
6.987073,0.006987,0.002241,0.320797,0.051455
7.014547,0.007015,0.002259,0.322116,0.051879
7.04194,0.007042,0.002278,0.32343,0.052304
7.069253,0.007069,0.002296,0.324741,0.052728
7.096487,0.007096,0.002314,0.326048,0.053154
7.123641,0.007124,0.002332,0.327351,0.053579
7.150718,0.007151,0.00235,0.32865,0.054005
7.177718,0.007178,0.002368,0.329946,0.054432
7.204641,0.007205,0.002386,0.331237,0.054859
7.231488,0.007231,0.002405,0.332525,0.055286
7.25826,0.007258,0.002423,0.333809,0.055714
7.284958,0.007285,0.002441,0.335089,0.056142
7.311582,0.007312,0.002459,0.336366,0.056571
7.338132,0.007338,0.002478,0.337639,0.057
7.364611,0.007365,0.002496,0.338908,0.057429
7.391017,0.007391,0.002514,0.340175,0.057859
7.417352,0.007417,0.002533,0.341437,0.05829
7.443617,0.007444,0.002551,0.342696,0.05872
7.469811,0.00747,0.002569,0.343951,0.059151
7.495937,0.007496,0.002588,0.345203,0.059583
7.521993,0.007522,0.002606,0.346451,0.060014
7.547982,0.007548,0.002624,0.347697,0.060446
7.573903,0.007574,0.002643,0.348938,0.060879
7.599756,0.0076,0.002661,0.350177,0.061312
7.625544,0.007626,0.00268,0.351412,0.061745
7.651265,0.007651,0.002698,0.352643,0.062179
7.676921,0.007677,0.002717,0.353871,0.062612
7.702512,0.007703,0.002735,0.355096,0.063047
7.728039,0.007728,0.002754,0.356318,0.063481
7.753503,0.007754,0.002772,0.357536,0.063916
7.778903,0.007779,0.002791,0.358752,0.064351
7.80424,0.007804,0.002809,0.359964,0.064787
7.829515,0.00783,0.002828,0.361172,0.065223
7.854728,0.007855,0.002846,0.362377,0.065659
7.87988,0.00788,0.002865,0.363579,0.066095
7.904972,0.007905,0.002884,0.364778,0.066532
7.930003,0.00793,0.002902,0.365973,0.066968
7.954974,0.007955,0.002921,0.367166,0.067405
7.979887,0.00798,0.002939,0.368356,0.067843
8.00474,0.008005,0.002958,0.369542,0.068281
8.029534,0.00803,0.002977,0.370726,0.068719
8.054272,0.008054,0.002995,0.371907,0.069157
8.078952,0.008079,0.003014,0.373085,0.069596
8.103575,0.008104,0.003033,0.37426,0.070035
8.12814,0.008128,0.003052,0.375433,0.070475
8.15265,0.008153,0.00307,0.376603,0.070915
8.177103,0.008177,0.003089,0.37777,0.071355
8.201501,0.008201,0.003108,0.378935,0.071796
8.225844,0.008226,0.003127,0.380098,0.072237
8.250133,0.00825,0.003145,0.381257,0.072679
8.274367,0.008274,0.003164,0.382415,0.073121
8.298547,0.008299,0.003183,0.38357,0.073563
8.322673,0.008323,0.003202,0.384723,0.074006
8.346746,0.008347,0.003221,0.385873,0.074449
8.370768,0.008371,0.00324,0.387021,0.074893
8.394735,0.008395,0.003259,0.388166,0.075337
8.418652,0.008419,0.003277,0.38931,0.075781
8.442516,0.008443,0.003296,0.390451,0.076226
8.46633,0.008466,0.003315,0.39159,0.076671
8.490092,0.00849,0.003334,0.392726,0.077117
8.513803,0.008514,0.003353,0.393861,0.077563
8.537465,0.008537,0.003372,0.394993,0.07801
8.561077,0.008561,0.003391,0.396124,0.078457
8.58464,0.008585,0.00341,0.397252,0.078905
8.608152,0.008608,0.003429,0.398378,0.079353
8.631616,0.008632,0.003448,0.399502,0.079801
8.655031,0.008655,0.003467,0.400625,0.08025
8.678398,0.008678,0.003486,0.401745,0.080699
8.701716,0.008702,0.003506,0.402863,0.081149
8.724987,0.008725,0.003525,0.403979,0.081599
8.748211,0.008748,0.003544,0.405093,0.08205
8.771387,0.008771,0.003563,0.406205,0.082501
8.794517,0.008795,0.003582,0.407315,0.082953
8.817599,0.008818,0.003601,0.408423,0.083405
8.840636,0.008841,0.00362,0.40953,0.083857
8.863627,0.008864,0.00364,0.410634,0.08431
8.886573,0.008887,0.003659,0.411737,0.084764
8.909472,0.008909,0.003678,0.412838,0.085217
8.932327,0.008932,0.003697,0.413936,0.085672
8.955137,0.008955,0.003717,0.415033,0.086126
8.977902,0.008978,0.003736,0.416128,0.086581
9.000624,0.009001,0.003755,0.417222,0.087037
9.0233,0.009023,0.003775,0.418313,0.087493
9.045934,0.009046,0.003794,0.419402,0.087949
9.068523,0.009069,0.003813,0.42049,0.088406
9.091069,0.009091,0.003833,0.421575,0.088863
9.113573,0.009114,0.003852,0.422659,0.08932
9.136034,0.009136,0.003871,0.423741,0.089778
9.158452,0.009158,0.003891,0.424822,0.090237
9.180828,0.009181,0.00391,0.425901,0.090696
9.203162,0.009203,0.00393,0.426977,0.091155
9.225454,0.009225,0.003949,0.428052,0.091614
9.247705,0.009248,0.003968,0.429125,0.092074
9.269916,0.00927,0.003988,0.430197,0.092535
9.292084,0.009292,0.004007,0.431266,0.092995
9.314212,0.009314,0.004027,0.432334,0.093456
9.3363,0.009336,0.004046,0.4334,0.093918
9.358347,0.009358,0.004066,0.434464,0.094379
9.380354,0.00938,0.004085,0.435526,0.094841
9.402321,0.009402,0.004105,0.436586,0.095304
9.424249,0.009424,0.004124,0.437645,0.095767
9.446137,0.009446,0.004144,0.438702,0.09623
9.467986,0.009468,0.004164,0.439757,0.096693
9.489797,0.00949,0.004183,0.44081,0.097157
9.511569,0.009512,0.004203,0.441862,0.097621
9.533301,0.009533,0.004222,0.442912,0.098085
9.554996,0.009555,0.004242,0.44396,0.09855
9.576652,0.009577,0.004262,0.445007,0.099015
9.598271,0.009598,0.004281,0.446051,0.099481
9.619853,0.00962,0.004301,0.447094,0.099947
9.641397,0.009641,0.004321,0.448135,0.100413
9.662904,0.009663,0.00434,0.449175,0.100879
9.684373,0.009684,0.00436,0.450213,0.101346
9.705806,0.009706,0.00438,0.451249,0.101813
9.727202,0.009727,0.004399,0.452283,0.10228
9.748562,0.009749,0.004419,0.453316,0.102748
9.769885,0.00977,0.004439,0.454347,0.103216
9.791172,0.009791,0.004459,0.455376,0.103684
9.812424,0.009812,0.004478,0.456404,0.104152
9.83364,0.009834,0.004498,0.45743,0.104621
9.85482,0.009855,0.004518,0.458454,0.10509
9.875966,0.009876,0.004538,0.459477,0.10556
9.897076,0.009897,0.004558,0.460498,0.106029
9.918151,0.009918,0.004577,0.461517,0.106499
9.939192,0.009939,0.004597,0.462535,0.106969
9.960198,0.00996,0.004617,0.463552,0.10744
9.981171,0.009981,0.004637,0.464566,0.107911
10.002109,0.010002,0.004657,0.465579,0.108382
10.023012,0.010023,0.004677,0.46659,0.108853
10.043881,0.010044,0.004697,0.4676,0.109325
10.064717,0.010065,0.004716,0.468607,0.109796
10.08552,0.010086,0.004736,0.469614,0.110268
10.106289,0.010106,0.004756,0.470619,0.110741
10.127025,0.010127,0.004776,0.471622,0.111214
10.147728,0.010148,0.004796,0.472624,0.111687
10.168398,0.010168,0.004816,0.473624,0.11216
10.189035,0.010189,0.004836,0.474623,0.112633
10.209641,0.01021,0.004856,0.47562,0.113107
10.230213,0.01023,0.004876,0.476615,0.113581
10.250753,0.010251,0.004896,0.477609,0.114055
10.271262,0.010271,0.004916,0.478602,0.11453
10.291739,0.010292,0.004936,0.479593,0.115004
10.312184,0.010312,0.004956,0.480582,0.11548
10.332599,0.010333,0.004976,0.48157,0.115955
10.352981,0.010353,0.004996,0.482557,0.116431
10.373332,0.010373,0.005016,0.483542,0.116906
10.393653,0.010394,0.005036,0.484525,0.117382
10.413941,0.010414,0.005056,0.485507,0.117858
10.434199,0.010434,0.005076,0.486487,0.118335
10.454427,0.010454,0.005096,0.487466,0.118811
10.474624,0.010475,0.005116,0.488443,0.119288
10.49479,0.010495,0.005136,0.489419,0.119766
10.514927,0.010515,0.005156,0.490394,0.120243
10.535034,0.010535,0.005177,0.491367,0.120721
10.555111,0.010555,0.005197,0.492339,0.121199
10.575158,0.010575,0.005217,0.493309,0.121677
10.595176,0.010595,0.005237,0.494278,0.122155
10.615164,0.010615,0.005257,0.495245,0.122634
10.635122,0.010635,0.005277,0.496211,0.123113
10.655052,0.010655,0.005297,0.497176,0.123592
10.674953,0.010675,0.005318,0.498139,0.124071
10.694824,0.010695,0.005338,0.499101,0.124551
10.714667,0.010715,0.005358,0.500062,0.125031
10.734482,0.010734,0.005378,0.50102,0.125511
10.754268,0.010754,0.005398,0.501978,0.125991
10.774025,0.010774,0.005419,0.502934,0.126472
10.793754,0.010794,0.005439,0.503889,0.126952
10.813455,0.010813,0.005459,0.504843,0.127433
10.833128,0.010833,0.005479,0.505795,0.127914
10.852773,0.010853,0.0055,0.506746,0.128396
10.87239,0.010872,0.00552,0.507695,0.128877
10.891979,0.010892,0.00554,0.508643,0.129359
10.911542,0.010912,0.00556,0.50959,0.129841
10.931076,0.010931,0.005581,0.510536,0.130323
10.950583,0.010951,0.005601,0.51148,0.130806
10.970064,0.01097,0.005621,0.512423,0.131289
10.989518,0.01099,0.005642,0.513364,0.131771
11.008945,0.011009,0.005662,0.514304,0.132255
11.028346,0.011028,0.005682,0.515243,0.132738
11.04772,0.011048,0.005703,0.516181,0.133221
11.067067,0.011067,0.005723,0.517117,0.133705
11.086388,0.011086,0.005743,0.518052,0.134189
11.105681,0.011106,0.005764,0.518986,0.134673
11.124949,0.011125,0.005784,0.519919,0.135158
11.144191,0.011144,0.005804,0.52085,0.135642
11.163406,0.011163,0.005825,0.52178,0.136127
11.182596,0.011183,0.005845,0.522708,0.136612
11.20176,0.011202,0.005866,0.523636,0.137097
11.220899,0.011221,0.005886,0.524562,0.137583
11.240011,0.01124,0.005906,0.525487,0.138068
11.259099,0.011259,0.005927,0.52641,0.138554
11.278161,0.011278,0.005947,0.527333,0.13904
11.297197,0.011297,0.005968,0.528254,0.139526
11.316209,0.011316,0.005988,0.529174,0.140013
11.335196,0.011335,0.006009,0.530093,0.140499
11.354157,0.011354,0.006029,0.53101,0.140986
11.373095,0.011373,0.00605,0.531926,0.141473
11.392007,0.011392,0.00607,0.532841,0.14196
11.410894,0.011411,0.006091,0.533755,0.142447
11.429758,0.01143,0.006111,0.534667,0.142935
11.448597,0.011449,0.006132,0.535579,0.143422
11.467412,0.011467,0.006152,0.536489,0.14391
11.486203,0.011486,0.006173,0.537398,0.144398
11.50497,0.011505,0.006193,0.538306,0.144887
11.523712,0.011524,0.006214,0.539213,0.145375
11.542431,0.011542,0.006234,0.540118,0.145864
11.561126,0.011561,0.006255,0.541023,0.146353
11.579797,0.01158,0.006275,0.541926,0.146842
11.598445,0.011598,0.006296,0.542828,0.147331
11.617068,0.011617,0.006317,0.543729,0.14782
11.635669,0.011636,0.006337,0.544628,0.14831
11.654246,0.011654,0.006358,0.545527,0.1488
11.672801,0.011673,0.006378,0.546425,0.14929
11.691333,0.011691,0.006399,0.547321,0.14978
11.709842,0.01171,0.00642,0.548217,0.150271
11.728328,0.011728,0.00644,0.549111,0.150761
11.746791,0.011747,0.006461,0.550004,0.151252
11.765231,0.011765,0.006481,0.550896,0.151743
11.783648,0.011784,0.006502,0.551787,0.152234
11.802043,0.011802,0.006523,0.552676,0.152726
11.820415,0.01182,0.006543,0.553565,0.153217
11.838763,0.011839,0.006564,0.554453,0.153709
11.857091,0.011857,0.006585,0.555339,0.154201
11.875396,0.011875,0.006605,0.556224,0.154693
11.893679,0.011894,0.006626,0.557108,0.155185
11.91194,0.011912,0.006647,0.557991,0.155677
11.930178,0.01193,0.006667,0.558873,0.156169
11.948395,0.011948,0.006688,0.559754,0.156662
11.96659,0.011967,0.006709,0.560634,0.157155
11.984763,0.011985,0.00673,0.561512,0.157648
12.002915,0.012003,0.00675,0.56239,0.158141
12.021046,0.012021,0.006771,0.563267,0.158635
12.039154,0.012039,0.006792,0.564142,0.159128
12.057241,0.012057,0.006813,0.565016,0.159622
12.075308,0.012075,0.006833,0.56589,0.160116
12.093352,0.012093,0.006854,0.566762,0.16061
12.111376,0.012111,0.006875,0.567634,0.161104
12.129378,0.012129,0.006896,0.568504,0.161598
12.14736,0.012147,0.006916,0.569373,0.162093
12.16532,0.012165,0.006937,0.570241,0.162588
12.18326,0.012183,0.006958,0.571109,0.163083
12.201179,0.012201,0.006979,0.571975,0.163578
12.219077,0.012219,0.007,0.57284,0.164073
12.236955,0.012237,0.00702,0.573705,0.164568
12.254812,0.012255,0.007041,0.574568,0.165064
12.272649,0.012273,0.007062,0.57543,0.16556
12.290465,0.01229,0.007083,0.576291,0.166056
12.308262,0.012308,0.007104,0.577151,0.166552
12.326037,0.012326,0.007125,0.57801,0.167048
12.343793,0.012344,0.007145,0.578868,0.167544
12.361528,0.012362,0.007166,0.579725,0.168041
12.379244,0.012379,0.007187,0.580582,0.168537
12.396939,0.012397,0.007208,0.581436,0.169034
12.414616,0.012415,0.007229,0.58229,0.169531
12.432271,0.012432,0.00725,0.583144,0.170028
12.449907,0.01245,0.007271,0.583996,0.170526
12.467525,0.012468,0.007292,0.584848,0.171023
12.485121,0.012485,0.007312,0.585698,0.171521
12.502698,0.012503,0.007333,0.586547,0.172019
12.520256,0.01252,0.007354,0.587395,0.172517
12.537795,0.012538,0.007375,0.588243,0.173015
12.555315,0.012555,0.007396,0.589089,0.173513
12.572816,0.012573,0.007417,0.589935,0.174012
12.590298,0.01259,0.007438,0.590779,0.17451
12.60776,0.012608,0.007459,0.591622,0.175009
12.625204,0.012625,0.00748,0.592465,0.175508
12.642629,0.012643,0.007501,0.593307,0.176006
12.660034,0.01266,0.007522,0.594147,0.176505
12.677421,0.012677,0.007543,0.594987,0.177005
12.694788,0.012695,0.007564,0.595826,0.177504
12.712136,0.012712,0.007585,0.596664,0.178004
12.729465,0.012729,0.007606,0.597501,0.178504
12.746778,0.012747,0.007627,0.598337,0.179004
12.764071,0.012764,0.007648,0.599173,0.179504
12.781344,0.012781,0.007669,0.600007,0.180004
12.7986,0.012799,0.00769,0.60084,0.180504
12.815838,0.012816,0.007711,0.601673,0.181005
12.833057,0.012833,0.007732,0.602504,0.181506
12.850259,0.01285,0.007753,0.603335,0.182007
12.867441,0.012867,0.007774,0.604165,0.182508
12.884606,0.012885,0.007795,0.604994,0.183009
12.901753,0.012902,0.007816,0.605822,0.18351
12.918882,0.012919,0.007837,0.60665,0.184012
12.935993,0.012936,0.007858,0.607476,0.184513
12.953086,0.012953,0.007879,0.608301,0.185015
12.970161,0.01297,0.0079,0.609125,0.185517
12.987219,0.012987,0.007922,0.609949,0.186019
13.004259,0.013004,0.007943,0.610771,0.186521
13.021281,0.013021,0.007964,0.611593,0.187023
13.038286,0.013038,0.007985,0.612414,0.187526
13.055274,0.013055,0.008006,0.613234,0.188028
13.072244,0.013072,0.008027,0.614054,0.188531
13.089196,0.013089,0.008048,0.614872,0.189034
13.106132,0.013106,0.008069,0.61569,0.189537
13.12305,0.013123,0.00809,0.616506,0.19004
13.139951,0.01314,0.008112,0.617322,0.190543
13.156835,0.013157,0.008133,0.618136,0.191046
13.173701,0.013174,0.008154,0.618951,0.19155
13.190551,0.013191,0.008175,0.619763,0.192053
13.207383,0.013207,0.008196,0.620576,0.192557
13.224198,0.013224,0.008217,0.621387,0.193061
13.240997,0.013241,0.008239,0.622198,0.193565
13.257779,0.013258,0.00826,0.623007,0.194069
13.274545,0.013275,0.008281,0.623816,0.194573
13.291293,0.013291,0.008302,0.624625,0.195078
13.308024,0.013308,0.008323,0.625432,0.195582
13.324739,0.013325,0.008344,0.626238,0.196087
13.341438,0.013341,0.008366,0.627044,0.196592
13.35812,0.013358,0.008387,0.627848,0.197097
13.374785,0.013375,0.008408,0.628652,0.197602
13.391435,0.013391,0.008429,0.629455,0.198107
13.408068,0.013408,0.008451,0.630258,0.198613
13.424685,0.013425,0.008472,0.631059,0.199118
13.441284,0.013441,0.008493,0.63186,0.199623
13.457869,0.013458,0.008514,0.63266,0.200129
13.474437,0.013474,0.008535,0.633459,0.200635
13.490989,0.013491,0.008557,0.634257,0.201141
13.507524,0.013508,0.008578,0.635054,0.201647
13.524044,0.013524,0.008599,0.63585,0.202153
13.540548,0.013541,0.008621,0.636646,0.202659
13.557036,0.013557,0.008642,0.637441,0.203165
13.573508,0.013573,0.008663,0.638236,0.203672
13.589965,0.01359,0.008684,0.639029,0.204179
13.606406,0.013606,0.008706,0.639822,0.204686
13.62283,0.013623,0.008727,0.640614,0.205193
13.639239,0.013639,0.008748,0.641406,0.205701
13.655633,0.013656,0.00877,0.642196,0.206208
13.672011,0.013672,0.008791,0.642985,0.206715
13.688375,0.013688,0.008812,0.643775,0.207223
13.704722,0.013705,0.008834,0.644563,0.207731
13.721055,0.013721,0.008855,0.645351,0.208239
13.73737,0.013737,0.008876,0.646138,0.208747
13.753671,0.013754,0.008898,0.646923,0.209255
13.769956,0.01377,0.008919,0.647709,0.209763
13.786225,0.013786,0.00894,0.648493,0.210271
13.80248,0.013802,0.008962,0.649276,0.21078
13.818721,0.013819,0.008983,0.650059,0.211288
13.834947,0.013835,0.009004,0.650841,0.211797
13.851157,0.013851,0.009026,0.651622,0.212306
13.867352,0.013867,0.009047,0.652402,0.212814
13.883533,0.013884,0.009068,0.653182,0.213324
13.899697,0.0139,0.00909,0.653961,0.213833
13.915847,0.013916,0.009111,0.654739,0.214342
13.931983,0.013932,0.009133,0.655517,0.214851
13.948104,0.013948,0.009154,0.656293,0.21536
13.96421,0.013964,0.009175,0.657069,0.21587
13.980301,0.01398,0.009197,0.657844,0.216379
13.996378,0.013996,0.009218,0.658619,0.216889
14.01244,0.014012,0.00924,0.659392,0.217399
14.028487,0.014028,0.009261,0.660165,0.217909
14.04452,0.014044,0.009283,0.660937,0.218419
14.060538,0.014061,0.009304,0.661709,0.218929
14.076543,0.014077,0.009325,0.66248,0.21944
14.092532,0.014093,0.009347,0.66325,0.21995
14.108507,0.014108,0.009368,0.664019,0.220461
14.124468,0.014124,0.00939,0.664787,0.220971
14.140414,0.01414,0.009411,0.665555,0.221482
14.156346,0.014156,0.009433,0.666323,0.221993
14.172265,0.014172,0.009454,0.66709,0.222504
14.188169,0.014188,0.009476,0.667855,0.223015
14.204059,0.014204,0.009497,0.668621,0.223527
14.219934,0.01422,0.009519,0.669385,0.224038
14.235796,0.014236,0.00954,0.670148,0.224549
14.251644,0.014252,0.009562,0.670911,0.225061
14.267478,0.014267,0.009583,0.671674,0.225573
14.283298,0.014283,0.009605,0.672435,0.226085
14.299104,0.014299,0.009626,0.673196,0.226597
14.314896,0.014315,0.009648,0.673957,0.227109
14.330674,0.014331,0.009669,0.674717,0.227622
14.346438,0.014346,0.009691,0.675476,0.228134
14.362189,0.014362,0.009712,0.676235,0.228647
14.377927,0.014378,0.009734,0.676992,0.229159
14.39365,0.014394,0.009755,0.677749,0.229672
14.40936,0.014409,0.009777,0.678505,0.230185
14.425056,0.014425,0.009798,0.679261,0.230698
14.44074,0.014441,0.00982,0.680016,0.231211
14.456409,0.014456,0.009841,0.68077,0.231724
14.472064,0.014472,0.009863,0.681524,0.232237
14.487706,0.014488,0.009885,0.682276,0.232751
14.503335,0.014503,0.009906,0.683029,0.233264
14.51895,0.014519,0.009928,0.68378,0.233778
14.534553,0.014535,0.009949,0.684531,0.234291
14.550141,0.01455,0.009971,0.685281,0.234805
14.565717,0.014566,0.009993,0.686031,0.235319
14.58128,0.014581,0.010014,0.686779,0.235833
14.596829,0.014597,0.010036,0.687527,0.236347
14.612366,0.014612,0.010057,0.688275,0.236861
14.627889,0.014628,0.010079,0.689021,0.237375
14.643399,0.014643,0.010101,0.689768,0.23789
14.658896,0.014659,0.010122,0.690513,0.238404
14.67438,0.014674,0.010144,0.691258,0.238919
14.689852,0.01469,0.010165,0.692003,0.239434
14.70531,0.014705,0.010187,0.692746,0.239949
14.720756,0.014721,0.010209,0.693489,0.240464
14.736188,0.014736,0.01023,0.694231,0.240979
14.751608,0.014752,0.010252,0.694973,0.241494
14.767015,0.014767,0.010274,0.695714,0.242009
14.782409,0.014782,0.010295,0.696455,0.242524
14.797791,0.014798,0.010317,0.697194,0.24304
14.813159,0.014813,0.010339,0.697933,0.243555
14.828515,0.014829,0.01036,0.698671,0.244071
14.843859,0.014844,0.010382,0.699409,0.244586
14.859189,0.014859,0.010404,0.700146,0.245102
14.874508,0.014875,0.010425,0.700883,0.245618
14.889813,0.01489,0.010447,0.701619,0.246134
14.905107,0.014905,0.010469,0.702354,0.246651
14.920387,0.01492,0.01049,0.703089,0.247167
14.935656,0.014936,0.010512,0.703823,0.247683
14.950912,0.014951,0.010534,0.704556,0.2482
14.966155,0.014966,0.010555,0.705289,0.248716
14.981386,0.014981,0.010577,0.706021,0.249233
14.996606,0.014997,0.010599,0.706753,0.24975
15.011812,0.015012,0.010621,0.707484,0.250267
15.027007,0.015027,0.010642,0.708214,0.250784
15.04219,0.015042,0.010664,0.708944,0.251301
15.05736,0.015057,0.010686,0.709673,0.251818
15.072518,0.015072,0.010708,0.710402,0.252335
15.087664,0.015088,0.010729,0.711129,0.252852
15.102798,0.015103,0.010751,0.711857,0.25337
15.11792,0.015118,0.010773,0.712583,0.253888
15.133029,0.015133,0.010795,0.71331,0.254405
15.148127,0.015148,0.010816,0.714035,0.254923
15.163213,0.015163,0.010838,0.714759,0.25544
15.178288,0.015178,0.01086,0.715483,0.255958
15.193349,0.015193,0.010882,0.716207,0.256476
15.208399,0.015208,0.010903,0.71693,0.256995
15.223437,0.015223,0.010925,0.717653,0.257513
15.238464,0.015238,0.010947,0.718375,0.258031
15.25348,0.015253,0.010969,0.719096,0.25855
15.268482,0.015268,0.01099,0.719817,0.259068
15.283473,0.015283,0.011012,0.720537,0.259587
15.298452,0.015298,0.011034,0.721256,0.260105
15.31342,0.015313,0.011056,0.721975,0.260624
15.328377,0.015328,0.011078,0.722694,0.261143
15.343322,0.015343,0.0111,0.723412,0.261662
15.358255,0.015358,0.011121,0.724129,0.262182
15.373178,0.015373,0.011143,0.724845,0.2627
15.388088,0.015388,0.011165,0.725561,0.26322
15.402987,0.015403,0.011187,0.726277,0.263739
15.417875,0.015418,0.011209,0.726992,0.264258
15.432752,0.015433,0.01123,0.727706,0.264778
15.447617,0.015448,0.011252,0.72842,0.265298
15.46247,0.015462,0.011274,0.729133,0.265817
15.477312,0.015477,0.011296,0.729845,0.266337
15.492143,0.015492,0.011318,0.730557,0.266857
15.506962,0.015507,0.01134,0.731269,0.267377
15.52177,0.015522,0.011362,0.731979,0.267897
15.536566,0.015537,0.011383,0.732689,0.268417
15.551351,0.015551,0.011405,0.733399,0.268937
15.566125,0.015566,0.011427,0.734108,0.269457
15.580889,0.015581,0.011449,0.734816,0.269978
15.595641,0.015596,0.011471,0.735525,0.270498
15.610382,0.01561,0.011493,0.736232,0.271019
15.625112,0.015625,0.011515,0.736939,0.27154
15.63983,0.01564,0.011537,0.737646,0.272061
15.654538,0.015655,0.011559,0.738352,0.272582
15.669235,0.015669,0.01158,0.739057,0.273102
15.683921,0.015684,0.011602,0.739761,0.273623
15.698595,0.015699,0.011624,0.740466,0.274145
15.71326,0.015713,0.011646,0.741169,0.274666
15.727913,0.015728,0.011668,0.741873,0.275188
15.742555,0.015743,0.01169,0.742575,0.275709
15.757186,0.015757,0.011712,0.743277,0.276231
15.771807,0.015772,0.011734,0.743979,0.276752
15.786416,0.015786,0.011756,0.74468,0.277274
15.801016,0.015801,0.011778,0.745381,0.277797
15.815604,0.015816,0.0118,0.746081,0.278319
15.830181,0.01583,0.011822,0.746781,0.278841
15.844748,0.015845,0.011844,0.747479,0.279363
15.859304,0.015859,0.011866,0.748178,0.279885
15.87385,0.015874,0.011888,0.748875,0.280407
15.888385,0.015888,0.011909,0.749572,0.280929
15.902909,0.015903,0.011931,0.750269,0.281451
15.917423,0.015917,0.011953,0.750965,0.281974
15.931927,0.015932,0.011975,0.75166,0.282496
15.94642,0.015946,0.011997,0.752355,0.283019
15.960902,0.015961,0.012019,0.753049,0.283542
15.975374,0.015975,0.012041,0.753743,0.284064
15.989836,0.01599,0.012063,0.754437,0.284587
16.004288,0.016004,0.012085,0.755129,0.28511
16.018728,0.016019,0.012107,0.755822,0.285633
16.033159,0.016033,0.012129,0.756513,0.286156
16.047579,0.016048,0.012151,0.757205,0.28668
16.061989,0.016062,0.012173,0.757896,0.287203
16.076387,0.016076,0.012195,0.758585,0.287726
16.090776,0.016091,0.012217,0.759275,0.288249
16.105156,0.016105,0.012239,0.759964,0.288773
16.119524,0.016119,0.012261,0.760653,0.289296
16.133883,0.016134,0.012283,0.761341,0.28982
16.148232,0.016148,0.012305,0.762029,0.290344
16.162569,0.016163,0.012327,0.762717,0.290868
16.176897,0.016177,0.012349,0.763403,0.291392
16.191216,0.016191,0.012372,0.76409,0.291916
16.205523,0.016205,0.012394,0.764775,0.292441
16.21982,0.01622,0.012416,0.76546,0.292965
16.234108,0.016234,0.012438,0.766145,0.293489
16.248384,0.016248,0.01246,0.766829,0.294014
16.262653,0.016263,0.012482,0.767513,0.294538
16.276911,0.016277,0.012504,0.768196,0.295063
16.291159,0.016291,0.012526,0.768879,0.295587
16.305397,0.016305,0.012548,0.769561,0.296112
16.319624,0.01632,0.01257,0.770242,0.296637
16.333843,0.016334,0.012592,0.770924,0.297162
16.348051,0.016348,0.012614,0.771604,0.297686
16.362249,0.016362,0.012636,0.772284,0.298211
16.376438,0.016376,0.012658,0.772964,0.298736
16.390617,0.016391,0.01268,0.773642,0.299261
16.404787,0.016405,0.012703,0.774321,0.299787
16.418945,0.016419,0.012725,0.774999,0.300312
16.433096,0.016433,0.012747,0.775677,0.300837
16.447235,0.016447,0.012769,0.776355,0.301363
16.461365,0.016461,0.012791,0.777032,0.301889
16.475485,0.016475,0.012813,0.777708,0.302415
16.489595,0.01649,0.012835,0.778384,0.302941
16.503696,0.016504,0.012857,0.779059,0.303466
16.517788,0.016518,0.012879,0.779734,0.303992
16.53187,0.016532,0.012902,0.780408,0.304518
16.545942,0.016546,0.012924,0.781081,0.305044
16.560005,0.01656,0.012946,0.781754,0.30557
16.574059,0.016574,0.012968,0.782427,0.306096
16.588102,0.016588,0.01299,0.783099,0.306622
16.602137,0.016602,0.013012,0.783771,0.307148
16.616161,0.016616,0.013034,0.784441,0.307674
16.630177,0.01663,0.013057,0.785112,0.308201
16.644182,0.016644,0.013079,0.785783,0.308727
16.65818,0.016658,0.013101,0.786453,0.309254
16.672167,0.016672,0.013123,0.787122,0.309781
16.686146,0.016686,0.013145,0.787791,0.310307
16.700113,0.0167,0.013167,0.788459,0.310834
16.714073,0.016714,0.01319,0.789127,0.311361
16.728024,0.016728,0.013212,0.789795,0.311888
16.741964,0.016742,0.013234,0.790462,0.312415
16.755896,0.016756,0.013256,0.791128,0.312942
16.769817,0.01677,0.013278,0.791795,0.313469
16.783731,0.016784,0.0133,0.792461,0.313997
16.797634,0.016798,0.013323,0.793126,0.314524
16.811529,0.016812,0.013345,0.79379,0.315052
16.825415,0.016825,0.013367,0.794455,0.315579
16.839291,0.016839,0.013389,0.795119,0.316107
16.853159,0.016853,0.013411,0.795781,0.316634
16.867016,0.016867,0.013434,0.796444,0.317162
16.880865,0.016881,0.013456,0.797107,0.31769
16.894705,0.016895,0.013478,0.797769,0.318218
16.908535,0.016909,0.0135,0.798431,0.318746
16.922358,0.016922,0.013523,0.799091,0.319274
16.936171,0.016936,0.013545,0.799752,0.319801
16.949974,0.01695,0.013567,0.800412,0.32033
16.96377,0.016964,0.013589,0.801072,0.320858
16.977554,0.016978,0.013611,0.801731,0.321386
16.991331,0.016991,0.013634,0.80239,0.321915
17.0051,0.017005,0.013656,0.803049,0.322444
17.018858,0.017019,0.013678,0.803706,0.322972
17.032608,0.017033,0.0137,0.804364,0.323501
17.04635,0.017046,0.013723,0.805021,0.32403
17.060083,0.01706,0.013745,0.805678,0.324559
17.073807,0.017074,0.013767,0.806335,0.325088
17.087523,0.017088,0.013789,0.806991,0.325617
17.101229,0.017101,0.013812,0.807646,0.326146
17.114925,0.017115,0.013834,0.808301,0.326675
17.128614,0.017129,0.013856,0.808955,0.327204
17.142296,0.017142,0.013879,0.809609,0.327733
17.155966,0.017156,0.013901,0.810262,0.328262
17.169628,0.01717,0.013923,0.810915,0.328791
17.183283,0.017183,0.013945,0.811566,0.32932
17.196928,0.017197,0.013968,0.812217,0.329849
17.210564,0.01721,0.01399,0.812867,0.330376
17.224192,0.017224,0.014012,0.813516,0.330904
17.237812,0.017237,0.014034,0.814164,0.331431
17.251423,0.017251,0.014056,0.81481,0.331957
17.265024,0.017264,0.014078,0.815454,0.332482
17.278618,0.017277,0.0141,0.816094,0.333005
17.292204,0.01729,0.014122,0.816732,0.333525
17.30578,0.017303,0.014143,0.817365,0.334043
17.319347,0.017316,0.014165,0.817994,0.334557
17.332907,0.017329,0.014186,0.818616,0.335066
17.346458,0.017341,0.014206,0.819231,0.335569
17.360003,0.017353,0.014226,0.819838,0.336067
17.373535,0.017364,0.014246,0.820436,0.336558
17.38706,0.017375,0.014266,0.821023,0.33704
17.400578,0.017386,0.014284,0.821599,0.337512
17.414087,0.017396,0.014302,0.822162,0.337975
17.427589,0.017405,0.01432,0.822711,0.338426
17.44108,0.017414,0.014336,0.823244,0.338866
17.454563,0.017422,0.014352,0.823763,0.339293
17.468039,0.01743,0.014367,0.824265,0.339706
17.481506,0.017437,0.014381,0.824749,0.340106
17.494967,0.017443,0.014394,0.825217,0.340491
17.508419,0.017448,0.014406,0.825666,0.340862
17.52186,0.017453,0.014418,0.826096,0.341218
17.535294,0.017457,0.014428,0.826511,0.34156
17.548719,0.01746,0.014438,0.826907,0.341888
17.562138,0.017462,0.014446,0.827287,0.342202
17.575548,0.017464,0.014454,0.827651,0.342503
17.588951,0.017465,0.014461,0.827998,0.34279
17.602345,0.017465,0.014467,0.82833,0.343066
17.615728,0.017465,0.014473,0.828649,0.343329
17.629105,0.017465,0.014477,0.828955,0.343583
17.642473,0.017463,0.014482,0.829247,0.343825
17.655834,0.017462,0.014485,0.829528,0.344058
17.669188,0.01746,0.014488,0.829799,0.344283
17.682533,0.017457,0.014491,0.830059,0.344499
17.695871,0.017454,0.014493,0.83031,0.344707
17.709202,0.017451,0.014494,0.830553,0.344909
17.722521,0.017448,0.014495,0.830789,0.345105
17.735832,0.017444,0.014496,0.831016,0.345294
17.749136,0.01744,0.014496,0.831237,0.345478
17.762432,0.017435,0.014497,0.831452,0.345656
17.775721,0.017431,0.014496,0.831661,0.34583
17.789001,0.017426,0.014496,0.831865,0.346
17.802275,0.017421,0.014495,0.832066,0.346167
17.81554,0.017416,0.014495,0.832263,0.346331
17.828798,0.017411,0.014494,0.832455,0.346491
17.842049,0.017405,0.014492,0.832644,0.346648
17.855291,0.0174,0.014491,0.83283,0.346803
17.868526,0.017394,0.01449,0.833013,0.346955
17.881754,0.017389,0.014488,0.833193,0.347105
17.894972,0.017383,0.014487,0.833372,0.347254
17.90818,0.017377,0.014485,0.833548,0.347401
17.921381,0.017371,0.014483,0.833723,0.347547
17.934574,0.017365,0.014481,0.833896,0.347691
17.94776,0.01736,0.014479,0.834068,0.347834
17.960938,0.017353,0.014477,0.834238,0.347976
17.974108,0.017347,0.014475,0.834406,0.348117
17.98727,0.017341,0.014473,0.834574,0.348257
18.000425,0.017335,0.01447,0.834741,0.348396
18.013573,0.017329,0.014468,0.834906,0.348534
18.026712,0.017323,0.014466,0.835072,0.348673
18.039845,0.017317,0.014464,0.835237,0.34881
18.052969,0.017311,0.014461,0.8354,0.348947
18.066086,0.017304,0.014459,0.835563,0.349082
18.079195,0.017298,0.014457,0.835725,0.349218
18.092297,0.017292,0.014454,0.835886,0.349353
18.105391,0.017286,0.014452,0.836047,0.349487
18.118477,0.01728,0.014449,0.836208,0.349622
18.131556,0.017273,0.014447,0.836369,0.349756
18.144627,0.017267,0.014444,0.836528,0.34989
18.15769,0.017261,0.014442,0.836687,0.350022
18.170746,0.017255,0.014439,0.836846,0.350156
18.183794,0.017248,0.014437,0.837005,0.350289
18.196835,0.017242,0.014434,0.837164,0.350422
18.209867,0.017236,0.014432,0.837322,0.350554
18.222895,0.01723,0.014429,0.83748,0.350686
18.235916,0.017223,0.014427,0.837638,0.350818
18.24893,0.017217,0.014424,0.837795,0.35095
18.261936,0.017211,0.014422,0.837952,0.351082
18.274935,0.017205,0.014419,0.838109,0.351213
18.287926,0.017198,0.014417,0.838266,0.351345
18.300909,0.017192,0.014414,0.838422,0.351476
18.313885,0.017186,0.014412,0.838578,0.351606
18.326853,0.01718,0.014409,0.838733,0.351737
18.339813,0.017174,0.014407,0.838889,0.351867
18.352766,0.017167,0.014404,0.839044,0.351997
18.365711,0.017161,0.014402,0.839199,0.352127
18.378649,0.017155,0.014399,0.839354,0.352257
18.391579,0.017149,0.014397,0.839508,0.352387
18.404503,0.017143,0.014394,0.839663,0.352517
18.417421,0.017137,0.014392,0.839818,0.352647
18.430332,0.01713,0.014389,0.839972,0.352777
18.443235,0.017124,0.014386,0.840126,0.352906
18.456131,0.017118,0.014384,0.84028,0.353035
18.469019,0.017112,0.014381,0.840434,0.353164
18.481899,0.017106,0.014379,0.840588,0.353294
18.494772,0.0171,0.014376,0.840741,0.353423
18.507637,0.017094,0.014374,0.840895,0.353552
18.520496,0.017087,0.014371,0.841047,0.35368
18.53335,0.017081,0.014369,0.8412,0.353809
18.546196,0.017075,0.014366,0.841353,0.353937
18.559034,0.017069,0.014364,0.841506,0.354066
18.571865,0.017063,0.014361,0.841658,0.354194
18.584688,0.017057,0.014359,0.84181,0.354322
18.597504,0.017051,0.014356,0.841962,0.35445
18.610312,0.017045,0.014354,0.842113,0.354578
18.623116,0.017039,0.014351,0.842265,0.354705
18.635912,0.017033,0.014349,0.842417,0.354833
18.648701,0.017027,0.014346,0.842569,0.354961
18.661482,0.017021,0.014344,0.842721,0.355089
18.674255,0.017015,0.014341,0.842872,0.355216
18.687021,0.017009,0.014339,0.843023,0.355344
18.699783,0.017003,0.014336,0.843174,0.355471
18.712538,0.016997,0.014334,0.843325,0.355598
18.725285,0.016991,0.014331,0.843476,0.355726
18.738024,0.016985,0.014329,0.843627,0.355853
18.750755,0.016979,0.014326,0.843777,0.355979
18.763481,0.016973,0.014324,0.843927,0.356106
18.776201,0.016967,0.014321,0.844076,0.356232
18.788914,0.016961,0.014319,0.844226,0.356359
18.801619,0.016955,0.014316,0.844376,0.356485
18.814316,0.016949,0.014314,0.844525,0.356612
18.827005,0.016943,0.014312,0.844675,0.356738
18.839691,0.016937,0.014309,0.844825,0.356865
18.852369,0.016931,0.014307,0.844975,0.356991
18.86504,0.016925,0.014304,0.845123,0.357117
18.877703,0.01692,0.014302,0.845272,0.357243
18.89036,0.016914,0.014299,0.845421,0.357368
18.903011,0.016908,0.014297,0.845569,0.357494
18.915655,0.016902,0.014294,0.845717,0.357619
18.928291,0.016896,0.014292,0.845866,0.357744
18.94092,0.01689,0.014289,0.846014,0.35787
18.953545,0.016884,0.014287,0.846162,0.357995
18.966162,0.016879,0.014285,0.84631,0.35812
18.978771,0.016873,0.014282,0.846458,0.358245
18.991373,0.016867,0.01428,0.846605,0.35837
19.003971,0.016861,0.014277,0.846751,0.358494
19.016562,0.016855,0.014275,0.846899,0.358619
19.029144,0.01685,0.014272,0.847047,0.358744
19.041719,0.016844,0.01427,0.847193,0.358868
19.054291,0.016838,0.014267,0.847341,0.358993
19.066854,0.016832,0.014265,0.847488,0.359118
19.079411,0.016826,0.014263,0.847635,0.359242
19.091959,0.016821,0.01426,0.847781,0.359367
19.104504,0.016815,0.014258,0.847928,0.359491
19.117041,0.016809,0.014255,0.848074,0.359614
19.12957,0.016803,0.014253,0.84822,0.359739
19.142094,0.016798,0.014251,0.848366,0.359862
19.154612,0.016792,0.014248,0.848511,0.359986
19.167122,0.016786,0.014246,0.848656,0.360109
19.179625,0.01678,0.014243,0.848802,0.360232
19.192123,0.016775,0.014241,0.848947,0.360356
19.204615,0.016769,0.014239,0.849093,0.36048
19.217098,0.016763,0.014236,0.849238,0.360603
19.229576,0.016758,0.014234,0.849383,0.360726
19.242048,0.016752,0.014231,0.849527,0.360848
19.254513,0.016746,0.014229,0.849672,0.360971
19.26697,0.016741,0.014227,0.849817,0.361094
19.279423,0.016735,0.014224,0.849961,0.361217
19.291868,0.016729,0.014222,0.850106,0.36134
19.304306,0.016724,0.014219,0.850249,0.361462
19.31674,0.016718,0.014217,0.850393,0.361584
19.329166,0.016713,0.014215,0.850537,0.361706
19.341585,0.016707,0.014212,0.850681,0.361829
19.354,0.016701,0.01421,0.850824,0.361951
19.366407,0.016696,0.014207,0.850968,0.362073
19.378807,0.01669,0.014205,0.851111,0.362195
19.391203,0.016685,0.014203,0.851254,0.362317
19.403591,0.016679,0.0142,0.851397,0.362438
19.415972,0.016673,0.014198,0.85154,0.36256
19.428349,0.016668,0.014196,0.851683,0.362682
19.440718,0.016662,0.014193,0.851825,0.362803
19.453079,0.016657,0.014191,0.851969,0.362925
19.465437,0.016651,0.014189,0.85211,0.363046
19.477787,0.016646,0.014186,0.852253,0.363167
19.490129,0.01664,0.014184,0.852395,0.363288
19.502468,0.016635,0.014182,0.852537,0.363409
19.514799,0.016629,0.014179,0.852678,0.36353
19.527124,0.016624,0.014177,0.85282,0.363651
19.539444,0.016618,0.014175,0.852962,0.363772
19.551756,0.016613,0.014172,0.853103,0.363892
19.564062,0.016607,0.01417,0.853244,0.364012
19.576363,0.016602,0.014168,0.853384,0.364133
19.588655,0.016596,0.014165,0.853525,0.364253
19.600945,0.016591,0.014163,0.853666,0.364373
19.613226,0.016585,0.014161,0.853807,0.364493
19.625502,0.01658,0.014158,0.853948,0.364613
19.637772,0.016574,0.014156,0.854088,0.364733
19.650034,0.016569,0.014154,0.854228,0.364853
19.662292,0.016563,0.014151,0.854367,0.364972
19.674543,0.016558,0.014149,0.854507,0.365091
19.686789,0.016553,0.014147,0.854646,0.36521
19.699028,0.016547,0.014144,0.854787,0.36533
19.71126,0.016542,0.014142,0.854927,0.36545
19.723488,0.016536,0.01414,0.855066,0.365569
19.735708,0.016531,0.014137,0.855206,0.365689
19.747923,0.016526,0.014135,0.855345,0.365807
19.760132,0.01652,0.014133,0.855483,0.365926
19.772333,0.016515,0.01413,0.855622,0.366045
19.784531,0.016509,0.014128,0.85576,0.366163
19.796721,0.016504,0.014126,0.855899,0.366281
19.808905,0.016499,0.014123,0.856038,0.3664
19.821083,0.016493,0.014121,0.856176,0.366519
19.833256,0.016488,0.014119,0.856314,0.366637
19.845423,0.016483,0.014117,0.856453,0.366756
19.857582,0.016477,0.014114,0.856591,0.366874
19.869738,0.016472,0.014112,0.856728,0.366992
19.881886,0.016467,0.01411,0.856866,0.36711
19.894028,0.016461,0.014108,0.857004,0.367228
19.906164,0.016456,0.014105,0.857142,0.367346
19.918295,0.016451,0.014103,0.85728,0.367464
19.93042,0.016446,0.014101,0.857417,0.367582
19.942537,0.01644,0.014098,0.857555,0.3677
19.954651,0.016435,0.014096,0.857692,0.367818
19.966757,0.01643,0.014094,0.857829,0.367935
19.978859,0.016424,0.014092,0.857966,0.368053
19.990953,0.016419,0.014089,0.858102,0.368169
20.003044,0.016414,0.014087,0.858238,0.368286
20.015127,0.016409,0.014085,0.858374,0.368403
20.027205,0.016404,0.014083,0.858511,0.36852
20.039276,0.016398,0.01408,0.858647,0.368637
20.051342,0.016393,0.014078,0.858782,0.368754
20.063402,0.016388,0.014076,0.858918,0.36887
20.075457,0.016383,0.014074,0.859054,0.368987
20.087505,0.016378,0.014071,0.85919,0.369104
20.099548,0.016372,0.014069,0.859325,0.36922
20.111586,0.016367,0.014067,0.859461,0.369336
20.123617,0.016362,0.014065,0.859596,0.369453
20.135643,0.016357,0.014062,0.859731,0.369569
20.147663,0.016352,0.01406,0.859866,0.369685
20.159678,0.016346,0.014058,0.860001,0.369801
20.171686,0.016341,0.014056,0.860135,0.369916
20.183689,0.016336,0.014054,0.86027,0.370032
20.195686,0.016331,0.014051,0.860404,0.370148
20.207678,0.016326,0.014049,0.860539,0.370264
20.219664,0.016321,0.014047,0.860673,0.370379
20.231644,0.016316,0.014045,0.860807,0.370495
20.243618,0.016311,0.014042,0.860941,0.37061
20.255587,0.016305,0.01404,0.861075,0.370725
20.26755,0.0163,0.014038,0.861208,0.37084
20.279507,0.016295,0.014036,0.861342,0.370955
20.291458,0.01629,0.014034,0.861475,0.371069
20.303404,0.016285,0.014031,0.861608,0.371184
20.315344,0.01628,0.014029,0.861741,0.371299
20.327278,0.016275,0.014027,0.861874,0.371413
20.339207,0.01627,0.014025,0.862007,0.371528
20.35113,0.016265,0.014023,0.86214,0.371643
20.363047,0.01626,0.01402,0.862273,0.371757
20.374958,0.016255,0.014018,0.862405,0.371872
20.386866,0.01625,0.014016,0.862538,0.371986
20.398766,0.016245,0.014014,0.862671,0.3721
20.410662,0.01624,0.014012,0.862803,0.372214
20.42255,0.016235,0.014009,0.862935,0.372329
20.434435,0.01623,0.014007,0.863067,0.372443
20.446314,0.016225,0.014005,0.863199,0.372556
20.458187,0.01622,0.014003,0.86333,0.37267
20.470055,0.016215,0.014001,0.863462,0.372783
20.481916,0.01621,0.013999,0.863593,0.372897
20.493773,0.016205,0.013996,0.863725,0.37301
20.505623,0.0162,0.013994,0.863856,0.373123
20.517469,0.016195,0.013992,0.863987,0.373237
20.529308,0.01619,0.01399,0.864118,0.37335
20.541143,0.016185,0.013988,0.864249,0.373464
20.552973,0.01618,0.013986,0.86438,0.373576
20.564796,0.016175,0.013983,0.864511,0.37369
20.576614,0.01617,0.013981,0.864641,0.373802
20.588427,0.016165,0.013979,0.864772,0.373915
20.600235,0.01616,0.013977,0.864902,0.374028
20.612036,0.016155,0.013975,0.865032,0.374141
20.623833,0.01615,0.013973,0.865163,0.374253
20.635624,0.016146,0.013971,0.865293,0.374366
20.647409,0.016141,0.013969,0.865422,0.374478
20.659189,0.016136,0.013966,0.865552,0.37459
20.670963,0.016131,0.013964,0.865681,0.374702
20.682734,0.016126,0.013962,0.865811,0.374814
20.694498,0.016121,0.01396,0.86594,0.374926
20.706257,0.016116,0.013958,0.866069,0.375038
20.71801,0.016111,0.013956,0.866198,0.37515
20.729757,0.016107,0.013954,0.866327,0.375262
20.741501,0.016102,0.013952,0.866456,0.375373
20.753239,0.016097,0.013949,0.866585,0.375485
20.764971,0.016092,0.013947,0.866714,0.375597
20.776697,0.016087,0.013945,0.866842,0.375708
20.788418,0.016083,0.013943,0.866971,0.375819
20.800135,0.016078,0.013941,0.8671,0.375931
20.811846,0.016073,0.013939,0.867228,0.376042
20.823551,0.016068,0.013937,0.867356,0.376153
20.835253,0.016063,0.013935,0.867484,0.376264
20.846947,0.016058,0.013933,0.867611,0.376375
20.858637,0.016054,0.01393,0.867739,0.376485
20.870321,0.016049,0.013928,0.867866,0.376596
20.882,0.016044,0.013926,0.867994,0.376707
20.893675,0.016039,0.013924,0.868121,0.376817
20.905344,0.016035,0.013922,0.868248,0.376927
20.917007,0.01603,0.01392,0.868375,0.377037
20.928667,0.016025,0.013918,0.868502,0.377148
20.940319,0.01602,0.013916,0.868629,0.377258
20.951967,0.016016,0.013914,0.868757,0.377369
20.96361,0.016011,0.013912,0.868884,0.377479
20.975246,0.016006,0.01391,0.86901,0.377589
20.986879,0.016002,0.013908,0.869137,0.377699
20.998507,0.015997,0.013905,0.869262,0.377808
21.010128,0.015992,0.013903,0.869388,0.377918
21.021746,0.015987,0.013901,0.869514,0.378027
21.03336,0.015983,0.013899,0.86964,0.378137
21.044968,0.015978,0.013897,0.869766,0.378247
21.05657,0.015973,0.013895,0.869892,0.378356
21.068169,0.015969,0.013893,0.870017,0.378465
21.079763,0.015964,0.013891,0.870143,0.378574
21.091352,0.015959,0.013889,0.870269,0.378684
21.102938,0.015955,0.013887,0.870394,0.378793
21.114519,0.01595,0.013885,0.870519,0.378901
21.126095,0.015945,0.013883,0.870644,0.379011
21.137667,0.015941,0.013881,0.870769,0.37912
21.149235,0.015936,0.013879,0.870894,0.379228
21.160799,0.015932,0.013877,0.871019,0.379337
21.172359,0.015927,0.013875,0.871143,0.379445
21.183916,0.015922,0.013873,0.871268,0.379554
21.195471,0.015918,0.013871,0.871392,0.379662
21.207022,0.015913,0.013869,0.871517,0.379771
21.218569,0.015909,0.013867,0.871641,0.379879
21.230114,0.015904,0.013865,0.871766,0.379988
21.241657,0.015899,0.013863,0.87189,0.380096
21.253197,0.015895,0.01386,0.872014,0.380204
21.264734,0.01589,0.013858,0.872138,0.380312
21.27627,0.015886,0.013856,0.872262,0.380421
21.287802,0.015881,0.013854,0.872386,0.380529
21.299334,0.015876,0.013852,0.87251,0.380636
21.310862,0.015872,0.01385,0.872633,0.380744
21.32239,0.015867,0.013848,0.872757,0.380852
21.333914,0.015863,0.013846,0.872879,0.380959
21.345438,0.015858,0.013844,0.873003,0.381067
21.35696,0.015854,0.013842,0.873126,0.381175
21.368481,0.015849,0.01384,0.87325,0.381283
21.380001,0.015845,0.013838,0.873373,0.38139
21.391518,0.01584,0.013836,0.873497,0.381498
21.403034,0.015836,0.013834,0.873619,0.381605
21.414551,0.015831,0.013832,0.873743,0.381713
21.426065,0.015827,0.01383,0.873866,0.38182
21.437578,0.015822,0.013828,0.873988,0.381928
21.449091,0.015818,0.013826,0.874111,0.382035
21.460604,0.015813,0.013824,0.874234,0.382142
21.472116,0.015809,0.013822,0.874356,0.382249
21.483625,0.015804,0.01382,0.874478,0.382356
21.495134,0.0158,0.013818,0.8746,0.382463
21.506643,0.015795,0.013816,0.874723,0.38257
21.518152,0.015791,0.013814,0.874845,0.382677
21.529661,0.015786,0.013812,0.874967,0.382784
21.54117,0.015782,0.01381,0.875089,0.382891
21.552675,0.015777,0.013808,0.875212,0.382998
21.56418,0.015773,0.013806,0.875334,0.383105
21.575686,0.015768,0.013804,0.875456,0.383211
21.587191,0.015764,0.013802,0.875578,0.383318
21.598696,0.015759,0.0138,0.8757,0.383425
21.610201,0.015755,0.013798,0.875822,0.383532
21.621706,0.01575,0.013796,0.875943,0.383638
21.633209,0.015746,0.013794,0.876065,0.383745
21.644711,0.015742,0.013793,0.876186,0.383851
21.656212,0.015737,0.013791,0.876308,0.383958
21.667713,0.015733,0.013789,0.876429,0.384064
21.679214,0.015728,0.013787,0.87655,0.38417
21.690716,0.015724,0.013785,0.876672,0.384277
21.702217,0.015719,0.013783,0.876793,0.384383
21.713718,0.015715,0.013781,0.876914,0.384489
21.72522,0.015711,0.013779,0.877035,0.384595
21.736721,0.015706,0.013777,0.877156,0.384701
21.748219,0.015702,0.013775,0.877277,0.384808
21.759716,0.015697,0.013773,0.877398,0.384914
21.771214,0.015693,0.013771,0.877518,0.385019
21.782711,0.015689,0.013769,0.87764,0.385126
21.794209,0.015684,0.013767,0.877761,0.385232
21.805706,0.01568,0.013765,0.877882,0.385338
21.817204,0.015675,0.013763,0.878002,0.385444
21.828701,0.015671,0.013761,0.878122,0.38555
21.840199,0.015667,0.013759,0.878243,0.385656
21.851696,0.015662,0.013757,0.878364,0.385762
21.863194,0.015658,0.013755,0.878485,0.385868
21.874687,0.015654,0.013753,0.878605,0.385973
21.886181,0.015649,0.013751,0.878725,0.386078
21.897675,0.015645,0.013749,0.878845,0.386184
21.909168,0.01564,0.013747,0.878965,0.38629
21.920662,0.015636,0.013745,0.879085,0.386395
21.932156,0.015632,0.013744,0.879205,0.3865
21.943649,0.015627,0.013742,0.879324,0.386605
21.955143,0.015623,0.01374,0.879444,0.386711
21.966637,0.015619,0.013738,0.879564,0.386816
21.97813,0.015614,0.013736,0.879684,0.386922
21.989624,0.01561,0.013734,0.879803,0.387026
22.001118,0.015606,0.013732,0.879922,0.387132
22.012608,0.015602,0.01373,0.880041,0.387236
22.024097,0.015597,0.013728,0.880161,0.387342
22.035587,0.015593,0.013726,0.88028,0.387447
22.047077,0.015589,0.013724,0.8804,0.387552
22.058567,0.015584,0.013722,0.880519,0.387657
22.070057,0.01558,0.01372,0.880637,0.387761
22.081547,0.015576,0.013718,0.880756,0.387866
22.093037,0.015571,0.013716,0.880875,0.38797
22.104527,0.015567,0.013715,0.880993,0.388075
22.116016,0.015563,0.013713,0.881112,0.388179
22.127506,0.015559,0.013711,0.881231,0.388284
22.138996,0.015554,0.013709,0.881349,0.388388
22.150482,0.01555,0.013707,0.881467,0.388492
22.161968,0.015546,0.013705,0.881586,0.388597
22.173454,0.015542,0.013703,0.881705,0.388702
22.18494,0.015537,0.013701,0.881824,0.388806
22.196426,0.015533,0.013699,0.881941,0.38891
22.207912,0.015529,0.013697,0.88206,0.389015
22.219398,0.015525,0.013695,0.882178,0.389119
22.230885,0.01552,0.013693,0.882295,0.389223
22.242371,0.015516,0.013692,0.882414,0.389327
22.253857,0.015512,0.01369,0.882532,0.389431
22.265343,0.015508,0.013688,0.88265,0.389535
22.276829,0.015503,0.013686,0.882767,0.389639
22.288313,0.015499,0.013684,0.882885,0.389743
22.299795,0.015495,0.013682,0.883003,0.389847
22.311277,0.015491,0.01368,0.88312,0.38995
22.32276,0.015486,0.013678,0.883238,0.390054
22.334242,0.015482,0.013676,0.883355,0.390158
22.345724,0.015478,0.013674,0.883473,0.390262
22.357206,0.015474,0.013673,0.88359,0.390366
22.368689,0.01547,0.013671,0.883707,0.390469
22.380171,0.015465,0.013669,0.883824,0.390573
22.391653,0.015461,0.013667,0.883942,0.390677
22.403135,0.015457,0.013665,0.884059,0.39078
22.414618,0.015453,0.013663,0.884176,0.390884
22.426098,0.015449,0.013661,0.884293,0.390987
22.437576,0.015445,0.013659,0.88441,0.39109
22.449055,0.01544,0.013657,0.884526,0.391193
22.460533,0.015436,0.013656,0.884643,0.391297
22.472012,0.015432,0.013654,0.884759,0.391399
22.48349,0.015428,0.013652,0.884875,0.391502
22.494968,0.015424,0.01365,0.884992,0.391605
22.506447,0.01542,0.013648,0.885108,0.391708
22.517925,0.015416,0.013646,0.885224,0.39181
22.529404,0.015411,0.013644,0.885341,0.391914
22.540882,0.015407,0.013642,0.885457,0.392017
22.552361,0.015403,0.013641,0.885572,0.392119
22.563839,0.015399,0.013639,0.885688,0.392222
22.575314,0.015395,0.013637,0.885804,0.392324
22.586788,0.015391,0.013635,0.88592,0.392427
22.598263,0.015387,0.013633,0.886036,0.39253
22.609737,0.015382,0.013631,0.886152,0.392632
22.621212,0.015378,0.013629,0.886267,0.392735
22.632687,0.015374,0.013627,0.886383,0.392837
22.644161,0.01537,0.013626,0.886499,0.39294
22.655636,0.015366,0.013624,0.886613,0.393042
22.66711,0.015362,0.013622,0.886729,0.393144
22.678585,0.015358,0.01362,0.886844,0.393247
22.69006,0.015354,0.013618,0.88696,0.393349
22.701534,0.01535,0.013616,0.887075,0.393451
22.713005,0.015346,0.013615,0.88719,0.393553
22.724476,0.015342,0.013613,0.887305,0.393655
22.735947,0.015337,0.013611,0.88742,0.393757
22.747417,0.015333,0.013609,0.887534,0.393858
22.758888,0.015329,0.013607,0.887649,0.393961
22.770359,0.015325,0.013605,0.887764,0.394062
22.78183,0.015321,0.013603,0.887878,0.394164
22.793301,0.015317,0.013602,0.887993,0.394266
22.804771,0.015313,0.0136,0.888107,0.394367
22.816242,0.015309,0.013598,0.888221,0.394468
22.827713,0.015305,0.013596,0.888335,0.39457
22.839184,0.015301,0.013594,0.888449,0.394671
22.850653,0.015297,0.013592,0.888563,0.394772
22.86212,0.015293,0.01359,0.888677,0.394873
22.873587,0.015289,0.013589,0.888791,0.394974
22.885054,0.015285,0.013587,0.888905,0.395076
22.896521,0.015281,0.013585,0.889018,0.395177
22.907988,0.015277,0.013583,0.889132,0.395278
22.919455,0.015273,0.013581,0.889246,0.39538
22.930922,0.015269,0.013579,0.88936,0.395481
22.942389,0.015265,0.013578,0.889473,0.395581
22.953856,0.015261,0.013576,0.889587,0.395682
22.965322,0.015257,0.013574,0.8897,0.395783
22.976789,0.015253,0.013572,0.889813,0.395884
22.988255,0.015249,0.01357,0.889926,0.395984
22.999718,0.015245,0.013568,0.890039,0.396085
23.011181,0.015241,0.013567,0.890152,0.396185
23.022644,0.015237,0.013565,0.890265,0.396286
23.034107,0.015233,0.013563,0.890377,0.396386
23.04557,0.015229,0.013561,0.89049,0.396486
23.057034,0.015225,0.013559,0.890603,0.396587
23.068497,0.015221,0.013557,0.890716,0.396688
23.07996,0.015217,0.013556,0.890828,0.396788
23.091423,0.015213,0.013554,0.890941,0.396888
23.102886,0.015209,0.013552,0.891054,0.396988
23.114349,0.015205,0.01355,0.891165,0.397088
23.125813,0.015201,0.013548,0.891278,0.397188
23.137272,0.015197,0.013547,0.891391,0.397289
23.148731,0.015193,0.013545,0.891503,0.397389
23.160191,0.015189,0.013543,0.891615,0.397489
23.17165,0.015185,0.013541,0.891728,0.397589
23.183109,0.015181,0.013539,0.89184,0.397689
23.194569,0.015177,0.013538,0.891951,0.397789
23.206028,0.015174,0.013536,0.892063,0.397888
23.217487,0.01517,0.013534,0.892174,0.397987
23.228947,0.015166,0.013532,0.892286,0.398087
23.240406,0.015162,0.01353,0.892397,0.398186
23.251865,0.015158,0.013529,0.892509,0.398286
23.263325,0.015154,0.013527,0.89262,0.398385
23.274782,0.01515,0.013525,0.892731,0.398485
23.286238,0.015146,0.013523,0.892843,0.398584
23.297693,0.015142,0.013521,0.892953,0.398683
23.309149,0.015138,0.01352,0.893065,0.398782
23.320604,0.015134,0.013518,0.893175,0.398881
23.33206,0.015131,0.013516,0.893286,0.39898
23.343515,0.015127,0.013514,0.893397,0.399079
23.354971,0.015123,0.013512,0.893508,0.399178
23.366426,0.015119,0.013511,0.893618,0.399277
23.377882,0.015115,0.013509,0.893729,0.399375
23.389338,0.015111,0.013507,0.893839,0.399474
23.400793,0.015107,0.013505,0.893949,0.399573
23.412249,0.015104,0.013503,0.89406,0.399672
23.4237,0.0151,0.013502,0.89417,0.39977
23.435152,0.015096,0.0135,0.894281,0.399869
23.446604,0.015092,0.013498,0.89439,0.399967
23.458055,0.015088,0.013496,0.894499,0.400065
23.469507,0.015084,0.013495,0.894609,0.400163
23.480959,0.01508,0.013493,0.894719,0.400261
23.492411,0.015077,0.013491,0.894829,0.400359
23.503862,0.015073,0.013489,0.894939,0.400458
23.515314,0.015069,0.013487,0.895048,0.400556
23.526766,0.015065,0.013486,0.895158,0.400654
23.538218,0.015061,0.013484,0.895267,0.400752
23.549669,0.015057,0.013482,0.895377,0.40085
23.561119,0.015054,0.01348,0.895486,0.400947
23.572567,0.01505,0.013479,0.895595,0.401045
23.584015,0.015046,0.013477,0.895704,0.401143
23.595463,0.015042,0.013475,0.895813,0.401241
23.606911,0.015038,0.013473,0.895922,0.401338
23.618359,0.015035,0.013472,0.89603,0.401435
23.629807,0.015031,0.01347,0.89614,0.401533
23.641254,0.015027,0.013468,0.896248,0.40163
23.652702,0.015023,0.013466,0.896357,0.401728
23.66415,0.01502,0.013465,0.896466,0.401825
23.675598,0.015016,0.013463,0.896573,0.401922
23.687046,0.015012,0.013461,0.896682,0.402019
23.698492,0.015008,0.013459,0.89679,0.402116
23.709936,0.015004,0.013458,0.896899,0.402214
23.72138,0.015001,0.013456,0.897007,0.402311
23.732824,0.014997,0.013454,0.897115,0.402408
23.744268,0.014993,0.013452,0.897223,0.402505
23.755713,0.014989,0.01345,0.897331,0.402601
23.767157,0.014986,0.013449,0.897439,0.402698
23.778601,0.014982,0.013447,0.897547,0.402795
23.790045,0.014978,0.013445,0.897655,0.402892
23.801489,0.014974,0.013443,0.897762,0.402988
23.812933,0.014971,0.013442,0.89787,0.403085
23.824377,0.014967,0.01344,0.897978,0.403182
23.835821,0.014963,0.013438,0.898085,0.403278
23.847261,0.01496,0.013437,0.898192,0.403374
23.858702,0.014956,0.013435,0.898299,0.403471
23.870142,0.014952,0.013433,0.898406,0.403567
23.881582,0.014948,0.013431,0.898514,0.403663
23.893023,0.014945,0.01343,0.89862,0.403759
23.904463,0.014941,0.013428,0.898727,0.403856
23.915903,0.014937,0.013426,0.898835,0.403952
23.927343,0.014934,0.013424,0.898942,0.404048
23.938784,0.01493,0.013423,0.899048,0.404144
23.950224,0.014926,0.013421,0.899155,0.40424
23.961664,0.014923,0.013419,0.899261,0.404335
23.973104,0.014919,0.013418,0.899367,0.404431
23.984543,0.014915,0.013416,0.899473,0.404526
23.995979,0.014911,0.013414,0.89958,0.404622
24.007416,0.014908,0.013412,0.899685,0.404717
24.018852,0.014904,0.013411,0.899792,0.404813
24.030289,0.0149,0.013409,0.899897,0.404908
24.041725,0.014897,0.013407,0.900003,0.405003
24.053162,0.014893,0.013405,0.900109,0.405098
24.064598,0.014889,0.013404,0.900215,0.405193
24.076035,0.014886,0.013402,0.90032,0.405288
24.087471,0.014882,0.0134,0.900424,0.405382
24.098907,0.014878,0.013399,0.900529,0.405476
24.110344,0.014875,0.013397,0.900636,0.405572
24.12178,0.014871,0.013395,0.900741,0.405667
24.133213,0.014868,0.013393,0.900845,0.405761
24.144646,0.014864,0.013392,0.900951,0.405856
24.156078,0.01486,0.01339,0.901056,0.405951
24.167511,0.014857,0.013388,0.901161,0.406046
24.178944,0.014853,0.013387,0.901266,0.40614
24.190376,0.014849,0.013385,0.90137,0.406234
24.201809,0.014846,0.013383,0.901474,0.406328
24.213242,0.014842,0.013381,0.901579,0.406422
24.224674,0.014839,0.01338,0.901683,0.406516
24.236107,0.014835,0.013378,0.901787,0.40661
24.24754,0.014831,0.013376,0.901891,0.406704
24.258972,0.014828,0.013375,0.901996,0.406798
24.270403,0.014824,0.013373,0.902099,0.406892
24.281832,0.014821,0.013371,0.902204,0.406986
24.293261,0.014817,0.01337,0.902309,0.40708
24.304689,0.014813,0.013368,0.902413,0.407174
24.316118,0.01481,0.013366,0.902517,0.407268
24.327547,0.014806,0.013364,0.90262,0.407362
24.338976,0.014803,0.013363,0.902723,0.407455
24.350405,0.014799,0.013361,0.902828,0.407549
24.361834,0.014796,0.013359,0.902931,0.407643
24.373262,0.014792,0.013358,0.903035,0.407736
24.384691,0.014788,0.013356,0.903138,0.40783
24.39612,0.014785,0.013354,0.903242,0.407923
24.407549,0.014781,0.013353,0.903345,0.408016
24.418974,0.014778,0.013351,0.903448,0.408109
24.430399,0.014774,0.013349,0.903551,0.408202
24.441824,0.014771,0.013348,0.903653,0.408295
24.453249,0.014767,0.013346,0.903757,0.408388
24.464674,0.014764,0.013344,0.903859,0.408481
24.476099,0.01476,0.013343,0.903962,0.408574
24.487524,0.014757,0.013341,0.904065,0.408666
24.498949,0.014753,0.013339,0.904167,0.408759
24.510374,0.01475,0.013338,0.904269,0.408851
24.521799,0.014746,0.013336,0.904371,0.408944
24.533224,0.014743,0.013334,0.904474,0.409037
24.544649,0.014739,0.013333,0.904576,0.409129
24.556072,0.014735,0.013331,0.904678,0.409221
24.567493,0.014732,0.013329,0.90478,0.409313
24.578915,0.014728,0.013328,0.904881,0.409405
24.590336,0.014725,0.013326,0.904983,0.409497
24.601757,0.014721,0.013324,0.905085,0.40959
24.613178,0.014718,0.013323,0.905187,0.409682
24.624599,0.014715,0.013321,0.905289,0.409774
24.636021,0.014711,0.013319,0.905391,0.409866
24.647442,0.014708,0.013318,0.905492,0.409958
24.658863,0.014704,0.013316,0.905594,0.41005
24.670284,0.014701,0.013314,0.905695,0.410142
24.681705,0.014697,0.013313,0.905796,0.410233
24.693127,0.014694,0.013311,0.905897,0.410324
24.704544,0.01469,0.013309,0.905997,0.410416
24.715961,0.014687,0.013308,0.906098,0.410507
24.727379,0.014683,0.013306,0.906199,0.410598
24.738796,0.01468,0.013304,0.9063,0.410689
24.750214,0.014676,0.013303,0.9064,0.410781
24.761631,0.014673,0.013301,0.9065,0.410871
24.773048,0.01467,0.013299,0.9066,0.410962
24.784466,0.014666,0.013298,0.906701,0.411053
24.795883,0.014663,0.013296,0.906801,0.411144
24.807301,0.014659,0.013294,0.906901,0.411234
24.818718,0.014656,0.013293,0.907001,0.411325
24.830135,0.014652,0.013291,0.907101,0.411416
24.841551,0.014649,0.01329,0.907201,0.411507
24.852964,0.014646,0.013288,0.907301,0.411597
24.864378,0.014642,0.013286,0.9074,0.411688
24.875792,0.014639,0.013285,0.9075,0.411778
24.887205,0.014635,0.013283,0.907599,0.411868
24.898619,0.014632,0.013281,0.907699,0.411958
24.910032,0.014628,0.01328,0.907798,0.412049
24.921446,0.014625,0.013278,0.907897,0.412138
24.932859,0.014622,0.013276,0.907996,0.412228
24.944273,0.014618,0.013275,0.908096,0.412319
24.955687,0.014615,0.013273,0.908194,0.412408
24.9671,0.014612,0.013272,0.908294,0.412499
24.978514,0.014608,0.01327,0.908392,0.412588
24.989923,0.014605,0.013268,0.908491,0.412678
25.001333,0.014601,0.013267,0.908589,0.412767
25.012743,0.014598,0.013265,0.908688,0.412857
25.024153,0.014595,0.013263,0.908786,0.412946
25.035563,0.014591,0.013262,0.908885,0.413036
25.046972,0.014588,0.01326,0.908983,0.413125
25.058382,0.014585,0.013259,0.909081,0.413214
25.069792,0.014581,0.013257,0.90918,0.413304
25.081202,0.014578,0.013255,0.909277,0.413393
25.092611,0.014575,0.013254,0.909376,0.413483
25.104021,0.014571,0.013252,0.909474,0.413571
25.115431,0.014568,0.013251,0.909571,0.41366
25.126839,0.014565,0.013249,0.909669,0.413749
25.138245,0.014561,0.013247,0.909767,0.413838
25.149651,0.014558,0.013246,0.909864,0.413926
25.161057,0.014555,0.013244,0.909961,0.414015
25.172462,0.014551,0.013243,0.910059,0.414104
25.183868,0.014548,0.013241,0.910156,0.414192
25.195274,0.014545,0.013239,0.910254,0.414281
25.20668,0.014541,0.013238,0.91035,0.414369
25.218086,0.014538,0.013236,0.910447,0.414456
25.229492,0.014535,0.013234,0.910543,0.414544
25.240898,0.014531,0.013233,0.910639,0.414632
25.252304,0.014528,0.013231,0.910737,0.414721
25.26371,0.014525,0.01323,0.910833,0.414808
25.275112,0.014522,0.013228,0.910929,0.414896
25.286514,0.014518,0.013227,0.911026,0.414985
25.297916,0.014515,0.013225,0.911124,0.415073
25.309319,0.014512,0.013223,0.91122,0.415161
25.320721,0.014508,0.013222,0.911316,0.415248
25.332123,0.014505,0.01322,0.911412,0.415335
25.343525,0.014502,0.013219,0.911508,0.415423
25.354927,0.014499,0.013217,0.911603,0.41551
25.366329,0.014495,0.013215,0.9117,0.415598
25.377731,0.014492,0.013214,0.911795,0.415685
25.389133,0.014489,0.013212,0.911891,0.415772
25.400536,0.014486,0.013211,0.911986,0.415859
25.411938,0.014482,0.013209,0.912082,0.415947
25.423336,0.014479,0.013208,0.912178,0.416034
25.434734,0.014476,0.013206,0.912273,0.416121
25.446133,0.014473,0.013204,0.912368,0.416208
25.457531,0.014469,0.013203,0.912463,0.416295
25.468929,0.014466,0.013201,0.912558,0.416381
25.480328,0.014463,0.0132,0.912654,0.416469
25.491726,0.01446,0.013198,0.912748,0.416555
25.503124,0.014456,0.013196,0.912843,0.416641
25.514523,0.014453,0.013195,0.912938,0.416727
25.525921,0.01445,0.013193,0.913032,0.416814
25.537319,0.014447,0.013192,0.913126,0.4169
25.548717,0.014444,0.01319,0.91322,0.416985
25.560114,0.01444,0.013189,0.913314,0.417071
25.571508,0.014437,0.013187,0.913408,0.417157
25.582903,0.014434,0.013185,0.913503,0.417244
25.594297,0.014431,0.013184,0.913597,0.41733
25.605692,0.014428,0.013182,0.913692,0.417416
25.617086,0.014424,0.013181,0.913786,0.417502
25.628481,0.014421,0.013179,0.913879,0.417587
25.639875,0.014418,0.013178,0.913973,0.417673
25.65127,0.014415,0.013176,0.914067,0.417759
25.662664,0.014412,0.013175,0.91416,0.417845
25.674059,0.014408,0.013173,0.914254,0.41793
25.685453,0.014405,0.013171,0.914347,0.418015
25.696848,0.014402,0.01317,0.91444,0.4181
25.708239,0.014399,0.013168,0.914533,0.418185
25.719629,0.014396,0.013167,0.914626,0.41827
25.73102,0.014393,0.013165,0.91472,0.418356
25.742411,0.01439,0.013164,0.914812,0.418441
25.753801,0.014386,0.013162,0.914905,0.418526
25.765192,0.014383,0.013161,0.914998,0.418611
25.776583,0.01438,0.013159,0.915091,0.418695
25.787973,0.014377,0.013157,0.915183,0.41878
25.799364,0.014374,0.013156,0.915275,0.418864
25.810755,0.014371,0.013154,0.915367,0.418949
25.822145,0.014367,0.013153,0.915459,0.419032
25.833536,0.014364,0.013151,0.915551,0.419117
25.844927,0.014361,0.01315,0.915644,0.419202
25.856314,0.014358,0.013148,0.915736,0.419286
25.867701,0.014355,0.013147,0.915828,0.41937
25.879087,0.014352,0.013145,0.91592,0.419455
25.890474,0.014349,0.013144,0.916012,0.419539
25.901861,0.014346,0.013142,0.916104,0.419623
25.913248,0.014343,0.013141,0.916195,0.419707
25.924635,0.014339,0.013139,0.916287,0.419791
25.936022,0.014336,0.013138,0.916378,0.419875
25.947409,0.014333,0.013136,0.916469,0.419958
25.958796,0.01433,0.013134,0.91656,0.420041
25.970182,0.014327,0.013133,0.916652,0.420125
25.981569,0.014324,0.013131,0.916743,0.420209
25.992954,0.014321,0.01313,0.916834,0.420292
26.004337,0.014318,0.013128,0.916924,0.420375
26.01572,0.014315,0.013127,0.917015,0.420459
26.027103,0.014312,0.013125,0.917106,0.420541
26.038486,0.014309,0.013124,0.917197,0.420625
26.04987,0.014306,0.013122,0.917287,0.420708
26.061253,0.014303,0.013121,0.917377,0.420791
26.072636,0.014299,0.013119,0.917468,0.420873
26.084019,0.014296,0.013118,0.917558,0.420956
26.095402,0.014293,0.013116,0.917648,0.421039
26.106785,0.01429,0.013115,0.917737,0.421121
26.118168,0.014287,0.013113,0.917827,0.421203
26.129551,0.014284,0.013112,0.917917,0.421285
26.140932,0.014281,0.01311,0.918006,0.421368
26.152311,0.014278,0.013109,0.918096,0.42145
26.163691,0.014275,0.013107,0.918186,0.421532
26.17507,0.014272,0.013106,0.918275,0.421614
26.186449,0.014269,0.013104,0.918364,0.421697
26.197828,0.014266,0.013103,0.918454,0.421779
26.209208,0.014263,0.013101,0.918544,0.421861
26.220587,0.01426,0.0131,0.918633,0.421943
26.231966,0.014257,0.013098,0.918722,0.422025
26.243345,0.014254,0.013097,0.918811,0.422107
26.254725,0.014251,0.013095,0.9189,0.422188
26.266104,0.014248,0.013094,0.918989,0.42227
26.277483,0.014245,0.013092,0.919078,0.422352
26.28886,0.014242,0.013091,0.919167,0.422434
26.300236,0.014239,0.013089,0.919255,0.422515
26.311611,0.014236,0.013088,0.919343,0.422596
26.322987,0.014233,0.013086,0.919431,0.422677
26.334362,0.01423,0.013085,0.91952,0.422758
26.345737,0.014227,0.013083,0.919608,0.422839
26.357113,0.014224,0.013082,0.919695,0.42292
26.368488,0.014221,0.01308,0.919783,0.423
26.379864,0.014218,0.013079,0.919871,0.423081
26.391239,0.014215,0.013077,0.919958,0.423162
26.402615,0.014212,0.013076,0.920046,0.423243
26.41399,0.014209,0.013074,0.920133,0.423323
26.425365,0.014206,0.013073,0.920221,0.423404
26.436739,0.014203,0.013071,0.920309,0.423484
26.448111,0.0142,0.01307,0.920396,0.423565
26.459482,0.014197,0.013068,0.920484,0.423646
26.470854,0.014194,0.013067,0.920571,0.423725
26.482225,0.014191,0.013065,0.920659,0.423806
26.493597,0.014189,0.013064,0.920746,0.423886
26.504969,0.014186,0.013063,0.920833,0.423967
26.51634,0.014183,0.013061,0.92092,0.424047
26.527712,0.01418,0.01306,0.921007,0.424127
26.539083,0.014177,0.013058,0.921093,0.424206
26.550455,0.014174,0.013057,0.92118,0.424286
26.561827,0.014171,0.013055,0.921266,0.424365
26.573198,0.014168,0.013054,0.921352,0.424445
26.584568,0.014165,0.013052,0.921438,0.424524
26.595936,0.014162,0.013051,0.921523,0.424603
26.607304,0.014159,0.013049,0.92161,0.424682
26.618671,0.014156,0.013048,0.921696,0.424761
26.630039,0.014153,0.013046,0.921782,0.424841
26.641407,0.014151,0.013045,0.921867,0.42492
26.652775,0.014148,0.013043,0.921953,0.424999
26.664143,0.014145,0.013042,0.922038,0.425077
26.67551,0.014142,0.013041,0.922123,0.425155
26.686878,0.014139,0.013039,0.922209,0.425235
26.698246,0.014136,0.013038,0.922294,0.425313
26.709614,0.014133,0.013036,0.922379,0.425392
26.720982,0.01413,0.013035,0.922465,0.425471
26.732347,0.014128,0.013033,0.922551,0.42555
26.743711,0.014125,0.013032,0.922634,0.425627
26.755075,0.014122,0.01303,0.922719,0.425705
26.766439,0.014119,0.013029,0.922804,0.425784
26.777803,0.014116,0.013028,0.922889,0.425862
26.789167,0.014113,0.013026,0.922973,0.42594
26.800531,0.01411,0.013025,0.923058,0.426018
26.811895,0.014107,0.013023,0.923142,0.426096
26.823259,0.014105,0.013022,0.923226,0.426173
26.834623,0.014102,0.01302,0.92331,0.42625
26.845987,0.014099,0.013019,0.923394,0.426329
26.857351,0.014096,0.013017,0.923478,0.426406
26.868715,0.014093,0.013016,0.923562,0.426483
26.880077,0.01409,0.013015,0.923646,0.426561
26.891438,0.014088,0.013013,0.92373,0.426638
26.902798,0.014085,0.013012,0.923813,0.426715
26.914158,0.014082,0.01301,0.923897,0.426792
26.925518,0.014079,0.013009,0.92398,0.42687
26.936878,0.014076,0.013007,0.924063,0.426946
26.948238,0.014073,0.013006,0.924147,0.427024
26.959599,0.014071,0.013005,0.924229,0.4271
26.970959,0.014068,0.013003,0.924312,0.427177
26.982319,0.014065,0.013002,0.924395,0.427253
26.993679,0.014062,0.013,0.924479,0.427331
27.005039,0.014059,0.012999,0.924561,0.427407
27.016399,0.014057,0.012997,0.924644,0.427483
27.027758,0.014054,0.012996,0.924726,0.427559
27.039114,0.014051,0.012995,0.924808,0.427635
27.05047,0.014048,0.012993,0.924891,0.427712
27.061827,0.014046,0.012992,0.924973,0.427788
27.073183,0.014043,0.01299,0.925055,0.427864
27.084539,0.01404,0.012989,0.925137,0.427939
27.095896,0.014037,0.012988,0.925219,0.428015
27.107252,0.014034,0.012986,0.925301,0.428091
27.118608,0.014032,0.012985,0.925384,0.428167
27.129965,0.014029,0.012983,0.925465,0.428243
27.141321,0.014026,0.012982,0.925547,0.428319
27.152678,0.014023,0.012981,0.925629,0.428394
27.164034,0.014021,0.012979,0.92571,0.42847
27.17539,0.014018,0.012978,0.925792,0.428545
27.186743,0.014015,0.012976,0.925874,0.428621
27.198095,0.014012,0.012975,0.925955,0.428696
27.209448,0.01401,0.012973,0.926035,0.428771
27.2208,0.014007,0.012972,0.926117,0.428846
27.232153,0.014004,0.012971,0.926197,0.428921
27.243505,0.014001,0.012969,0.926278,0.428996
27.254858,0.013999,0.012968,0.926359,0.429071
27.266211,0.013996,0.012966,0.926439,0.429145
27.277563,0.013993,0.012965,0.92652,0.429219
27.288916,0.013991,0.012964,0.9266,0.429294
27.300268,0.013988,0.012962,0.926681,0.429369
27.311621,0.013985,0.012961,0.926762,0.429444
27.322973,0.013983,0.01296,0.926842,0.429518
27.334324,0.01398,0.012958,0.926922,0.429593
27.345673,0.013977,0.012957,0.927003,0.429667
27.357021,0.013974,0.012955,0.927083,0.429742
27.36837,0.013972,0.012954,0.927163,0.429816
27.379719,0.013969,0.012953,0.927243,0.42989
27.391068,0.013966,0.012951,0.927323,0.429964
27.402416,0.013964,0.01295,0.927402,0.430038
27.413765,0.013961,0.012949,0.927482,0.430111
27.425114,0.013958,0.012947,0.927561,0.430185
27.436462,0.013956,0.012946,0.927641,0.430259
27.447811,0.013953,0.012944,0.92772,0.430332
27.45916,0.01395,0.012943,0.927799,0.430406
27.470509,0.013948,0.012942,0.927878,0.430479
27.481857,0.013945,0.01294,0.927957,0.430552
27.493202,0.013942,0.012939,0.928035,0.430625
27.504547,0.01394,0.012938,0.928114,0.430698
27.515892,0.013937,0.012936,0.928193,0.430771
27.527237,0.013934,0.012935,0.928272,0.430845
27.538582,0.013932,0.012934,0.928351,0.430918
27.549927,0.013929,0.012932,0.92843,0.430991
27.561272,0.013926,0.012931,0.928508,0.431064
27.572617,0.013924,0.012929,0.928586,0.431136
27.583961,0.013921,0.012928,0.928664,0.431209
27.595306,0.013918,0.012927,0.928743,0.431282
27.606651,0.013916,0.012925,0.928821,0.431354
27.617996,0.013913,0.012924,0.928899,0.431427
27.629341,0.013911,0.012923,0.928977,0.431499
27.640684,0.013908,0.012921,0.929055,0.431571
27.652025,0.013905,0.01292,0.929132,0.431643
27.663366,0.013903,0.012919,0.92921,0.431716
27.674707,0.0139,0.012917,0.929287,0.431788
27.686049,0.013898,0.012916,0.929365,0.431859
27.69739,0.013895,0.012915,0.929442,0.431931
27.708731,0.013892,0.012913,0.929519,0.432003
27.720072,0.01389,0.012912,0.929596,0.432075
27.731413,0.013887,0.01291,0.929673,0.432146
27.742754,0.013885,0.012909,0.92975,0.432217
27.754095,0.013882,0.012908,0.929827,0.432289
27.765436,0.013879,0.012906,0.929904,0.43236
27.776777,0.013877,0.012905,0.929981,0.432432
27.788118,0.013874,0.012904,0.930057,0.432503
27.799458,0.013872,0.012902,0.930134,0.432575
27.810795,0.013869,0.012901,0.93021,0.432645
27.822132,0.013866,0.0129,0.930287,0.432717
27.833469,0.013864,0.012898,0.930363,0.432788
27.844807,0.013861,0.012897,0.930439,0.432858
27.856144,0.013859,0.012896,0.930515,0.432929
27.867481,0.013856,0.012894,0.930591,0.433
27.878819,0.013854,0.012893,0.930666,0.43307
27.890156,0.013851,0.012892,0.930743,0.433141
27.901493,0.013848,0.01289,0.930818,0.433211
27.91283,0.013846,0.012889,0.930894,0.433282
27.924168,0.013843,0.012888,0.930968,0.433351
27.935505,0.013841,0.012886,0.931043,0.433421
27.946842,0.013838,0.012885,0.931119,0.433491
27.958176,0.013836,0.012884,0.931194,0.433561
27.969509,0.013833,0.012882,0.931269,0.433631
27.980843,0.013831,0.012881,0.931344,0.433701
27.992176,0.013828,0.01288,0.931419,0.433771
28.00351,0.013826,0.012878,0.931494,0.43384
28.014843,0.013823,0.012877,0.931568,0.433909
28.026176,0.013821,0.012876,0.931643,0.433979
28.03751,0.013818,0.012875,0.931718,0.43405
28.048843,0.013816,0.012873,0.931793,0.434119
28.060177,0.013813,0.012872,0.931867,0.434188
28.07151,0.013811,0.012871,0.931941,0.434257
28.082844,0.013808,0.012869,0.932015,0.434326
28.094177,0.013806,0.012868,0.932089,0.434395
28.105511,0.013803,0.012867,0.932163,0.434464
28.11684,0.013801,0.012865,0.932237,0.434533
28.12817,0.013798,0.012864,0.932311,0.434602
28.1395,0.013796,0.012863,0.932384,0.43467
28.150829,0.013793,0.012862,0.932458,0.434739
28.162159,0.013791,0.01286,0.932531,0.434807
28.173489,0.013788,0.012859,0.932604,0.434875
28.184818,0.013786,0.012858,0.932677,0.434943
28.196148,0.013783,0.012856,0.93275,0.435012
28.207478,0.013781,0.012855,0.932823,0.435079
28.218807,0.013778,0.012854,0.932896,0.435147
28.230137,0.013776,0.012852,0.932968,0.435215
28.241467,0.013773,0.012851,0.933042,0.435283
28.252796,0.013771,0.01285,0.933114,0.435351
28.264126,0.013769,0.012849,0.933187,0.435419
28.275454,0.013766,0.012847,0.933259,0.435486
28.286779,0.013764,0.012846,0.933332,0.435554
28.298105,0.013761,0.012845,0.933405,0.435622
28.309431,0.013759,0.012844,0.933477,0.43569
28.320757,0.013756,0.012842,0.933549,0.435757
28.332083,0.013754,0.012841,0.933622,0.435825
28.343409,0.013751,0.01284,0.933693,0.435892
28.354734,0.013749,0.012838,0.933765,0.435959
28.36606,0.013747,0.012837,0.933837,0.436025
28.377386,0.013744,0.012836,0.933908,0.436092
28.388712,0.013742,0.012834,0.93398,0.436159
28.400038,0.013739,0.012833,0.934052,0.436226
28.411364,0.013737,0.012832,0.934123,0.436293
28.422689,0.013734,0.012831,0.934195,0.43636
28.434013,0.013732,0.012829,0.934267,0.436427
28.445335,0.01373,0.012828,0.934338,0.436494
28.456657,0.013727,0.012827,0.934408,0.436559
28.467979,0.013725,0.012826,0.93448,0.436627
28.479301,0.013722,0.012824,0.934551,0.436692
28.490623,0.01372,0.012823,0.934622,0.436759
28.501945,0.013718,0.012822,0.934692,0.436825
28.513268,0.013715,0.012821,0.934763,0.436891
28.52459,0.013713,0.012819,0.934834,0.436958
28.535912,0.01371,0.012818,0.934904,0.437023
28.547234,0.013708,0.012817,0.934975,0.437089
28.558556,0.013706,0.012815,0.935046,0.437155
28.569878,0.013703,0.012814,0.935115,0.43722
28.5812,0.013701,0.012813,0.935186,0.437286
28.592522,0.013699,0.012812,0.935256,0.437352
28.60384,0.013696,0.01281,0.935326,0.437417
28.615158,0.013694,0.012809,0.935396,0.437483
28.626476,0.013692,0.012808,0.935466,0.437548
28.637794,0.013689,0.012807,0.935536,0.437614
28.649113,0.013687,0.012805,0.935605,0.437678
28.660431,0.013684,0.012804,0.935675,0.437744
28.671749,0.013682,0.012803,0.935745,0.437809
28.683067,0.01368,0.012802,0.935814,0.437874
28.694386,0.013677,0.0128,0.935883,0.437939
28.705704,0.013675,0.012799,0.935952,0.438003
28.717022,0.013673,0.012798,0.936021,0.438068
28.72834,0.01367,0.012797,0.936091,0.438133
28.739658,0.013668,0.012796,0.93616,0.438197
28.750977,0.013666,0.012794,0.936228,0.438261
28.762293,0.013663,0.012793,0.936296,0.438325
28.773607,0.013661,0.012792,0.936365,0.43839
28.784922,0.013659,0.012791,0.936434,0.438454
28.796236,0.013656,0.012789,0.936502,0.438518
28.80755,0.013654,0.012788,0.936571,0.438583
28.818865,0.013652,0.012787,0.936639,0.438646
28.830179,0.01365,0.012786,0.936707,0.43871
28.841494,0.013647,0.012784,0.936775,0.438774
28.852808,0.013645,0.012783,0.936844,0.438838
28.864122,0.013643,0.012782,0.936912,0.438902
28.875437,0.01364,0.012781,0.936979,0.438965
28.886751,0.013638,0.01278,0.937047,0.439029
28.898066,0.013636,0.012778,0.937115,0.439093
28.90938,0.013634,0.012777,0.937183,0.439156
28.920694,0.013631,0.012776,0.937251,0.43922
28.932005,0.013629,0.012775,0.937318,0.439283
28.943316,0.013627,0.012773,0.937385,0.439346
28.954626,0.013624,0.012772,0.937453,0.439409
28.965937,0.013622,0.012771,0.93752,0.439472
28.977247,0.01362,0.01277,0.937587,0.439535
28.988558,0.013618,0.012769,0.937653,0.439597
28.999868,0.013615,0.012767,0.937719,0.439659
29.011179,0.013613,0.012766,0.937786,0.439721
29.02249,0.013611,0.012765,0.937852,0.439783
29.0338,0.013609,0.012764,0.937918,0.439845
29.045111,0.013606,0.012762,0.937984,0.439907
29.056421,0.013604,0.012761,0.938051,0.439969
29.067732,0.013602,0.01276,0.938117,0.440032
29.079042,0.0136,0.012759,0.938183,0.440094
29.090353,0.013597,0.012758,0.93825,0.440156
29.10166,0.013595,0.012756,0.938316,0.440218
29.112967,0.013593,0.012755,0.938381,0.44028
29.124273,0.013591,0.012754,0.938447,0.440342
29.13558,0.013588,0.012753,0.938513,0.440403
29.146887,0.013586,0.012752,0.938578,0.440465
29.158194,0.013584,0.012751,0.938644,0.440526
29.1695,0.013582,0.012749,0.938711,0.440589
29.180807,0.01358,0.012748,0.938776,0.44065
29.192114,0.013577,0.012747,0.938841,0.440711
29.203421,0.013575,0.012746,0.938907,0.440773
29.214727,0.013573,0.012745,0.938972,0.440834
29.226034,0.013571,0.012743,0.939037,0.440895
29.237341,0.013568,0.012742,0.939102,0.440956
29.248648,0.013566,0.012741,0.939167,0.441017
29.259954,0.013564,0.01274,0.939232,0.441078
29.271257,0.013562,0.012739,0.939297,0.441139
29.28256,0.01356,0.012737,0.939362,0.4412
29.293863,0.013557,0.012736,0.939426,0.441261
29.305166,0.013555,0.012735,0.939491,0.441322
29.316469,0.013553,0.012734,0.939556,0.441382
29.327772,0.013551,0.012733,0.939621,0.441443
29.339075,0.013549,0.012732,0.939684,0.441503
29.350378,0.013547,0.01273,0.939749,0.441564
29.361681,0.013544,0.012729,0.939813,0.441624
29.372984,0.013542,0.012728,0.939877,0.441684
29.384287,0.01354,0.012727,0.939941,0.441744
29.39559,0.013538,0.012726,0.940004,0.441804
29.406893,0.013536,0.012725,0.940068,0.441864
29.418196,0.013534,0.012723,0.940132,0.441924
29.429499,0.013531,0.012722,0.940195,0.441983
29.4408,0.013529,0.012721,0.940259,0.442043
29.452099,0.013527,0.01272,0.940323,0.442103
29.463398,0.013525,0.012719,0.940386,0.442163
29.474697,0.013523,0.012718,0.940449,0.442222
29.485996,0.013521,0.012716,0.940512,0.442281
29.497295,0.013519,0.012715,0.940575,0.44234
29.508595,0.013517,0.012714,0.940637,0.442399
29.519894,0.013514,0.012713,0.9407,0.442458
29.531193,0.013512,0.012712,0.940763,0.442518
29.542492,0.01351,0.012711,0.940826,0.442577
29.553791,0.013508,0.012709,0.940888,0.442635
29.56509,0.013506,0.012708,0.940951,0.442694
29.576389,0.013504,0.012707,0.941013,0.442752
29.587688,0.013502,0.012706,0.941075,0.442811
29.598988,0.0135,0.012705,0.941137,0.44287
29.610287,0.013497,0.012704,0.9412,0.442928
29.621582,0.013495,0.012703,0.941262,0.442987
29.632877,0.013493,0.012701,0.941323,0.443045
29.644173,0.013491,0.0127,0.941386,0.443103
29.655468,0.013489,0.012699,0.941447,0.443162
29.666763,0.013487,0.012698,0.941509,0.443219
29.678059,0.013485,0.012697,0.941571,0.443278
29.689354,0.013483,0.012696,0.941632,0.443335
29.700649,0.013481,0.012695,0.941693,0.443393
29.711945,0.013479,0.012693,0.941754,0.443451
29.72324,0.013476,0.012692,0.941816,0.443509
29.734535,0.013474,0.012691,0.941876,0.443566
29.745831,0.013472,0.01269,0.941938,0.443624
29.757126,0.01347,0.012689,0.942,0.443682
29.768421,0.013468,0.012688,0.94206,0.443739
29.779716,0.013466,0.012687,0.942121,0.443796
29.79101,0.013464,0.012686,0.942182,0.443853
29.802301,0.013462,0.012684,0.942243,0.443911
29.813593,0.01346,0.012683,0.942303,0.443967
29.824884,0.013458,0.012682,0.942363,0.444024
29.836176,0.013456,0.012681,0.942422,0.44408
29.847467,0.013454,0.01268,0.942483,0.444137
29.858759,0.013452,0.012679,0.942544,0.444195
29.87005,0.01345,0.012678,0.942604,0.444251
29.881342,0.013448,0.012677,0.942664,0.444308
29.892633,0.013446,0.012676,0.942725,0.444365
29.903925,0.013444,0.012674,0.942784,0.444421
29.915216,0.013442,0.012673,0.942844,0.444478
29.926508,0.013439,0.012672,0.942903,0.444533
29.937799,0.013437,0.012671,0.942963,0.44459
29.949091,0.013435,0.01267,0.943022,0.444645
29.960382,0.013433,0.012669,0.943082,0.444702
29.971672,0.013431,0.012668,0.943141,0.444757
29.98296,0.013429,0.012667,0.9432,0.444813
29.994247,0.013427,0.012665,0.943259,0.444869
30.005535,0.01342,0.012659,0.943318,0.444925
30.016825,0.013406,0.012647,0.943378,0.444981
30.028116,0.013393,0.012636,0.943438,0.445038
30.039408,0.01338,0.012624,0.943496,0.445092
30.050699,0.013367,0.012612,0.943555,0.445148
30.061995,0.013353,0.0126,0.943613,0.445203
30.07329,0.01334,0.012589,0.943672,0.445259
30.084585,0.013327,0.012577,0.943731,0.445314
30.095881,0.013314,0.012565,0.94379,0.44537
30.10718,0.0133,0.012553,0.943848,0.445425
30.118479,0.013287,0.012542,0.943907,0.44548
30.129778,0.013274,0.01253,0.943965,0.445535
30.141079,0.013261,0.012518,0.944023,0.44559
30.152382,0.013247,0.012507,0.944081,0.445645
30.163685,0.013234,0.012495,0.944139,0.445699
30.174988,0.013221,0.012483,0.944197,0.445754
30.186295,0.013208,0.012471,0.944254,0.445808
30.197601,0.013195,0.01246,0.944312,0.445863
30.208908,0.013181,0.012448,0.94437,0.445917
30.220217,0.013168,0.012436,0.944428,0.445972
30.231527,0.013155,0.012425,0.944486,0.446027
30.242838,0.013142,0.012413,0.944543,0.446081
30.254148,0.013129,0.012401,0.9446,0.446135
30.265461,0.013116,0.01239,0.944657,0.446188
30.276775,0.013102,0.012378,0.944715,0.446243
30.28809,0.013089,0.012366,0.944771,0.446296
30.299404,0.013076,0.012355,0.944828,0.44635
30.310722,0.013063,0.012343,0.944886,0.446405
30.322041,0.01305,0.012331,0.944943,0.446458
30.333359,0.013037,0.01232,0.944999,0.446512
30.344679,0.013024,0.012308,0.945056,0.446565
30.356001,0.013011,0.012296,0.945113,0.446619
30.367323,0.012997,0.012285,0.94517,0.446673
30.378645,0.012984,0.012273,0.945227,0.446727
30.389971,0.012971,0.012262,0.945283,0.44678
30.401297,0.012958,0.01225,0.94534,0.446833
30.412622,0.012945,0.012238,0.945395,0.446886
30.42395,0.012932,0.012227,0.945451,0.446939
30.43528,0.012919,0.012215,0.945507,0.446992
30.446609,0.012906,0.012203,0.945563,0.447045
30.457939,0.012893,0.012192,0.94562,0.447098
30.469273,0.01288,0.01218,0.945676,0.447151
30.480606,0.012867,0.012169,0.945731,0.447204
30.49194,0.012854,0.012157,0.945787,0.447257
30.503275,0.012841,0.012145,0.945843,0.447309
30.514612,0.012828,0.012134,0.945898,0.447362
30.525949,0.012815,0.012122,0.945954,0.447415
30.537287,0.012802,0.012111,0.946011,0.447468
30.548628,0.012789,0.012099,0.946066,0.44752
30.559969,0.012776,0.012087,0.946121,0.447573
30.57131,0.012763,0.012076,0.946176,0.447625
30.582653,0.01275,0.012064,0.946232,0.447677
30.593998,0.012737,0.012053,0.946287,0.44773
30.605343,0.012724,0.012041,0.946342,0.447782
30.616688,0.012711,0.01203,0.946397,0.447834
30.628036,0.012698,0.012018,0.946452,0.447886
30.639385,0.012685,0.012006,0.946507,0.447938
30.650734,0.012672,0.011995,0.946561,0.447989
30.662085,0.012659,0.011983,0.946615,0.44804
30.673437,0.012646,0.011972,0.94667,0.448092
30.68479,0.012633,0.01196,0.946725,0.448145
30.696142,0.01262,0.011949,0.94678,0.448196
30.707499,0.012607,0.011937,0.946834,0.448247
30.718855,0.012594,0.011926,0.946888,0.448299
30.730211,0.012582,0.011914,0.946943,0.44835
30.74157,0.012569,0.011903,0.946997,0.448402
30.75293,0.012556,0.011891,0.947051,0.448453
30.76429,0.012543,0.011879,0.947105,0.448504
30.77565,0.01253,0.011868,0.947159,0.448555
30.787014,0.012517,0.011856,0.947213,0.448606
30.798378,0.012504,0.011845,0.947267,0.448657
30.809742,0.012491,0.011833,0.947321,0.448708
30.821108,0.012479,0.011822,0.947374,0.448759
30.832476,0.012466,0.01181,0.947428,0.44881
30.843843,0.012453,0.011799,0.947482,0.448861
30.855211,0.01244,0.011787,0.947535,0.448911
30.866583,0.012427,0.011776,0.947589,0.448962
30.877954,0.012415,0.011764,0.947641,0.449012
30.889326,0.012402,0.011753,0.947694,0.449062
30.9007,0.012389,0.011742,0.947747,0.449113
30.912075,0.012376,0.01173,0.9478,0.449162
30.92345,0.012363,0.011719,0.947853,0.449212
30.934826,0.012351,0.011707,0.947906,0.449263
30.946205,0.012338,0.011696,0.947958,0.449313
30.957584,0.012325,0.011684,0.948011,0.449362
30.968964,0.012312,0.011673,0.948063,0.449412
30.980345,0.012299,0.011661,0.948116,0.449462
30.991728,0.012287,0.01165,0.948168,0.449512
31.003111,0.012274,0.011638,0.948221,0.449562
31.014494,0.012261,0.011627,0.948273,0.449611
31.025881,0.012249,0.011616,0.948325,0.44966
31.037268,0.012236,0.011604,0.948377,0.44971
31.048655,0.012223,0.011593,0.94843,0.449759
31.060043,0.01221,0.011581,0.948482,0.449809
31.071434,0.012198,0.01157,0.948534,0.449858
31.082825,0.012185,0.011559,0.948586,0.449908
31.094217,0.012172,0.011547,0.948638,0.449957
31.105612,0.01216,0.011536,0.948689,0.450006
31.117006,0.012147,0.011524,0.948741,0.450054
31.128401,0.012134,0.011513,0.948792,0.450103
31.139799,0.012122,0.011502,0.948843,0.450151
31.151197,0.012109,0.01149,0.948894,0.4502
31.162596,0.012096,0.011479,0.948946,0.450249
31.173996,0.012084,0.011467,0.948998,0.450298
31.185398,0.012071,0.011456,0.949049,0.450347
31.1968,0.012058,0.011445,0.9491,0.450395
31.208202,0.012046,0.011433,0.949151,0.450444
31.219608,0.012033,0.011422,0.949203,0.450493
31.231014,0.012021,0.011411,0.949254,0.450541
31.24242,0.012008,0.011399,0.949305,0.45059
31.25383,0.011995,0.011388,0.949355,0.450638
31.26524,0.011983,0.011377,0.949406,0.450686
31.276649,0.01197,0.011365,0.949456,0.450734
31.288061,0.011958,0.011354,0.949507,0.450782
31.299475,0.011945,0.011343,0.949557,0.450829
31.310888,0.011933,0.011331,0.949608,0.450877
31.322302,0.01192,0.01132,0.949658,0.450925
31.333719,0.011907,0.011309,0.949709,0.450974
31.345137,0.011895,0.011297,0.94976,0.451022
31.356554,0.011882,0.011286,0.94981,0.451069
31.367973,0.01187,0.011275,0.94986,0.451117
31.379395,0.011857,0.011263,0.949909,0.451164
31.390816,0.011845,0.011252,0.949959,0.451211
31.402239,0.011832,0.011241,0.950009,0.451259
31.413664,0.01182,0.011229,0.950058,0.451306
31.425089,0.011807,0.011218,0.950108,0.451353
31.436514,0.011795,0.011207,0.950158,0.4514
31.447943,0.011782,0.011196,0.950208,0.451447
31.459372,0.01177,0.011184,0.950257,0.451494
31.4708,0.011757,0.011173,0.950307,0.451542
31.482231,0.011745,0.011162,0.950356,0.451588
31.493664,0.011732,0.011151,0.950405,0.451635
31.505096,0.01172,0.011139,0.950454,0.451682
31.516531,0.011708,0.011128,0.950504,0.451729
31.527967,0.011695,0.011117,0.950553,0.451775
31.539404,0.011683,0.011106,0.950601,0.451821
31.55084,0.01167,0.011094,0.950651,0.451868
31.562281,0.011658,0.011083,0.9507,0.451915
31.573721,0.011645,0.011072,0.950748,0.451961
31.585161,0.011633,0.011061,0.950796,0.452007
31.596605,0.011621,0.011049,0.950845,0.452054
31.608049,0.011608,0.011038,0.950894,0.4521
31.619493,0.011596,0.011027,0.950944,0.452147
31.630939,0.011583,0.011016,0.950992,0.452193
31.642387,0.011571,0.011005,0.95104,0.452239
31.653835,0.011559,0.010993,0.951088,0.452285
31.665283,0.011546,0.010982,0.951137,0.452331
31.676735,0.011534,0.010971,0.951185,0.452377
31.688187,0.011522,0.01096,0.951234,0.452423
31.699638,0.011509,0.010949,0.951282,0.452469
31.711094,0.011497,0.010937,0.95133,0.452514
31.722549,0.011485,0.010926,0.951378,0.45256
31.734005,0.011472,0.010915,0.951426,0.452606
31.745462,0.01146,0.010904,0.951473,0.452651
31.756922,0.011448,0.010893,0.951521,0.452696
31.768381,0.011435,0.010882,0.951569,0.452741
31.779842,0.011423,0.01087,0.951617,0.452787
31.791306,0.011411,0.010859,0.951664,0.452832
31.802769,0.011399,0.010848,0.951712,0.452878
31.814232,0.011386,0.010837,0.95176,0.452924
31.825699,0.011374,0.010826,0.951808,0.452969
31.837166,0.011362,0.010815,0.951855,0.453014
31.848633,0.01135,0.010804,0.951902,0.453059
31.860104,0.011337,0.010793,0.951949,0.453104
31.871574,0.011325,0.010781,0.951997,0.453149
31.883045,0.011313,0.01077,0.952044,0.453194
31.894518,0.011301,0.010759,0.95209,0.453238
31.905993,0.011288,0.010748,0.952136,0.453282
31.917467,0.011276,0.010737,0.952182,0.453326
31.928944,0.011264,0.010726,0.952229,0.45337
31.940422,0.011252,0.010715,0.952276,0.453415
31.9519,0.01124,0.010704,0.952322,0.453459
31.963379,0.011228,0.010693,0.952369,0.453503
31.974861,0.011215,0.010682,0.952416,0.453548
31.986343,0.011203,0.010671,0.952462,0.453592
31.997826,0.011191,0.010659,0.952508,0.453636
32.009308,0.011179,0.010648,0.952554,0.45368
32.020794,0.011167,0.010637,0.952601,0.453724
32.032284,0.011155,0.010626,0.952647,0.453768
32.043774,0.011142,0.010615,0.952693,0.453812
32.055264,0.01113,0.010604,0.95274,0.453857
32.066753,0.011118,0.010593,0.952785,0.4539
32.078243,0.011106,0.010582,0.952831,0.453944
32.089733,0.011094,0.010571,0.952878,0.453988
32.101231,0.011082,0.01056,0.952924,0.454032
32.112728,0.01107,0.010549,0.952969,0.454075
32.124226,0.011058,0.010538,0.953015,0.454119
32.135723,0.011046,0.010527,0.953061,0.454162
32.147221,0.011034,0.010516,0.953106,0.454205
32.158718,0.011021,0.010505,0.953151,0.454249
32.170219,0.011009,0.010494,0.953196,0.454292
32.181725,0.010997,0.010483,0.953241,0.454335
32.19323,0.010985,0.010472,0.953287,0.454378
32.204735,0.010973,0.010461,0.953331,0.45442
32.21624,0.010961,0.01045,0.953377,0.454464
32.227745,0.010949,0.010439,0.953422,0.454507
32.239254,0.010937,0.010428,0.953468,0.45455
32.250767,0.010925,0.010417,0.953513,0.454594
32.26228,0.010913,0.010406,0.953558,0.454637
32.273792,0.010901,0.010395,0.953602,0.454679
32.285305,0.010889,0.010384,0.953647,0.454722
32.296818,0.010877,0.010373,0.953692,0.454764
32.308331,0.010865,0.010363,0.953737,0.454807
32.319851,0.010853,0.010352,0.953782,0.45485
32.331371,0.010841,0.010341,0.953826,0.454892
32.342892,0.010829,0.01033,0.953871,0.454935
32.354412,0.010817,0.010319,0.953915,0.454977
32.365932,0.010805,0.010308,0.953959,0.455019
32.377453,0.010793,0.010297,0.954003,0.455061
32.388977,0.010782,0.010286,0.954047,0.455102
32.400505,0.01077,0.010275,0.954091,0.455145
32.412033,0.010758,0.010264,0.954135,0.455187
32.423561,0.010746,0.010253,0.954179,0.455228
32.435089,0.010734,0.010242,0.954222,0.45527
32.446617,0.010722,0.010232,0.954266,0.455312
32.458149,0.01071,0.010221,0.95431,0.455354
32.469685,0.010698,0.01021,0.954354,0.455396
32.48122,0.010686,0.010199,0.954398,0.455438
32.492756,0.010674,0.010188,0.954442,0.455479
32.504292,0.010663,0.010177,0.954486,0.455521
32.515827,0.010651,0.010166,0.954529,0.455563
32.527367,0.010639,0.010156,0.954572,0.455604
32.53891,0.010627,0.010145,0.954616,0.455646
32.550453,0.010615,0.010134,0.954659,0.455687
32.561996,0.010603,0.010123,0.954702,0.455728
32.57354,0.010592,0.010112,0.954746,0.45577
32.585083,0.01058,0.010101,0.954788,0.45581
32.596626,0.010568,0.010091,0.954831,0.455851
32.608177,0.010556,0.01008,0.954874,0.455892
32.619728,0.010544,0.010069,0.954917,0.455933
32.631279,0.010533,0.010058,0.95496,0.455975
32.64283,0.010521,0.010047,0.955003,0.456015
32.654381,0.010509,0.010037,0.955046,0.456056
32.665932,0.010497,0.010026,0.955088,0.456097
32.67749,0.010486,0.010015,0.955131,0.456138
32.689049,0.010474,0.010004,0.955173,0.456178
32.700607,0.010462,0.009994,0.955216,0.456219
32.712166,0.01045,0.009983,0.955259,0.45626
32.723724,0.010439,0.009972,0.955302,0.456301
32.735283,0.010427,0.009961,0.955344,0.456342
32.746845,0.010415,0.00995,0.955386,0.456381
32.758411,0.010403,0.00994,0.955428,0.456422
32.769978,0.010392,0.009929,0.95547,0.456461
32.781544,0.01038,0.009918,0.955512,0.456502
32.79311,0.010368,0.009908,0.955554,0.456542
32.804676,0.010357,0.009897,0.955597,0.456583
32.816246,0.010345,0.009886,0.955638,0.456622
32.82782,0.010333,0.009875,0.95568,0.456663
32.839394,0.010322,0.009865,0.955722,0.456703
32.850967,0.01031,0.009854,0.955764,0.456743
32.862541,0.010298,0.009843,0.955806,0.456783
32.874115,0.010287,0.009833,0.955848,0.456822
32.885693,0.010275,0.009822,0.955889,0.456862
32.897274,0.010263,0.009811,0.955931,0.456902
32.908855,0.010252,0.0098,0.955972,0.456941
32.920437,0.01024,0.00979,0.956013,0.45698
32.932018,0.010229,0.009779,0.956054,0.45702
32.9436,0.010217,0.009768,0.956096,0.45706
32.955185,0.010205,0.009758,0.956137,0.457099
32.966774,0.010194,0.009747,0.956178,0.457138
32.978363,0.010182,0.009736,0.956218,0.457177
32.989952,0.010171,0.009726,0.956259,0.457216
33.001541,0.010159,0.009715,0.9563,0.457255
33.01313,0.010148,0.009705,0.956341,0.457294
33.024723,0.010136,0.009694,0.956382,0.457333
33.03632,0.010124,0.009683,0.956423,0.457373
33.047916,0.010113,0.009673,0.956464,0.457412
33.059513,0.010101,0.009662,0.956504,0.45745
33.07111,0.01009,0.009651,0.956545,0.457489
33.082706,0.010078,0.009641,0.956585,0.457528
33.094307,0.010067,0.00963,0.956626,0.457567
33.105911,0.010055,0.00962,0.956666,0.457605
33.117516,0.010044,0.009609,0.956707,0.457644
33.12912,0.010032,0.009598,0.956748,0.457683
33.140724,0.010021,0.009588,0.956787,0.457721
33.152328,0.010009,0.009577,0.956828,0.45776
33.163937,0.009998,0.009567,0.956867,0.457798
33.175549,0.009987,0.009556,0.956908,0.457837
33.18716,0.009975,0.009546,0.956947,0.457874
33.198772,0.009964,0.009535,0.956987,0.457912
33.210384,0.009952,0.009525,0.957028,0.457951
33.221996,0.009941,0.009514,0.957067,0.457989
33.233612,0.009929,0.009503,0.957108,0.458028
33.245232,0.009918,0.009493,0.957147,0.458066
33.256851,0.009907,0.009482,0.957187,0.458104
33.268471,0.009895,0.009472,0.957227,0.458142
33.28009,0.009884,0.009461,0.957266,0.458179
33.29171,0.009872,0.009451,0.957305,0.458217
33.303333,0.009861,0.00944,0.957345,0.458255
33.31496,0.00985,0.00943,0.957384,0.458292
33.326588,0.009838,0.009419,0.957424,0.45833
33.338215,0.009827,0.009409,0.957463,0.458367
33.349842,0.009816,0.009398,0.957501,0.458405
33.361469,0.009804,0.009388,0.957541,0.458443
33.3731,0.009793,0.009377,0.95758,0.45848
33.384735,0.009781,0.009367,0.957619,0.458517
33.39637,0.00977,0.009356,0.957659,0.458555
33.408005,0.009759,0.009346,0.957698,0.458593
33.41964,0.009748,0.009336,0.957738,0.458631
33.431274,0.009736,0.009325,0.957776,0.458667
33.442913,0.009725,0.009315,0.957815,0.458705
33.454556,0.009714,0.009304,0.957854,0.458742
33.466198,0.009702,0.009294,0.957892,0.458778
33.47784,0.009691,0.009283,0.95793,0.458815
33.489483,0.00968,0.009273,0.957969,0.458852
33.501125,0.009669,0.009263,0.958007,0.458889
33.512772,0.009657,0.009252,0.958045,0.458926
33.524422,0.009646,0.009242,0.958083,0.458962
33.536072,0.009635,0.009231,0.958122,0.458999
33.547722,0.009624,0.009221,0.958161,0.459036
33.559372,0.009612,0.009211,0.958199,0.459073
33.571022,0.009601,0.0092,0.958238,0.45911
33.58268,0.00959,0.00919,0.958276,0.459146
33.594337,0.009579,0.009179,0.958314,0.459183
33.605995,0.009568,0.009169,0.958353,0.45922
33.617653,0.009556,0.009159,0.958391,0.459256
33.629311,0.009545,0.009148,0.958429,0.459293
33.640968,0.009534,0.009138,0.958467,0.45933
33.652634,0.009523,0.009128,0.958505,0.459366
33.664299,0.009512,0.009117,0.958543,0.459402
33.675964,0.009501,0.009107,0.95858,0.459438
33.68763,0.009489,0.009097,0.958619,0.459475
33.699295,0.009478,0.009086,0.958656,0.45951
33.71096,0.009467,0.009076,0.958694,0.459547
33.722633,0.009456,0.009066,0.958731,0.459583
33.734306,0.009445,0.009055,0.958769,0.459619
33.745979,0.009434,0.009045,0.958805,0.459654
33.757652,0.009423,0.009035,0.958843,0.45969
33.769325,0.009412,0.009025,0.95888,0.459726
33.781002,0.0094,0.009014,0.958917,0.459761
33.792683,0.009389,0.009004,0.958955,0.459797
33.804363,0.009378,0.008994,0.958991,0.459832
33.816044,0.009367,0.008983,0.959028,0.459868
33.827724,0.009356,0.008973,0.959066,0.459904
33.839405,0.009345,0.008963,0.959103,0.459939
33.851089,0.009334,0.008953,0.95914,0.459975
33.862778,0.009323,0.008942,0.959177,0.46001
33.874466,0.009312,0.008932,0.959214,0.460046
33.886154,0.009301,0.008922,0.959251,0.460081
33.897842,0.00929,0.008912,0.959288,0.460116
33.909531,0.009279,0.008901,0.959324,0.460151
33.921227,0.009268,0.008891,0.959362,0.460187
33.932922,0.009257,0.008881,0.959398,0.460222
33.944618,0.009246,0.008871,0.959435,0.460257
33.956314,0.009235,0.008861,0.959471,0.460292
33.96801,0.009224,0.00885,0.959508,0.460328
33.979706,0.009213,0.00884,0.959545,0.460363
33.991409,0.009202,0.00883,0.95958,0.460397
34.003113,0.009191,0.00882,0.959616,0.460432
34.014816,0.00918,0.00881,0.959653,0.460467
34.02652,0.009169,0.0088,0.959689,0.460502
34.038223,0.009158,0.008789,0.959726,0.460537
34.049931,0.009147,0.008779,0.959762,0.460571
34.061642,0.009136,0.008769,0.959798,0.460606
34.073353,0.009125,0.008759,0.959834,0.46064
34.085064,0.009115,0.008749,0.959869,0.460675
34.096775,0.009104,0.008739,0.959905,0.460709
34.108486,0.009093,0.008728,0.95994,0.460743
34.120205,0.009082,0.008718,0.959976,0.460777
34.131924,0.009071,0.008708,0.960012,0.460811
34.143642,0.00906,0.008698,0.960048,0.460846
34.155361,0.009049,0.008688,0.960083,0.46088
34.16708,0.009038,0.008678,0.960119,0.460914
34.178799,0.009028,0.008668,0.960155,0.460949
34.190525,0.009017,0.008658,0.960189,0.460982
34.202251,0.009006,0.008648,0.960226,0.461017
34.213978,0.008995,0.008638,0.960261,0.46105
34.225704,0.008984,0.008628,0.960296,0.461084
34.237431,0.008973,0.008617,0.960332,0.461118
34.249161,0.008963,0.008607,0.960367,0.461152
34.260895,0.008952,0.008597,0.960403,0.461187
34.272629,0.008941,0.008587,0.960437,0.46122
34.284363,0.00893,0.008577,0.960472,0.461254
34.296097,0.008919,0.008567,0.960507,0.461287
34.307831,0.008909,0.008557,0.960542,0.46132
34.319572,0.008898,0.008547,0.960577,0.461354
34.331314,0.008887,0.008537,0.960612,0.461388
34.343056,0.008876,0.008527,0.960646,0.461421
34.354797,0.008866,0.008517,0.960682,0.461455
34.366539,0.008855,0.008507,0.960718,0.461489
34.378281,0.008844,0.008497,0.960752,0.461523
34.39003,0.008833,0.008487,0.960787,0.461555
34.401779,0.008823,0.008477,0.960822,0.461589
34.413528,0.008812,0.008467,0.960856,0.461622
34.425278,0.008801,0.008457,0.960891,0.461656
34.437027,0.008791,0.008447,0.960925,0.461689
34.44878,0.00878,0.008437,0.960959,0.461721
34.460537,0.008769,0.008427,0.960993,0.461754
34.472294,0.008759,0.008417,0.961028,0.461787
34.484051,0.008748,0.008407,0.961062,0.46182
34.495808,0.008737,0.008397,0.961097,0.461854
34.507565,0.008727,0.008387,0.961132,0.461887
34.519329,0.008716,0.008377,0.961166,0.46192
34.531094,0.008705,0.008368,0.961201,0.461953
34.542858,0.008695,0.008358,0.961234,0.461986
34.554623,0.008684,0.008348,0.961268,0.462018
34.566387,0.008673,0.008338,0.961302,0.462051
34.578156,0.008663,0.008328,0.961336,0.462084
34.589928,0.008652,0.008318,0.96137,0.462116
34.6017,0.008642,0.008308,0.961404,0.462149
34.613472,0.008631,0.008298,0.961439,0.462182
34.625244,0.00862,0.008288,0.961472,0.462214
34.637016,0.00861,0.008278,0.961506,0.462247
34.648796,0.008599,0.008269,0.961539,0.462279
34.660576,0.008589,0.008259,0.961572,0.462311
34.672356,0.008578,0.008249,0.961607,0.462344
34.684135,0.008568,0.008239,0.96164,0.462376
34.695915,0.008557,0.008229,0.961674,0.462408
34.707699,0.008547,0.008219,0.961708,0.462441
34.719486,0.008536,0.008209,0.96174,0.462472
34.731274,0.008526,0.0082,0.961774,0.462505
34.743061,0.008515,0.00819,0.961808,0.462537
34.754848,0.008505,0.00818,0.961841,0.462569
34.766636,0.008494,0.00817,0.961874,0.462601
34.778431,0.008484,0.00816,0.961906,0.462632
34.790226,0.008473,0.008151,0.961939,0.462664
34.802021,0.008463,0.008141,0.961973,0.462696
34.813816,0.008452,0.008131,0.962005,0.462727
34.825611,0.008442,0.008121,0.962038,0.462759
34.83741,0.008431,0.008111,0.962071,0.46279
34.849213,0.008421,0.008102,0.962104,0.462822
34.861015,0.00841,0.008092,0.962137,0.462854
34.872818,0.0084,0.008082,0.96217,0.462886
34.884621,0.00839,0.008072,0.962203,0.462918
34.896423,0.008379,0.008063,0.962236,0.462949
34.908234,0.008369,0.008053,0.962269,0.46298
34.920044,0.008358,0.008043,0.962301,0.463012
34.931854,0.008348,0.008033,0.962334,0.463043
34.943665,0.008338,0.008024,0.962367,0.463075
34.955475,0.008327,0.008014,0.9624,0.463107
34.967289,0.008317,0.008004,0.962433,0.463138
34.979107,0.008306,0.007995,0.962465,0.46317
34.990925,0.008296,0.007985,0.962497,0.463201
35.002743,0.008286,0.007975,0.96253,0.463232
35.014561,0.008275,0.007966,0.962564,0.463265
35.026379,0.008265,0.007956,0.962596,0.463296
35.038204,0.008255,0.007946,0.962628,0.463326
35.05003,0.008244,0.007937,0.962661,0.463358
35.061855,0.008234,0.007927,0.962692,0.463388
35.073681,0.008224,0.007917,0.962724,0.463419
35.085506,0.008213,0.007908,0.962756,0.46345
35.097336,0.008203,0.007898,0.962788,0.46348
35.109169,0.008193,0.007888,0.96282,0.463511
35.121002,0.008183,0.007879,0.962852,0.463542
35.132835,0.008172,0.007869,0.962885,0.463573
35.144669,0.008162,0.007859,0.962916,0.463604
35.156502,0.008152,0.00785,0.962948,0.463634
35.168343,0.008141,0.00784,0.96298,0.463665
35.180183,0.008131,0.00783,0.963012,0.463696
35.192024,0.008121,0.007821,0.963044,0.463727
35.203865,0.008111,0.007811,0.963076,0.463757
35.215706,0.008101,0.007802,0.963107,0.463788
35.227554,0.00809,0.007792,0.963139,0.463819
35.239403,0.00808,0.007783,0.96317,0.463849
35.251251,0.00807,0.007773,0.963202,0.463879
35.2631,0.00806,0.007763,0.963235,0.46391
35.274948,0.00805,0.007754,0.963266,0.463941
35.2868,0.008039,0.007744,0.963298,0.463972
35.298656,0.008029,0.007735,0.963329,0.464002
35.310513,0.008019,0.007725,0.963361,0.464033
35.322369,0.008009,0.007716,0.963393,0.464063
35.334225,0.007999,0.007706,0.963425,0.464093
35.346081,0.007989,0.007697,0.963456,0.464124
35.357944,0.007978,0.007687,0.963488,0.464155
35.369808,0.007968,0.007678,0.96352,0.464185
35.381672,0.007958,0.007668,0.96355,0.464215
35.393536,0.007948,0.007659,0.963581,0.464244
35.405399,0.007938,0.007649,0.963612,0.464274
35.417271,0.007928,0.00764,0.963644,0.464305
35.429142,0.007918,0.00763,0.963675,0.464334
35.441013,0.007908,0.007621,0.963706,0.464364
35.452885,0.007898,0.007611,0.963737,0.464395
35.464756,0.007887,0.007602,0.963768,0.464424
35.476631,0.007877,0.007592,0.963799,0.464454
35.48851,0.007867,0.007583,0.963831,0.464485
35.500389,0.007857,0.007573,0.963861,0.464514
35.512268,0.007847,0.007564,0.963893,0.464544
35.524147,0.007837,0.007554,0.963923,0.464574
35.536026,0.007827,0.007545,0.963954,0.464604
35.547913,0.007817,0.007536,0.963984,0.464633
35.559799,0.007807,0.007526,0.964015,0.464663
35.571686,0.007797,0.007517,0.964046,0.464693
35.583572,0.007787,0.007507,0.964077,0.464723
35.595459,0.007777,0.007498,0.964108,0.464752
35.607353,0.007767,0.007489,0.964138,0.464781
35.619247,0.007757,0.007479,0.964168,0.46481
35.631142,0.007747,0.00747,0.964199,0.46484
35.643036,0.007737,0.00746,0.964229,0.464869
35.65493,0.007727,0.007451,0.96426,0.464899
35.666828,0.007717,0.007442,0.964291,0.464928
35.67873,0.007707,0.007432,0.964322,0.464959
35.690632,0.007697,0.007423,0.964352,0.464988
35.702534,0.007687,0.007414,0.964382,0.465016
35.714436,0.007677,0.007404,0.964412,0.465045
35.726341,0.007668,0.007395,0.964442,0.465075
35.738251,0.007658,0.007386,0.964472,0.465104
35.75016,0.007648,0.007376,0.964503,0.465133
35.76207,0.007638,0.007367,0.964532,0.465161
35.773979,0.007628,0.007358,0.964563,0.465191
35.785889,0.007618,0.007348,0.964592,0.465219
35.797806,0.007608,0.007339,0.964623,0.465248
35.809723,0.007598,0.00733,0.964653,0.465277
35.82164,0.007588,0.00732,0.964684,0.465308
35.833557,0.007579,0.007311,0.964713,0.465336
35.845474,0.007569,0.007302,0.964743,0.465365
35.857399,0.007559,0.007293,0.964773,0.465394
35.869324,0.007549,0.007283,0.964804,0.465424
35.881248,0.007539,0.007274,0.964834,0.465452
35.893173,0.007529,0.007265,0.964864,0.465482
35.905098,0.00752,0.007256,0.964894,0.465511
35.917027,0.00751,0.007246,0.964925,0.46554
35.928959,0.0075,0.007237,0.964955,0.465569
35.940891,0.00749,0.007228,0.964985,0.465598
35.952824,0.00748,0.007219,0.965014,0.465626
35.964756,0.007471,0.007209,0.965044,0.465655
35.976692,0.007461,0.0072,0.965073,0.465683
35.988632,0.007451,0.007191,0.965103,0.465712
36.000572,0.007441,0.007182,0.965132,0.46574
36.012512,0.007431,0.007173,0.965162,0.465769
36.024452,0.007422,0.007163,0.965191,0.465797
36.036392,0.007412,0.007154,0.965221,0.465826
36.04834,0.007402,0.007145,0.965252,0.465856
36.060287,0.007393,0.007136,0.965282,0.465885
36.072235,0.007383,0.007127,0.965311,0.465912
36.084183,0.007373,0.007118,0.96534,0.465941
36.09613,0.007363,0.007108,0.96537,0.46597
36.108086,0.007354,0.007099,0.9654,0.465998
36.120041,0.007344,0.00709,0.965429,0.466026
36.131996,0.007334,0.007081,0.965458,0.466054
36.143951,0.007325,0.007072,0.965487,0.466082
36.155907,0.007315,0.007063,0.965516,0.46611
36.16787,0.007305,0.007054,0.965545,0.466139
36.179832,0.007296,0.007045,0.965575,0.466168
36.191795,0.007286,0.007035,0.965605,0.466196
36.203758,0.007276,0.007026,0.965634,0.466224
36.215721,0.007267,0.007017,0.965663,0.466252
36.227692,0.007257,0.007008,0.965692,0.46628
36.239662,0.007247,0.006999,0.965721,0.466308
36.251633,0.007238,0.00699,0.96575,0.466337
36.263603,0.007228,0.006981,0.965779,0.466365
36.275574,0.007219,0.006972,0.965808,0.466393
36.287548,0.007209,0.006963,0.965837,0.46642
36.299526,0.007199,0.006954,0.965867,0.46645
36.311504,0.00719,0.006945,0.965895,0.466477
36.323483,0.00718,0.006936,0.965925,0.466505
36.335461,0.007171,0.006927,0.965954,0.466533
36.347443,0.007161,0.006918,0.965983,0.466561
36.359428,0.007152,0.006909,0.966012,0.466589
36.371414,0.007142,0.0069,0.966041,0.466617
36.3834,0.007133,0.006891,0.966069,0.466645
36.395386,0.007123,0.006882,0.966098,0.466673
36.407375,0.007114,0.006873,0.966128,0.466701
36.419369,0.007104,0.006864,0.966156,0.466729
36.431362,0.007094,0.006855,0.966183,0.466755
36.443356,0.007085,0.006846,0.966213,0.466783
36.455349,0.007075,0.006837,0.966241,0.466811
36.467342,0.007066,0.006828,0.96627,0.466839
36.479343,0.007057,0.006819,0.966298,0.466866
36.491344,0.007047,0.00681,0.966327,0.466894
36.503345,0.007038,0.006801,0.966355,0.466921
36.515347,0.007028,0.006792,0.966384,0.466949
36.527348,0.007019,0.006783,0.966413,0.466977
36.539356,0.007009,0.006774,0.966441,0.467004
36.551365,0.007,0.006765,0.966469,0.467032
36.563374,0.00699,0.006756,0.966497,0.467059
36.575382,0.006981,0.006747,0.966527,0.467087
36.587391,0.006972,0.006738,0.966555,0.467114
36.599407,0.006962,0.006729,0.966582,0.467141
36.611423,0.006953,0.006721,0.966611,0.467168
36.62344,0.006943,0.006712,0.96664,0.467196
36.635456,0.006934,0.006703,0.966669,0.467225
36.647472,0.006925,0.006694,0.966697,0.467251
36.659496,0.006915,0.006685,0.966726,0.46728
36.67152,0.006906,0.006676,0.966754,0.467306
36.683544,0.006896,0.006667,0.966783,0.467335
36.695568,0.006887,0.006658,0.966811,0.467362
36.707592,0.006878,0.00665,0.966839,0.467388
36.719624,0.006868,0.006641,0.966867,0.467416
36.731655,0.006859,0.006632,0.966896,0.467444
36.743687,0.00685,0.006623,0.966924,0.467471
36.755718,0.00684,0.006614,0.966953,0.467499
36.76775,0.006831,0.006605,0.966981,0.467526
36.779789,0.006822,0.006597,0.96701,0.467554
36.791828,0.006812,0.006588,0.967038,0.467581
36.803867,0.006803,0.006579,0.967066,0.467608
36.815907,0.006794,0.00657,0.967094,0.467636
36.827946,0.006785,0.006561,0.967122,0.467663
36.839993,0.006775,0.006553,0.96715,0.46769
36.852039,0.006766,0.006544,0.967178,0.467717
36.864086,0.006757,0.006535,0.967206,0.467744
36.876133,0.006748,0.006526,0.967234,0.467771
36.88818,0.006738,0.006518,0.967262,0.467798
36.900234,0.006729,0.006509,0.967289,0.467824
36.912289,0.00672,0.0065,0.967317,0.467851
36.924343,0.006711,0.006491,0.967345,0.467878
36.936398,0.006701,0.006483,0.967372,0.467904
36.948452,0.006692,0.006474,0.967401,0.467932
36.960514,0.006683,0.006465,0.967429,0.46796
36.972576,0.006674,0.006457,0.967456,0.467986
36.984638,0.006665,0.006448,0.967484,0.468013
36.9967,0.006655,0.006439,0.967512,0.46804
37.008762,0.006646,0.00643,0.96754,0.468067
37.020832,0.006637,0.006422,0.967569,0.468095
37.032902,0.006628,0.006413,0.967596,0.468121
37.044971,0.006619,0.006404,0.967624,0.468149
37.057041,0.00661,0.006396,0.967653,0.468176
37.069111,0.0066,0.006387,0.96768,0.468202
37.081188,0.006591,0.006378,0.967708,0.46823
37.093266,0.006582,0.00637,0.967736,0.468256
37.105343,0.006573,0.006361,0.967764,0.468284
37.11742,0.006564,0.006353,0.967792,0.46831
37.129498,0.006555,0.006344,0.967819,0.468337
37.141582,0.006546,0.006335,0.967847,0.468364
37.153667,0.006537,0.006327,0.967874,0.46839
37.165752,0.006528,0.006318,0.967902,0.468417
37.177837,0.006518,0.006309,0.96793,0.468444
37.189922,0.006509,0.006301,0.967957,0.46847
37.202015,0.0065,0.006292,0.967985,0.468497
37.214108,0.006491,0.006284,0.968012,0.468524
37.2262,0.006482,0.006275,0.96804,0.468551
37.238293,0.006473,0.006266,0.968067,0.468577
37.250385,0.006464,0.006258,0.968094,0.468603
37.262486,0.006455,0.006249,0.968122,0.46863
37.274586,0.006446,0.006241,0.968149,0.468657
37.286686,0.006437,0.006232,0.968177,0.468684
37.298786,0.006428,0.006224,0.968205,0.468711
37.310886,0.006419,0.006215,0.968232,0.468736
37.322994,0.00641,0.006207,0.968259,0.468763
37.335102,0.006401,0.006198,0.968287,0.46879
37.34721,0.006392,0.00619,0.968315,0.468817
37.359318,0.006383,0.006181,0.968342,0.468843
37.371426,0.006374,0.006173,0.96837,0.46887
37.383541,0.006365,0.006164,0.968398,0.468897
37.395657,0.006356,0.006156,0.968424,0.468923
37.407772,0.006347,0.006147,0.968451,0.468949
37.419888,0.006338,0.006139,0.96848,0.468976
37.432007,0.006329,0.00613,0.968507,0.469003
37.44413,0.006321,0.006122,0.968534,0.469029
37.456253,0.006312,0.006113,0.968561,0.469055
37.468376,0.006303,0.006105,0.968588,0.469082
37.480499,0.006294,0.006096,0.968615,0.469107
37.492626,0.006285,0.006088,0.968642,0.469134
37.504757,0.006276,0.006079,0.96867,0.46916
37.516888,0.006267,0.006071,0.968697,0.469187
37.529018,0.006258,0.006062,0.968724,0.469213
37.541149,0.006249,0.006054,0.968752,0.46924
37.553284,0.00624,0.006046,0.968779,0.469266
37.565422,0.006232,0.006037,0.968805,0.469292
37.57756,0.006223,0.006029,0.968833,0.469318
37.589699,0.006214,0.00602,0.968861,0.469346
37.601837,0.006205,0.006012,0.968889,0.469373
37.613979,0.006196,0.006004,0.968915,0.469398
37.626125,0.006187,0.005995,0.968942,0.469424
37.638271,0.006179,0.005987,0.968969,0.469451
37.650417,0.00617,0.005979,0.968997,0.469478
37.662563,0.006161,0.00597,0.969024,0.469504
37.674713,0.006152,0.005962,0.969051,0.46953
37.686867,0.006143,0.005953,0.969078,0.469557
37.69902,0.006135,0.005945,0.969106,0.469584
37.711174,0.006126,0.005937,0.969133,0.46961
37.723328,0.006117,0.005928,0.96916,0.469636
37.735489,0.006108,0.00592,0.969187,0.469662
37.74765,0.0061,0.005912,0.969214,0.469688
37.759811,0.006091,0.005903,0.96924,0.469713
37.771973,0.006082,0.005895,0.969268,0.46974
37.784134,0.006073,0.005887,0.969294,0.469766
37.796303,0.006065,0.005879,0.969321,0.469792
37.808472,0.006056,0.00587,0.969348,0.469818
37.820641,0.006047,0.005862,0.969375,0.469844
37.832809,0.006038,0.005854,0.969402,0.46987
37.844978,0.00603,0.005845,0.96943,0.469897
37.857155,0.006021,0.005837,0.969457,0.469923
37.869331,0.006012,0.005829,0.969484,0.46995
37.881508,0.006004,0.005821,0.969511,0.469976
37.893684,0.005995,0.005812,0.969538,0.470002
37.905865,0.005986,0.005804,0.969565,0.470028
37.918049,0.005978,0.005796,0.969591,0.470053
37.930233,0.005969,0.005788,0.969617,0.470079
37.942417,0.00596,0.005779,0.969644,0.470104
37.954601,0.005952,0.005771,0.96967,0.47013
37.966789,0.005943,0.005763,0.969698,0.470157
37.978981,0.005935,0.005755,0.969724,0.470183
37.991173,0.005926,0.005747,0.969752,0.470209
38.003365,0.005917,0.005739,0.969778,0.470234
38.015556,0.005909,0.00573,0.969805,0.470261
38.027752,0.0059,0.005722,0.969833,0.470288
38.039951,0.005892,0.005714,0.96986,0.470314
38.052151,0.005883,0.005706,0.969887,0.47034
38.06435,0.005874,0.005698,0.969913,0.470366
38.07655,0.005866,0.00569,0.969941,0.470393
38.088757,0.005857,0.005681,0.969967,0.470418
38.100964,0.005849,0.005673,0.969995,0.470445
38.113171,0.00584,0.005665,0.970023,0.470472
38.125378,0.005832,0.005657,0.97005,0.470498
38.137585,0.005823,0.005649,0.970077,0.470525
38.149799,0.005815,0.005641,0.970103,0.47055
38.162014,0.005806,0.005633,0.97013,0.470576
38.174229,0.005798,0.005625,0.970156,0.470602
38.186443,0.005789,0.005616,0.970183,0.470627
38.198662,0.005781,0.005608,0.970209,0.470653
38.210884,0.005772,0.0056,0.970236,0.470679
38.223106,0.005764,0.005592,0.970262,0.470705
38.235329,0.005755,0.005584,0.97029,0.470731
38.247551,0.005747,0.005576,0.970316,0.470757
38.259777,0.005738,0.005568,0.970343,0.470783
38.272007,0.00573,0.00556,0.97037,0.470809
38.284237,0.005721,0.005552,0.970396,0.470834
38.296467,0.005713,0.005544,0.970423,0.47086
38.308697,0.005704,0.005536,0.97045,0.470886
38.32093,0.005696,0.005528,0.970476,0.470912
38.333168,0.005687,0.00552,0.970503,0.470938
38.345406,0.005679,0.005512,0.97053,0.470964
38.357643,0.005671,0.005504,0.970557,0.47099
38.369881,0.005662,0.005496,0.970583,0.471016
38.382126,0.005654,0.005488,0.97061,0.471042
38.394371,0.005645,0.00548,0.970636,0.471068
38.406616,0.005637,0.005472,0.970663,0.471094
38.418861,0.005629,0.005464,0.97069,0.47112
38.431107,0.00562,0.005456,0.970717,0.471146
38.443359,0.005612,0.005448,0.970745,0.471173
38.455612,0.005604,0.00544,0.970772,0.471199
38.467865,0.005595,0.005432,0.970799,0.471225
38.480118,0.005587,0.005424,0.970825,0.47125
38.492374,0.005579,0.005416,0.970852,0.471277
38.504635,0.00557,0.005408,0.970879,0.471303
38.516895,0.005562,0.0054,0.970906,0.471329
38.529156,0.005554,0.005392,0.970933,0.471355
38.541416,0.005545,0.005384,0.970959,0.471381
38.55368,0.005537,0.005376,0.970986,0.471407
38.565948,0.005529,0.005369,0.971012,0.471432
38.578217,0.005521,0.005361,0.971039,0.471459
38.590485,0.005512,0.005353,0.971066,0.471485
38.602753,0.005504,0.005345,0.971093,0.471511
38.615028,0.005496,0.005337,0.971119,0.471536
38.627304,0.005487,0.005329,0.971146,0.471562
38.63958,0.005479,0.005321,0.971172,0.471588
38.651855,0.005471,0.005313,0.971199,0.471614
38.664135,0.005463,0.005305,0.971226,0.47164
38.676418,0.005454,0.005298,0.971252,0.471666
38.688702,0.005446,0.00529,0.971279,0.471691
38.700985,0.005438,0.005282,0.971306,0.471718
38.713268,0.00543,0.005274,0.971333,0.471744
38.725555,0.005422,0.005266,0.97136,0.47177
38.737846,0.005413,0.005258,0.971386,0.471796
38.750137,0.005405,0.005251,0.971413,0.471821
38.762428,0.005397,0.005243,0.97144,0.471848
38.774719,0.005389,0.005235,0.971467,0.471874
38.787018,0.005381,0.005227,0.971494,0.4719
38.799316,0.005372,0.005219,0.971521,0.471926
38.811615,0.005364,0.005212,0.971548,0.471953
38.823914,0.005356,0.005204,0.971575,0.471979
38.836212,0.005348,0.005196,0.971601,0.472004
38.848518,0.00534,0.005188,0.971628,0.472031
38.860825,0.005332,0.005181,0.971655,0.472057
38.873131,0.005324,0.005173,0.971682,0.472083
38.885437,0.005316,0.005165,0.971708,0.472109
38.897747,0.005307,0.005157,0.971736,0.472135
38.910061,0.005299,0.00515,0.971762,0.472161
38.922375,0.005291,0.005142,0.971788,0.472186
38.934689,0.005283,0.005134,0.971815,0.472213
38.947002,0.005275,0.005127,0.971842,0.472239
38.959324,0.005267,0.005119,0.971869,0.472265
38.971645,0.005259,0.005111,0.971895,0.47229
38.983967,0.005251,0.005103,0.971923,0.472317
38.996288,0.005243,0.005096,0.97195,0.472343
39.00861,0.005235,0.005088,0.971977,0.472369
39.020939,0.005227,0.00508,0.972003,0.472395
39.033268,0.005219,0.005073,0.97203,0.472421
39.045597,0.005211,0.005065,0.972056,0.472447
39.057926,0.005203,0.005057,0.972083,0.472473
39.070259,0.005195,0.00505,0.972109,0.472498
39.082596,0.005187,0.005042,0.972136,0.472525
39.094933,0.005179,0.005034,0.972164,0.472551
39.107269,0.005171,0.005027,0.972191,0.472578
39.119606,0.005163,0.005019,0.972218,0.472604
39.13195,0.005155,0.005012,0.972245,0.47263
39.144295,0.005147,0.005004,0.972272,0.472656
39.156639,0.005139,0.004996,0.972298,0.472682
39.168983,0.005131,0.004989,0.972324,0.472707
39.181328,0.005123,0.004981,0.97235,0.472733
39.19368,0.005115,0.004974,0.972377,0.472758
39.206032,0.005107,0.004966,0.972404,0.472785
39.218384,0.005099,0.004958,0.972431,0.472811
39.230736,0.005091,0.004951,0.972458,0.472837
39.243092,0.005083,0.004943,0.972485,0.472863
39.255451,0.005075,0.004936,0.972512,0.472889
39.267811,0.005067,0.004928,0.972538,0.472915
39.28017,0.00506,0.004921,0.972565,0.472942
39.29253,0.005052,0.004913,0.972592,0.472968
39.304897,0.005044,0.004906,0.972618,0.472993
39.317265,0.005036,0.004898,0.972645,0.473019
39.329632,0.005028,0.004891,0.972673,0.473046
39.341999,0.00502,0.004883,0.972701,0.473073
39.35437,0.005012,0.004876,0.972728,0.4731
39.366745,0.005004,0.004868,0.972756,0.473127
39.37912,0.004997,0.004861,0.972782,0.473153
39.391495,0.004989,0.004853,0.972809,0.473178
39.40387,0.004981,0.004846,0.972836,0.473205
39.416248,0.004973,0.004838,0.972863,0.473231
39.428631,0.004965,0.004831,0.97289,0.473258
39.441013,0.004957,0.004823,0.972918,0.473285
39.453396,0.00495,0.004816,0.972945,0.473311
39.465778,0.004942,0.004808,0.972973,0.473338
39.478168,0.004934,0.004801,0.973,0.473365
39.490559,0.004926,0.004793,0.973027,0.473391
39.502949,0.004919,0.004786,0.973054,0.473417
39.515339,0.004911,0.004779,0.973082,0.473445
39.527733,0.004903,0.004771,0.973109,0.47347
39.540131,0.004895,0.004764,0.973136,0.473497
39.552528,0.004887,0.004756,0.973163,0.473523
39.564926,0.00488,0.004749,0.97319,0.473549
39.577324,0.004872,0.004741,0.973217,0.473576
39.589729,0.004864,0.004734,0.973245,0.473603
39.602135,0.004857,0.004727,0.973273,0.47363
39.61454,0.004849,0.004719,0.973299,0.473655
39.626945,0.004841,0.004712,0.973326,0.473682
39.639355,0.004833,0.004705,0.973354,0.473709
39.651768,0.004826,0.004697,0.973382,0.473736
39.664181,0.004818,0.00469,0.973408,0.473762
39.676594,0.00481,0.004683,0.973436,0.473789
39.689007,0.004803,0.004675,0.973463,0.473815
39.701424,0.004795,0.004668,0.97349,0.473841
39.713844,0.004787,0.004661,0.973518,0.473868
39.726265,0.00478,0.004653,0.973545,0.473895
39.738686,0.004772,0.004646,0.973572,0.473921
39.751106,0.004764,0.004639,0.973599,0.473948
39.763535,0.004757,0.004631,0.973627,0.473975
39.775963,0.004749,0.004624,0.973655,0.474002
39.788391,0.004742,0.004617,0.973681,0.474027
39.800819,0.004734,0.004609,0.973709,0.474055
39.813251,0.004726,0.004602,0.973737,0.474082
39.825687,0.004719,0.004595,0.973764,0.474108
39.838123,0.004711,0.004588,0.973792,0.474135
39.850559,0.004704,0.00458,0.97382,0.474162
39.862995,0.004696,0.004573,0.973847,0.474189
39.875439,0.004688,0.004566,0.973875,0.474216
39.887882,0.004681,0.004559,0.973902,0.474243
39.900326,0.004673,0.004551,0.97393,0.47427
39.912769,0.004666,0.004544,0.973957,0.474296
39.925217,0.004658,0.004537,0.973984,0.474323
39.937668,0.004651,0.00453,0.974012,0.474349
39.950119,0.004643,0.004523,0.97404,0.474377
39.96257,0.004636,0.004515,0.974067,0.474403
39.975021,0.004628,0.004508,0.974095,0.47443
39.98748,0.004621,0.004501,0.974123,0.474458
39.999939,0.004613,0.004494,0.97415,0.474484
40,0.004613,0.004494,0.97415,0.474484

==> PaperGraphs/Test3_time30_discharge_a0_triple.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000001,0.004422,0.00001
0.496607,0.000497,0.000005,0.010296,0.000053
0.655595,0.000656,0.00001,0.015647,0.000122
0.79037,0.00079,0.000016,0.0204,0.000208
0.91028,0.00091,0.000023,0.02473,0.000306
1.019776,0.00102,0.000029,0.028741,0.000413
1.121413,0.001121,0.000036,0.032499,0.000528
1.216826,0.001217,0.000044,0.036053,0.00065
1.307142,0.001307,0.000052,0.039433,0.000777
1.393175,0.001393,0.000059,0.042667,0.00091
1.475539,0.001476,0.000068,0.045773,0.001048
1.554712,0.001555,0.000076,0.048767,0.001189
1.631074,0.001631,0.000084,0.051661,0.001334
1.704932,0.001705,0.000093,0.054465,0.001483
1.776541,0.001777,0.000102,0.057189,0.001635
1.846113,0.001846,0.00011,0.059839,0.00179
1.913831,0.001914,0.000119,0.062422,0.001948
1.979848,0.00198,0.000129,0.064942,0.002109
2.044299,0.002044,0.000138,0.067405,0.002272
2.1073,0.002107,0.000147,0.069815,0.002437
2.168954,0.002169,0.000157,0.072176,0.002605
2.229352,0.002229,0.000166,0.074489,0.002774
2.288575,0.002289,0.000176,0.07676,0.002946
2.346695,0.002347,0.000185,0.078989,0.00312
2.403778,0.002404,0.000195,0.08118,0.003295
2.459881,0.00246,0.000205,0.083335,0.003472
2.515058,0.002515,0.000215,0.085454,0.003651
2.569358,0.002569,0.000225,0.087541,0.003832
2.622825,0.002623,0.000235,0.089597,0.004014
2.675499,0.002675,0.000245,0.091623,0.004197
2.727419,0.002727,0.000255,0.093621,0.004382
2.778618,0.002779,0.000266,0.095592,0.004569
2.829129,0.002829,0.000276,0.097537,0.004757
2.87898,0.002879,0.000286,0.099457,0.004946
2.928199,0.002928,0.000297,0.101353,0.005136
2.976813,0.002977,0.000307,0.103226,0.005328
3.024843,0.003025,0.000318,0.105077,0.005521
3.072314,0.003072,0.000328,0.106907,0.005715
3.119246,0.003119,0.000339,0.108717,0.00591
3.165657,0.003166,0.00035,0.110507,0.006106
3.211568,0.003212,0.000361,0.112278,0.006303
3.256994,0.003257,0.000371,0.114031,0.006502
3.301953,0.003302,0.000382,0.115766,0.006701
3.346459,0.003346,0.000393,0.117484,0.006901
3.390527,0.003391,0.000404,0.119185,0.007102
3.434172,0.003434,0.000415,0.12087,0.007305
3.477405,0.003477,0.000426,0.122539,0.007508
3.52024,0.00352,0.000437,0.124193,0.007712
3.562688,0.003563,0.000448,0.125833,0.007917
3.604761,0.003605,0.000459,0.127458,0.008123
3.646468,0.003646,0.000471,0.129069,0.008329
3.68782,0.003688,0.000482,0.130667,0.008537
3.728828,0.003729,0.000493,0.132251,0.008745
3.769499,0.003769,0.000504,0.133823,0.008954
3.809843,0.00381,0.000516,0.135382,0.009164
3.849869,0.00385,0.000527,0.136929,0.009375
3.889583,0.00389,0.000539,0.138465,0.009586
3.928995,0.003929,0.00055,0.139988,0.009798
3.968112,0.003968,0.000561,0.1415,0.010011
4.006939,0.004007,0.000573,0.143002,0.010225
4.045485,0.004045,0.000585,0.144492,0.010439
4.083756,0.004084,0.000596,0.145972,0.010654
4.121759,0.004122,0.000608,0.147442,0.01087
4.159499,0.004159,0.000619,0.148902,0.011086
4.196981,0.004197,0.000631,0.150351,0.011303
4.234213,0.004234,0.000643,0.151791,0.01152
4.271198,0.004271,0.000654,0.153222,0.011739
4.307943,0.004308,0.000666,0.154644,0.011957
4.344451,0.004344,0.000678,0.156056,0.012177
4.380729,0.004381,0.00069,0.15746,0.012397
4.416781,0.004417,0.000702,0.158854,0.012617
4.452611,0.004453,0.000713,0.160241,0.012839
4.488224,0.004488,0.000725,0.161619,0.01306
4.523623,0.004524,0.000737,0.162989,0.013283
4.558815,0.004559,0.000749,0.164351,0.013506
4.593801,0.004594,0.000761,0.165704,0.013729
4.628585,0.004629,0.000773,0.167051,0.013953
4.663173,0.004663,0.000785,0.168389,0.014177
4.697566,0.004698,0.000797,0.16972,0.014402
4.731769,0.004732,0.000809,0.171044,0.014628
4.765785,0.004766,0.000821,0.172361,0.014854
4.799618,0.0048,0.000834,0.17367,0.015081
4.83327,0.004833,0.000846,0.174973,0.015308
4.866744,0.004867,0.000858,0.176269,0.015535
4.900044,0.0049,0.00087,0.177558,0.015763
4.933172,0.004933,0.000882,0.17884,0.015992
4.966132,0.004966,0.000894,0.180116,0.016221
4.998926,0.004999,0.000907,0.181386,0.01645
5.031557,0.005032,0.000919,0.182649,0.01668
5.064027,0.005064,0.000931,0.183906,0.016911
5.09634,0.005096,0.000944,0.185157,0.017142
5.128496,0.005128,0.000956,0.186402,0.017373
5.1605,0.00516,0.000968,0.187641,0.017605
5.192352,0.005192,0.000981,0.188875,0.017837
5.224057,0.005224,0.000993,0.190102,0.018069
5.255615,0.005256,0.001006,0.191324,0.018302
5.287029,0.005287,0.001018,0.192541,0.018536
5.318301,0.005318,0.00103,0.193751,0.01877
5.349433,0.005349,0.001043,0.194957,0.019004
5.380427,0.00538,0.001055,0.196157,0.019239
5.411286,0.005411,0.001068,0.197352,0.019474
5.44201,0.005442,0.00108,0.198542,0.019709
5.472603,0.005473,0.001093,0.199726,0.019945
5.503065,0.005503,0.001106,0.200906,0.020182
5.533399,0.005533,0.001118,0.202081,0.020418
5.563607,0.005564,0.001131,0.20325,0.020655
5.593689,0.005594,0.001143,0.204415,0.020893
5.623649,0.005624,0.001156,0.205575,0.021131
5.653487,0.005653,0.001169,0.206731,0.021369
5.683205,0.005683,0.001181,0.207882,0.021607
5.712804,0.005713,0.001194,0.209028,0.021846
5.742286,0.005742,0.001207,0.21017,0.022086
5.771653,0.005772,0.00122,0.211307,0.022325
5.800905,0.005801,0.001232,0.21244,0.022565
5.830045,0.00583,0.001245,0.213568,0.022806
5.859074,0.005859,0.001258,0.214692,0.023046
5.887993,0.005888,0.001271,0.215812,0.023287
5.916803,0.005917,0.001284,0.216928,0.023529
5.945506,0.005946,0.001296,0.218039,0.023771
5.974102,0.005974,0.001309,0.219147,0.024013
6.002594,0.006003,0.001322,0.22025,0.024255
6.030982,0.006031,0.001335,0.22135,0.024498
6.059267,0.006059,0.001348,0.222445,0.024741
6.087451,0.006087,0.001361,0.223537,0.024984
6.115535,0.006116,0.001374,0.224624,0.025228
6.143519,0.006144,0.001387,0.225708,0.025472
6.171406,0.006171,0.0014,0.226788,0.025716
6.199195,0.006199,0.001413,0.227864,0.025961
6.226889,0.006227,0.001426,0.228937,0.026206
6.254488,0.006254,0.001439,0.230005,0.026451
6.281992,0.006282,0.001452,0.23107,0.026697
6.309403,0.006309,0.001465,0.232132,0.026943
6.336723,0.006337,0.001478,0.23319,0.027189
6.363952,0.006364,0.001491,0.234244,0.027435
6.39109,0.006391,0.001504,0.235295,0.027682
6.418139,0.006418,0.001517,0.236343,0.027929
6.4451,0.006445,0.00153,0.237387,0.028176
6.471973,0.006472,0.001543,0.238427,0.028424
6.498761,0.006499,0.001556,0.239465,0.028672
6.525462,0.006525,0.001569,0.240498,0.02892
6.552078,0.006552,0.001583,0.241529,0.029168
6.57861,0.006579,0.001596,0.242557,0.029417
6.60506,0.006605,0.001609,0.243581,0.029666
6.631426,0.006631,0.001622,0.244602,0.029915
6.657712,0.006658,0.001635,0.24562,0.030164
6.683916,0.006684,0.001648,0.246634,0.030414
6.71004,0.00671,0.001662,0.247646,0.030664
6.736085,0.006736,0.001675,0.248654,0.030914
6.762051,0.006762,0.001688,0.24966,0.031165
6.78794,0.006788,0.001701,0.250662,0.031416
6.813752,0.006814,0.001715,0.251662,0.031667
6.839487,0.006839,0.001728,0.252658,0.031918
6.865147,0.006865,0.001741,0.253652,0.03217
6.890731,0.006891,0.001755,0.254642,0.032421
6.916242,0.006916,0.001768,0.25563,0.032673
6.941679,0.006942,0.001781,0.256615,0.032926
6.967042,0.006967,0.001795,0.257597,0.033178
6.992334,0.006992,0.001808,0.258576,0.033431
7.017554,0.007018,0.001821,0.259553,0.033684
7.042703,0.007043,0.001835,0.260527,0.033937
7.067781,0.007068,0.001848,0.261498,0.03419
7.09279,0.007093,0.001862,0.262466,0.034444
7.117729,0.007118,0.001875,0.263431,0.034698
7.1426,0.007143,0.001888,0.264394,0.034952
7.167403,0.007167,0.001902,0.265354,0.035207
7.192139,0.007192,0.001915,0.266312,0.035461
7.216808,0.007217,0.001929,0.267267,0.035716
7.241411,0.007241,0.001942,0.26822,0.035971
7.265948,0.007266,0.001956,0.26917,0.036226
7.290421,0.00729,0.001969,0.270117,0.036482
7.314828,0.007315,0.001983,0.271062,0.036737
7.339171,0.007339,0.001996,0.272004,0.036993
7.363451,0.007363,0.00201,0.272944,0.037249
7.387669,0.007388,0.002023,0.273882,0.037506
7.411823,0.007412,0.002037,0.274817,0.037762
7.435915,0.007436,0.00205,0.27575,0.038019
7.459946,0.00746,0.002064,0.27668,0.038276
7.483916,0.007484,0.002078,0.277608,0.038533
7.507825,0.007508,0.002091,0.278533,0.03879
7.531675,0.007532,0.002105,0.279456,0.039048
7.555465,0.007555,0.002118,0.280377,0.039306
7.579195,0.007579,0.002132,0.281295,0.039564
7.602868,0.007603,0.002146,0.282212,0.039822
7.626482,0.007626,0.002159,0.283126,0.04008
7.650039,0.00765,0.002173,0.284038,0.040339
7.673538,0.007674,0.002187,0.284947,0.040597
7.69698,0.007697,0.0022,0.285854,0.040856
7.720366,0.00772,0.002214,0.286759,0.041115
7.743697,0.007744,0.002228,0.287662,0.041375
7.766972,0.007767,0.002241,0.288563,0.041634
7.790191,0.00779,0.002255,0.289462,0.041894
7.813356,0.007813,0.002269,0.290358,0.042154
7.836466,0.007836,0.002282,0.291253,0.042414
7.859523,0.00786,0.002296,0.292145,0.042674
7.882527,0.007883,0.00231,0.293035,0.042935
7.905477,0.007905,0.002324,0.293923,0.043195
7.928374,0.007928,0.002337,0.294809,0.043456
7.951219,0.007951,0.002351,0.295693,0.043717
7.974012,0.007974,0.002365,0.296575,0.043978
7.996754,0.007997,0.002379,0.297455,0.04424
8.019444,0.008019,0.002392,0.298333,0.044501
8.042084,0.008042,0.002406,0.299209,0.044763
8.064673,0.008065,0.00242,0.300083,0.045025
8.087212,0.008087,0.002434,0.300955,0.045287
8.1097,0.00811,0.002448,0.301825,0.045549
8.132139,0.008132,0.002462,0.302694,0.045812
8.154531,0.008155,0.002475,0.30356,0.046074
8.176872,0.008177,0.002489,0.304424,0.046337
8.199166,0.008199,0.002503,0.305287,0.0466
8.221412,0.008221,0.002517,0.306147,0.046863
8.243609,0.008244,0.002531,0.307006,0.047126
8.265759,0.008266,0.002545,0.307863,0.04739
8.287863,0.008288,0.002559,0.308718,0.047653
8.309919,0.00831,0.002573,0.309571,0.047917
8.33193,0.008332,0.002586,0.310423,0.048181
8.353893,0.008354,0.0026,0.311272,0.048445
8.375811,0.008376,0.002614,0.31212,0.048709
8.397683,0.008398,0.002628,0.312966,0.048974
8.419511,0.00842,0.002642,0.31381,0.049238
8.441293,0.008441,0.002656,0.314653,0.049503
8.463031,0.008463,0.00267,0.315493,0.049768
8.484724,0.008485,0.002684,0.316332,0.050033
8.506373,0.008506,0.002698,0.31717,0.050298
8.527979,0.008528,0.002712,0.318005,0.050564
8.549541,0.00855,0.002726,0.318839,0.050829
8.571059,0.008571,0.00274,0.319671,0.051095
8.592535,0.008593,0.002754,0.320502,0.051361
8.613969,0.008614,0.002768,0.321331,0.051627
8.635359,0.008635,0.002782,0.322158,0.051893
8.656707,0.008657,0.002796,0.322983,0.052159
8.678013,0.008678,0.00281,0.323807,0.052426
8.699278,0.008699,0.002824,0.324629,0.052692
8.720502,0.008721,0.002838,0.32545,0.052959
8.741684,0.008742,0.002852,0.326269,0.053226
8.762826,0.008763,0.002866,0.327087,0.053493
8.783927,0.008784,0.00288,0.327903,0.05376
8.804988,0.008805,0.002894,0.328717,0.054027
8.82601,0.008826,0.002908,0.32953,0.054295
8.846992,0.008847,0.002923,0.330341,0.054563
8.867937,0.008868,0.002937,0.331151,0.05483
8.888844,0.008889,0.002951,0.331959,0.055098
8.909714,0.00891,0.002965,0.332766,0.055367
8.930549,0.008931,0.002979,0.333571,0.055635
8.951349,0.008951,0.002993,0.334375,0.055903
8.972116,0.008972,0.003007,0.335178,0.056172
8.992852,0.008993,0.003021,0.33598,0.056441
9.013556,0.009014,0.003036,0.33678,0.05671
9.03423,0.009034,0.00305,0.337579,0.05698
9.054873,0.009055,0.003064,0.338377,0.057249
9.075483,0.009075,0.003078,0.339174,0.057519
9.096064,0.009096,0.003092,0.339969,0.057789
9.116613,0.009117,0.003107,0.340763,0.05806
9.137133,0.009137,0.003121,0.341556,0.05833
9.157623,0.009158,0.003135,0.342348,0.058601
9.178083,0.009178,0.003149,0.343139,0.058872
9.198513,0.009199,0.003164,0.343928,0.059143
9.218914,0.009219,0.003178,0.344717,0.059415
9.239285,0.009239,0.003192,0.345504,0.059686
9.259628,0.00926,0.003207,0.34629,0.059958
9.279942,0.00928,0.003221,0.347075,0.06023
9.300227,0.0093,0.003235,0.347858,0.060503
9.320484,0.00932,0.00325,0.348641,0.060775
9.340713,0.009341,0.003264,0.349423,0.061048
9.360914,0.009361,0.003278,0.350203,0.061321
9.381087,0.009381,0.003293,0.350983,0.061594
9.401234,0.009401,0.003307,0.351761,0.061868
9.421353,0.009421,0.003321,0.352538,0.062142
9.441448,0.009441,0.003336,0.353315,0.062416
9.461517,0.009462,0.00335,0.35409,0.06269
9.481562,0.009482,0.003365,0.354865,0.062964
9.501582,0.009502,0.003379,0.355638,0.063239
9.521579,0.009522,0.003394,0.356411,0.063514
9.541553,0.009542,0.003408,0.357182,0.063789
9.561505,0.009562,0.003423,0.357953,0.064065
9.581437,0.009581,0.003437,0.358723,0.064341
9.601349,0.009601,0.003452,0.359492,0.064617
9.621242,0.009621,0.003466,0.36026,0.064894
9.641115,0.009641,0.003481,0.361028,0.065171
9.660972,0.009661,0.003495,0.361796,0.065448
9.680811,0.009681,0.00351,0.362563,0.065726
9.700634,0.009701,0.003525,0.363329,0.066004
9.720442,0.009721,0.003539,0.364096,0.066283
9.740234,0.00974,0.003554,0.364863,0.066562
9.760012,0.00976,0.003569,0.36563,0.066843
9.779767,0.00978,0.003583,0.366398,0.067124
9.799496,0.0098,0.003598,0.367166,0.067406
9.819196,0.00982,0.003613,0.367936,0.067688
9.838869,0.00984,0.003628,0.368708,0.067973
9.858516,0.00986,0.003643,0.369482,0.068259
9.878134,0.009881,0.003658,0.37026,0.068546
9.897725,0.009901,0.003674,0.371044,0.068837
9.91729,0.009922,0.003689,0.371833,0.06913
9.936828,0.009943,0.003705,0.372629,0.069426
9.956339,0.009964,0.003721,0.373435,0.069727
9.975823,0.009985,0.003737,0.374251,0.070032
9.995281,0.010007,0.003753,0.375079,0.070342
10.014712,0.01003,0.00377,0.37592,0.070658
10.034117,0.010052,0.003787,0.376776,0.07098
10.053494,0.010076,0.003805,0.377648,0.071309
10.072846,0.0101,0.003823,0.378537,0.071645
10.092173,0.010124,0.003842,0.379444,0.071989
10.111472,0.010149,0.00386,0.380368,0.07234
10.130747,0.010175,0.00388,0.381311,0.072699
10.149995,0.010201,0.0039,0.382272,0.073066
10.169218,0.010228,0.00392,0.383249,0.07344
10.188416,0.010255,0.00394,0.384242,0.073821
10.207587,0.010283,0.003962,0.385249,0.074209
10.226734,0.010311,0.003983,0.386269,0.074602
10.245856,0.01034,0.004005,0.387299,0.075
10.264953,0.010369,0.004027,0.388337,0.075403
10.284024,0.010398,0.004049,0.389381,0.075809
10.303071,0.010427,0.004071,0.390429,0.076218
10.322093,0.010456,0.004093,0.39148,0.076628
10.34109,0.010486,0.004116,0.39253,0.07704
10.360063,0.010515,0.004138,0.393579,0.077452
10.379011,0.010544,0.004161,0.394626,0.077865
10.397935,0.010573,0.004184,0.395668,0.078277
10.416835,0.010602,0.004206,0.396705,0.078688
10.43571,0.010631,0.004228,0.397738,0.079098
10.454561,0.01066,0.004251,0.398764,0.079506
10.473389,0.010688,0.004273,0.399784,0.079914
10.492192,0.010717,0.004295,0.400798,0.08032
10.510972,0.010745,0.004317,0.401806,0.080724
10.529728,0.010773,0.004339,0.402809,0.081127
10.54846,0.010801,0.004361,0.403805,0.081529
10.567169,0.010828,0.004383,0.404796,0.08193
10.585855,0.010856,0.004405,0.405781,0.082329
10.604516,0.010883,0.004427,0.406761,0.082727
10.623155,0.01091,0.004448,0.407736,0.083124
10.64177,0.010937,0.00447,0.408706,0.08352
10.660363,0.010964,0.004492,0.409672,0.083916
10.678933,0.010991,0.004513,0.410634,0.08431
10.69748,0.011017,0.004535,0.411592,0.084704
10.716004,0.011044,0.004556,0.412545,0.085097
10.734506,0.01107,0.004578,0.413495,0.085489
10.752984,0.011097,0.004599,0.414441,0.08588
10.77144,0.011123,0.00462,0.415383,0.086272
10.789874,0.011149,0.004642,0.416322,0.086662
10.808286,0.011175,0.004663,0.417258,0.087052
10.826674,0.011201,0.004684,0.418191,0.087442
10.845042,0.011227,0.004705,0.419121,0.087831
10.863387,0.011252,0.004727,0.420047,0.08822
10.88171,0.011278,0.004748,0.420971,0.088608
10.900011,0.011304,0.004769,0.421892,0.088997
10.91829,0.011329,0.00479,0.422811,0.089384
10.936547,0.011354,0.004811,0.423726,0.089772
10.954783,0.01138,0.004832,0.424639,0.090159
10.972998,0.011405,0.004853,0.425549,0.090546
10.99119,0.01143,0.004875,0.426457,0.090933
11.009361,0.011455,0.004896,0.427363,0.091319
11.027512,0.01148,0.004917,0.428266,0.091706
11.04564,0.011505,0.004938,0.429166,0.092092
11.063747,0.01153,0.004959,0.430065,0.092478
11.081834,0.011555,0.00498,0.430961,0.092864
11.099899,0.01158,0.005001,0.431855,0.09325
11.117944,0.011605,0.005022,0.432747,0.093635
11.135967,0.01163,0.005043,0.433637,0.094021
11.15397,0.011654,0.005064,0.434525,0.094406
11.171951,0.011679,0.005085,0.435411,0.094791
11.189913,0.011703,0.005106,0.436295,0.095176
11.207853,0.011728,0.005127,0.437176,0.095561
11.225774,0.011752,0.005148,0.438056,0.095946
11.243673,0.011777,0.005169,0.438933,0.096331
11.261553,0.011801,0.00519,0.439809,0.096716
11.279412,0.011825,0.005211,0.440683,0.097101
11.297251,0.011849,0.005232,0.441555,0.097485
11.315069,0.011874,0.005253,0.442426,0.09787
11.332868,0.011898,0.005274,0.443294,0.098255
11.350647,0.011922,0.005295,0.444161,0.098639
11.368405,0.011946,0.005316,0.445026,0.099024
11.386145,0.01197,0.005337,0.445889,0.099408
11.403863,0.011994,0.005358,0.44675,0.099793
11.421562,0.012017,0.005379,0.44761,0.100177
11.439242,0.012041,0.0054,0.448468,0.100562
11.456903,0.012065,0.005421,0.449325,0.100946
11.474543,0.012089,0.005442,0.45018,0.101331
11.492164,0.012113,0.005463,0.451033,0.101715
11.509766,0.012136,0.005484,0.451884,0.1021
11.527349,0.01216,0.005505,0.452734,0.102484
11.544912,0.012183,0.005526,0.453583,0.102869
11.562457,0.012207,0.005547,0.454429,0.103253
11.579983,0.01223,0.005568,0.455275,0.103637
11.597489,0.012254,0.005589,0.456118,0.104022
11.614977,0.012277,0.00561,0.45696,0.104406
11.632445,0.012301,0.005631,0.457801,0.104791
11.649895,0.012324,0.005652,0.45864,0.105175
11.667325,0.012347,0.005673,0.459478,0.10556
11.684736,0.01237,0.005694,0.460315,0.105945
11.702129,0.012394,0.005715,0.461149,0.106329
11.719504,0.012417,0.005736,0.461983,0.106714
11.73686,0.01244,0.005757,0.462815,0.107099
11.754197,0.012463,0.005778,0.463645,0.107484
11.771517,0.012486,0.005799,0.464475,0.107868
11.788817,0.012509,0.005821,0.465302,0.108253
11.8061,0.012532,0.005842,0.466129,0.108638
11.823364,0.012555,0.005863,0.466954,0.109023
11.840611,0.012578,0.005884,0.467777,0.109408
11.857839,0.012601,0.005905,0.468599,0.109793
11.875049,0.012624,0.005926,0.469421,0.110178
11.892241,0.012646,0.005947,0.47024,0.110563
11.909415,0.012669,0.005968,0.471058,0.110948
11.926572,0.012692,0.005989,0.471875,0.111333
11.94371,0.012715,0.00601,0.472691,0.111718
11.960832,0.012737,0.006031,0.473505,0.112104
11.977935,0.01276,0.006052,0.474318,0.112489
11.99502,0.012783,0.006073,0.475129,0.112874
12.012088,0.012805,0.006094,0.475939,0.113259
12.029139,0.012828,0.006116,0.476749,0.113645
12.046171,0.01285,0.006137,0.477556,0.11403
12.063187,0.012873,0.006158,0.478363,0.114416
12.080185,0.012895,0.006179,0.479168,0.114801
12.097166,0.012917,0.0062,0.479972,0.115187
12.11413,0.01294,0.006221,0.480775,0.115572
12.131077,0.012962,0.006242,0.481577,0.115958
12.148006,0.012985,0.006263,0.482378,0.116344
12.164919,0.013007,0.006285,0.483177,0.11673
12.181814,0.013029,0.006306,0.483975,0.117116
12.198692,0.013051,0.006327,0.484772,0.117502
12.215554,0.013073,0.006348,0.485568,0.117888
12.232399,0.013096,0.006369,0.486363,0.118275
12.249228,0.013118,0.00639,0.487157,0.118661
12.266039,0.01314,0.006412,0.487949,0.119047
12.282833,0.013162,0.006433,0.488741,0.119434
12.299611,0.013184,0.006454,0.489532,0.119821
12.316373,0.013206,0.006475,0.490321,0.120207
12.333117,0.013228,0.006496,0.49111,0.120594
12.349846,0.01325,0.006518,0.491897,0.120981
12.366558,0.013272,0.006539,0.492683,0.121368
12.383253,0.013294,0.00656,0.493469,0.121756
12.399933,0.013316,0.006581,0.494253,0.122143
12.416595,0.013337,0.006603,0.495037,0.122531
12.433243,0.013359,0.006624,0.495819,0.122918
12.449873,0.013381,0.006645,0.4966,0.123306
12.466488,0.013403,0.006666,0.497381,0.123694
12.483086,0.013425,0.006688,0.49816,0.124082
12.499668,0.013446,0.006709,0.498939,0.12447
12.516235,0.013468,0.00673,0.499716,0.124858
12.532785,0.01349,0.006751,0.500493,0.125246
12.54932,0.013511,0.006773,0.501268,0.125635
12.56584,0.013533,0.006794,0.502043,0.126023
12.582342,0.013554,0.006815,0.502816,0.126412
12.598829,0.013576,0.006837,0.503589,0.126801
12.615301,0.013597,0.006858,0.504361,0.12719
12.631758,0.013619,0.006879,0.505132,0.127579
12.648199,0.01364,0.006901,0.505902,0.127969
12.664623,0.013662,0.006922,0.506672,0.128358
12.681032,0.013683,0.006943,0.50744,0.128748
12.697426,0.013705,0.006965,0.508207,0.129137
12.713804,0.013726,0.006986,0.508974,0.129527
12.730167,0.013747,0.007008,0.50974,0.129917
12.746515,0.013769,0.007029,0.510504,0.130307
12.762848,0.01379,0.00705,0.511268,0.130698
12.779165,0.013811,0.007072,0.512031,0.131088
12.795467,0.013833,0.007093,0.512794,0.131479
12.811754,0.013854,0.007115,0.513555,0.131869
12.828026,0.013875,0.007136,0.514315,0.13226
12.844282,0.013896,0.007158,0.515075,0.132651
12.860524,0.013917,0.007179,0.515834,0.133042
12.876752,0.013938,0.0072,0.516591,0.133433
12.892964,0.013959,0.007222,0.517348,0.133825
12.909162,0.01398,0.007243,0.518105,0.134216
12.925344,0.014001,0.007265,0.51886,0.134608
12.941512,0.014023,0.007286,0.519614,0.134999
12.957665,0.014044,0.007308,0.520368,0.135391
12.973804,0.014064,0.007329,0.521121,0.135783
12.989927,0.014085,0.007351,0.521873,0.136176
13.006037,0.014106,0.007372,0.522624,0.136568
13.022131,0.014127,0.007394,0.523374,0.13696
13.038211,0.014148,0.007415,0.524123,0.137353
13.054276,0.014169,0.007437,0.524872,0.137745
13.070328,0.01419,0.007458,0.52562,0.138138
13.086365,0.014211,0.00748,0.526366,0.138531
13.102386,0.014231,0.007501,0.527112,0.138924
13.118395,0.014252,0.007523,0.527858,0.139317
13.134389,0.014273,0.007545,0.528602,0.13971
13.150369,0.014293,0.007566,0.529345,0.140103
13.166334,0.014314,0.007588,0.530088,0.140496
13.182285,0.014335,0.007609,0.530829,0.14089
13.198223,0.014355,0.007631,0.53157,0.141283
13.214146,0.014376,0.007652,0.53231,0.141677
13.230055,0.014396,0.007674,0.53305,0.142071
13.24595,0.014417,0.007696,0.533788,0.142465
13.26183,0.014438,0.007717,0.534526,0.142859
13.277698,0.014458,0.007739,0.535263,0.143253
13.293551,0.014479,0.00776,0.535999,0.143648
13.309391,0.014499,0.007782,0.536735,0.144042
13.325217,0.014519,0.007804,0.53747,0.144437
13.341032,0.01454,0.007825,0.538204,0.144832
13.356833,0.01456,0.007847,0.538937,0.145227
13.372623,0.014581,0.007869,0.539671,0.145622
13.388404,0.014601,0.00789,0.540403,0.146018
13.404173,0.014621,0.007912,0.541136,0.146414
13.41993,0.014642,0.007934,0.541867,0.14681
13.435678,0.014662,0.007956,0.542598,0.147207
13.451415,0.014683,0.007977,0.54333,0.147604
13.467141,0.014703,0.007999,0.54406,0.148001
13.482857,0.014723,0.008021,0.54479,0.148398
13.498562,0.014743,0.008043,0.545519,0.148795
13.514256,0.014764,0.008065,0.546248,0.149193
13.52994,0.014784,0.008087,0.546977,0.149592
13.545613,0.014804,0.008108,0.547705,0.14999
13.561275,0.014825,0.00813,0.548433,0.150389
13.576928,0.014845,0.008152,0.54916,0.150788
13.592569,0.014865,0.008174,0.549887,0.151188
13.608201,0.014885,0.008196,0.550614,0.151588
13.623822,0.014906,0.008218,0.55134,0.151988
13.639433,0.014926,0.00824,0.552066,0.152388
13.655034,0.014946,0.008262,0.552791,0.152789
13.670624,0.014966,0.008284,0.553516,0.15319
13.686204,0.014986,0.008306,0.554241,0.153591
13.701774,0.015007,0.008328,0.554965,0.153993
13.717333,0.015027,0.00835,0.555689,0.154395
13.732882,0.015047,0.008372,0.556413,0.154798
13.748422,0.015067,0.008394,0.557136,0.155201
13.763951,0.015087,0.008417,0.557859,0.155604
13.77947,0.015108,0.008439,0.558582,0.156007
13.79498,0.015128,0.008461,0.559305,0.156411
13.810479,0.015148,0.008483,0.560027,0.156815
13.825969,0.015168,0.008505,0.560749,0.15722
13.841448,0.015188,0.008528,0.561471,0.157625
13.856917,0.015208,0.00855,0.562193,0.15803
13.872377,0.015229,0.008572,0.562914,0.158436
13.887828,0.015249,0.008595,0.563637,0.158843
13.903268,0.015269,0.008617,0.56436,0.159251
13.918698,0.015289,0.00864,0.565083,0.159659
13.934119,0.01531,0.008662,0.565808,0.160069
13.949531,0.01533,0.008685,0.566534,0.16048
13.964932,0.01535,0.008708,0.567263,0.160894
13.980325,0.015371,0.008731,0.567994,0.161309
13.995708,0.015392,0.008754,0.568729,0.161727
14.011081,0.015413,0.008777,0.56947,0.162148
14.026444,0.015434,0.008801,0.570215,0.162573
14.041799,0.015455,0.008825,0.570967,0.163002
14.057143,0.015477,0.008849,0.571728,0.163437
14.072478,0.015499,0.008873,0.572498,0.163877
14.087805,0.015522,0.008898,0.57328,0.164325
14.103122,0.015545,0.008924,0.574075,0.164781
14.11843,0.015569,0.00895,0.574884,0.165246
14.133729,0.015593,0.008977,0.575709,0.165721
14.149018,0.015619,0.009005,0.576552,0.166206
14.164299,0.015644,0.009033,0.577413,0.166703
14.179571,0.015671,0.009062,0.578294,0.167212
14.194834,0.015699,0.009093,0.579195,0.167734
14.210089,0.015727,0.009123,0.580118,0.168268
14.225334,0.015756,0.009155,0.581061,0.168816
14.240572,0.015786,0.009188,0.582024,0.169376
14.255802,0.015817,0.009221,0.583006,0.169948
14.271025,0.015848,0.009256,0.584006,0.170532
14.28624,0.015881,0.009291,0.585022,0.171126
14.301447,0.015913,0.009326,0.586053,0.171729
14.316647,0.015947,0.009362,0.587096,0.172341
14.33184,0.01598,0.009399,0.588149,0.172959
14.347026,0.016015,0.009436,0.589208,0.173583
14.362206,0.016049,0.009473,0.590272,0.174211
14.377379,0.016083,0.009511,0.591339,0.174841
14.392547,0.016117,0.009548,0.592405,0.175472
14.407708,0.016152,0.009586,0.59347,0.176103
14.422865,0.016186,0.009623,0.594532,0.176734
14.438016,0.01622,0.009661,0.595589,0.177363
14.453161,0.016254,0.009698,0.596641,0.17799
14.468302,0.016288,0.009735,0.597687,0.178615
14.483438,0.016321,0.009772,0.598726,0.179237
14.498569,0.016354,0.009809,0.599759,0.179855
14.513696,0.016387,0.009845,0.600784,0.180471
14.528818,0.01642,0.009881,0.601803,0.181083
14.543937,0.016452,0.009918,0.602815,0.181693
14.559052,0.016484,0.009953,0.603821,0.1823
14.574162,0.016516,0.009989,0.604821,0.182904
14.58927,0.016548,0.010025,0.605815,0.183506
14.604373,0.016579,0.01006,0.606804,0.184106
14.619473,0.01661,0.010096,0.607788,0.184703
14.634568,0.016641,0.010131,0.608766,0.185298
14.64966,0.016672,0.010166,0.60974,0.185892
14.664748,0.016703,0.010201,0.610711,0.186484
14.679831,0.016734,0.010236,0.611676,0.187074
14.694903,0.016764,0.01027,0.612639,0.187663
14.709967,0.016794,0.010305,0.613596,0.18825
14.72502,0.016825,0.010339,0.61455,0.188836
14.740065,0.016855,0.010374,0.6155,0.18942
14.755099,0.016884,0.010408,0.616447,0.190003
14.770124,0.016914,0.010443,0.61739,0.190585
14.78514,0.016944,0.010477,0.618331,0.191166
14.800146,0.016973,0.010511,0.619268,0.191746
14.815143,0.017003,0.010545,0.620202,0.192325
14.83013,0.017032,0.010579,0.621133,0.192903
14.845107,0.017061,0.010613,0.622061,0.19348
14.860075,0.01709,0.010647,0.622986,0.194056
14.875033,0.01712,0.010681,0.62391,0.194632
14.889982,0.017148,0.010715,0.62483,0.195206
14.904922,0.017177,0.010749,0.625747,0.19578
14.919853,0.017206,0.010782,0.626663,0.196353
14.934774,0.017235,0.010816,0.627575,0.196925
14.949686,0.017263,0.01085,0.628486,0.197497
14.964588,0.017292,0.010883,0.629393,0.198068
14.979482,0.01732,0.010917,0.630299,0.198638
14.994366,0.017348,0.01095,0.631202,0.199208
15.00924,0.017377,0.010984,0.632103,0.199777
15.024106,0.017405,0.011017,0.633001,0.200345
15.038962,0.017433,0.011051,0.633897,0.200913
15.053809,0.017461,0.011084,0.634791,0.20148
15.068647,0.017489,0.011117,0.635683,0.202047
15.083476,0.017517,0.011151,0.636573,0.202613
15.098296,0.017544,0.011184,0.637461,0.203178
15.113107,0.017572,0.011217,0.638347,0.203743
15.127908,0.0176,0.01125,0.63923,0.204308
15.1427,0.017627,0.011283,0.640112,0.204871
15.157483,0.017655,0.011317,0.640991,0.205435
15.172257,0.017682,0.01135,0.641868,0.205998
15.187022,0.01771,0.011383,0.642743,0.20656
15.201778,0.017737,0.011416,0.643617,0.207121
15.216526,0.017764,0.011449,0.644488,0.207682
15.231264,0.017791,0.011482,0.645357,0.208243
15.245993,0.017818,0.011515,0.646225,0.208803
15.260713,0.017845,0.011547,0.647091,0.209363
15.275424,0.017872,0.01158,0.647955,0.209923
15.290126,0.017899,0.011613,0.648816,0.210481
15.304819,0.017926,0.011646,0.649677,0.21104
15.319504,0.017953,0.011679,0.650535,0.211598
15.334179,0.017979,0.011712,0.651392,0.212156
15.348845,0.018006,0.011744,0.652247,0.212713
15.363503,0.018032,0.011777,0.653101,0.21327
15.378152,0.018059,0.01181,0.653953,0.213827
15.392793,0.018085,0.011842,0.654804,0.214384
15.407424,0.018112,0.011875,0.655653,0.214941
15.422047,0.018138,0.011908,0.656501,0.215497
15.436661,0.018165,0.01194,0.657348,0.216053
15.451265,0.018191,0.011973,0.658194,0.21661
15.465862,0.018217,0.012006,0.659038,0.217166
15.48045,0.018243,0.012038,0.659882,0.217722
15.495028,0.01827,0.012071,0.660725,0.218279
15.509599,0.018296,0.012104,0.661568,0.218836
15.52416,0.018322,0.012137,0.66241,0.219394
15.538713,0.018348,0.012169,0.663252,0.219951
15.553258,0.018374,0.012202,0.664092,0.220509
15.567794,0.018401,0.012235,0.664933,0.221068
15.582321,0.018427,0.012268,0.665772,0.221626
15.59684,0.018453,0.012301,0.666612,0.222186
15.61135,0.018479,0.012334,0.667451,0.222745
15.625852,0.018505,0.012367,0.668289,0.223305
15.640345,0.018531,0.0124,0.669128,0.223866
15.654829,0.018558,0.012433,0.669966,0.224427
15.669305,0.018584,0.012466,0.670805,0.224989
15.683772,0.01861,0.012499,0.671643,0.225552
15.698232,0.018636,0.012532,0.67248,0.226115
15.712682,0.018662,0.012566,0.673317,0.226678
15.727124,0.018688,0.012599,0.674154,0.227242
15.741558,0.018715,0.012632,0.674991,0.227807
15.755983,0.018741,0.012665,0.675828,0.228371
15.770401,0.018767,0.012699,0.676664,0.228937
15.784809,0.018793,0.012732,0.6775,0.229503
15.79921,0.018819,0.012766,0.678336,0.23007
15.813601,0.018845,0.012799,0.679172,0.230637
15.827985,0.018872,0.012833,0.680007,0.231205
15.84236,0.018898,0.012866,0.680842,0.231773
15.856727,0.018924,0.0129,0.681677,0.232342
15.871085,0.01895,0.012934,0.682513,0.232912
15.885436,0.018976,0.012967,0.683347,0.233481
15.899777,0.019003,0.013001,0.684181,0.234052
15.914111,0.019029,0.013035,0.685014,0.234622
15.928437,0.019055,0.013069,0.685847,0.235193
15.942755,0.019081,0.013103,0.68668,0.235765
15.957064,0.019107,0.013136,0.687511,0.236336
15.971365,0.019133,0.01317,0.688343,0.236908
15.985659,0.019159,0.013204,0.689174,0.23748
15.999943,0.019185,0.013238,0.690004,0.238053
16.014219,0.019212,0.013272,0.690833,0.238625
16.028488,0.019238,0.013306,0.691661,0.239197
16.042749,0.019264,0.01334,0.692489,0.23977
16.057003,0.01929,0.013374,0.693315,0.240343
16.071247,0.019316,0.013408,0.694141,0.240916
16.085482,0.019341,0.013442,0.694966,0.241489
16.099709,0.019367,0.013476,0.695789,0.242061
16.113928,0.019393,0.01351,0.696613,0.242635
16.128139,0.019419,0.013544,0.697434,0.243207
16.142344,0.019445,0.013577,0.698255,0.24378
16.15654,0.019471,0.013611,0.699074,0.244353
16.170729,0.019496,0.013645,0.699894,0.244926
16.18491,0.019522,0.013679,0.70071,0.245498
16.199083,0.019548,0.013713,0.701526,0.246069
16.213249,0.019573,0.013747,0.702341,0.246642
16.227404,0.019599,0.013781,0.703155,0.247214
16.24155,0.019624,0.013815,0.703968,0.247786
16.25569,0.01965,0.013849,0.70478,0.248357
16.269821,0.019675,0.013883,0.70559,0.248928
16.283945,0.019701,0.013916,0.706399,0.2495
16.298061,0.019726,0.01395,0.707208,0.250071
16.31217,0.019751,0.013984,0.708014,0.250642
16.326271,0.019777,0.014018,0.708819,0.251212
16.340364,0.019802,0.014052,0.709624,0.251783
16.35445,0.019827,0.014086,0.710427,0.252354
16.368528,0.019852,0.014119,0.711229,0.252924
16.382599,0.019877,0.014153,0.712031,0.253494
16.396662,0.019902,0.014187,0.712831,0.254064
16.410717,0.019927,0.014221,0.71363,0.254634
16.424765,0.019952,0.014255,0.714428,0.255204
16.438805,0.019977,0.014288,0.715225,0.255774
16.452837,0.020002,0.014322,0.716021,0.256343
16.466862,0.020027,0.014356,0.716816,0.256913
16.480879,0.020052,0.01439,0.717611,0.257483
16.494888,0.020077,0.014423,0.718404,0.258052
16.50889,0.020102,0.014457,0.719196,0.258621
16.522884,0.020127,0.014491,0.719987,0.25919
16.536871,0.020151,0.014525,0.720777,0.25976
16.55085,0.020176,0.014558,0.721567,0.260329
16.564821,0.020201,0.014592,0.722356,0.260899
16.578785,0.020225,0.014626,0.723144,0.261468
16.592741,0.02025,0.01466,0.723931,0.262038
16.606689,0.020275,0.014693,0.724717,0.262607
16.62063,0.020299,0.014727,0.725501,0.263176
16.634563,0.020324,0.014761,0.726285,0.263745
16.648489,0.020348,0.014794,0.727067,0.264313
16.662407,0.020373,0.014828,0.727849,0.264882
16.676317,0.020397,0.014862,0.728629,0.26545
16.69022,0.020421,0.014895,0.729406,0.266016
16.704115,0.020445,0.014929,0.730181,0.266582
16.718002,0.020469,0.014962,0.730953,0.267146
16.731882,0.020493,0.014995,0.731721,0.267708
16.745754,0.020517,0.015028,0.732484,0.268266
16.759619,0.02054,0.015061,0.733241,0.268821
16.773476,0.020563,0.015093,0.733992,0.269372
16.787325,0.020586,0.015125,0.734733,0.269916
16.801167,0.020608,0.015157,0.735464,0.270453
16.815001,0.02063,0.015187,0.736182,0.270982
16.828829,0.020651,0.015217,0.736885,0.2715
16.842651,0.020671,0.015246,0.737572,0.272006
16.856466,0.02069,0.015275,0.73824,0.272499
16.870274,0.020709,0.015302,0.738888,0.272977
16.884073,0.020726,0.015327,0.739513,0.27344
16.897865,0.020743,0.015352,0.740115,0.273885
16.91165,0.020758,0.015375,0.740692,0.274312
16.925426,0.020772,0.015397,0.741243,0.274721
16.939196,0.020785,0.015418,0.741769,0.27511
16.952957,0.020796,0.015436,0.742267,0.27548
16.966711,0.020807,0.015454,0.742739,0.27583
16.980459,0.020816,0.01547,0.743184,0.276161
16.994202,0.020824,0.015485,0.743604,0.276473
17.007936,0.020831,0.015498,0.743999,0.276768
17.021664,0.020837,0.01551,0.744372,0.277045
17.035383,0.020841,0.015521,0.744721,0.277305
17.049095,0.020845,0.015531,0.74505,0.27755
17.062799,0.020848,0.015539,0.74536,0.277781
17.076496,0.02085,0.015547,0.745651,0.277998
17.090187,0.020852,0.015554,0.745925,0.278202
17.103872,0.020852,0.01556,0.746185,0.278396
17.11755,0.020852,0.015565,0.746429,0.278578
17.13122,0.020852,0.015569,0.746662,0.278752
17.144882,0.020851,0.015573,0.746883,0.278917
17.158537,0.020849,0.015576,0.747093,0.279074
17.172184,0.020847,0.015579,0.747294,0.279224
17.185825,0.020845,0.015581,0.747487,0.279369
17.199461,0.020842,0.015583,0.747673,0.279508
17.213089,0.020839,0.015584,0.747852,0.279642
17.226709,0.020836,0.015586,0.748024,0.27977
17.240322,0.020832,0.015586,0.748191,0.279895
17.253927,0.020828,0.015587,0.748354,0.280017
17.267527,0.020824,0.015587,0.748512,0.280135
17.28112,0.02082,0.015587,0.748667,0.280251
17.294706,0.020816,0.015587,0.748817,0.280364
17.308285,0.020812,0.015587,0.748965,0.280474
17.321856,0.020807,0.015587,0.74911,0.280583
17.335419,0.020803,0.015586,0.749253,0.28069
17.348978,0.020798,0.015586,0.749394,0.280795
17.36253,0.020793,0.015585,0.749532,0.280899
17.376074,0.020788,0.015584,0.74967,0.281002
17.38961,0.020783,0.015583,0.749804,0.281103
17.403139,0.020778,0.015583,0.749939,0.281204
17.416664,0.020773,0.015582,0.750073,0.281305
17.430182,0.020768,0.015581,0.750205,0.281404
17.443691,0.020763,0.01558,0.750336,0.281502
17.457193,0.020758,0.015578,0.750466,0.2816
17.470688,0.020753,0.015577,0.750596,0.281697
17.484179,0.020748,0.015576,0.750725,0.281794
17.497662,0.020743,0.015575,0.750852,0.281889
17.511137,0.020738,0.015574,0.75098,0.281985
17.524605,0.020732,0.015572,0.751107,0.282081
17.538067,0.020727,0.015571,0.751234,0.282177
17.551523,0.020722,0.01557,0.751361,0.282272
17.564972,0.020717,0.015568,0.751486,0.282366
17.578413,0.020712,0.015567,0.751612,0.28246
17.591848,0.020706,0.015566,0.751737,0.282554
17.605278,0.020701,0.015564,0.751862,0.282648
17.6187,0.020696,0.015563,0.751987,0.282742
17.632114,0.020691,0.015562,0.752111,0.282835
17.645523,0.020685,0.01556,0.752235,0.282928
17.658926,0.02068,0.015559,0.752359,0.283022
17.672321,0.020675,0.015557,0.752483,0.283115
17.685709,0.02067,0.015556,0.752607,0.283208
17.699091,0.020664,0.015555,0.75273,0.283302
17.712467,0.020659,0.015553,0.752854,0.283394
17.725836,0.020654,0.015552,0.752977,0.283488
17.739197,0.020649,0.015551,0.7531,0.28358
17.752554,0.020643,0.015549,0.753224,0.283673
17.765903,0.020638,0.015548,0.753347,0.283766
17.779245,0.020633,0.015546,0.75347,0.283858
17.792582,0.020628,0.015545,0.753593,0.283951
17.805912,0.020622,0.015543,0.753715,0.284043
17.819235,0.020617,0.015542,0.753837,0.284135
17.83255,0.020612,0.015541,0.75396,0.284228
17.845861,0.020607,0.015539,0.754082,0.28432
17.859165,0.020602,0.015538,0.754205,0.284413
17.872461,0.020596,0.015536,0.754327,0.284505
17.885752,0.020591,0.015535,0.754449,0.284596
17.899036,0.020586,0.015534,0.754571,0.284689
17.912313,0.020581,0.015532,0.754694,0.284781
17.925583,0.020576,0.015531,0.754816,0.284874
17.938848,0.02057,0.015529,0.754937,0.284965
17.952106,0.020565,0.015528,0.755059,0.285057
17.965357,0.02056,0.015527,0.75518,0.285149
17.978603,0.020555,0.015525,0.755302,0.28524
17.991842,0.02055,0.015524,0.755423,0.285332
18.005074,0.020545,0.015522,0.755545,0.285424
18.018301,0.020539,0.015521,0.755665,0.285515
18.031521,0.020534,0.01552,0.755786,0.285607
18.044733,0.020529,0.015518,0.755907,0.285698
18.057941,0.020524,0.015517,0.756028,0.285789
18.071142,0.020519,0.015515,0.756149,0.285881
18.084335,0.020514,0.015514,0.75627,0.285972
18.097525,0.020509,0.015513,0.756391,0.286064
18.110706,0.020504,0.015511,0.756512,0.286155
18.12388,0.020498,0.01551,0.756632,0.286246
18.137051,0.020493,0.015508,0.756753,0.286337
18.150213,0.020488,0.015507,0.756873,0.286428
18.16337,0.020483,0.015506,0.756994,0.28652
18.176521,0.020478,0.015504,0.757114,0.286611
18.189665,0.020473,0.015503,0.757234,0.286702
18.202803,0.020468,0.015501,0.757355,0.286793
18.215935,0.020463,0.0155,0.757475,0.286884
18.229059,0.020458,0.015499,0.757595,0.286975
18.24218,0.020453,0.015497,0.757716,0.287066
18.255293,0.020448,0.015496,0.757836,0.287158
18.268398,0.020443,0.015495,0.757955,0.287248
18.2815,0.020437,0.015493,0.758075,0.287339
18.294594,0.020432,0.015492,0.758195,0.28743
18.307682,0.020427,0.01549,0.758314,0.28752
18.320765,0.020422,0.015489,0.758434,0.287611
18.333839,0.020417,0.015488,0.758553,0.287701
18.34691,0.020412,0.015486,0.758672,0.287792
18.359974,0.020407,0.015485,0.758792,0.287883
18.373032,0.020402,0.015483,0.758911,0.287973
18.386084,0.020397,0.015482,0.759031,0.288064
18.399128,0.020392,0.015481,0.75915,0.288154
18.412169,0.020387,0.015479,0.759268,0.288244
18.425201,0.020382,0.015478,0.759387,0.288335
18.438229,0.020377,0.015477,0.759507,0.288425
18.45125,0.020372,0.015475,0.759625,0.288515
18.464264,0.020367,0.015474,0.759744,0.288606
18.477274,0.020362,0.015473,0.759864,0.288697
18.490276,0.020357,0.015471,0.759982,0.288786
18.503273,0.020352,0.01547,0.760101,0.288876
18.516264,0.020347,0.015468,0.760219,0.288966
18.529247,0.020342,0.015467,0.760337,0.289056
18.542227,0.020337,0.015466,0.760455,0.289146
18.555199,0.020333,0.015464,0.760574,0.289236
18.568167,0.020328,0.015463,0.760693,0.289327
18.581127,0.020323,0.015462,0.760811,0.289417
18.594082,0.020318,0.01546,0.760929,0.289507
18.607031,0.020313,0.015459,0.761047,0.289597
18.619974,0.020308,0.015458,0.761166,0.289687
18.632912,0.020303,0.015456,0.761284,0.289777
18.645842,0.020298,0.015455,0.761402,0.289867
18.658768,0.020293,0.015454,0.76152,0.289957
18.671686,0.020288,0.015452,0.761638,0.290046
18.684601,0.020283,0.015451,0.761755,0.290136
18.697508,0.020278,0.015449,0.761872,0.290225
18.710409,0.020273,0.015448,0.76199,0.290315
18.723305,0.020269,0.015447,0.762108,0.290404
18.736195,0.020264,0.015445,0.762225,0.290494
18.749079,0.020259,0.015444,0.762343,0.290583
18.761955,0.020254,0.015443,0.76246,0.290673
18.774828,0.020249,0.015441,0.762578,0.290762
18.787693,0.020244,0.01544,0.762695,0.290852
18.800554,0.020239,0.015439,0.762812,0.290941
18.813408,0.020234,0.015437,0.762929,0.29103
18.826258,0.02023,0.015436,0.763046,0.291119
18.8391,0.020225,0.015435,0.763163,0.291209
18.851938,0.02022,0.015433,0.763279,0.291298
18.864769,0.020215,0.015432,0.763396,0.291387
18.877596,0.02021,0.015431,0.763513,0.291476
18.890415,0.020205,0.015429,0.763631,0.291566
18.903231,0.020201,0.015428,0.763748,0.291655
18.916039,0.020196,0.015427,0.763864,0.291744
18.928843,0.020191,0.015426,0.763981,0.291834
18.941639,0.020186,0.015424,0.764098,0.291923
18.95443,0.020181,0.015423,0.764214,0.292012
18.967215,0.020177,0.015422,0.764331,0.292101
18.979994,0.020172,0.01542,0.764447,0.29219
18.992767,0.020167,0.015419,0.764563,0.292278
19.005537,0.020162,0.015418,0.764679,0.292367
19.018299,0.020157,0.015416,0.764796,0.292456
19.031057,0.020153,0.015415,0.764912,0.292545
19.043808,0.020148,0.015414,0.765028,0.292634
19.056555,0.020143,0.015412,0.765144,0.292723
19.069294,0.020138,0.015411,0.76526,0.292811
19.082029,0.020134,0.01541,0.765375,0.2929
19.094757,0.020129,0.015408,0.765491,0.292989
19.107481,0.020124,0.015407,0.765607,0.293077
19.120197,0.020119,0.015406,0.765723,0.293166
19.13291,0.020115,0.015405,0.765839,0.293255
19.145615,0.02011,0.015403,0.765955,0.293343
19.158316,0.020105,0.015402,0.76607,0.293432
19.171011,0.0201,0.015401,0.766186,0.293521
19.183701,0.020096,0.015399,0.766301,0.293609
19.196384,0.020091,0.015398,0.766417,0.293697
19.209063,0.020086,0.015397,0.766532,0.293786
19.221735,0.020082,0.015395,0.766647,0.293874
19.234402,0.020077,0.015394,0.766762,0.293962
19.247065,0.020072,0.015393,0.766878,0.294051
19.25972,0.020067,0.015392,0.766993,0.294139
19.272371,0.020063,0.01539,0.767108,0.294227
19.285015,0.020058,0.015389,0.767223,0.294316
19.297655,0.020053,0.015388,0.767338,0.294404
19.310289,0.020049,0.015386,0.767453,0.294492
19.322918,0.020044,0.015385,0.767567,0.29458
19.335541,0.020039,0.015384,0.767682,0.294668
19.348158,0.020035,0.015383,0.767796,0.294756
19.360771,0.02003,0.015381,0.767911,0.294844
19.373377,0.020025,0.01538,0.768027,0.294932
19.385979,0.020021,0.015379,0.768141,0.295021
19.398575,0.020016,0.015377,0.768256,0.295108
19.411165,0.020011,0.015376,0.76837,0.295196
19.42375,0.020007,0.015375,0.768484,0.295284
19.436329,0.020002,0.015374,0.768599,0.295372
19.448904,0.019998,0.015372,0.768713,0.29546
19.461472,0.019993,0.015371,0.768827,0.295548
19.474035,0.019988,0.01537,0.768941,0.295635
19.486593,0.019984,0.015369,0.769055,0.295722
19.499146,0.019979,0.015367,0.769168,0.29581
19.511692,0.019975,0.015366,0.769283,0.295898
19.524233,0.01997,0.015365,0.769396,0.295985
19.53677,0.019965,0.015363,0.76951,0.296073
19.549301,0.019961,0.015362,0.769624,0.29616
19.561827,0.019956,0.015361,0.769737,0.296248
19.574347,0.019952,0.01536,0.769851,0.296335
19.586861,0.019947,0.015358,0.769964,0.296422
19.599371,0.019942,0.015357,0.770078,0.29651
19.611876,0.019938,0.015356,0.770191,0.296597
19.624374,0.019933,0.015355,0.770305,0.296685
19.636868,0.019929,0.015353,0.770418,0.296772
19.649355,0.019924,0.015352,0.770531,0.296859
19.661839,0.01992,0.015351,0.770646,0.296947
19.674316,0.019915,0.01535,0.770759,0.297035
19.686789,0.019911,0.015348,0.770872,0.297122
19.699255,0.019906,0.015347,0.770985,0.297209
19.711716,0.019901,0.015346,0.771098,0.297296
19.724173,0.019897,0.015345,0.771211,0.297384
19.736624,0.019892,0.015344,0.771324,0.297471
19.749069,0.019888,0.015342,0.771437,0.297558
19.761511,0.019883,0.015341,0.77155,0.297645
19.773947,0.019879,0.01534,0.771663,0.297732
19.786377,0.019874,0.015339,0.771776,0.297819
19.798801,0.01987,0.015337,0.771888,0.297906
19.81122,0.019865,0.015336,0.772001,0.297993
19.823635,0.019861,0.015335,0.772113,0.29808
19.836044,0.019856,0.015334,0.772226,0.298167
19.848448,0.019852,0.015332,0.772339,0.298253
19.860847,0.019847,0.015331,0.772451,0.298341
19.873241,0.019843,0.01533,0.772563,0.298427
19.88563,0.019838,0.015329,0.772676,0.298514
19.898014,0.019834,0.015327,0.772788,0.298601
19.910393,0.01983,0.015326,0.7729,0.298687
19.922766,0.019825,0.015325,0.773012,0.298774
19.935135,0.019821,0.015324,0.773124,0.298861
19.947498,0.019816,0.015323,0.773236,0.298947
19.959856,0.019812,0.015321,0.773348,0.299034
19.97221,0.019807,0.01532,0.77346,0.29912
19.984556,0.019803,0.015319,0.773572,0.299207
19.996899,0.019798,0.015318,0.773683,0.299293
20.009235,0.019794,0.015316,0.773795,0.299379
20.021566,0.019789,0.015315,0.773906,0.299466
20.033894,0.019785,0.015314,0.774018,0.299552
20.046215,0.019781,0.015313,0.77413,0.299638
20.058531,0.019776,0.015312,0.774241,0.299725
20.070843,0.019772,0.01531,0.774352,0.299811
20.083149,0.019767,0.015309,0.774463,0.299897
20.095451,0.019763,0.015308,0.774576,0.299984
20.107748,0.019759,0.015307,0.774686,0.300069
20.120041,0.019754,0.015305,0.774798,0.300156
20.132328,0.01975,0.015304,0.774909,0.300242
20.144609,0.019745,0.015303,0.77502,0.300328
20.156887,0.019741,0.015302,0.775131,0.300414
20.169159,0.019737,0.015301,0.775242,0.3005
20.181425,0.019732,0.015299,0.775353,0.300587
20.193687,0.019728,0.015298,0.775464,0.300673
20.205944,0.019723,0.015297,0.775575,0.300759
20.218195,0.019719,0.015296,0.775686,0.300844
20.230442,0.019715,0.015295,0.775797,0.30093
20.242683,0.01971,0.015293,0.775908,0.301016
20.254919,0.019706,0.015292,0.776018,0.301102
20.267151,0.019702,0.015291,0.776129,0.301188
20.279377,0.019697,0.01529,0.776239,0.301274
20.291599,0.019693,0.015289,0.77635,0.30136
20.303816,0.019689,0.015287,0.776461,0.301446
20.316029,0.019684,0.015286,0.776571,0.301531
20.328236,0.01968,0.015285,0.776681,0.301617
20.340437,0.019676,0.015284,0.776792,0.301703
20.352634,0.019671,0.015283,0.776902,0.301789
20.364826,0.019667,0.015281,0.777013,0.301874
20.377014,0.019663,0.01528,0.777123,0.30196
20.389196,0.019658,0.015279,0.777233,0.302046
20.401375,0.019654,0.015278,0.777343,0.302131
20.413548,0.01965,0.015277,0.777453,0.302216
20.425714,0.019645,0.015275,0.777563,0.302302
20.437878,0.019641,0.015274,0.777672,0.302387
20.450035,0.019637,0.015273,0.777782,0.302473
20.462189,0.019632,0.015272,0.777892,0.302558
20.474337,0.019628,0.015271,0.778001,0.302643
20.486481,0.019624,0.015269,0.778111,0.302728
20.498619,0.01962,0.015268,0.77822,0.302813
20.510752,0.019615,0.015267,0.778329,0.302898
20.522881,0.019611,0.015266,0.778439,0.302983
20.535006,0.019607,0.015265,0.778548,0.303068
20.547125,0.019602,0.015264,0.778657,0.303153
20.559238,0.019598,0.015262,0.778767,0.303239
20.571348,0.019594,0.015261,0.778876,0.303324
20.583454,0.01959,0.01526,0.778984,0.303408
20.595554,0.019585,0.015259,0.779093,0.303493
20.607649,0.019581,0.015258,0.779202,0.303578
20.61974,0.019577,0.015256,0.779311,0.303662
20.631826,0.019573,0.015255,0.77942,0.303748
20.643908,0.019568,0.015254,0.779529,0.303833
20.655983,0.019564,0.015253,0.779638,0.303918
20.668055,0.01956,0.015252,0.779746,0.304002
20.680122,0.019556,0.015251,0.779856,0.304087
20.692184,0.019551,0.015249,0.779964,0.304172
20.704241,0.019547,0.015248,0.780072,0.304256
20.716293,0.019543,0.015247,0.780181,0.304341
20.728342,0.019539,0.015246,0.780289,0.304426
20.740385,0.019534,0.015245,0.780398,0.30451
20.752422,0.01953,0.015244,0.780506,0.304595
20.764456,0.019526,0.015242,0.780614,0.304679
20.776485,0.019522,0.015241,0.780722,0.304764
20.788509,0.019518,0.01524,0.78083,0.304848
20.800529,0.019513,0.015239,0.780939,0.304933
20.812544,0.019509,0.015238,0.781047,0.305017
20.824554,0.019505,0.015236,0.781155,0.305101
20.836559,0.019501,0.015235,0.781262,0.305185
20.84856,0.019497,0.015234,0.78137,0.30527
20.860558,0.019492,0.015233,0.781479,0.305354
20.872551,0.019488,0.015232,0.781586,0.305439
20.884541,0.019484,0.015231,0.781694,0.305523
20.896526,0.01948,0.015229,0.781802,0.305607
20.90851,0.019476,0.015228,0.78191,0.305691
20.92049,0.019472,0.015227,0.782017,0.305775
20.932468,0.019467,0.015226,0.782124,0.305859
20.944445,0.019463,0.015225,0.782232,0.305943
20.956419,0.019459,0.015224,0.782339,0.306027
20.96839,0.019455,0.015222,0.782446,0.306111
20.98036,0.019451,0.015221,0.782553,0.306195
20.992327,0.019447,0.01522,0.782661,0.306279
21.004293,0.019442,0.015219,0.782768,0.306363
21.016258,0.019438,0.015218,0.782875,0.306447
21.028221,0.019434,0.015217,0.782983,0.306531
21.040184,0.01943,0.015215,0.78309,0.306615
21.052145,0.019426,0.015214,0.783197,0.306699
21.064104,0.019422,0.015213,0.783305,0.306783
21.076063,0.019418,0.015212,0.783412,0.306867
21.088022,0.019413,0.015211,0.783519,0.306951
21.099979,0.019409,0.01521,0.783626,0.307035
21.111935,0.019405,0.015208,0.783733,0.307119
21.12389,0.019401,0.015207,0.78384,0.307203
21.135845,0.019397,0.015206,0.783947,0.307287
21.1478,0.019393,0.015205,0.784054,0.307371
21.159756,0.019389,0.015204,0.784161,0.307455
21.171707,0.019384,0.015203,0.784269,0.307539
21.183659,0.01938,0.015201,0.784375,0.307622
21.19561,0.019376,0.0152,0.784482,0.307706
21.207561,0.019372,0.015199,0.784589,0.30779
21.219513,0.019368,0.015198,0.784696,0.307874
21.231464,0.019364,0.015197,0.784803,0.307958
21.243416,0.01936,0.015196,0.78491,0.308042
21.255367,0.019356,0.015194,0.785017,0.308126
21.267315,0.019351,0.015193,0.785123,0.308209
21.279263,0.019347,0.015192,0.78523,0.308293
21.29121,0.019343,0.015191,0.785337,0.308377
21.303158,0.019339,0.01519,0.785444,0.308461
21.315105,0.019335,0.015189,0.785551,0.308545
21.327053,0.019331,0.015187,0.785657,0.308629
21.339001,0.019327,0.015186,0.785765,0.308713
21.350948,0.019323,0.015185,0.785871,0.308797
21.362896,0.019318,0.015184,0.785978,0.308881
21.374844,0.019314,0.015183,0.786085,0.308965
21.386791,0.01931,0.015182,0.786192,0.309049
21.398735,0.019306,0.01518,0.786298,0.309132
21.410679,0.019302,0.015179,0.786405,0.309216
21.422623,0.019298,0.015178,0.786511,0.3093
21.434566,0.019294,0.015177,0.786618,0.309384
21.44651,0.01929,0.015176,0.786724,0.309468
21.458454,0.019286,0.015175,0.786831,0.309551
21.470398,0.019282,0.015173,0.786937,0.309635
21.482342,0.019277,0.015172,0.787044,0.309719
21.494286,0.019273,0.015171,0.78715,0.309802
21.506229,0.019269,0.01517,0.787256,0.309886
21.518173,0.019265,0.015169,0.787362,0.309969
21.530117,0.019261,0.015167,0.787468,0.310053
21.542061,0.019257,0.015166,0.787574,0.310137
21.554001,0.019253,0.015165,0.787681,0.31022
21.565941,0.019249,0.015164,0.787787,0.310304
21.577881,0.019245,0.015163,0.787893,0.310388
21.589821,0.019241,0.015162,0.788,0.310472
21.601761,0.019236,0.01516,0.788106,0.310556
21.613701,0.019232,0.015159,0.788212,0.310639
21.625641,0.019228,0.015158,0.788319,0.310723
21.637581,0.019224,0.015157,0.788425,0.310807
21.649521,0.01922,0.015156,0.788531,0.310891
21.661461,0.019216,0.015154,0.788637,0.310974
21.673401,0.019212,0.015153,0.788743,0.311058
21.685341,0.019208,0.015152,0.78885,0.311142
21.697281,0.019204,0.015151,0.788956,0.311226
21.709217,0.0192,0.01515,0.789062,0.31131
21.721153,0.019196,0.015149,0.789169,0.311394
21.733089,0.019192,0.015147,0.789275,0.311478
21.745026,0.019188,0.015146,0.789381,0.311561
21.756962,0.019183,0.015145,0.789488,0.311645
21.768898,0.019179,0.015144,0.789593,0.311729
21.780834,0.019175,0.015143,0.7897,0.311813
21.79277,0.019171,0.015142,0.789806,0.311897
21.804707,0.019167,0.01514,0.789912,0.311981
21.816643,0.019163,0.015139,0.790017,0.312064
21.828579,0.019159,0.015138,0.790124,0.312148
21.840515,0.019155,0.015137,0.79023,0.312232
21.852451,0.019151,0.015136,0.790335,0.312315
21.864388,0.019147,0.015134,0.790441,0.312398
21.87632,0.019143,0.015133,0.790547,0.312482
21.888252,0.019139,0.015132,0.790653,0.312566
21.900185,0.019135,0.015131,0.790758,0.312649
21.912117,0.019131,0.01513,0.790864,0.312733
21.924049,0.019127,0.015129,0.79097,0.312817
21.935982,0.019123,0.015127,0.791076,0.3129
21.947914,0.019118,0.015126,0.791181,0.312984
21.959846,0.019114,0.015125,0.791287,0.313068
21.971779,0.01911,0.015124,0.791392,0.313151
21.983711,0.019106,0.015123,0.791498,0.313235
21.995644,0.019102,0.015121,0.791604,0.313318
22.007576,0.019098,0.01512,0.791709,0.313402
22.019508,0.019094,0.015119,0.791815,0.313485
22.031441,0.01909,0.015118,0.79192,0.313569
22.043369,0.019086,0.015117,0.792026,0.313652
22.055298,0.019082,0.015115,0.792132,0.313736
22.067226,0.019078,0.015114,0.792238,0.313821
22.079155,0.019074,0.015113,0.792343,0.313904
22.091084,0.01907,0.015112,0.792449,0.313988
22.103012,0.019066,0.015111,0.792555,0.314072
22.114941,0.019062,0.01511,0.79266,0.314155
22.126869,0.019058,0.015108,0.792765,0.314238
22.138798,0.019054,0.015107,0.792871,0.314322
22.150726,0.01905,0.015106,0.792977,0.314406
22.162655,0.019046,0.015105,0.793082,0.31449
22.174583,0.019042,0.015104,0.793188,0.314573
22.186512,0.019038,0.015102,0.793293,0.314657
22.198439,0.019034,0.015101,0.793399,0.314741
22.210363,0.01903,0.0151,0.793505,0.314825
22.222288,0.019025,0.015099,0.79361,0.314908
22.234213,0.019021,0.015098,0.793715,0.314992
22.246138,0.019017,0.015096,0.793821,0.315076
22.258062,0.019013,0.015095,0.793927,0.31516
22.269987,0.019009,0.015094,0.794032,0.315243
22.281912,0.019005,0.015093,0.794138,0.315327
22.293837,0.019001,0.015092,0.794243,0.315411
22.305761,0.018997,0.01509,0.794348,0.315495
22.317686,0.018993,0.015089,0.794454,0.315579
22.329611,0.018989,0.015088,0.79456,0.315663
22.341536,0.018985,0.015087,0.794665,0.315746
22.35346,0.018981,0.015086,0.79477,0.31583
22.365381,0.018977,0.015084,0.794876,0.315914
22.377302,0.018973,0.015083,0.794982,0.315998
22.389223,0.018969,0.015082,0.795088,0.316082
22.401144,0.018965,0.015081,0.795193,0.316166
22.413065,0.018961,0.015079,0.795299,0.31625
22.424986,0.018957,0.015078,0.795405,0.316335
22.436907,0.018953,0.015077,0.795511,0.316419
22.448828,0.018948,0.015076,0.795617,0.316504
22.460749,0.018944,0.015074,0.795724,0.316588
22.47267,0.01894,0.015073,0.795831,0.316673
22.484591,0.018936,0.015072,0.795938,0.316758
22.496511,0.018932,0.015071,0.796044,0.316843
22.508432,0.018928,0.01507,0.796152,0.316929
22.520351,0.018924,0.015068,0.79626,0.317015
22.532269,0.01892,0.015067,0.796368,0.317101
22.544186,0.018915,0.015066,0.796476,0.317187
22.556103,0.018911,0.015064,0.796584,0.317273
22.56802,0.018907,0.015063,0.796694,0.317361
22.579937,0.018903,0.015062,0.796804,0.317448
22.591854,0.018899,0.015061,0.796915,0.317537
22.603771,0.018894,0.015059,0.797026,0.317625
22.615688,0.01889,0.015058,0.797139,0.317715
22.627605,0.018886,0.015057,0.797252,0.317805
22.639523,0.018881,0.015055,0.797366,0.317896
22.65144,0.018877,0.015054,0.79748,0.317987
22.663357,0.018872,0.015052,0.797597,0.31808
22.675274,0.018868,0.015051,0.797715,0.318175
22.687187,0.018863,0.01505,0.797835,0.31827
22.6991,0.018858,0.015048,0.797956,0.318367
22.711014,0.018853,0.015047,0.798079,0.318465
22.722927,0.018849,0.015045,0.798204,0.318565
22.73484,0.018844,0.015043,0.798332,0.318667
22.746754,0.018838,0.015042,0.798462,0.318771
22.758667,0.018833,0.01504,0.798594,0.318877
22.77058,0.018828,0.015038,0.798731,0.318986
22.782494,0.018822,0.015037,0.798871,0.319097
22.794407,0.018817,0.015035,0.799014,0.319212
22.80632,0.018811,0.015033,0.799162,0.31933
22.818233,0.018804,0.015031,0.799316,0.319453
22.830147,0.018798,0.015029,0.799474,0.31958
22.842058,0.018791,0.015026,0.799639,0.319712
22.853968,0.018785,0.015024,0.799811,0.319848
22.865877,0.018777,0.015022,0.799989,0.319991
22.877787,0.01877,0.015019,0.800176,0.320141
22.889696,0.018762,0.015016,0.800372,0.320298
22.901606,0.018753,0.015013,0.800578,0.320463
22.913515,0.018744,0.01501,0.800795,0.320636
22.925425,0.018735,0.015007,0.801023,0.320819
22.937334,0.018725,0.015004,0.801265,0.321013
22.949244,0.018714,0.015,0.80152,0.321217
22.961153,0.018703,0.014996,0.801791,0.321435
22.973063,0.018691,0.014992,0.802079,0.321665
22.984972,0.018678,0.014987,0.802384,0.32191
22.996881,0.018665,0.014982,0.80271,0.322172
23.008787,0.01865,0.014977,0.803058,0.322451
23.020693,0.018635,0.014972,0.803427,0.322748
23.032598,0.018618,0.014966,0.803822,0.323065
23.044504,0.0186,0.014959,0.804243,0.323403
23.05641,0.018581,0.014952,0.804692,0.323765
23.068316,0.018561,0.014945,0.805171,0.32415
23.080221,0.018539,0.014937,0.805682,0.324561
23.092127,0.018516,0.014928,0.806225,0.325
23.104033,0.018492,0.014919,0.806805,0.325467
23.115938,0.018466,0.01491,0.80742,0.325964
23.127844,0.018438,0.014899,0.808074,0.326492
23.13975,0.018409,0.014888,0.808767,0.327052
23.151655,0.018378,0.014877,0.809499,0.327644
23.163559,0.018345,0.014864,0.810271,0.32827
23.175461,0.01831,0.014851,0.811085,0.328929
23.187363,0.018274,0.014837,0.811938,0.329622
23.199265,0.018236,0.014823,0.812831,0.330347
23.211166,0.018197,0.014808,0.813762,0.331104
23.223068,0.018155,0.014792,0.814729,0.331892
23.23497,0.018113,0.014775,0.815731,0.332709
23.246872,0.018069,0.014758,0.816765,0.333553
23.258774,0.018024,0.014741,0.817827,0.334421
23.270676,0.017978,0.014723,0.818914,0.33531
23.282578,0.017932,0.014704,0.820021,0.336217
23.294479,0.017884,0.014686,0.821144,0.337139
23.306381,0.017837,0.014667,0.822279,0.338072
23.318281,0.017789,0.014647,0.82342,0.33901
23.330179,0.017741,0.014628,0.824562,0.339951
23.342077,0.017693,0.014609,0.825699,0.34089
23.353975,0.017646,0.01459,0.826828,0.341822
23.365873,0.017599,0.014571,0.827942,0.342744
23.377771,0.017553,0.014552,0.829039,0.343653
23.389669,0.017509,0.014534,0.830113,0.344543
23.401567,0.017465,0.014516,0.83116,0.345414
23.413465,0.017423,0.014499,0.832179,0.346261
23.425364,0.017382,0.014482,0.833164,0.347081
23.437262,0.017342,0.014465,0.834114,0.347873
23.44916,0.017304,0.01445,0.835028,0.348636
23.461058,0.017268,0.014435,0.835905,0.349369
23.472954,0.017234,0.01442,0.836744,0.350071
23.484848,0.017201,0.014406,0.837544,0.35074
23.496742,0.017169,0.014393,0.838307,0.351379
23.508636,0.01714,0.014381,0.839031,0.351986
23.520531,0.017112,0.014369,0.839717,0.352563
23.532425,0.017085,0.014358,0.840369,0.35311
23.544319,0.01706,0.014347,0.840985,0.353628
23.556213,0.017036,0.014337,0.841568,0.354119
23.568108,0.017014,0.014327,0.84212,0.354583
23.580002,0.016992,0.014318,0.842641,0.355022
23.591896,0.016972,0.01431,0.843134,0.355438
23.60379,0.016954,0.014302,0.843601,0.355831
23.615685,0.016936,0.014294,0.844042,0.356203
23.627577,0.016919,0.014287,0.84446,0.356556
23.639467,0.016903,0.014281,0.844856,0.356891
23.651358,0.016888,0.014274,0.845232,0.357209
23.663248,0.016874,0.014268,0.84559,0.357511
23.675138,0.01686,0.014262,0.845931,0.357799
23.687029,0.016847,0.014257,0.846255,0.358074
23.698919,0.016835,0.014252,0.846566,0.358337
23.71081,0.016823,0.014247,0.846863,0.358588
23.7227,0.016812,0.014242,0.847148,0.35883
23.734591,0.016801,0.014237,0.847422,0.359062
23.746481,0.01679,0.014233,0.847686,0.359285
23.758371,0.01678,0.014229,0.847941,0.359502
23.770262,0.016771,0.014225,0.848186,0.35971
23.782152,0.016761,0.014221,0.848424,0.359912
23.794039,0.016752,0.014217,0.848656,0.360109
23.805925,0.016743,0.014213,0.848881,0.360299
23.817812,0.016735,0.01421,0.849101,0.360486
23.829699,0.016726,0.014206,0.849315,0.360668
23.841585,0.016718,0.014203,0.849525,0.360846
23.853472,0.01671,0.014199,0.84973,0.361021
23.865358,0.016703,0.014196,0.849931,0.361192
23.877245,0.016695,0.014193,0.850129,0.36136
23.889132,0.016687,0.01419,0.850323,0.361525
23.901018,0.01668,0.014187,0.850515,0.361688
23.912905,0.016673,0.014183,0.850703,0.361848
23.924791,0.016665,0.01418,0.85089,0.362007
23.936678,0.016658,0.014177,0.851073,0.362163
23.948561,0.016651,0.014175,0.851256,0.362318
23.960443,0.016644,0.014172,0.851435,0.362471
23.972326,0.016638,0.014169,0.851613,0.362622
23.984209,0.016631,0.014166,0.851789,0.362773
23.996092,0.016624,0.014163,0.851964,0.362921
24.007975,0.016617,0.01416,0.852138,0.36307
24.019857,0.016611,0.014158,0.852311,0.363217
24.03174,0.016604,0.014155,0.852482,0.363363
24.043623,0.016598,0.014152,0.852652,0.363508
24.055506,0.016591,0.014149,0.852821,0.363652
24.067389,0.016585,0.014147,0.852989,0.363795
24.079271,0.016578,0.014144,0.853156,0.363937
24.091154,0.016572,0.014141,0.853322,0.364079
24.103033,0.016566,0.014139,0.853488,0.364221
24.114912,0.016559,0.014136,0.853652,0.364361
24.126791,0.016553,0.014133,0.853816,0.364501
24.13867,0.016547,0.014131,0.85398,0.364641
24.150549,0.016541,0.014128,0.854143,0.36478
24.162428,0.016534,0.014125,0.854305,0.364918
24.174307,0.016528,0.014123,0.854466,0.365056
24.186186,0.016522,0.01412,0.854627,0.365193
24.198065,0.016516,0.014118,0.854787,0.365331
24.209944,0.01651,0.014115,0.854948,0.365468
24.221823,0.016504,0.014113,0.855108,0.365605
24.233702,0.016498,0.01411,0.855267,0.36574
24.245581,0.016492,0.014107,0.855424,0.365875
24.257456,0.016486,0.014105,0.855582,0.366011
24.269331,0.01648,0.014102,0.855739,0.366145
24.281206,0.016474,0.0141,0.855896,0.366279
24.293081,0.016468,0.014097,0.856053,0.366413
24.304956,0.016462,0.014095,0.856209,0.366547
24.316832,0.016456,0.014092,0.856365,0.36668
24.328707,0.01645,0.01409,0.85652,0.366813
24.340582,0.016444,0.014087,0.856675,0.366946
24.352457,0.016438,0.014085,0.85683,0.367078
24.364332,0.016432,0.014082,0.856984,0.367211
24.376207,0.016426,0.01408,0.857138,0.367343
24.388083,0.016421,0.014077,0.857292,0.367475
24.399956,0.016415,0.014075,0.857446,0.367607
24.411827,0.016409,0.014072,0.857599,0.367738
24.423698,0.016403,0.01407,0.857753,0.36787
24.43557,0.016397,0.014067,0.857906,0.368001
24.447441,0.016392,0.014065,0.858058,0.368131
24.459312,0.016386,0.014063,0.858209,0.368262
24.471184,0.01638,0.01406,0.858361,0.368392
24.483055,0.016374,0.014058,0.858512,0.368521
24.494926,0.016369,0.014055,0.858662,0.36865
24.506798,0.016363,0.014053,0.858813,0.36878
24.518669,0.016357,0.01405,0.858964,0.368909
24.53054,0.016352,0.014048,0.859114,0.369038
24.542412,0.016346,0.014045,0.859263,0.369167
24.554281,0.01634,0.014043,0.859413,0.369295
24.566149,0.016335,0.014041,0.859562,0.369423
24.578016,0.016329,0.014038,0.859711,0.369552
24.589884,0.016323,0.014036,0.859859,0.369679
24.601751,0.016318,0.014033,0.860007,0.369806
24.613619,0.016312,0.014031,0.860155,0.369934
24.625486,0.016307,0.014029,0.860303,0.370061
24.637354,0.016301,0.014026,0.860452,0.370188
24.649221,0.016295,0.014024,0.860599,0.370315
24.661089,0.01629,0.014021,0.860746,0.370442
24.672956,0.016284,0.014019,0.860893,0.370569
24.684824,0.016279,0.014017,0.86104,0.370695
24.696692,0.016273,0.014014,0.861187,0.370821
24.708557,0.016268,0.014012,0.861333,0.370947
24.720421,0.016262,0.01401,0.861479,0.371073
24.732285,0.016257,0.014007,0.861625,0.371199
24.744148,0.016251,0.014005,0.86177,0.371324
24.756012,0.016246,0.014003,0.861916,0.37145
24.767876,0.01624,0.014,0.862061,0.371574
24.779739,0.016235,0.013998,0.862205,0.371699
24.791603,0.016229,0.013995,0.86235,0.371823
24.803467,0.016224,0.013993,0.862494,0.371948
24.815331,0.016219,0.013991,0.862638,0.372072
24.827194,0.016213,0.013988,0.862782,0.372197
24.839058,0.016208,0.013986,0.862926,0.372321
24.850922,0.016202,0.013984,0.86307,0.372445
24.862783,0.016197,0.013981,0.863213,0.372569
24.874643,0.016192,0.013979,0.863356,0.372692
24.886503,0.016186,0.013977,0.863499,0.372815
24.898363,0.016181,0.013974,0.863642,0.372938
24.910223,0.016175,0.013972,0.863785,0.373062
24.922083,0.01617,0.01397,0.863927,0.373185
24.933943,0.016165,0.013967,0.864069,0.373308
24.945803,0.016159,0.013965,0.864211,0.37343
24.957663,0.016154,0.013963,0.864353,0.373553
24.969522,0.016149,0.013961,0.864494,0.373675
24.981382,0.016143,0.013958,0.864636,0.373797
24.993242,0.016138,0.013956,0.864777,0.37392
25.005102,0.016133,0.013954,0.864917,0.374041
25.01696,0.016128,0.013951,0.865059,0.374163
25.028816,0.016122,0.013949,0.865199,0.374285
25.040672,0.016117,0.013947,0.865339,0.374406
25.052528,0.016112,0.013944,0.865479,0.374527
25.064384,0.016107,0.013942,0.865619,0.374648
25.076241,0.016101,0.01394,0.865759,0.374769
25.088097,0.016096,0.013938,0.865898,0.37489
25.099953,0.016091,0.013935,0.866037,0.37501
25.111809,0.016086,0.013933,0.866177,0.375131
25.123665,0.01608,0.013931,0.866316,0.375252
25.135521,0.016075,0.013928,0.866455,0.375372
25.147377,0.01607,0.013926,0.866594,0.375493
25.159233,0.016065,0.013924,0.866732,0.375612
25.171087,0.01606,0.013922,0.866871,0.375732
25.18294,0.016054,0.013919,0.867008,0.375852
25.194792,0.016049,0.013917,0.867146,0.375972
25.206644,0.016044,0.013915,0.867284,0.376091
25.218496,0.016039,0.013913,0.867421,0.37621
25.230349,0.016034,0.01391,0.867559,0.376329
25.242201,0.016029,0.013908,0.867695,0.376447
25.254053,0.016024,0.013906,0.867832,0.376566
25.265905,0.016018,0.013903,0.867969,0.376685
25.277758,0.016013,0.013901,0.868106,0.376804
25.28961,0.016008,0.013899,0.868242,0.376922
25.301462,0.016003,0.013897,0.868378,0.37704
25.313314,0.015998,0.013895,0.868515,0.377159
25.325167,0.015993,0.013892,0.868651,0.377277
25.337015,0.015988,0.01389,0.868786,0.377394
25.348864,0.015983,0.013888,0.868922,0.377512
25.360712,0.015978,0.013886,0.869057,0.37763
25.372561,0.015973,0.013883,0.869192,0.377747
25.384409,0.015968,0.013881,0.869327,0.377865
25.396257,0.015963,0.013879,0.869462,0.377982
25.408106,0.015958,0.013877,0.869596,0.378099
25.419954,0.015953,0.013874,0.869731,0.378216
25.431803,0.015948,0.013872,0.869865,0.378333
25.443651,0.015942,0.01387,0.869999,0.378449
25.4555,0.015937,0.013868,0.870133,0.378566
25.467348,0.015932,0.013866,0.870267,0.378683
25.479195,0.015927,0.013863,0.8704,0.378798
25.491039,0.015922,0.013861,0.870534,0.378915
25.502884,0.015918,0.013859,0.870667,0.37903
25.514729,0.015913,0.013857,0.870799,0.379146
25.526573,0.015908,0.013854,0.870932,0.379261
25.538418,0.015903,0.013852,0.871065,0.379377
25.550262,0.015898,0.01385,0.871197,0.379492
25.562107,0.015893,0.013848,0.871329,0.379607
25.573952,0.015888,0.013846,0.871462,0.379723
25.585796,0.015883,0.013843,0.871595,0.379839
25.597641,0.015878,0.013841,0.871727,0.379954
25.609486,0.015873,0.013839,0.871858,0.380068
25.62133,0.015868,0.013837,0.871989,0.380183
25.633175,0.015863,0.013835,0.872121,0.380298
25.645016,0.015858,0.013833,0.872252,0.380412
25.656857,0.015854,0.01383,0.872383,0.380526
25.668697,0.015849,0.013828,0.872514,0.38064
25.680538,0.015844,0.013826,0.872644,0.380754
25.692379,0.015839,0.013824,0.872774,0.380868
25.70422,0.015834,0.013822,0.872904,0.380981
25.716061,0.015829,0.013819,0.873035,0.381095
25.727901,0.015824,0.013817,0.873165,0.381209
25.739742,0.015819,0.013815,0.873295,0.381322
25.751583,0.015815,0.013813,0.873424,0.381435
25.763424,0.01581,0.013811,0.873554,0.381548
25.775265,0.015805,0.013809,0.873683,0.381661
25.787106,0.0158,0.013806,0.873812,0.381774
25.798943,0.015795,0.013804,0.873941,0.381887
25.81078,0.015791,0.013802,0.87407,0.381999
25.822617,0.015786,0.0138,0.874198,0.382111
25.834454,0.015781,0.013798,0.874327,0.382224
25.846291,0.015776,0.013796,0.874456,0.382336
25.858128,0.015771,0.013793,0.874584,0.382449
25.869965,0.015767,0.013791,0.874712,0.38256
25.881802,0.015762,0.013789,0.874839,0.382672
25.893639,0.015757,0.013787,0.874968,0.382784
25.905476,0.015752,0.013785,0.875094,0.382895
25.917313,0.015748,0.013783,0.875222,0.383007
25.92915,0.015743,0.013781,0.875349,0.383118
25.940987,0.015738,0.013778,0.875477,0.38323
25.952822,0.015734,0.013776,0.875603,0.383341
25.964655,0.015729,0.013774,0.875729,0.383451
25.976488,0.015724,0.013772,0.875856,0.383562
25.988321,0.015719,0.01377,0.875983,0.383673
26.000154,0.015715,0.013768,0.87611,0.383784
26.011988,0.01571,0.013766,0.876236,0.383895
26.023821,0.015705,0.013764,0.876362,0.384005
26.035654,0.015701,0.013761,0.876488,0.384116
26.047487,0.015696,0.013759,0.876614,0.384226
26.05932,0.015691,0.013757,0.876739,0.384336
26.071154,0.015687,0.013755,0.876864,0.384445
26.082987,0.015682,0.013753,0.876989,0.384554
26.09482,0.015677,0.013751,0.877113,0.384664
26.106653,0.015673,0.013749,0.877237,0.384773
26.118483,0.015668,0.013747,0.877361,0.384881
26.130312,0.015663,0.013744,0.877485,0.38499
26.142141,0.015659,0.013742,0.877608,0.385098
26.153971,0.015654,0.01374,0.877732,0.385207
26.1658,0.01565,0.013738,0.877856,0.385316
26.177629,0.015645,0.013736,0.877981,0.385425
26.189459,0.01564,0.013734,0.878105,0.385534
26.201288,0.015636,0.013732,0.878228,0.385642
26.213118,0.015631,0.01373,0.878352,0.385751
26.224947,0.015627,0.013728,0.878475,0.38586
26.236776,0.015622,0.013726,0.878599,0.385968
26.248606,0.015618,0.013724,0.878721,0.386076
26.260435,0.015613,0.013721,0.878844,0.386184
26.272261,0.015609,0.013719,0.878967,0.386292
26.284086,0.015604,0.013717,0.87909,0.3864
26.295912,0.015599,0.013715,0.879212,0.386507
26.307737,0.015595,0.013713,0.879334,0.386614
26.319563,0.01559,0.013711,0.879455,0.386721
26.331388,0.015586,0.013709,0.879577,0.386828
26.343214,0.015581,0.013707,0.879699,0.386935
26.35504,0.015577,0.013705,0.87982,0.387042
26.366865,0.015572,0.013703,0.879941,0.387148
26.378691,0.015568,0.013701,0.880062,0.387255
26.390516,0.015563,0.013699,0.880182,0.387361
26.402342,0.015559,0.013696,0.880304,0.387468
26.414167,0.015554,0.013694,0.880424,0.387573
26.425993,0.01555,0.013692,0.880545,0.38768
26.437815,0.015545,0.01369,0.880665,0.387786
26.449636,0.015541,0.013688,0.880785,0.387891
26.461458,0.015536,0.013686,0.880906,0.387998
26.47328,0.015532,0.013684,0.881025,0.388103
26.485102,0.015528,0.013682,0.881145,0.388208
26.496923,0.015523,0.01368,0.881265,0.388314
26.508745,0.015519,0.013678,0.881384,0.388419
26.520567,0.015514,0.013676,0.881504,0.388524
26.532389,0.01551,0.013674,0.881624,0.38863
26.54421,0.015505,0.013672,0.881743,0.388735
26.556032,0.015501,0.01367,0.881861,0.388839
26.567854,0.015497,0.013668,0.88198,0.388944
26.579676,0.015492,0.013666,0.882098,0.389048
26.591496,0.015488,0.013664,0.882216,0.389153
26.603313,0.015484,0.013662,0.882335,0.389258
26.615131,0.015479,0.01366,0.882453,0.389362
26.626949,0.015475,0.013658,0.882571,0.389466
26.638767,0.01547,0.013656,0.882689,0.38957
26.650585,0.015466,0.013654,0.882807,0.389674
26.662403,0.015462,0.013652,0.882924,0.389777
26.674221,0.015457,0.01365,0.883042,0.389881
26.686039,0.015453,0.013647,0.883159,0.389985
26.697857,0.015449,0.013645,0.883277,0.390089
26.709675,0.015444,0.013643,0.883393,0.390192
26.721493,0.01544,0.013641,0.88351,0.390295
26.733311,0.015436,0.013639,0.883627,0.390398
26.745129,0.015431,0.013637,0.883744,0.390501
26.756943,0.015427,0.013635,0.88386,0.390604
26.768757,0.015423,0.013633,0.883976,0.390707
26.780571,0.015419,0.013631,0.884092,0.39081
26.792385,0.015414,0.013629,0.884208,0.390912
26.804199,0.01541,0.013627,0.884324,0.391015
26.816013,0.015406,0.013625,0.88444,0.391117
26.827827,0.015401,0.013623,0.884556,0.391219
26.839642,0.015397,0.013621,0.884671,0.391321
26.851456,0.015393,0.013619,0.884786,0.391423
26.86327,0.015389,0.013617,0.884901,0.391524
26.875084,0.015384,0.013615,0.885016,0.391626
26.886898,0.01538,0.013613,0.88513,0.391728
26.898712,0.015376,0.013611,0.885245,0.391829
26.910526,0.015372,0.013609,0.885359,0.391931
26.922337,0.015367,0.013607,0.885474,0.392032
26.934147,0.015363,0.013606,0.885589,0.392134
26.945957,0.015359,0.013604,0.885702,0.392234
26.957767,0.015355,0.013602,0.885817,0.392336
26.969578,0.015351,0.0136,0.885931,0.392437
26.981388,0.015346,0.013598,0.886044,0.392537
26.993198,0.015342,0.013596,0.886158,0.392638
27.005009,0.015338,0.013594,0.886271,0.392738
27.016819,0.015334,0.013592,0.886384,0.392839
27.028629,0.01533,0.01359,0.886497,0.392938
27.04044,0.015326,0.013588,0.886609,0.393038
27.05225,0.015321,0.013586,0.886723,0.393139
27.06406,0.015317,0.013584,0.886835,0.393238
27.075869,0.015313,0.013582,0.886948,0.393338
27.087675,0.015309,0.01358,0.887061,0.393438
27.099482,0.015305,0.013578,0.887173,0.393538
27.111288,0.015301,0.013576,0.887284,0.393637
27.123095,0.015296,0.013574,0.887396,0.393736
27.134901,0.015292,0.013572,0.887507,0.393835
27.146708,0.015288,0.01357,0.887619,0.393934
27.158514,0.015284,0.013568,0.887731,0.394033
27.170321,0.01528,0.013566,0.887842,0.394132
27.182127,0.015276,0.013564,0.887954,0.394231
27.193933,0.015272,0.013562,0.888065,0.394329
27.20574,0.015268,0.01356,0.888176,0.394428
27.217546,0.015264,0.013558,0.888287,0.394527
27.229353,0.01526,0.013557,0.888398,0.394625
27.241159,0.015255,0.013555,0.888508,0.394723
27.252962,0.015251,0.013553,0.888619,0.394822
27.264765,0.015247,0.013551,0.88873,0.39492
27.276567,0.015243,0.013549,0.88884,0.395018
27.28837,0.015239,0.013547,0.88895,0.395116
27.300173,0.015235,0.013545,0.88906,0.395214
27.311975,0.015231,0.013543,0.88917,0.395311
27.323778,0.015227,0.013541,0.88928,0.395409
27.335581,0.015223,0.013539,0.88939,0.395507
27.347383,0.015219,0.013537,0.889499,0.395604
27.359186,0.015215,0.013535,0.889608,0.395701
27.370989,0.015211,0.013533,0.889718,0.395799
27.382792,0.015207,0.013532,0.889827,0.395896
27.394594,0.015203,0.01353,0.889936,0.395993
27.406397,0.015199,0.013528,0.890045,0.39609
27.418196,0.015195,0.013526,0.890153,0.396186
27.429995,0.015191,0.013524,0.890261,0.396283
27.441793,0.015187,0.013522,0.89037,0.396379
27.453592,0.015183,0.01352,0.890478,0.396476
27.465391,0.015179,0.013518,0.890586,0.396572
27.47719,0.015175,0.013516,0.890693,0.396667
27.488989,0.015171,0.013514,0.890801,0.396763
27.500788,0.015167,0.013512,0.890909,0.396859
27.512587,0.015163,0.013511,0.891016,0.396955
27.524385,0.015159,0.013509,0.891123,0.39705
27.536184,0.015155,0.013507,0.89123,0.397146
27.547983,0.015151,0.013505,0.891337,0.397241
27.559782,0.015147,0.013503,0.891444,0.397336
27.571581,0.015143,0.013501,0.891551,0.397432
27.583376,0.015139,0.013499,0.891658,0.397527
27.595171,0.015136,0.013497,0.891765,0.397622
27.606966,0.015132,0.013495,0.891872,0.397717
27.618761,0.015128,0.013494,0.891978,0.397813
27.630556,0.015124,0.013492,0.892085,0.397908
27.642351,0.01512,0.01349,0.892191,0.398003
27.654146,0.015116,0.013488,0.892297,0.398097
27.665941,0.015112,0.013486,0.892403,0.398191
27.677736,0.015108,0.013484,0.892508,0.398285
27.689531,0.015104,0.013482,0.892613,0.398379
27.701326,0.0151,0.01348,0.892719,0.398474
27.713121,0.015097,0.013479,0.892824,0.398568
27.724916,0.015093,0.013477,0.892929,0.398661
27.736712,0.015089,0.013475,0.893034,0.398755
27.748505,0.015085,0.013473,0.89314,0.39885
27.760296,0.015081,0.013471,0.893245,0.398943
27.772087,0.015077,0.013469,0.893349,0.399036
27.783878,0.015073,0.013467,0.893454,0.39913
27.79567,0.01507,0.013466,0.893559,0.399224
27.807461,0.015066,0.013464,0.893663,0.399316
27.819252,0.015062,0.013462,0.893767,0.39941
27.831043,0.015058,0.01346,0.893871,0.399502
27.842834,0.015054,0.013458,0.893974,0.399595
27.854626,0.015051,0.013456,0.894078,0.399688
27.866417,0.015047,0.013455,0.894182,0.399781
27.878208,0.015043,0.013453,0.894285,0.399873
27.889999,0.015039,0.013451,0.894389,0.399966
27.901791,0.015035,0.013449,0.894492,0.400058
27.913582,0.015032,0.013447,0.894595,0.40015
27.925369,0.015028,0.013445,0.894698,0.400242
27.937157,0.015024,0.013444,0.894801,0.400334
27.948944,0.01502,0.013442,0.894903,0.400426
27.960732,0.015017,0.01344,0.895006,0.400518
27.972519,0.015013,0.013438,0.895109,0.40061
27.984306,0.015009,0.013436,0.895211,0.400702
27.996094,0.015005,0.013434,0.895314,0.400794
28.007881,0.015001,0.013433,0.895416,0.400885
28.019669,0.014998,0.013431,0.895518,0.400976
28.031456,0.014994,0.013429,0.89562,0.401067
28.043243,0.01499,0.013427,0.895722,0.401159
28.055031,0.014987,0.013425,0.895823,0.40125
28.066818,0.014983,0.013423,0.895925,0.401341
28.078606,0.014979,0.013422,0.896026,0.401432
28.090391,0.014975,0.01342,0.896127,0.401522
28.102175,0.014972,0.013418,0.896228,0.401613
28.113958,0.014968,0.013416,0.896329,0.401703
28.125742,0.014964,0.013414,0.896431,0.401794
28.137526,0.014961,0.013413,0.896531,0.401884
28.149309,0.014957,0.013411,0.896632,0.401975
28.161093,0.014953,0.013409,0.896733,0.402065
28.172876,0.014949,0.013407,0.896833,0.402155
28.18466,0.014946,0.013405,0.896933,0.402245
28.196444,0.014942,0.013404,0.897033,0.402334
28.208227,0.014938,0.013402,0.897134,0.402424
28.220011,0.014935,0.0134,0.897234,0.402514
28.231794,0.014931,0.013398,0.897334,0.402604
28.243578,0.014927,0.013396,0.897434,0.402694
28.255362,0.014924,0.013395,0.897534,0.402783
28.267141,0.01492,0.013393,0.897634,0.402873
28.278921,0.014916,0.013391,0.897734,0.402963
28.290701,0.014913,0.013389,0.897833,0.403052
28.302481,0.014909,0.013387,0.897933,0.403142
28.31426,0.014906,0.013386,0.898032,0.403231
28.32604,0.014902,0.013384,0.898132,0.40332
28.33782,0.014898,0.013382,0.898231,0.40341
28.3496,0.014895,0.01338,0.89833,0.403498
28.36138,0.014891,0.013379,0.898429,0.403587
28.373159,0.014887,0.013377,0.898528,0.403677
28.384939,0.014884,0.013375,0.898627,0.403766
28.396719,0.01488,0.013373,0.898726,0.403854
28.408499,0.014876,0.013371,0.898825,0.403943
28.420279,0.014873,0.01337,0.898924,0.404032
28.432058,0.014869,0.013368,0.899023,0.404122
28.443834,0.014866,0.013366,0.899123,0.404211
28.45561,0.014862,0.013364,0.899221,0.404299
28.467386,0.014858,0.013362,0.89932,0.404388
28.479162,0.014855,0.013361,0.899419,0.404477
28.490938,0.014851,0.013359,0.899519,0.404567
28.502714,0.014848,0.013357,0.899617,0.404656
28.51449,0.014844,0.013355,0.899716,0.404744
28.526266,0.01484,0.013353,0.899815,0.404833
28.538042,0.014837,0.013352,0.899915,0.404924
28.549818,0.014833,0.01335,0.900015,0.405013
28.561594,0.014829,0.013348,0.900114,0.405103
28.57337,0.014826,0.013346,0.900213,0.405192
28.585146,0.014822,0.013344,0.900313,0.405282
28.596922,0.014818,0.013343,0.900413,0.405372
28.608698,0.014815,0.013341,0.900514,0.405462
28.62047,0.014811,0.013339,0.900615,0.405553
28.632242,0.014807,0.013337,0.900716,0.405645
28.644014,0.014804,0.013335,0.900817,0.405736
28.655787,0.0148,0.013333,0.900919,0.405828
28.667559,0.014796,0.013332,0.901022,0.40592
28.679331,0.014792,0.01333,0.901124,0.406012
28.691103,0.014789,0.013328,0.901227,0.406105
28.702875,0.014785,0.013326,0.901331,0.406199
28.714647,0.014781,0.013324,0.901435,0.406292
28.726419,0.014777,0.013322,0.90154,0.406387
28.738192,0.014773,0.01332,0.901646,0.406483
28.749964,0.014769,0.013318,0.901752,0.406579
28.761736,0.014765,0.013316,0.90186,0.406676
28.773508,0.014761,0.013314,0.901969,0.406774
28.78528,0.014757,0.013312,0.902079,0.406873
28.797049,0.014753,0.01331,0.902191,0.406974
28.808817,0.014749,0.013308,0.902304,0.407076
28.820585,0.014745,0.013306,0.902418,0.407179
28.832354,0.01474,0.013304,0.902534,0.407284
28.844122,0.014736,0.013301,0.902652,0.40739
28.85589,0.014732,0.013299,0.902771,0.407497
28.867659,0.014727,0.013297,0.902892,0.407607
28.879427,0.014722,0.013295,0.903016,0.407719
28.891195,0.014718,0.013292,0.903143,0.407834
28.902964,0.014713,0.01329,0.903272,0.40795
28.914732,0.014708,0.013287,0.903404,0.408069
28.9265,0.014703,0.013285,0.903539,0.408192
28.938269,0.014698,0.013282,0.903677,0.408316
28.950037,0.014693,0.01328,0.903818,0.408443
28.961805,0.014687,0.013277,0.903963,0.408575
28.97357,0.014682,0.013274,0.904112,0.408709
28.985334,0.014676,0.013271,0.904265,0.408847
28.997099,0.01467,0.013268,0.904422,0.40899
29.008863,0.014664,0.013265,0.904584,0.409136
29.020628,0.014658,0.013262,0.904751,0.409287
29.032393,0.014652,0.013258,0.904923,0.409443
29.044157,0.014645,0.013255,0.905102,0.409605
29.055922,0.014638,0.013252,0.905286,0.409772
29.067686,0.014631,0.013248,0.905477,0.409944
29.079451,0.014623,0.013244,0.905674,0.410122
29.091215,0.014616,0.01324,0.905878,0.410307
29.10298,0.014608,0.013236,0.906089,0.410498
29.114744,0.014599,0.013232,0.906309,0.410698
29.126509,0.014591,0.013227,0.906537,0.410905
29.138273,0.014582,0.013223,0.906774,0.411119
29.150034,0.014573,0.013218,0.907019,0.411342
29.161795,0.014563,0.013213,0.907273,0.411572
29.173555,0.014553,0.013208,0.907537,0.411812
29.185316,0.014543,0.013202,0.907812,0.412061
29.197077,0.014532,0.013197,0.908096,0.41232
29.208838,0.014521,0.013191,0.908392,0.412588
29.220598,0.014509,0.013185,0.908698,0.412866
29.232359,0.014497,0.013178,0.909015,0.413154
29.24412,0.014485,0.013172,0.909344,0.413453
29.25588,0.014472,0.013165,0.909684,0.413762
29.267641,0.014459,0.013158,0.910035,0.414082
29.279402,0.014445,0.013151,0.910398,0.414412
29.291162,0.014431,0.013143,0.910773,0.414754
29.302923,0.014416,0.013136,0.91116,0.415106
29.314684,0.014401,0.013128,0.911557,0.415468
29.326443,0.014386,0.013119,0.911967,0.415842
29.3382,0.01437,0.013111,0.912388,0.416226
29.349957,0.014354,0.013102,0.912819,0.41662
29.361713,0.014337,0.013093,0.913261,0.417023
29.37347,0.01432,0.013084,0.913713,0.417436
29.385227,0.014302,0.013075,0.914174,0.417857
29.396984,0.014285,0.013065,0.914646,0.418288
29.408741,0.014267,0.013056,0.915124,0.418726
29.420498,0.014248,0.013046,0.915611,0.419171
29.432255,0.01423,0.013036,0.916102,0.419622
29.444012,0.014211,0.013026,0.916601,0.420079
29.455769,0.014192,0.013016,0.917104,0.42054
29.467525,0.014173,0.013005,0.91761,0.421004
29.479282,0.014154,0.012995,0.91812,0.421472
29.491039,0.014135,0.012984,0.918631,0.421942
29.502796,0.014115,0.012974,0.919144,0.422413
29.514549,0.014096,0.012964,0.919654,0.422882
29.526302,0.014077,0.012953,0.920165,0.423352
29.538055,0.014058,0.012943,0.920671,0.423818
29.549809,0.014039,0.012932,0.921175,0.424282
29.561562,0.01402,0.012922,0.921675,0.424743
29.573315,0.014002,0.012912,0.922168,0.425197
29.585068,0.013984,0.012902,0.922656,0.425647
29.596821,0.013966,0.012892,0.923136,0.42609
29.608574,0.013948,0.012883,0.923609,0.426527
29.620327,0.013931,0.012873,0.924074,0.426957
29.63208,0.013914,0.012864,0.924529,0.427377
29.643833,0.013897,0.012855,0.924975,0.427789
29.655586,0.013881,0.012846,0.92541,0.428192
29.667339,0.013865,0.012837,0.925834,0.428584
29.679092,0.01385,0.012828,0.926248,0.428967
29.690845,0.013835,0.01282,0.92665,0.42934
29.702595,0.01382,0.012812,0.927041,0.429703
29.714344,0.013806,0.012804,0.927422,0.430056
29.726093,0.013793,0.012797,0.92779,0.430397
29.737843,0.013779,0.012789,0.928147,0.430728
29.749592,0.013767,0.012782,0.928493,0.43105
29.761341,0.013754,0.012775,0.928829,0.431361
29.77309,0.013742,0.012769,0.929152,0.431662
29.78484,0.013731,0.012762,0.929466,0.431953
29.796589,0.01372,0.012756,0.929768,0.432235
29.808338,0.013709,0.01275,0.93006,0.432506
29.820087,0.013698,0.012744,0.930341,0.432767
29.831837,0.013688,0.012739,0.930614,0.433021
29.843586,0.013679,0.012733,0.930877,0.433266
29.855335,0.013669,0.012728,0.931132,0.433503
29.867085,0.01366,0.012723,0.931376,0.433731
29.878832,0.013652,0.012718,0.931613,0.433952
29.890577,0.013643,0.012713,0.931843,0.434166
29.902323,0.013635,0.012709,0.932064,0.434372
29.914068,0.013627,0.012704,0.932279,0.434572
29.925814,0.01362,0.0127,0.932487,0.434766
29.937559,0.013612,0.012696,0.932688,0.434954
29.949305,0.013605,0.012692,0.932883,0.435135
29.96105,0.013598,0.012688,0.933072,0.435312
29.972795,0.013592,0.012684,0.933256,0.435483
29.984541,0.013585,0.012681,0.933434,0.435649
29.996286,0.013579,0.012677,0.933606,0.43581
30.008032,0.013561,0.012663,0.933775,0.435968
30.019777,0.013543,0.012648,0.933938,0.43612
30.031525,0.013526,0.012634,0.934098,0.43627
30.043274,0.013508,0.01262,0.934254,0.436416
30.055023,0.013491,0.012606,0.934408,0.436559
30.066772,0.013474,0.012592,0.934557,0.436698
30.078524,0.013457,0.012578,0.934703,0.436835
30.090277,0.01344,0.012564,0.934846,0.436969
30.10203,0.013423,0.01255,0.934986,0.4371
30.113783,0.013406,0.012536,0.935123,0.437228
30.12554,0.01339,0.012523,0.935259,0.437354
30.137297,0.013373,0.012509,0.935391,0.437478
30.149054,0.013357,0.012495,0.935521,0.4376
30.160812,0.01334,0.012482,0.935649,0.437719
30.172573,0.013324,0.012468,0.935776,0.437838
30.184334,0.013308,0.012455,0.9359,0.437954
30.196095,0.013292,0.012441,0.936022,0.438069
30.207859,0.013276,0.012428,0.936143,0.438182
30.219624,0.013259,0.012414,0.936262,0.438293
30.231388,0.013244,0.012401,0.93638,0.438403
30.243155,0.013228,0.012388,0.936496,0.438512
30.254923,0.013212,0.012374,0.936611,0.43862
30.266691,0.013196,0.012361,0.936725,0.438727
30.27846,0.01318,0.012348,0.936838,0.438832
30.29023,0.013164,0.012334,0.93695,0.438938
30.302002,0.013149,0.012321,0.937062,0.439042
30.313774,0.013133,0.012308,0.937171,0.439145
30.325546,0.013118,0.012295,0.937279,0.439246
30.337322,0.013102,0.012282,0.937387,0.439347
30.349098,0.013086,0.012268,0.937494,0.439448
30.360874,0.013071,0.012255,0.9376,0.439547
30.372652,0.013055,0.012242,0.937706,0.439646
30.384432,0.01304,0.012229,0.93781,0.439744
30.396212,0.013025,0.012216,0.937915,0.439842
30.407991,0.013009,0.012203,0.938018,0.439939
30.419775,0.012994,0.01219,0.938121,0.440035
30.431559,0.012978,0.012177,0.938223,0.440131
30.443342,0.012963,0.012164,0.938324,0.440226
30.455128,0.012948,0.012151,0.938425,0.44032
30.466915,0.012933,0.012138,0.938525,0.440415
30.478703,0.012917,0.012124,0.938625,0.440509
30.49049,0.012902,0.012111,0.938724,0.440602
30.502281,0.012887,0.012099,0.938824,0.440695
30.514072,0.012872,0.012086,0.938922,0.440787
30.525864,0.012857,0.012073,0.93902,0.440879
30.537657,0.012841,0.01206,0.939117,0.44097
30.549452,0.012826,0.012047,0.939214,0.441062
30.561247,0.012811,0.012034,0.939311,0.441153
30.573042,0.012796,0.012021,0.939408,0.441244
30.584841,0.012781,0.012008,0.939504,0.441334
30.59664,0.012766,0.011995,0.939599,0.441424
30.608438,0.012751,0.011982,0.939694,0.441512
30.620239,0.012736,0.011969,0.939788,0.4416
30.632042,0.012721,0.011956,0.939882,0.441689
30.643845,0.012706,0.011943,0.939976,0.441777
30.655647,0.012691,0.01193,0.940068,0.441864
30.667454,0.012676,0.011918,0.940161,0.441951
30.67926,0.012661,0.011905,0.940252,0.442037
30.691067,0.012646,0.011892,0.940345,0.442124
30.702875,0.012631,0.011879,0.940436,0.44221
30.714685,0.012617,0.011866,0.940527,0.442295
30.726496,0.012602,0.011853,0.940618,0.442381
30.738306,0.012587,0.011841,0.940707,0.442465
30.75012,0.012572,0.011828,0.940797,0.44255
30.761934,0.012557,0.011815,0.940887,0.442634
30.773748,0.012542,0.011802,0.940977,0.442718
30.785564,0.012528,0.011789,0.941066,0.442802
30.797382,0.012513,0.011776,0.941154,0.442885
30.8092,0.012498,0.011764,0.941242,0.442968
30.821018,0.012483,0.011751,0.94133,0.443051
30.83284,0.012469,0.011738,0.941418,0.443134
30.844662,0.012454,0.011725,0.941506,0.443216
30.856483,0.012439,0.011713,0.941593,0.443298
30.868307,0.012425,0.0117,0.941679,0.44338
30.880133,0.01241,0.011687,0.941765,0.443461
30.891958,0.012395,0.011675,0.941852,0.443542
30.903784,0.012381,0.011662,0.941937,0.443623
30.915613,0.012366,0.011649,0.942022,0.443702
30.927443,0.012351,0.011636,0.942107,0.443783
30.939272,0.012337,0.011624,0.942191,0.443862
30.951103,0.012322,0.011611,0.942275,0.443941
30.962936,0.012308,0.011598,0.942361,0.444022
30.97477,0.012293,0.011586,0.942444,0.444101
30.986603,0.012279,0.011573,0.942528,0.444179
30.99844,0.012264,0.01156,0.942611,0.444258
31.010277,0.01225,0.011548,0.942693,0.444335
31.022114,0.012235,0.011535,0.942775,0.444412
31.033953,0.012221,0.011522,0.942857,0.44449
31.045794,0.012206,0.01151,0.94294,0.444568
31.057634,0.012192,0.011497,0.943022,0.444645
31.069477,0.012177,0.011485,0.943103,0.444721
31.081322,0.012163,0.011472,0.943183,0.444797
31.093166,0.012149,0.011459,0.943264,0.444873
31.105011,0.012134,0.011447,0.943344,0.444949
31.116859,0.01212,0.011434,0.943425,0.445025
31.128708,0.012106,0.011422,0.943505,0.445101
31.140556,0.012091,0.011409,0.943585,0.445176
31.152407,0.012077,0.011397,0.943665,0.445252
31.164259,0.012063,0.011384,0.943745,0.445327
31.176111,0.012048,0.011372,0.943822,0.4454
31.187963,0.012034,0.011359,0.9439,0.445474
31.19982,0.01202,0.011346,0.943979,0.445548
31.211676,0.012006,0.011334,0.944057,0.445622
31.223532,0.011991,0.011321,0.944134,0.445694
31.23539,0.011977,0.011309,0.944211,0.445767
31.24725,0.011963,0.011296,0.944288,0.44584
31.259109,0.011949,0.011284,0.944364,0.445912
31.270971,0.011934,0.011271,0.94444,0.445984
31.282835,0.01192,0.011259,0.944517,0.446056
31.294699,0.011906,0.011246,0.944594,0.446129
31.306562,0.011892,0.011234,0.944669,0.4462
31.31843,0.011878,0.011222,0.944745,0.446272
31.330297,0.011864,0.011209,0.944821,0.446343
31.342165,0.01185,0.011197,0.944896,0.446414
31.354034,0.011836,0.011184,0.944971,0.446485
31.365906,0.011821,0.011172,0.945045,0.446555
31.377777,0.011807,0.011159,0.945119,0.446625
31.38965,0.011793,0.011147,0.945193,0.446695
31.401525,0.011779,0.011135,0.945267,0.446765
31.413401,0.011765,0.011122,0.945341,0.446835
31.425276,0.011751,0.01111,0.945414,0.446904
31.437155,0.011737,0.011097,0.945487,0.446973
31.449034,0.011723,0.011085,0.94556,0.447042
31.460913,0.011709,0.011073,0.945633,0.44711
31.472795,0.011695,0.01106,0.945705,0.447179
31.484678,0.011681,0.011048,0.945776,0.447246
31.496561,0.011667,0.011036,0.945848,0.447314
31.508448,0.011653,0.011023,0.94592,0.447382
31.520334,0.011639,0.011011,0.94599,0.447449
31.532221,0.011626,0.010999,0.946062,0.447517
31.544111,0.011612,0.010986,0.946133,0.447584
31.556002,0.011598,0.010974,0.946203,0.44765
31.567892,0.011584,0.010962,0.946273,0.447716
31.579786,0.01157,0.010949,0.946342,0.447782
31.591681,0.011556,0.010937,0.946412,0.447848
31.603575,0.011542,0.010925,0.946482,0.447914
31.615473,0.011529,0.010912,0.946552,0.44798
31.627371,0.011515,0.0109,0.946621,0.448046
31.639269,0.011501,0.010888,0.94669,0.448111
31.651171,0.011487,0.010876,0.946759,0.448177
31.663073,0.011473,0.010863,0.946828,0.448241
31.674974,0.01146,0.010851,0.946896,0.448306
31.68688,0.011446,0.010839,0.946964,0.44837
31.698786,0.011432,0.010827,0.947032,0.448435
31.710691,0.011418,0.010814,0.947099,0.448498
31.722601,0.011405,0.010802,0.947166,0.448562
31.73451,0.011391,0.01079,0.947233,0.448625
31.74642,0.011377,0.010778,0.947299,0.448687
31.758333,0.011364,0.010765,0.947366,0.448751
31.770247,0.01135,0.010753,0.947433,0.448814
31.78216,0.011336,0.010741,0.947499,0.448877
31.794077,0.011323,0.010729,0.947565,0.448939
31.805994,0.011309,0.010717,0.94763,0.449001
31.817913,0.011295,0.010704,0.947695,0.449063
31.829834,0.011282,0.010692,0.94776,0.449124
31.841755,0.011268,0.01068,0.947825,0.449186
31.853678,0.011254,0.010668,0.947889,0.449247
31.865602,0.011241,0.010656,0.947954,0.449309
31.877527,0.011227,0.010644,0.948019,0.44937
31.889454,0.011214,0.010632,0.948084,0.449432
31.901382,0.0112,0.010619,0.948148,0.449492
31.913311,0.011187,0.010607,0.948212,0.449553
31.925241,0.011173,0.010595,0.948275,0.449613
31.937174,0.01116,0.010583,0.948339,0.449673
31.949106,0.011146,0.010571,0.948402,0.449733
31.96104,0.011133,0.010559,0.948464,0.449792
31.972977,0.011119,0.010547,0.948527,0.449852
31.984913,0.011106,0.010535,0.94859,0.449912
31.996853,0.011092,0.010523,0.948652,0.449971
32.008793,0.011079,0.010511,0.948715,0.45003
32.020733,0.011065,0.010498,0.948776,0.450088
32.032673,0.011052,0.010486,0.948838,0.450147
32.044617,0.011038,0.010474,0.948899,0.450205
32.056564,0.011025,0.010462,0.948961,0.450263
32.068512,0.011012,0.01045,0.949021,0.45032
32.08046,0.010998,0.010438,0.949082,0.450378
32.092407,0.010985,0.010426,0.949142,0.450435
32.104355,0.010972,0.010414,0.949203,0.450493
32.11631,0.010958,0.010402,0.949263,0.45055
32.128265,0.010945,0.01039,0.949324,0.450608
32.140221,0.010932,0.010378,0.949384,0.450665
32.152176,0.010918,0.010366,0.949443,0.450721
32.164131,0.010905,0.010354,0.949504,0.450778
32.176086,0.010892,0.010342,0.949562,0.450834
32.188049,0.010878,0.01033,0.949621,0.45089
32.200012,0.010865,0.010318,0.94968,0.450946
32.211975,0.010852,0.010306,0.949738,0.451001
32.223938,0.010839,0.010294,0.949797,0.451057
32.235901,0.010825,0.010283,0.949855,0.451112
32.247868,0.010812,0.010271,0.949914,0.451168
32.259838,0.010799,0.010259,0.949972,0.451223
32.271809,0.010786,0.010247,0.950029,0.451278
32.283779,0.010772,0.010235,0.950087,0.451332
32.29575,0.010759,0.010223,0.950144,0.451387
32.30772,0.010746,0.010211,0.950202,0.451442
32.319698,0.010733,0.010199,0.950259,0.451496
32.331676,0.01072,0.010187,0.950316,0.45155
32.343655,0.010707,0.010175,0.950372,0.451604
32.355633,0.010694,0.010163,0.950428,0.451657
32.367611,0.01068,0.010152,0.950485,0.45171
32.379593,0.010667,0.01014,0.950541,0.451764
32.391579,0.010654,0.010128,0.950597,0.451817
32.403564,0.010641,0.010116,0.950653,0.451871
32.41555,0.010628,0.010104,0.950708,0.451923
32.427536,0.010615,0.010092,0.950765,0.451977
32.439522,0.010602,0.01008,0.95082,0.452029
32.451515,0.010589,0.010069,0.950875,0.452082
32.463509,0.010576,0.010057,0.95093,0.452134
32.475502,0.010563,0.010045,0.950985,0.452186
32.487495,0.01055,0.010033,0.95104,0.452238
32.499489,0.010537,0.010021,0.951095,0.45229
32.511486,0.010524,0.010009,0.951149,0.452342
32.523487,0.010511,0.009998,0.951203,0.452393
32.535488,0.010498,0.009986,0.951256,0.452444
32.547489,0.010485,0.009974,0.951309,0.452495
32.55949,0.010472,0.009962,0.951362,0.452545
32.571491,0.010459,0.009951,0.951416,0.452596
32.5835,0.010446,0.009939,0.951469,0.452647
32.595509,0.010433,0.009927,0.951522,0.452697
32.607517,0.01042,0.009915,0.951575,0.452748
32.619526,0.010407,0.009904,0.951628,0.452798
32.631535,0.010394,0.009892,0.95168,0.452848
32.643547,0.010381,0.00988,0.951732,0.452897
32.655563,0.010368,0.009868,0.951784,0.452946
32.66758,0.010355,0.009857,0.951836,0.452996
32.679596,0.010343,0.009845,0.951889,0.453046
32.691612,0.01033,0.009833,0.951941,0.453095
32.703629,0.010317,0.009822,0.951992,0.453144
32.715652,0.010304,0.00981,0.952043,0.453193
32.727676,0.010291,0.009798,0.952094,0.453242
32.7397,0.010278,0.009787,0.952145,0.45329
32.751724,0.010266,0.009775,0.952195,0.453338
32.763748,0.010253,0.009763,0.952246,0.453386
32.775776,0.01024,0.009752,0.952296,0.453434
32.787807,0.010227,0.00974,0.952347,0.453483
32.799839,0.010215,0.009728,0.952397,0.45353
32.811871,0.010202,0.009717,0.952447,0.453577
32.823902,0.010189,0.009705,0.952497,0.453625
32.835934,0.010176,0.009693,0.952546,0.453672
32.847973,0.010164,0.009682,0.952596,0.453719
32.860012,0.010151,0.00967,0.952646,0.453767
32.872051,0.010138,0.009659,0.952695,0.453814
32.88409,0.010125,0.009647,0.952744,0.45386
32.89613,0.010113,0.009635,0.952792,0.453906
32.908173,0.0101,0.009624,0.952841,0.453953
32.920219,0.010087,0.009612,0.952889,0.453999
32.932266,0.010075,0.009601,0.952938,0.454045
32.944313,0.010062,0.009589,0.952986,0.454091
32.95636,0.010049,0.009577,0.953034,0.454137
32.968407,0.010037,0.009566,0.953082,0.454182
32.980461,0.010024,0.009554,0.953129,0.454228
32.992516,0.010011,0.009543,0.953177,0.454273
33.00457,0.009999,0.009531,0.953224,0.454318
33.016624,0.009986,0.00952,0.95327,0.454362
33.028679,0.009974,0.009508,0.953317,0.454407
33.040733,0.009961,0.009497,0.953365,0.454452
33.052795,0.009949,0.009485,0.953411,0.454496
33.064857,0.009936,0.009474,0.953458,0.454541
33.07692,0.009923,0.009462,0.953505,0.454586
33.088982,0.009911,0.009451,0.953552,0.454631
33.101044,0.009898,0.009439,0.953598,0.454674
33.113106,0.009886,0.009428,0.953645,0.454719
33.125168,0.009873,0.009416,0.95369,0.454762
33.137238,0.009861,0.009405,0.953737,0.454807
33.149307,0.009848,0.009393,0.953781,0.45485
33.161377,0.009836,0.009382,0.953827,0.454893
33.173447,0.009823,0.00937,0.953873,0.454937
33.185516,0.009811,0.009359,0.953918,0.45498
33.197586,0.009798,0.009347,0.953964,0.455023
33.209656,0.009786,0.009336,0.954008,0.455066
33.221725,0.009774,0.009325,0.954053,0.455109
33.233795,0.009761,0.009313,0.954098,0.455151
33.245865,0.009749,0.009302,0.954142,0.455193
33.257935,0.009736,0.00929,0.954186,0.455235
33.269997,0.009724,0.009279,0.95423,0.455278
33.282059,0.009712,0.009268,0.954274,0.45532
33.294121,0.009699,0.009256,0.954318,0.455362
33.306183,0.009687,0.009245,0.954362,0.455403
33.318245,0.009674,0.009233,0.954405,0.455444
33.330307,0.009662,0.009222,0.954448,0.455486
33.342369,0.00965,0.009211,0.954492,0.455527
33.354431,0.009638,0.009199,0.954534,0.455568
33.366493,0.009625,0.009188,0.954578,0.45561
33.378555,0.009613,0.009177,0.95462,0.45565
33.390617,0.009601,0.009165,0.954663,0.455691
33.402676,0.009588,0.009154,0.954706,0.455732
33.41473,0.009576,0.009143,0.954748,0.455772
33.426785,0.009564,0.009132,0.95479,0.455812
33.438839,0.009552,0.00912,0.954833,0.455853
33.450893,0.00954,0.009109,0.954875,0.455893
33.462948,0.009527,0.009098,0.954917,0.455933
33.475002,0.009515,0.009087,0.954959,0.455973
33.487057,0.009503,0.009075,0.955001,0.456013
33.499111,0.009491,0.009064,0.955042,0.456052
33.511166,0.009479,0.009053,0.955082,0.456091
33.52322,0.009466,0.009042,0.955124,0.456131
33.535275,0.009454,0.00903,0.955165,0.45617
33.547325,0.009442,0.009019,0.955208,0.456211
33.559372,0.00943,0.009008,0.955249,0.45625
33.571419,0.009418,0.008997,0.95529,0.45629
33.583466,0.009406,0.008986,0.955331,0.456329
33.595512,0.009394,0.008975,0.955373,0.456368
33.607559,0.009382,0.008964,0.955413,0.456407
33.619606,0.00937,0.008952,0.955453,0.456446
33.631653,0.009358,0.008941,0.955493,0.456484
33.6437,0.009346,0.00893,0.955533,0.456522
33.655746,0.009334,0.008919,0.955573,0.45656
33.667801,0.009322,0.008908,0.955613,0.456598
33.679855,0.00931,0.008897,0.955654,0.456637
33.69191,0.009298,0.008886,0.955694,0.456676
33.703964,0.009286,0.008875,0.955734,0.456713
33.716019,0.009274,0.008863,0.955773,0.456751
33.728073,0.009262,0.008852,0.955813,0.45679
33.740128,0.00925,0.008841,0.955853,0.456827
33.752182,0.009238,0.00883,0.955892,0.456865
33.764236,0.009226,0.008819,0.955932,0.456903
33.776295,0.009214,0.008808,0.955971,0.45694
33.788357,0.009202,0.008797,0.95601,0.456978
33.800419,0.00919,0.008786,0.956048,0.457014
33.812481,0.009178,0.008775,0.956087,0.457051
33.824543,0.009166,0.008764,0.956126,0.457088
33.836605,0.009154,0.008753,0.956164,0.457125
33.848667,0.009143,0.008742,0.956204,0.457163
33.860737,0.009131,0.008731,0.956241,0.457198
33.872807,0.009119,0.00872,0.95628,0.457236
33.884876,0.009107,0.008709,0.956319,0.457273
33.896946,0.009095,0.008698,0.956357,0.457309
33.909016,0.009083,0.008687,0.956395,0.457346
33.921085,0.009071,0.008676,0.956434,0.457383
33.933163,0.00906,0.008665,0.956471,0.457419
33.94524,0.009048,0.008654,0.956511,0.457456
33.957317,0.009036,0.008643,0.956548,0.457492
33.969395,0.009024,0.008632,0.956586,0.457529
33.981472,0.009012,0.008622,0.956623,0.457564
33.993553,0.009001,0.008611,0.956661,0.4576
34.005638,0.008989,0.0086,0.956699,0.457636
34.017723,0.008977,0.008589,0.956734,0.45767
34.029808,0.008965,0.008578,0.956772,0.457707
34.041893,0.008954,0.008567,0.95681,0.457742
34.053978,0.008942,0.008556,0.956847,0.457778
34.066071,0.00893,0.008545,0.956885,0.457814
34.078163,0.008919,0.008534,0.956921,0.457849
34.090256,0.008907,0.008524,0.956958,0.457885
34.102348,0.008895,0.008513,0.956996,0.45792
34.114441,0.008884,0.008502,0.957031,0.457954
34.126537,0.008872,0.008491,0.957067,0.457989
34.138638,0.00886,0.00848,0.957104,0.458024
34.150738,0.008849,0.008469,0.957141,0.45806
34.162838,0.008837,0.008458,0.957178,0.458095
34.174938,0.008825,0.008448,0.957214,0.458129
34.187042,0.008814,0.008437,0.95725,0.458163
34.19915,0.008802,0.008426,0.957286,0.458198
34.211258,0.00879,0.008415,0.957322,0.458233
34.223366,0.008779,0.008404,0.957358,0.458267
34.235474,0.008767,0.008394,0.957394,0.458302
34.247581,0.008756,0.008383,0.957429,0.458335
34.259697,0.008744,0.008372,0.957464,0.458369
34.271812,0.008732,0.008361,0.957499,0.458402
34.283928,0.008721,0.008351,0.957534,0.458436
34.296043,0.008709,0.00834,0.95757,0.45847
34.308159,0.008698,0.008329,0.957606,0.458505
34.320278,0.008686,0.008318,0.957642,0.458539
34.332401,0.008675,0.008308,0.957677,0.458573
34.344524,0.008663,0.008297,0.957712,0.458606
34.356647,0.008652,0.008286,0.957747,0.458639
34.368771,0.00864,0.008276,0.957782,0.458673
34.380898,0.008629,0.008265,0.957818,0.458707
34.393028,0.008617,0.008254,0.957852,0.45874
34.405159,0.008606,0.008243,0.957887,0.458774
34.41729,0.008594,0.008233,0.957922,0.458807
34.42942,0.008583,0.008222,0.957957,0.45884
34.441555,0.008572,0.008211,0.957991,0.458874
34.453693,0.00856,0.008201,0.958026,0.458906
34.465832,0.008549,0.00819,0.95806,0.45894
34.47797,0.008537,0.008179,0.958094,0.458972
34.490108,0.008526,0.008169,0.958129,0.459006
34.502247,0.008514,0.008158,0.958164,0.459039
34.514393,0.008503,0.008148,0.958199,0.459072
34.526539,0.008492,0.008137,0.958232,0.459105
34.538685,0.00848,0.008126,0.958267,0.459137
34.550831,0.008469,0.008116,0.958301,0.459171
34.562977,0.008457,0.008105,0.958335,0.459203
34.57513,0.008446,0.008094,0.958369,0.459235
34.587284,0.008435,0.008084,0.958403,0.459268
34.599438,0.008423,0.008073,0.958436,0.4593
34.611591,0.008412,0.008063,0.95847,0.459333
34.623745,0.008401,0.008052,0.958504,0.459365
34.635906,0.008389,0.008042,0.958538,0.459397
34.648067,0.008378,0.008031,0.958571,0.459429
34.660229,0.008367,0.00802,0.958605,0.459462
34.67239,0.008355,0.00801,0.958639,0.459494
34.684551,0.008344,0.007999,0.958671,0.459525
34.69672,0.008333,0.007989,0.958705,0.459558
34.708889,0.008322,0.007978,0.958739,0.45959
34.721058,0.00831,0.007968,0.958772,0.459621
34.733227,0.008299,0.007957,0.958804,0.459653
34.745396,0.008288,0.007947,0.958838,0.459685
34.757572,0.008277,0.007936,0.95887,0.459716
34.769749,0.008265,0.007926,0.958903,0.459747
34.781925,0.008254,0.007915,0.958936,0.459779
34.794102,0.008243,0.007905,0.958969,0.45981
34.806278,0.008232,0.007894,0.959001,0.459842
34.818462,0.008221,0.007884,0.959034,0.459873
34.830647,0.008209,0.007873,0.959066,0.459904
34.842831,0.008198,0.007863,0.959099,0.459935
34.855015,0.008187,0.007852,0.959133,0.459968
34.867199,0.008176,0.007842,0.959165,0.459999
34.879391,0.008165,0.007832,0.959198,0.46003
34.891582,0.008153,0.007821,0.95923,0.460061
34.903774,0.008142,0.007811,0.959261,0.460091
34.915966,0.008131,0.0078,0.959294,0.460123
34.928158,0.00812,0.00779,0.959327,0.460154
34.940357,0.008109,0.007779,0.959359,0.460185
34.952557,0.008098,0.007769,0.959391,0.460216
34.964756,0.008087,0.007759,0.959423,0.460247
34.976955,0.008076,0.007748,0.959456,0.460278
34.989155,0.008065,0.007738,0.959488,0.460309
35.001362,0.008053,0.007727,0.959519,0.460338
35.013569,0.008042,0.007717,0.959552,0.46037
35.025776,0.008031,0.007707,0.959584,0.460401
35.037983,0.00802,0.007696,0.959615,0.46043
35.05019,0.008009,0.007686,0.959647,0.460461
35.062405,0.007998,0.007676,0.959678,0.460491
35.074619,0.007987,0.007665,0.95971,0.460521
35.086834,0.007976,0.007655,0.959742,0.460552
35.099049,0.007965,0.007645,0.959773,0.460582
35.111263,0.007954,0.007634,0.959804,0.460612
35.123486,0.007943,0.007624,0.959836,0.460643
35.135708,0.007932,0.007614,0.959867,0.460672
35.14793,0.007921,0.007603,0.959898,0.460702
35.160152,0.00791,0.007593,0.959929,0.460732
35.172379,0.007899,0.007583,0.95996,0.460762
35.184608,0.007888,0.007572,0.959992,0.460792
35.196838,0.007877,0.007562,0.960023,0.460822
35.209068,0.007866,0.007552,0.960054,0.460852
35.221298,0.007855,0.007542,0.960086,0.460883
35.233532,0.007844,0.007531,0.960117,0.460912
35.24577,0.007833,0.007521,0.960149,0.460943
35.258007,0.007822,0.007511,0.96018,0.460973
35.270245,0.007812,0.007501,0.960211,0.461003
35.282482,0.007801,0.00749,0.960242,0.461033
35.294727,0.00779,0.00748,0.960272,0.461061
35.306973,0.007779,0.00747,0.960304,0.461092
35.319218,0.007768,0.00746,0.960335,0.461121
35.331463,0.007757,0.00745,0.960365,0.461151
35.343708,0.007746,0.007439,0.960396,0.46118
35.355961,0.007735,0.007429,0.960427,0.46121
35.368214,0.007724,0.007419,0.960457,0.461239
35.380466,0.007714,0.007409,0.960488,0.461268
35.392719,0.007703,0.007399,0.960518,0.461298
35.404976,0.007692,0.007388,0.960548,0.461326
35.417236,0.007681,0.007378,0.960579,0.461356
35.429497,0.00767,0.007368,0.960609,0.461385
35.441757,0.007659,0.007358,0.96064,0.461415
35.454018,0.007649,0.007348,0.96067,0.461444
35.466282,0.007638,0.007338,0.9607,0.461472
35.47855,0.007627,0.007327,0.960731,0.461502
35.490818,0.007616,0.007317,0.960761,0.461531
35.503086,0.007605,0.007307,0.960792,0.46156
35.515354,0.007595,0.007297,0.960821,0.461589
35.52763,0.007584,0.007287,0.960851,0.461617
35.539906,0.007573,0.007277,0.960881,0.461646
35.552181,0.007562,0.007267,0.960912,0.461676
35.564457,0.007552,0.007257,0.960942,0.461705
35.576733,0.007541,0.007247,0.960972,0.461733
35.589016,0.00753,0.007237,0.961001,0.461762
35.601299,0.007519,0.007226,0.961032,0.461791
35.613583,0.007509,0.007216,0.961062,0.46182
35.625866,0.007498,0.007206,0.961091,0.461848
35.638153,0.007487,0.007196,0.961121,0.461877
35.650444,0.007477,0.007186,0.961151,0.461906
35.662735,0.007466,0.007176,0.961181,0.461935
35.675026,0.007455,0.007166,0.961211,0.461963
35.687317,0.007445,0.007156,0.961242,0.461993
35.699615,0.007434,0.007146,0.961271,0.462021
35.711914,0.007423,0.007136,0.961301,0.462049
35.724213,0.007413,0.007126,0.96133,0.462078
35.736511,0.007402,0.007116,0.961361,0.462107
35.74881,0.007391,0.007106,0.961391,0.462137
35.761116,0.007381,0.007096,0.96142,0.462164
35.773422,0.00737,0.007086,0.96145,0.462193
35.785728,0.007359,0.007076,0.96148,0.462222
35.798035,0.007349,0.007066,0.96151,0.46225
35.810345,0.007338,0.007056,0.96154,0.462279
35.822659,0.007328,0.007046,0.961569,0.462308
35.834972,0.007317,0.007036,0.961599,0.462336
35.847286,0.007306,0.007026,0.961629,0.462365
35.8596,0.007296,0.007016,0.961658,0.462393
35.871922,0.007285,0.007006,0.961686,0.46242
35.884243,0.007275,0.006996,0.961716,0.462449
35.896564,0.007264,0.006986,0.961746,0.462477
35.908886,0.007254,0.006976,0.961775,0.462505
35.921211,0.007243,0.006966,0.961804,0.462534
35.93354,0.007233,0.006956,0.961833,0.462562
35.945869,0.007222,0.006947,0.961863,0.46259
35.958199,0.007211,0.006937,0.961892,0.462618
35.970528,0.007201,0.006927,0.961921,0.462646
35.982864,0.00719,0.006917,0.961951,0.462675
35.995201,0.00718,0.006907,0.96198,0.462703
36.007538,0.007169,0.006897,0.962009,0.46273
36.019875,0.007159,0.006887,0.962038,0.462758
36.032215,0.007148,0.006877,0.962066,0.462786
36.044559,0.007138,0.006867,0.962096,0.462814
36.056904,0.007128,0.006858,0.962125,0.462842
36.069248,0.007117,0.006848,0.962155,0.462871
36.081593,0.007107,0.006838,0.962184,0.462899
36.093945,0.007096,0.006828,0.962213,0.462927
36.106297,0.007086,0.006818,0.962243,0.462956
36.118649,0.007075,0.006808,0.962273,0.462985
36.131001,0.007065,0.006799,0.962303,0.463013
36.143356,0.007055,0.006789,0.962332,0.463041
36.155716,0.007044,0.006779,0.962361,0.46307
36.168076,0.007034,0.006769,0.96239,0.463097
36.180435,0.007023,0.006759,0.962418,0.463125
36.192795,0.007013,0.00675,0.962447,0.463152
36.205162,0.007002,0.00674,0.962476,0.46318
36.217529,0.006992,0.00673,0.962505,0.463208
36.229897,0.006982,0.00672,0.962535,0.463236
36.242264,0.006971,0.00671,0.962564,0.463264
36.254635,0.006961,0.006701,0.962593,0.463292
36.26701,0.006951,0.006691,0.962622,0.46332
36.279385,0.00694,0.006681,0.962651,0.463348
36.291759,0.00693,0.006671,0.96268,0.463376
36.304134,0.00692,0.006662,0.962709,0.463404
36.316517,0.006909,0.006652,0.962738,0.463432
36.328899,0.006899,0.006642,0.962766,0.46346
36.341282,0.006889,0.006632,0.962795,0.463487
36.353664,0.006878,0.006623,0.962824,0.463515
36.366051,0.006868,0.006613,0.962853,0.463543
36.378441,0.006858,0.006603,0.962881,0.46357
36.390831,0.006848,0.006594,0.96291,0.463598
36.403221,0.006837,0.006584,0.96294,0.463626
36.415611,0.006827,0.006574,0.962969,0.463654
36.428009,0.006817,0.006564,0.962997,0.463682
36.440407,0.006806,0.006555,0.963026,0.46371
36.452805,0.006796,0.006545,0.963054,0.463737
36.465202,0.006786,0.006535,0.963083,0.463765
36.477608,0.006776,0.006526,0.963111,0.463792
36.490013,0.006766,0.006516,0.96314,0.46382
36.502419,0.006755,0.006506,0.963168,0.463847
36.514824,0.006745,0.006497,0.963197,0.463874
36.527233,0.006735,0.006487,0.963226,0.463902
36.539646,0.006725,0.006478,0.963254,0.463929
36.552059,0.006715,0.006468,0.963283,0.463957
36.564472,0.006704,0.006458,0.963311,0.463985
36.576885,0.006694,0.006449,0.96334,0.464012
36.589306,0.006684,0.006439,0.963368,0.464039
36.601727,0.006674,0.00643,0.963396,0.464066
36.614147,0.006664,0.00642,0.963424,0.464093
36.626568,0.006653,0.00641,0.963453,0.46412
36.638992,0.006643,0.006401,0.963482,0.464149
36.651421,0.006633,0.006391,0.96351,0.464176
36.663849,0.006623,0.006382,0.963539,0.464204
36.676277,0.006613,0.006372,0.963568,0.464231
36.688705,0.006603,0.006362,0.963596,0.464258
36.701141,0.006593,0.006353,0.963625,0.464286
36.713577,0.006583,0.006343,0.963652,0.464313
36.726013,0.006573,0.006334,0.96368,0.46434
36.738449,0.006562,0.006324,0.963708,0.464367
36.750885,0.006552,0.006315,0.963737,0.464395
36.763329,0.006542,0.006305,0.963765,0.464421
36.775772,0.006532,0.006296,0.963792,0.464448
36.788216,0.006522,0.006286,0.963821,0.464475
36.800659,0.006512,0.006277,0.963848,0.464501
36.813107,0.006502,0.006267,0.963876,0.464529
36.825558,0.006492,0.006258,0.963904,0.464555
36.838009,0.006482,0.006248,0.963932,0.464582
36.85046,0.006472,0.006239,0.96396,0.464609
36.862911,0.006462,0.006229,0.963987,0.464636
36.875362,0.006452,0.00622,0.964014,0.464662
36.887821,0.006442,0.00621,0.964042,0.464689
36.90028,0.006432,0.006201,0.964069,0.464715
36.912739,0.006422,0.006192,0.964096,0.464741
36.925198,0.006412,0.006182,0.964124,0.464768
36.937656,0.006402,0.006173,0.964152,0.464794
36.950115,0.006392,0.006163,0.96418,0.464822
36.962582,0.006382,0.006154,0.964207,0.464848
36.975048,0.006372,0.006144,0.964233,0.464873
36.987514,0.006362,0.006135,0.964261,0.464899
36.999981,0.006353,0.006126,0.964288,0.464926
37.012447,0.006343,0.006116,0.964315,0.464952
37.024914,0.006333,0.006107,0.964342,0.464978
37.03738,0.006323,0.006097,0.964369,0.465004
37.049847,0.006313,0.006088,0.964396,0.46503
37.062321,0.006303,0.006079,0.964423,0.465055
37.074795,0.006293,0.006069,0.964449,0.465081
37.087269,0.006283,0.00606,0.964476,0.465107
37.099743,0.006273,0.006051,0.964504,0.465134
37.112217,0.006264,0.006041,0.964531,0.46516
37.124691,0.006254,0.006032,0.964558,0.465186
37.137165,0.006244,0.006023,0.964585,0.465212
37.149639,0.006234,0.006014,0.964612,0.465238
37.162113,0.006224,0.006004,0.964639,0.465264
37.174587,0.006215,0.005995,0.964666,0.46529
37.187061,0.006205,0.005986,0.964693,0.465316
37.199535,0.006195,0.005976,0.964719,0.465342
37.212009,0.006185,0.005967,0.964746,0.465367
37.224483,0.006175,0.005958,0.964773,0.465394
37.236965,0.006166,0.005949,0.9648,0.465419
37.249447,0.006156,0.005939,0.964825,0.465444
37.261929,0.006146,0.00593,0.964852,0.465469
37.27441,0.006136,0.005921,0.964878,0.465495
37.286892,0.006127,0.005912,0.964905,0.46552
37.299374,0.006117,0.005902,0.964931,0.465546
37.311855,0.006107,0.005893,0.964957,0.465571
37.324337,0.006098,0.005884,0.964985,0.465598
37.336819,0.006088,0.005875,0.96501,0.465623
37.3493,0.006078,0.005866,0.965037,0.465648
37.361782,0.006068,0.005856,0.965063,0.465673
37.374264,0.006059,0.005847,0.965087,0.465697
37.386749,0.006049,0.005838,0.965115,0.465723
37.399239,0.00604,0.005829,0.965141,0.465749
37.411728,0.00603,0.00582,0.965167,0.465774
37.424217,0.00602,0.005811,0.965193,0.465799
37.436707,0.006011,0.005802,0.965219,0.465824
37.449196,0.006001,0.005792,0.965245,0.465849
37.461685,0.005991,0.005783,0.965271,0.465874
37.474174,0.005982,0.005774,0.965297,0.465899
37.486671,0.005972,0.005765,0.965322,0.465923
37.499168,0.005963,0.005756,0.965348,0.465948
37.511665,0.005953,0.005747,0.965373,0.465972
37.524162,0.005943,0.005738,0.965399,0.465997
37.536659,0.005934,0.005729,0.965425,0.466022
37.549156,0.005924,0.00572,0.965451,0.466047
37.561661,0.005915,0.00571,0.965476,0.466072
37.574165,0.005905,0.005701,0.965502,0.466097
37.58667,0.005896,0.005692,0.965527,0.466121
37.599174,0.005886,0.005683,0.965551,0.466145
37.611679,0.005877,0.005674,0.965577,0.466169
37.624187,0.005867,0.005665,0.965603,0.466195
37.6367,0.005857,0.005656,0.965628,0.466219
37.649212,0.005848,0.005647,0.965654,0.466243
37.661724,0.005839,0.005638,0.96568,0.466269
37.674236,0.005829,0.005629,0.965705,0.466293
37.686752,0.00582,0.00562,0.965731,0.466318
37.699272,0.00581,0.005611,0.965757,0.466343
37.711792,0.005801,0.005602,0.965782,0.466367
37.724312,0.005791,0.005593,0.965806,0.466391
37.736832,0.005782,0.005584,0.965832,0.466416
37.749359,0.005772,0.005575,0.965857,0.46644
37.761887,0.005763,0.005566,0.965882,0.466464
37.774414,0.005753,0.005557,0.965907,0.466489
37.786942,0.005744,0.005548,0.965933,0.466513
37.799473,0.005735,0.005539,0.965958,0.466538
37.812008,0.005725,0.00553,0.965984,0.466562
37.824543,0.005716,0.005522,0.966009,0.466586
37.837078,0.005706,0.005513,0.966034,0.466611
37.849613,0.005697,0.005504,0.966059,0.466635
37.862152,0.005688,0.005495,0.966084,0.466659
37.874695,0.005678,0.005486,0.96611,0.466684
37.887238,0.005669,0.005477,0.966135,0.466709
37.89978,0.00566,0.005468,0.966161,0.466733
37.912323,0.00565,0.005459,0.966187,0.466759
37.924873,0.005641,0.00545,0.966212,0.466783
37.937424,0.005632,0.005442,0.966237,0.466807
37.949974,0.005622,0.005433,0.966262,0.466831
37.962524,0.005613,0.005424,0.966288,0.466856
37.975082,0.005604,0.005415,0.966313,0.466881
37.98764,0.005595,0.005406,0.966339,0.466906
38.000198,0.005585,0.005397,0.966365,0.466931
38.012756,0.005576,0.005389,0.966391,0.466956
38.025318,0.005567,0.00538,0.966417,0.466981
38.037884,0.005557,0.005371,0.966442,0.467005
38.050449,0.005548,0.005362,0.966467,0.467029
38.063015,0.005539,0.005353,0.966492,0.467054
38.075581,0.00553,0.005345,0.966519,0.46708
38.088154,0.00552,0.005336,0.966543,0.467103
38.100727,0.005511,0.005327,0.96657,0.467128
38.1133,0.005502,0.005318,0.966595,0.467153
38.125874,0.005493,0.005309,0.96662,0.467177
38.138451,0.005484,0.005301,0.966646,0.467202
38.151031,0.005474,0.005292,0.966672,0.467227
38.163612,0.005465,0.005283,0.966697,0.467251
38.176193,0.005456,0.005274,0.966722,0.467276
38.188778,0.005447,0.005266,0.966749,0.467301
38.201366,0.005438,0.005257,0.966775,0.467327
38.213955,0.005429,0.005248,0.9668,0.467351
38.226543,0.005419,0.00524,0.966825,0.467375
38.239132,0.00541,0.005231,0.966851,0.4674
38.251728,0.005401,0.005222,0.966878,0.467426
38.264324,0.005392,0.005214,0.966904,0.467452
38.27692,0.005383,0.005205,0.966929,0.467476
38.289516,0.005374,0.005196,0.966955,0.467501
38.302116,0.005365,0.005188,0.966981,0.467526
38.31472,0.005356,0.005179,0.967006,0.467551
38.327324,0.005347,0.00517,0.967032,0.467575
38.339928,0.005337,0.005162,0.967058,0.467601
38.352535,0.005328,0.005153,0.967084,0.467626
38.365147,0.005319,0.005144,0.96711,0.467651
38.377758,0.00531,0.005136,0.967137,0.467677
38.390369,0.005301,0.005127,0.967162,0.467701
38.402981,0.005292,0.005119,0.967188,0.467726
38.4156,0.005283,0.00511,0.967215,0.467752
38.428219,0.005274,0.005101,0.967241,0.467777
38.440838,0.005265,0.005093,0.967265,0.467801
38.453457,0.005256,0.005084,0.967291,0.467826
38.466084,0.005247,0.005076,0.967317,0.467851
38.47871,0.005238,0.005067,0.967342,0.467875
38.491337,0.005229,0.005059,0.967368,0.4679
38.503963,0.00522,0.00505,0.967395,0.467926
38.516594,0.005211,0.005041,0.967421,0.467952
38.529228,0.005202,0.005033,0.967448,0.467978
38.541862,0.005193,0.005024,0.967474,0.468003
38.554497,0.005184,0.005016,0.9675,0.468028
38.567135,0.005175,0.005007,0.967527,0.468054
38.579777,0.005166,0.004999,0.967553,0.468079
38.592419,0.005158,0.00499,0.967578,0.468104
38.605061,0.005149,0.004982,0.967605,0.46813
38.617702,0.00514,0.004973,0.967631,0.468155
38.630352,0.005131,0.004965,0.967658,0.468181
38.643002,0.005122,0.004956,0.967684,0.468206
38.655651,0.005113,0.004948,0.96771,0.468232
38.668301,0.005104,0.00494,0.967737,0.468258
38.680958,0.005095,0.004931,0.967763,0.468283
38.693615,0.005087,0.004923,0.967789,0.468308
38.706272,0.005078,0.004914,0.967816,0.468334
38.718929,0.005069,0.004906,0.967841,0.468359
38.731594,0.00506,0.004897,0.967867,0.468384
38.744259,0.005051,0.004889,0.967894,0.468409
38.756924,0.005042,0.004881,0.967921,0.468435
38.769588,0.005034,0.004872,0.967947,0.468461
38.782257,0.005025,0.004864,0.967973,0.468486
38.79493,0.005016,0.004855,0.968,0.468512
38.807602,0.005007,0.004847,0.968027,0.468538
38.820274,0.004998,0.004839,0.968054,0.468565
38.832951,0.00499,0.00483,0.968081,0.46859
38.845631,0.004981,0.004822,0.968108,0.468617
38.858311,0.004972,0.004814,0.968135,0.468642
38.870991,0.004963,0.004805,0.968161,0.468667
38.883675,0.004955,0.004797,0.968187,0.468693
38.896362,0.004946,0.004789,0.968214,0.468719
38.90905,0.004937,0.00478,0.96824,0.468744
38.921738,0.004928,0.004772,0.968267,0.468771
38.934429,0.00492,0.004764,0.968294,0.468797
38.947124,0.004911,0.004755,0.968322,0.468824
38.95982,0.004902,0.004747,0.968349,0.468849
38.972515,0.004894,0.004739,0.968376,0.468876
38.98521,0.004885,0.004731,0.968404,0.468903
38.997913,0.004876,0.004722,0.968431,0.468929
39.010616,0.004868,0.004714,0.968458,0.468956
39.023319,0.004859,0.004706,0.968484,0.468981
39.036022,0.00485,0.004697,0.968512,0.469008
39.048733,0.004842,0.004689,0.968539,0.469034
39.061443,0.004833,0.004681,0.968566,0.46906
39.074154,0.004824,0.004673,0.968593,0.469086
39.086864,0.004816,0.004665,0.968621,0.469113
39.099583,0.004807,0.004656,0.968648,0.469139
39.112301,0.004798,0.004648,0.968675,0.469166
39.125019,0.00479,0.00464,0.968703,0.469193
39.137737,0.004781,0.004632,0.96873,0.469219
39.150463,0.004773,0.004624,0.968757,0.469245
39.163189,0.004764,0.004615,0.968785,0.469272
39.175915,0.004755,0.004607,0.968812,0.469299
39.188641,0.004747,0.004599,0.968839,0.469325
39.201374,0.004738,0.004591,0.968868,0.469353
39.214108,0.00473,0.004583,0.968895,0.469379
39.226841,0.004721,0.004575,0.968922,0.469405
39.239574,0.004713,0.004566,0.96895,0.469432
39.252316,0.004704,0.004558,0.968978,0.469459
39.265057,0.004696,0.00455,0.969007,0.469487
39.277798,0.004687,0.004542,0.969035,0.469514
39.290539,0.004679,0.004534,0.969063,0.469542
39.303288,0.00467,0.004526,0.96909,0.469568
39.316036,0.004662,0.004518,0.969118,0.469595
39.328785,0.004653,0.00451,0.969146,0.469622
39.341534,0.004645,0.004501,0.969175,0.46965
39.354286,0.004636,0.004493,0.969203,0.469677
39.367043,0.004628,0.004485,0.969231,0.469705
39.379799,0.004619,0.004477,0.96926,0.469732
39.392555,0.004611,0.004469,0.969288,0.46976
39.405315,0.004602,0.004461,0.969317,0.469787
39.418079,0.004594,0.004453,0.969345,0.469815
39.430843,0.004586,0.004445,0.969375,0.469843
39.443607,0.004577,0.004437,0.969403,0.469871
39.456375,0.004569,0.004429,0.969432,0.469899
39.469147,0.00456,0.004421,0.96946,0.469927
39.481918,0.004552,0.004413,0.969489,0.469955
39.49469,0.004544,0.004405,0.969518,0.469982
39.507465,0.004535,0.004397,0.969547,0.470011
39.520245,0.004527,0.004389,0.969576,0.470039
39.533024,0.004518,0.004381,0.969605,0.470067
39.545803,0.00451,0.004373,0.969633,0.470094
39.55859,0.004502,0.004365,0.969662,0.470122
39.571377,0.004493,0.004357,0.969691,0.470151
39.584164,0.004485,0.004349,0.96972,0.470178
39.596951,0.004477,0.004341,0.969749,0.470207
39.609745,0.004468,0.004333,0.969778,0.470234
39.62254,0.00446,0.004325,0.969806,0.470262
39.635334,0.004452,0.004317,0.969836,0.470291
39.648129,0.004443,0.00431,0.969866,0.47032
39.660931,0.004435,0.004302,0.969894,0.470347
39.673733,0.004427,0.004294,0.969924,0.470376
39.686535,0.004419,0.004286,0.969953,0.470404
39.699337,0.00441,0.004278,0.969984,0.470434
39.712147,0.004402,0.00427,0.970013,0.470462
39.724957,0.004394,0.004262,0.970043,0.470491
39.737766,0.004386,0.004254,0.970072,0.47052
39.750576,0.004377,0.004246,0.970102,0.470549
39.763393,0.004369,0.004239,0.970131,0.470577
39.776211,0.004361,0.004231,0.970161,0.470606
39.789028,0.004353,0.004223,0.97019,0.470635
39.801846,0.004344,0.004215,0.97022,0.470663
39.814671,0.004336,0.004207,0.97025,0.470692
39.827496,0.004328,0.004199,0.970281,0.470722
39.840321,0.00432,0.004192,0.970311,0.470751
39.853146,0.004312,0.004184,0.970341,0.470781
39.865978,0.004303,0.004176,0.970372,0.470811
39.878811,0.004295,0.004168,0.970403,0.470841
39.891644,0.004287,0.00416,0.970433,0.47087
39.904476,0.004279,0.004153,0.970463,0.470899
39.917316,0.004271,0.004145,0.970493,0.470929
39.930157,0.004263,0.004137,0.970524,0.470958
39.942997,0.004255,0.004129,0.970554,0.470988
39.955841,0.004246,0.004122,0.970585,0.471017
39.968689,0.004238,0.004114,0.970615,0.471047
39.981537,0.00423,0.004106,0.970645,0.471076
39.994385,0.004222,0.004098,0.970676,0.471106
40,0.004219,0.004095,0.97069,0.471119

==> PaperGraphs/Test3_time30_discharge_a1_single.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000001,0.004733,0.000011
0.500066,0.0005,0.000005,0.009638,0.000046
0.667174,0.000667,0.000009,0.013841,0.000096
0.810941,0.000811,0.000014,0.017473,0.000153
0.940289,0.00094,0.000019,0.020735,0.000215
1.059465,0.001059,0.000025,0.023735,0.000282
1.170914,0.001171,0.000031,0.026533,0.000352
1.276208,0.001276,0.000037,0.029173,0.000426
1.376432,0.001376,0.000044,0.031681,0.000502
1.472375,0.001472,0.00005,0.034078,0.000581
1.564635,0.001565,0.000057,0.03638,0.000662
1.653678,0.001654,0.000064,0.038599,0.000745
1.739874,0.00174,0.000071,0.040746,0.00083
1.823526,0.001824,0.000078,0.042827,0.000917
1.904886,0.001905,0.000085,0.044849,0.001006
1.984163,0.001984,0.000093,0.046818,0.001096
2.061537,0.002062,0.0001,0.048739,0.001188
2.137162,0.002137,0.000108,0.050615,0.001281
2.21117,0.002211,0.000116,0.052449,0.001375
2.28368,0.002284,0.000124,0.054246,0.001471
2.354793,0.002355,0.000132,0.056007,0.001568
2.4246,0.002425,0.00014,0.057736,0.001667
2.493183,0.002493,0.000148,0.059433,0.001766
2.560615,0.002561,0.000156,0.061101,0.001867
2.626961,0.002627,0.000165,0.062742,0.001968
2.692281,0.002692,0.000173,0.064357,0.002071
2.756629,0.002757,0.000182,0.065947,0.002174
2.820054,0.00282,0.00019,0.067514,0.002279
2.882601,0.002883,0.000199,0.069059,0.002385
2.944311,0.002944,0.000208,0.070582,0.002491
3.005222,0.003005,0.000217,0.072086,0.002598
3.065371,0.003065,0.000226,0.07357,0.002706
3.124789,0.003125,0.000234,0.075036,0.002815
3.183506,0.003184,0.000243,0.076485,0.002925
3.241551,0.003242,0.000253,0.077917,0.003035
3.29895,0.003299,0.000262,0.079332,0.003147
3.355727,0.003356,0.000271,0.080732,0.003259
3.411906,0.003412,0.00028,0.082117,0.003372
3.467508,0.003468,0.000289,0.083487,0.003485
3.522553,0.003523,0.000299,0.084843,0.003599
3.57706,0.003577,0.000308,0.086186,0.003714
3.631047,0.003631,0.000318,0.087516,0.00383
3.684531,0.003685,0.000327,0.088833,0.003946
3.737528,0.003738,0.000337,0.090139,0.004062
3.790053,0.00379,0.000347,0.091432,0.00418
3.84212,0.003842,0.000356,0.092714,0.004298
3.893744,0.003894,0.000366,0.093985,0.004417
3.944936,0.003945,0.000376,0.095245,0.004536
3.995709,0.003996,0.000386,0.096494,0.004656
4.046076,0.004046,0.000395,0.097733,0.004776
4.096046,0.004096,0.000405,0.098963,0.004897
4.145631,0.004146,0.000415,0.100183,0.005018
4.19484,0.004195,0.000425,0.101393,0.00514
4.243684,0.004244,0.000435,0.102595,0.005263
4.292171,0.004292,0.000445,0.103787,0.005386
4.340311,0.00434,0.000456,0.104971,0.005509
4.388112,0.004388,0.000466,0.106147,0.005634
4.435582,0.004436,0.000476,0.107314,0.005758
4.482728,0.004483,0.000486,0.108473,0.005883
4.52956,0.00453,0.000497,0.109624,0.006009
4.576082,0.004576,0.000507,0.110768,0.006135
4.622303,0.004622,0.000517,0.111904,0.006261
4.66823,0.004668,0.000528,0.113032,0.006388
4.713868,0.004714,0.000538,0.114154,0.006516
4.759223,0.004759,0.000549,0.115268,0.006643
4.804302,0.004804,0.000559,0.116376,0.006772
4.849111,0.004849,0.00057,0.117477,0.0069
4.893654,0.004894,0.00058,0.118571,0.00703
4.937937,0.004938,0.000591,0.119659,0.007159
4.981966,0.004982,0.000602,0.120741,0.007289
5.025745,0.005026,0.000612,0.121816,0.00742
5.06928,0.005069,0.000623,0.122885,0.00755
5.112574,0.005113,0.000634,0.123948,0.007682
5.155632,0.005156,0.000644,0.125006,0.007813
5.198459,0.005198,0.000655,0.126057,0.007945
5.241059,0.005241,0.000666,0.127103,0.008078
5.283435,0.005283,0.000677,0.128144,0.00821
5.325593,0.005326,0.000688,0.129179,0.008344
5.367536,0.005368,0.000699,0.130208,0.008477
5.409267,0.005409,0.00071,0.131232,0.008611
5.45079,0.005451,0.000721,0.132252,0.008745
5.492109,0.005492,0.000732,0.133266,0.00888
5.533226,0.005533,0.000743,0.134275,0.009015
5.574147,0.005574,0.000754,0.135279,0.00915
5.614873,0.005615,0.000765,0.136279,0.009286
5.655407,0.005655,0.000776,0.137273,0.009422
5.695754,0.005696,0.000788,0.138263,0.009558
5.735915,0.005736,0.000799,0.139249,0.009695
5.775893,0.005776,0.00081,0.140229,0.009832
5.815692,0.005816,0.000821,0.141206,0.00997
5.855315,0.005855,0.000832,0.142178,0.010107
5.894763,0.005895,0.000844,0.143146,0.010245
5.93404,0.005934,0.000855,0.144109,0.010384
5.973147,0.005973,0.000867,0.145068,0.010522
6.012088,0.006012,0.000878,0.146023,0.010661
6.050864,0.006051,0.000889,0.146974,0.010801
6.089479,0.006089,0.000901,0.147921,0.01094
6.127934,0.006128,0.000912,0.148864,0.01108
6.166232,0.006166,0.000924,0.149803,0.011221
6.204375,0.006204,0.000935,0.150739,0.011361
6.242364,0.006242,0.000947,0.15167,0.011502
6.280203,0.00628,0.000958,0.152598,0.011643
6.317893,0.006318,0.00097,0.153522,0.011784
6.355435,0.006355,0.000982,0.154442,0.011926
6.392833,0.006393,0.000993,0.155359,0.012068
6.430088,0.00643,0.001005,0.156273,0.012211
6.467201,0.006467,0.001017,0.157182,0.012353
6.504175,0.006504,0.001028,0.158089,0.012496
6.541012,0.006541,0.00104,0.158991,0.012639
6.577713,0.006578,0.001052,0.159891,0.012783
6.614278,0.006614,0.001063,0.160787,0.012926
6.650712,0.006651,0.001075,0.16168,0.01307
6.687015,0.006687,0.001087,0.16257,0.013214
6.723188,0.006723,0.001099,0.163456,0.013359
6.759233,0.006759,0.001111,0.16434,0.013504
6.795153,0.006795,0.001123,0.16522,0.013649
6.830947,0.006831,0.001135,0.166097,0.013794
6.866619,0.006867,0.001147,0.166971,0.01394
6.902168,0.006902,0.001158,0.167842,0.014085
6.937596,0.006938,0.00117,0.16871,0.014232
6.972906,0.006973,0.001182,0.169575,0.014378
7.008098,0.007008,0.001194,0.170437,0.014524
7.043173,0.007043,0.001206,0.171296,0.014671
7.078133,0.007078,0.001219,0.172153,0.014818
7.112979,0.007113,0.001231,0.173006,0.014966
7.147713,0.007148,0.001243,0.173857,0.015113
7.182335,0.007182,0.001255,0.174705,0.015261
7.216847,0.007217,0.001267,0.17555,0.015409
7.25125,0.007251,0.001279,0.176393,0.015557
7.285545,0.007286,0.001291,0.177233,0.015706
7.319734,0.00732,0.001303,0.17807,0.015855
7.353817,0.007354,0.001316,0.178905,0.016003
7.387795,0.007388,0.001328,0.179737,0.016153
7.42167,0.007422,0.00134,0.180567,0.016302
7.455443,0.007455,0.001352,0.181394,0.016452
7.489115,0.007489,0.001365,0.182218,0.016602
7.522686,0.007523,0.001377,0.18304,0.016752
7.556159,0.007556,0.001389,0.18386,0.016902
7.589532,0.00759,0.001402,0.184677,0.017053
7.622808,0.007623,0.001414,0.185492,0.017204
7.655988,0.007656,0.001426,0.186304,0.017355
7.689073,0.007689,0.001439,0.187114,0.017506
7.722063,0.007722,0.001451,0.187922,0.017657
7.75496,0.007755,0.001464,0.188727,0.017809
7.787763,0.007788,0.001476,0.18953,0.017961
7.820475,0.00782,0.001488,0.19033,0.018113
7.853096,0.007853,0.001501,0.191129,0.018265
7.885627,0.007886,0.001513,0.191925,0.018418
7.918069,0.007918,0.001526,0.192719,0.01857
7.950422,0.00795,0.001538,0.193511,0.018723
7.982688,0.007983,0.001551,0.1943,0.018876
8.014867,0.008015,0.001564,0.195088,0.01903
8.04696,0.008047,0.001576,0.195873,0.019183
8.078967,0.008079,0.001589,0.196656,0.019337
8.11089,0.008111,0.001601,0.197438,0.019491
8.14273,0.008143,0.001614,0.198217,0.019645
8.174486,0.008174,0.001627,0.198994,0.019799
8.206161,0.008206,0.001639,0.199769,0.019954
8.237753,0.008238,0.001652,0.200542,0.020109
8.269265,0.008269,0.001665,0.201313,0.020263
8.300697,0.008301,0.001677,0.202082,0.020419
8.332049,0.008332,0.00169,0.202849,0.020574
8.363322,0.008363,0.001703,0.203614,0.020729
8.394517,0.008395,0.001716,0.204377,0.020885
8.425634,0.008426,0.001728,0.205139,0.021041
8.456675,0.008457,0.001741,0.205898,0.021197
8.487638,0.008488,0.001754,0.206655,0.021353
8.518528,0.008519,0.001767,0.207411,0.02151
8.549342,0.008549,0.00178,0.208164,0.021666
8.580082,0.00858,0.001793,0.208916,0.021823
8.610747,0.008611,0.001805,0.209666,0.02198
8.64134,0.008641,0.001818,0.210415,0.022137
8.671861,0.008672,0.001831,0.211161,0.022294
8.702309,0.008702,0.001844,0.211906,0.022452
8.732685,0.008733,0.001857,0.212649,0.02261
8.762991,0.008763,0.00187,0.21339,0.022768
8.793226,0.008793,0.001883,0.214129,0.022926
8.823392,0.008823,0.001896,0.214867,0.023084
8.853488,0.008853,0.001909,0.215603,0.023242
8.883515,0.008884,0.001922,0.216337,0.023401
8.913475,0.008913,0.001935,0.21707,0.02356
8.943367,0.008943,0.001948,0.2178,0.023719
8.973192,0.008973,0.001961,0.21853,0.023878
9.002951,0.009003,0.001974,0.219257,0.024037
9.032643,0.009033,0.001987,0.219983,0.024196
9.06227,0.009062,0.002,0.220707,0.024356
9.091831,0.009092,0.002013,0.22143,0.024516
9.121327,0.009121,0.002026,0.222151,0.024676
9.150761,0.009151,0.002039,0.22287,0.024836
9.18013,0.00918,0.002053,0.223588,0.024996
9.209435,0.009209,0.002066,0.224305,0.025156
9.238679,0.009239,0.002079,0.22502,0.025317
9.267859,0.009268,0.002092,0.225733,0.025478
9.296979,0.009297,0.002105,0.226445,0.025639
9.326035,0.009326,0.002118,0.227155,0.0258
9.355031,0.009355,0.002132,0.227863,0.025961
9.383967,0.009384,0.002145,0.228571,0.026122
9.412843,0.009413,0.002158,0.229276,0.026284
9.441659,0.009442,0.002171,0.229981,0.026446
9.470415,0.00947,0.002185,0.230683,0.026607
9.499112,0.009499,0.002198,0.231385,0.026769
9.527751,0.009528,0.002211,0.232084,0.026932
9.556332,0.009556,0.002225,0.232783,0.027094
9.584855,0.009585,0.002238,0.23348,0.027256
9.613321,0.009613,0.002251,0.234176,0.027419
9.64173,0.009642,0.002265,0.23487,0.027582
9.670082,0.00967,0.002278,0.235562,0.027745
9.698379,0.009698,0.002291,0.236254,0.027908
9.726619,0.009727,0.002305,0.236944,0.028071
9.754804,0.009755,0.002318,0.237633,0.028235
9.782933,0.009783,0.002331,0.23832,0.028398
9.811008,0.009811,0.002345,0.239006,0.028562
9.839029,0.009839,0.002358,0.23969,0.028726
9.866996,0.009867,0.002372,0.240373,0.02889
9.894908,0.009895,0.002385,0.241055,0.029054
9.922767,0.009923,0.002399,0.241736,0.029218
9.950574,0.009951,0.002412,0.242415,0.029382
9.978328,0.009978,0.002426,0.243093,0.029547
10.006029,0.010006,0.002439,0.243769,0.029712
10.033679,0.010034,0.002453,0.244445,0.029877
10.061277,0.010061,0.002466,0.245119,0.030042
10.088824,0.010089,0.00248,0.245792,0.030207
10.11632,0.010116,0.002493,0.246463,0.030372
10.143764,0.010144,0.002507,0.247134,0.030537
10.171159,0.010171,0.00252,0.247803,0.030703
10.198503,0.010198,0.002534,0.24847,0.030869
10.225799,0.010226,0.002548,0.249137,0.031035
10.253044,0.010253,0.002561,0.249802,0.031201
10.28024,0.01028,0.002575,0.250466,0.031367
10.307387,0.010307,0.002588,0.251129,0.031533
10.334486,0.010334,0.002602,0.251791,0.031699
10.361536,0.010362,0.002616,0.252451,0.031866
10.388538,0.010389,0.002629,0.253111,0.032033
10.415493,0.010415,0.002643,0.253769,0.032199
10.4424,0.010442,0.002657,0.254426,0.032366
10.46926,0.010469,0.002671,0.255082,0.032533
10.496074,0.010496,0.002684,0.255737,0.032701
10.52284,0.010523,0.002698,0.25639,0.032868
10.54956,0.01055,0.002712,0.257043,0.033035
10.576234,0.010576,0.002725,0.257694,0.033203
10.602862,0.010603,0.002739,0.258344,0.033371
10.629445,0.010629,0.002753,0.258993,0.033539
10.655982,0.010656,0.002767,0.259641,0.033707
10.682475,0.010682,0.002781,0.260287,0.033875
10.708922,0.010709,0.002794,0.260933,0.034043
10.735326,0.010735,0.002808,0.261578,0.034211
10.761684,0.010762,0.002822,0.262221,0.03438
10.787999,0.010788,0.002836,0.262863,0.034549
10.81427,0.010814,0.00285,0.263504,0.034717
10.840497,0.01084,0.002863,0.264145,0.034886
10.866681,0.010867,0.002877,0.264783,0.035055
10.892822,0.010893,0.002891,0.265422,0.035224
10.918921,0.010919,0.002905,0.266059,0.035394
10.944976,0.010945,0.002919,0.266694,0.035563
10.970989,0.010971,0.002933,0.267329,0.035732
10.996961,0.010997,0.002947,0.267963,0.035902
11.02289,0.011023,0.002961,0.268596,0.036072
11.048778,0.011049,0.002975,0.269227,0.036242
11.074623,0.011075,0.002989,0.269858,0.036412
11.100429,0.0111,0.003003,0.270488,0.036582
11.126192,0.011126,0.003016,0.271117,0.036752
11.151916,0.011152,0.00303,0.271744,0.036922
11.177598,0.011178,0.003044,0.272371,0.037093
11.20324,0.011203,0.003058,0.272996,0.037263
11.228843,0.011229,0.003072,0.273621,0.037434
11.254405,0.011254,0.003086,0.274245,0.037605
11.279927,0.01128,0.0031,0.274867,0.037776
11.30541,0.011305,0.003115,0.275489,0.037947
11.330854,0.011331,0.003129,0.27611,0.038118
11.356258,0.011356,0.003143,0.276729,0.03829
11.381624,0.011382,0.003157,0.277348,0.038461
11.406952,0.011407,0.003171,0.277966,0.038633
11.43224,0.011432,0.003185,0.278583,0.038804
11.457489,0.011457,0.003199,0.279199,0.038976
11.4827,0.011483,0.003213,0.279814,0.039148
11.507874,0.011508,0.003227,0.280428,0.03932
11.53301,0.011533,0.003241,0.281041,0.039492
11.558109,0.011558,0.003255,0.281653,0.039664
11.58317,0.011583,0.00327,0.282264,0.039837
11.608194,0.011608,0.003284,0.282875,0.040009
11.633182,0.011633,0.003298,0.283484,0.040182
11.658132,0.011658,0.003312,0.284093,0.040354
11.683045,0.011683,0.003326,0.2847,0.040527
11.707923,0.011708,0.00334,0.285307,0.0407
11.732764,0.011733,0.003355,0.285913,0.040873
11.757569,0.011758,0.003369,0.286517,0.041046
11.782338,0.011782,0.003383,0.287121,0.041219
11.807072,0.011807,0.003397,0.287724,0.041393
11.831769,0.011832,0.003411,0.288327,0.041566
11.856431,0.011856,0.003426,0.288928,0.04174
11.881058,0.011881,0.00344,0.289529,0.041913
11.90565,0.011906,0.003454,0.290128,0.042087
11.930206,0.01193,0.003468,0.290727,0.042261
11.954728,0.011955,0.003483,0.291325,0.042435
11.979216,0.011979,0.003497,0.291922,0.042609
12.003669,0.012004,0.003511,0.292518,0.042783
12.028088,0.012028,0.003526,0.293113,0.042958
12.052472,0.012052,0.00354,0.293708,0.043132
12.076822,0.012077,0.003554,0.294301,0.043307
12.10114,0.012101,0.003569,0.294894,0.043481
12.125423,0.012125,0.003583,0.295486,0.043656
12.149673,0.01215,0.003597,0.296077,0.043831
12.17389,0.012174,0.003612,0.296667,0.044006
12.198073,0.012198,0.003626,0.297257,0.044181
12.222223,0.012222,0.00364,0.297845,0.044356
12.246341,0.012246,0.003655,0.298433,0.044531
12.270426,0.01227,0.003669,0.29902,0.044707
12.294478,0.012294,0.003684,0.299607,0.044882
12.318499,0.012318,0.003698,0.300192,0.045058
12.342486,0.012342,0.003712,0.300777,0.045233
12.366442,0.012366,0.003727,0.30136,0.045409
12.390366,0.01239,0.003741,0.301943,0.045585
12.414257,0.012414,0.003756,0.302526,0.045761
12.438117,0.012438,0.00377,0.303107,0.045937
12.461946,0.012462,0.003785,0.303688,0.046113
12.485743,0.012486,0.003799,0.304268,0.046289
12.509508,0.01251,0.003813,0.304847,0.046466
12.533243,0.012533,0.003828,0.305425,0.046642
12.556946,0.012557,0.003842,0.306003,0.046819
12.580618,0.012581,0.003857,0.30658,0.046996
12.604259,0.012604,0.003871,0.307156,0.047172
12.627871,0.012628,0.003886,0.307731,0.047349
12.651451,0.012651,0.003901,0.308306,0.047526
12.675001,0.012675,0.003915,0.308879,0.047703
12.698521,0.012699,0.00393,0.309452,0.04788
12.722011,0.012722,0.003944,0.310025,0.048058
12.745471,0.012745,0.003959,0.310596,0.048235
12.768901,0.012769,0.003973,0.311167,0.048413
12.792301,0.012792,0.003988,0.311737,0.04859
12.815672,0.012816,0.004002,0.312307,0.048768
12.839013,0.012839,0.004017,0.312875,0.048945
12.862325,0.012862,0.004032,0.313443,0.049123
12.885608,0.012886,0.004046,0.31401,0.049301
12.908861,0.012909,0.004061,0.314577,0.049479
12.932086,0.012932,0.004075,0.315143,0.049657
12.955282,0.012955,0.00409,0.315708,0.049836
12.978449,0.012978,0.004105,0.316272,0.050014
13.001588,0.013002,0.004119,0.316835,0.050192
13.024698,0.013025,0.004134,0.317398,0.050371
13.04778,0.013048,0.004149,0.317961,0.050549
13.070833,0.013071,0.004163,0.318522,0.050728
13.093859,0.013094,0.004178,0.319083,0.050907
13.116856,0.013117,0.004193,0.319643,0.051086
13.139825,0.01314,0.004207,0.320202,0.051265
13.162766,0.013163,0.004222,0.320761,0.051444
13.18568,0.013186,0.004237,0.321319,0.051623
13.208567,0.013209,0.004252,0.321876,0.051802
13.231425,0.013231,0.004266,0.322433,0.051981
13.254257,0.013254,0.004281,0.322988,0.052161
13.277061,0.013277,0.004296,0.323544,0.05234
13.299837,0.0133,0.00431,0.324098,0.05252
13.322587,0.013323,0.004325,0.324652,0.052699
13.34531,0.013345,0.00434,0.325205,0.052879
13.368007,0.013368,0.004355,0.325758,0.053059
13.390676,0.013391,0.00437,0.32631,0.053239
13.41332,0.013413,0.004384,0.326862,0.053419
13.435936,0.013436,0.004399,0.327412,0.053599
13.458526,0.013459,0.004414,0.327962,0.05378
13.481089,0.013481,0.004429,0.328512,0.05396
13.503626,0.013504,0.004444,0.32906,0.05414
13.526137,0.013526,0.004458,0.329608,0.054321
13.548622,0.013549,0.004473,0.330156,0.054501
13.571081,0.013571,0.004488,0.330703,0.054682
13.593514,0.013594,0.004503,0.331249,0.054863
13.615922,0.013616,0.004518,0.331794,0.055044
13.638304,0.013638,0.004533,0.332339,0.055225
13.660661,0.013661,0.004547,0.332883,0.055406
13.682992,0.013683,0.004562,0.333427,0.055587
13.705297,0.013705,0.004577,0.33397,0.055768
13.727578,0.013728,0.004592,0.334512,0.055949
13.749833,0.01375,0.004607,0.335054,0.05613
13.772063,0.013772,0.004622,0.335595,0.056312
13.794269,0.013794,0.004637,0.336135,0.056493
13.816449,0.013816,0.004652,0.336675,0.056675
13.838605,0.013839,0.004667,0.337214,0.056857
13.860736,0.013861,0.004682,0.337753,0.057039
13.882842,0.013883,0.004696,0.338291,0.05722
13.904924,0.013905,0.004711,0.338829,0.057402
13.926982,0.013927,0.004726,0.339366,0.057584
13.949016,0.013949,0.004741,0.339902,0.057767
13.971025,0.013971,0.004756,0.340437,0.057949
13.99301,0.013993,0.004771,0.340972,0.058131
14.014971,0.014015,0.004786,0.341507,0.058313
14.036907,0.014037,0.004801,0.34204,0.058496
14.058821,0.014059,0.004816,0.342573,0.058678
14.080709,0.014081,0.004831,0.343106,0.058861
14.102575,0.014103,0.004846,0.343638,0.059043
14.124417,0.014124,0.004861,0.344169,0.059226
14.146235,0.014146,0.004876,0.3447,0.059409
14.168031,0.014168,0.004891,0.34523,0.059592
14.189802,0.01419,0.004906,0.34576,0.059775
14.21155,0.014212,0.004921,0.346289,0.059958
14.233274,0.014233,0.004936,0.346817,0.060141
14.254976,0.014255,0.004951,0.347345,0.060324
14.276655,0.014277,0.004966,0.347872,0.060508
14.298311,0.014298,0.004982,0.348399,0.060691
14.319944,0.01432,0.004997,0.348926,0.060875
14.341555,0.014342,0.005012,0.349452,0.061058
14.363142,0.014363,0.005027,0.349977,0.061242
14.384706,0.014385,0.005042,0.350501,0.061425
14.406248,0.014406,0.005057,0.351025,0.061609
14.427769,0.014428,0.005072,0.351548,0.061793
14.449266,0.014449,0.005087,0.352071,0.061977
14.470741,0.014471,0.005102,0.352593,0.062161
14.492194,0.014492,0.005117,0.353115,0.062345
14.513625,0.014514,0.005133,0.353636,0.062529
14.535033,0.014535,0.005148,0.354157,0.062714
14.55642,0.014556,0.005163,0.354677,0.062898
14.577785,0.014578,0.005178,0.355197,0.063082
14.599128,0.014599,0.005193,0.355716,0.063267
14.620449,0.01462,0.005208,0.356234,0.063451
14.641748,0.014642,0.005223,0.356752,0.063636
14.663026,0.014663,0.005239,0.35727,0.063821
14.684281,0.014684,0.005254,0.357786,0.064006
14.705516,0.014706,0.005269,0.358303,0.06419
14.726729,0.014727,0.005284,0.358818,0.064375
14.747921,0.014748,0.005299,0.359334,0.06456
14.769092,0.014769,0.005315,0.359848,0.064745
14.790241,0.01479,0.00533,0.360363,0.064931
14.811369,0.014811,0.005345,0.360877,0.065116
14.832476,0.014832,0.00536,0.36139,0.065301
14.853561,0.014854,0.005376,0.361902,0.065487
14.874626,0.014875,0.005391,0.362414,0.065672
14.895671,0.014896,0.005406,0.362926,0.065858
14.916695,0.014917,0.005421,0.363437,0.066043
14.937697,0.014938,0.005437,0.363948,0.066229
14.958679,0.014959,0.005452,0.364458,0.066415
14.979641,0.01498,0.005467,0.364967,0.066601
15.000582,0.015001,0.005482,0.365476,0.066786
15.021502,0.015021,0.005498,0.365984,0.066972
15.042402,0.015042,0.005513,0.366493,0.067158
15.063282,0.015063,0.005528,0.367,0.067345
15.084142,0.015084,0.005544,0.367507,0.067531
15.10498,0.015105,0.005559,0.368014,0.067717
15.1258,0.015126,0.005574,0.368519,0.067903
15.146599,0.015147,0.005589,0.369025,0.06809
15.167378,0.015167,0.005605,0.36953,0.068276
15.188137,0.015188,0.00562,0.370034,0.068463
15.208877,0.015209,0.005635,0.370538,0.068649
15.229596,0.01523,0.005651,0.371042,0.068836
15.250296,0.01525,0.005666,0.371545,0.069023
15.270976,0.015271,0.005682,0.372048,0.06921
15.291636,0.015292,0.005697,0.372549,0.069397
15.312277,0.015312,0.005712,0.373051,0.069584
15.332898,0.015333,0.005728,0.373552,0.069771
15.3535,0.015353,0.005743,0.374053,0.069958
15.374084,0.015374,0.005758,0.374553,0.070145
15.394646,0.015395,0.005774,0.375053,0.070332
15.415189,0.015415,0.005789,0.375552,0.07052
15.435713,0.015436,0.005805,0.376051,0.070707
15.456218,0.015456,0.00582,0.376549,0.070894
15.476704,0.015477,0.005835,0.377046,0.071082
15.49717,0.015497,0.005851,0.377544,0.07127
15.517618,0.015518,0.005866,0.37804,0.071457
15.538047,0.015538,0.005882,0.378537,0.071645
15.558457,0.015558,0.005897,0.379032,0.071833
15.57885,0.015579,0.005913,0.379528,0.072021
15.599223,0.015599,0.005928,0.380022,0.072209
15.619577,0.01562,0.005944,0.380517,0.072396
15.639913,0.01564,0.005959,0.381011,0.072585
15.66023,0.01566,0.005974,0.381504,0.072773
15.680529,0.015681,0.00599,0.381997,0.072961
15.700809,0.015701,0.006005,0.38249,0.073149
15.72107,0.015721,0.006021,0.382982,0.073338
15.741314,0.015741,0.006036,0.383473,0.073526
15.761539,0.015762,0.006052,0.383965,0.073714
15.781746,0.015782,0.006067,0.384455,0.073903
15.801934,0.015802,0.006083,0.384946,0.074092
15.822105,0.015822,0.006098,0.385436,0.07428
15.842257,0.015842,0.006114,0.385925,0.074469
15.862392,0.015862,0.006129,0.386414,0.074658
15.882509,0.015883,0.006145,0.386902,0.074847
15.902608,0.015903,0.006161,0.387391,0.075036
15.922688,0.015923,0.006176,0.387878,0.075225
15.942751,0.015943,0.006192,0.388365,0.075414
15.962796,0.015963,0.006207,0.388852,0.075603
15.982823,0.015983,0.006223,0.389338,0.075792
16.002832,0.016003,0.006238,0.389824,0.075982
16.022825,0.016023,0.006254,0.39031,0.076171
16.042799,0.016043,0.006269,0.390795,0.07636
16.062757,0.016063,0.006285,0.391279,0.07655
16.082697,0.016083,0.006301,0.391763,0.076739
16.102619,0.016103,0.006316,0.392247,0.076929
16.122524,0.016123,0.006332,0.39273,0.077119
16.142412,0.016142,0.006347,0.393213,0.077308
16.162283,0.016162,0.006363,0.393695,0.077498
16.182137,0.016182,0.006379,0.394178,0.077688
16.201973,0.016202,0.006394,0.394659,0.077878
16.221792,0.016222,0.00641,0.39514,0.078068
16.241594,0.016242,0.006426,0.395621,0.078258
16.261379,0.016261,0.006441,0.396101,0.078448
16.281147,0.016281,0.006457,0.396581,0.078638
16.3009,0.016301,0.006472,0.39706,0.078828
16.320633,0.016321,0.006488,0.39754,0.079019
16.340351,0.01634,0.006504,0.398018,0.079209
16.36005,0.01636,0.006519,0.398496,0.0794
16.379734,0.01638,0.006535,0.398974,0.07959
16.399403,0.016399,0.006551,0.399451,0.079781
16.419052,0.016419,0.006566,0.399928,0.079971
16.438686,0.016439,0.006582,0.400404,0.080162
16.458305,0.016458,0.006598,0.40088,0.080353
16.477905,0.016478,0.006614,0.401356,0.080543
16.49749,0.016497,0.006629,0.401831,0.080734
16.517059,0.016517,0.006645,0.402306,0.080925
16.53661,0.016537,0.006661,0.402781,0.081116
16.556145,0.016556,0.006676,0.403255,0.081307
16.575665,0.016576,0.006692,0.403729,0.081498
16.595169,0.016595,0.006708,0.404202,0.08169
16.614655,0.016615,0.006724,0.404675,0.081881
16.634125,0.016634,0.006739,0.405147,0.082072
16.65358,0.016654,0.006755,0.405619,0.082264
16.673019,0.016673,0.006771,0.406091,0.082455
16.692442,0.016692,0.006787,0.406562,0.082646
16.711847,0.016712,0.006802,0.407033,0.082838
16.731237,0.016731,0.006818,0.407503,0.08303
16.750612,0.016751,0.006834,0.407974,0.083221
16.769972,0.01677,0.00685,0.408443,0.083413
16.789316,0.016789,0.006865,0.408913,0.083605
16.808645,0.016809,0.006881,0.409382,0.083797
16.827957,0.016828,0.006897,0.40985,0.083989
16.847252,0.016847,0.006913,0.410319,0.084181
16.866531,0.016867,0.006929,0.410786,0.084373
16.885796,0.016886,0.006944,0.411254,0.084565
16.905045,0.016905,0.00696,0.411721,0.084757
16.924278,0.016924,0.006976,0.412187,0.084949
16.943497,0.016943,0.006992,0.412653,0.085141
16.9627,0.016963,0.007008,0.413119,0.085334
16.981888,0.016982,0.007023,0.413584,0.085526
17.00106,0.017001,0.007039,0.414049,0.085718
17.020218,0.01702,0.007055,0.414514,0.085911
17.03936,0.017039,0.007071,0.414978,0.086103
17.058487,0.017058,0.007087,0.415442,0.086296
17.077599,0.017078,0.007103,0.415905,0.086489
17.096695,0.017097,0.007119,0.416369,0.086681
17.115776,0.017116,0.007134,0.416831,0.086874
17.134842,0.017135,0.00715,0.417294,0.087067
17.153893,0.017154,0.007166,0.417756,0.08726
17.172928,0.017173,0.007182,0.418217,0.087453
17.191948,0.017192,0.007198,0.418679,0.087646
17.210953,0.017211,0.007214,0.419139,0.087839
17.229946,0.01723,0.00723,0.4196,0.088032
17.248924,0.017249,0.007246,0.42006,0.088225
17.267887,0.017268,0.007261,0.42052,0.088419
17.286835,0.017287,0.007277,0.42098,0.088612
17.305767,0.017306,0.007293,0.421438,0.088805
17.324684,0.017325,0.007309,0.421897,0.088998
17.343586,0.017344,0.007325,0.422355,0.089192
17.362476,0.017362,0.007341,0.422813,0.089385
17.381351,0.017381,0.007357,0.42327,0.089579
17.400211,0.0174,0.007373,0.423728,0.089773
17.419056,0.017419,0.007389,0.424185,0.089966
17.437885,0.017438,0.007405,0.424641,0.09016
17.456703,0.017457,0.007421,0.425097,0.090354
17.475506,0.017475,0.007437,0.425553,0.090548
17.494293,0.017494,0.007453,0.426009,0.090742
17.513065,0.017513,0.007469,0.426464,0.090936
17.531826,0.017532,0.007485,0.426918,0.09113
17.550571,0.017551,0.007501,0.427372,0.091324
17.569302,0.017569,0.007517,0.427827,0.091518
17.588018,0.017588,0.007533,0.42828,0.091712
17.606722,0.017607,0.007549,0.428734,0.091906
17.62541,0.017625,0.007565,0.429187,0.092101
17.644083,0.017644,0.007581,0.429639,0.092295
17.662745,0.017663,0.007597,0.430092,0.092489
17.681391,0.017681,0.007613,0.430544,0.092684
17.700022,0.0177,0.007629,0.430995,0.092878
17.718641,0.017719,0.007645,0.431446,0.093073
17.737246,0.017737,0.007661,0.431897,0.093268
17.755836,0.017756,0.007677,0.432347,0.093462
17.774414,0.017774,0.007693,0.432798,0.093657
17.792976,0.017793,0.007709,0.433247,0.093852
17.811527,0.017812,0.007725,0.433697,0.094047
17.830063,0.01783,0.007741,0.434146,0.094242
17.848585,0.017849,0.007757,0.434595,0.094437
17.867094,0.017867,0.007773,0.435044,0.094632
17.885588,0.017886,0.007789,0.435492,0.094827
17.90407,0.017904,0.007805,0.43594,0.095022
17.922537,0.017923,0.007821,0.436387,0.095217
17.940992,0.017941,0.007837,0.436834,0.095412
17.959433,0.017959,0.007853,0.437281,0.095608
17.977861,0.017978,0.007869,0.437728,0.095803
17.996275,0.017996,0.007885,0.438174,0.095998
18.014675,0.018015,0.007902,0.43862,0.096194
18.033062,0.018033,0.007918,0.439065,0.096389
18.051437,0.018051,0.007934,0.43951,0.096585
18.069798,0.01807,0.00795,0.439955,0.09678
18.088146,0.018088,0.007966,0.440399,0.096976
18.10648,0.018106,0.007982,0.440843,0.097171
18.124802,0.018125,0.007998,0.441287,0.097367
18.143108,0.018143,0.008014,0.441731,0.097563
18.161404,0.018161,0.00803,0.442174,0.097759
18.179686,0.01818,0.008047,0.442616,0.097955
18.197954,0.018198,0.008063,0.443059,0.09815
18.216209,0.018216,0.008079,0.443501,0.098346
18.234451,0.018234,0.008095,0.443943,0.098543
18.252682,0.018253,0.008111,0.444384,0.098739
18.270899,0.018271,0.008127,0.444825,0.098935
18.289103,0.018289,0.008144,0.445266,0.099131
18.307293,0.018307,0.00816,0.445707,0.099327
18.32547,0.018325,0.008176,0.446147,0.099524
18.343636,0.018344,0.008192,0.446587,0.09972
18.361788,0.018362,0.008208,0.447027,0.099917
18.379927,0.01838,0.008224,0.447466,0.100113
18.398054,0.018398,0.008241,0.447905,0.100309
18.416168,0.018416,0.008257,0.448343,0.100506
18.434269,0.018434,0.008273,0.448782,0.100703
18.452358,0.018452,0.008289,0.44922,0.100899
18.470434,0.01847,0.008305,0.449658,0.101096
18.488497,0.018488,0.008322,0.450095,0.101293
18.506548,0.018507,0.008338,0.450532,0.10149
18.524588,0.018525,0.008354,0.450969,0.101686
18.542614,0.018543,0.00837,0.451405,0.101883
18.560627,0.018561,0.008386,0.451841,0.10208
18.578629,0.018579,0.008403,0.452277,0.102277
18.596617,0.018597,0.008419,0.452713,0.102474
18.614594,0.018615,0.008435,0.453148,0.102671
18.632557,0.018633,0.008451,0.453583,0.102869
18.650509,0.01865,0.008468,0.454018,0.103066
18.668449,0.018668,0.008484,0.454452,0.103263
18.686377,0.018686,0.0085,0.454886,0.103461
18.704292,0.018704,0.008516,0.45532,0.103658
18.722195,0.018722,0.008533,0.455753,0.103855
18.740086,0.01874,0.008549,0.456186,0.104053
18.757965,0.018758,0.008565,0.456619,0.10425
18.775831,0.018776,0.008582,0.457051,0.104448
18.793686,0.018794,0.008598,0.457483,0.104645
18.811527,0.018812,0.008614,0.457915,0.104843
18.829357,0.018829,0.00863,0.458346,0.105041
18.847176,0.018847,0.008647,0.458778,0.105238
18.864983,0.018865,0.008663,0.459209,0.105436
18.882776,0.018883,0.008679,0.459639,0.105634
18.900558,0.018901,0.008696,0.460069,0.105832
18.918329,0.018918,0.008712,0.460499,0.10603
18.936087,0.018936,0.008728,0.460929,0.106228
18.953833,0.018954,0.008744,0.461358,0.106426
18.971567,0.018972,0.008761,0.461787,0.106624
18.98929,0.018989,0.008777,0.462216,0.106822
19.007002,0.019007,0.008793,0.462645,0.10702
19.024702,0.019025,0.00881,0.463073,0.107218
19.042389,0.019042,0.008826,0.463501,0.107417
19.060064,0.01906,0.008843,0.463929,0.107615
19.077728,0.019078,0.008859,0.464356,0.107813
19.095381,0.019095,0.008875,0.464783,0.108012
19.113022,0.019113,0.008892,0.46521,0.10821
19.130651,0.019131,0.008908,0.465637,0.108409
19.14827,0.019148,0.008924,0.466063,0.108607
19.165876,0.019166,0.008941,0.466489,0.108806
19.183472,0.019183,0.008957,0.466915,0.109005
19.201056,0.019201,0.008973,0.46734,0.109203
19.218628,0.019219,0.00899,0.467765,0.109402
19.236189,0.019236,0.009006,0.46819,0.109601
19.253738,0.019254,0.009023,0.468614,0.1098
19.271276,0.019271,0.009039,0.469038,0.109998
19.288803,0.019289,0.009055,0.469462,0.110197
19.306318,0.019306,0.009072,0.469886,0.110396
19.323822,0.019324,0.009088,0.470309,0.110595
19.341314,0.019341,0.009105,0.470733,0.110795
19.358795,0.019359,0.009121,0.471155,0.110994
19.376265,0.019376,0.009137,0.471578,0.111193
19.393723,0.019394,0.009154,0.472,0.111392
19.411169,0.019411,0.00917,0.472422,0.111591
19.428604,0.019429,0.009187,0.472843,0.11179
19.446028,0.019446,0.009203,0.473265,0.11199
19.463442,0.019463,0.00922,0.473686,0.112189
19.480844,0.019481,0.009236,0.474107,0.112388
19.498236,0.019498,0.009252,0.474527,0.112588
19.515615,0.019516,0.009269,0.474947,0.112787
19.532984,0.019533,0.009285,0.475367,0.112987
19.550343,0.01955,0.009302,0.475787,0.113187
19.56769,0.019568,0.009318,0.476207,0.113387
19.585026,0.019585,0.009335,0.476626,0.113586
19.60235,0.019602,0.009351,0.477045,0.113786
19.619663,0.01962,0.009368,0.477463,0.113986
19.636967,0.019637,0.009384,0.477882,0.114185
19.654259,0.019654,0.009401,0.4783,0.114385
19.671539,0.019672,0.009417,0.478718,0.114585
19.68881,0.019689,0.009434,0.479135,0.114785
19.70607,0.019706,0.00945,0.479552,0.114985
19.723318,0.019723,0.009467,0.479969,0.115185
19.740557,0.019741,0.009483,0.480386,0.115385
19.757784,0.019758,0.0095,0.480802,0.115586
19.775002,0.019775,0.009516,0.481219,0.115786
19.792208,0.019792,0.009533,0.481635,0.115986
19.809402,0.019809,0.009549,0.48205,0.116186
19.826588,0.019827,0.009566,0.482466,0.116387
19.843761,0.019844,0.009582,0.482881,0.116587
19.860926,0.019861,0.009599,0.483296,0.116787
19.878078,0.019878,0.009615,0.48371,0.116988
19.89522,0.019895,0.009632,0.484125,0.117188
19.912352,0.019912,0.009648,0.484539,0.117389
19.929472,0.019929,0.009665,0.484952,0.117589
19.946583,0.019947,0.009681,0.485366,0.11779
19.963682,0.019964,0.009698,0.485779,0.117991
19.980772,0.019981,0.009714,0.486192,0.118192
19.99785,0.019998,0.009731,0.486605,0.118392
20.014919,0.020015,0.009748,0.487018,0.118593
20.031977,0.020032,0.009764,0.48743,0.118794
20.049025,0.020049,0.009781,0.487842,0.118995
20.066063,0.020066,0.009797,0.488254,0.119196
20.08309,0.020083,0.009814,0.488665,0.119397
20.100105,0.0201,0.00983,0.489077,0.119598
20.117111,0.020117,0.009847,0.489488,0.119799
20.134108,0.020134,0.009864,0.489898,0.12
20.151093,0.020151,0.00988,0.490309,0.120201
20.168068,0.020168,0.009897,0.490719,0.120402
20.185034,0.020185,0.009913,0.491129,0.120604
20.201988,0.020202,0.00993,0.491538,0.120805
20.218933,0.020219,0.009947,0.491947,0.121006
20.235868,0.020236,0.009963,0.492357,0.121207
20.252792,0.020253,0.00998,0.492765,0.121409
20.269707,0.02027,0.009996,0.493174,0.12161
20.286612,0.020287,0.010013,0.493582,0.121812
20.303505,0.020303,0.01003,0.493991,0.122013
20.320389,0.02032,0.010046,0.494399,0.122215
20.337263,0.020337,0.010063,0.494807,0.122417
20.354126,0.020354,0.01008,0.495214,0.122619
20.370981,0.020371,0.010096,0.495622,0.12282
20.387825,0.020388,0.010113,0.496029,0.123022
20.404659,0.020405,0.01013,0.496436,0.123224
20.421484,0.020421,0.010146,0.496842,0.123426
20.438297,0.020438,0.010163,0.497248,0.123628
20.455103,0.020455,0.01018,0.497654,0.12383
20.471897,0.020472,0.010196,0.498059,0.124032
20.488682,0.020489,0.010213,0.498465,0.124234
20.505457,0.020505,0.01023,0.49887,0.124436
20.522221,0.020522,0.010246,0.499275,0.124638
20.538977,0.020539,0.010263,0.49968,0.12484
20.555721,0.020556,0.01028,0.500084,0.125042
20.572456,0.020572,0.010296,0.500488,0.125244
20.589182,0.020589,0.010313,0.500892,0.125447
20.605898,0.020606,0.01033,0.501296,0.125649
20.622604,0.020623,0.010346,0.5017,0.125851
20.639301,0.020639,0.010363,0.502103,0.126054
20.655989,0.020656,0.01038,0.502506,0.126256
20.672665,0.020673,0.010396,0.502909,0.126459
20.689333,0.020689,0.010413,0.503311,0.126661
20.70599,0.020706,0.01043,0.503713,0.126863
20.722639,0.020723,0.010447,0.504115,0.127066
20.739277,0.020739,0.010463,0.504516,0.127268
20.755907,0.020756,0.01048,0.504917,0.127471
20.772526,0.020772,0.010497,0.505318,0.127673
20.789137,0.020789,0.010513,0.505719,0.127876
20.805737,0.020806,0.01053,0.506119,0.128078
20.822329,0.020822,0.010547,0.506519,0.128281
20.838909,0.020839,0.010564,0.506919,0.128483
20.855482,0.020855,0.01058,0.507317,0.128685
20.872044,0.020872,0.010597,0.507715,0.128887
20.888597,0.020888,0.010614,0.508112,0.129089
20.90514,0.020905,0.01063,0.508509,0.129291
20.921675,0.020921,0.010647,0.508903,0.129491
20.9382,0.020937,0.010663,0.509295,0.129691
20.954716,0.020953,0.01068,0.509686,0.12989
20.971222,0.020969,0.010696,0.510074,0.130088
20.987719,0.020985,0.010712,0.51046,0.130285
21.004208,0.021001,0.010728,0.510843,0.13048
21.020685,0.021017,0.010744,0.511221,0.130674
21.037155,0.021032,0.01076,0.511596,0.130865
21.053614,0.021047,0.010775,0.511966,0.131054
21.070065,0.021062,0.010791,0.51233,0.131241
21.086506,0.021077,0.010806,0.512689,0.131425
21.102938,0.021091,0.010821,0.513041,0.131605
21.119362,0.021105,0.010835,0.513386,0.131783
21.135775,0.021119,0.010849,0.513723,0.131956
21.15218,0.021132,0.010863,0.514052,0.132125
21.168575,0.021145,0.010876,0.514372,0.132289
21.184961,0.021158,0.010889,0.514683,0.132449
21.20134,0.02117,0.010902,0.514985,0.132605
21.217707,0.021181,0.010914,0.515277,0.132755
21.234066,0.021192,0.010926,0.515558,0.1329
21.250416,0.021203,0.010937,0.515829,0.13304
21.266756,0.021213,0.010948,0.51609,0.133175
21.283089,0.021223,0.010958,0.516341,0.133304
21.299412,0.021232,0.010968,0.516581,0.133428
21.315725,0.021241,0.010977,0.516812,0.133547
21.332031,0.021249,0.010986,0.517032,0.133661
21.348328,0.021257,0.010995,0.517243,0.13377
21.364614,0.021264,0.011003,0.517444,0.133874
21.380894,0.021271,0.011011,0.517637,0.133974
21.397161,0.021278,0.011018,0.51782,0.134069
21.413422,0.021284,0.011025,0.517995,0.134159
21.429674,0.02129,0.011031,0.518163,0.134246
21.445915,0.021295,0.011038,0.518323,0.134329
21.462149,0.0213,0.011044,0.518476,0.134409
21.478374,0.021305,0.011049,0.518622,0.134484
21.494591,0.02131,0.011055,0.518762,0.134557
21.510798,0.021314,0.01106,0.518896,0.134627
21.526997,0.021318,0.011065,0.519026,0.134694
21.543186,0.021322,0.011069,0.51915,0.134758
21.559366,0.021325,0.011074,0.519269,0.13482
21.575539,0.021329,0.011078,0.519383,0.13488
21.591703,0.021332,0.011082,0.519495,0.134937
21.607857,0.021335,0.011086,0.519602,0.134993
21.624002,0.021338,0.011089,0.519706,0.135047
21.640141,0.02134,0.011093,0.519807,0.135099
21.656271,0.021343,0.011096,0.519905,0.13515
21.67239,0.021345,0.0111,0.52,0.1352
21.688501,0.021348,0.011103,0.520093,0.135248
21.704605,0.02135,0.011106,0.520183,0.135295
21.720699,0.021352,0.011109,0.520272,0.135341
21.736784,0.021354,0.011112,0.520358,0.135386
21.752861,0.021356,0.011115,0.520443,0.135431
21.76893,0.021358,0.011117,0.520526,0.135474
21.784992,0.02136,0.01112,0.520608,0.135516
21.801043,0.021362,0.011123,0.520688,0.135558
21.817085,0.021364,0.011125,0.520767,0.135599
21.83312,0.021365,0.011128,0.520845,0.13564
21.849148,0.021367,0.01113,0.520922,0.13568
21.865164,0.021368,0.011133,0.520998,0.13572
21.881172,0.02137,0.011135,0.521073,0.135759
21.897173,0.021372,0.011138,0.521147,0.135797
21.913166,0.021373,0.01114,0.521221,0.135836
21.929152,0.021374,0.011142,0.521294,0.135874
21.945126,0.021376,0.011145,0.521366,0.135911
21.961092,0.021377,0.011147,0.521437,0.135948
21.977051,0.021379,0.011149,0.521508,0.135985
21.993002,0.02138,0.011151,0.521577,0.136022
22.008945,0.021381,0.011153,0.521647,0.136058
22.024879,0.021383,0.011156,0.521717,0.136094
22.040804,0.021384,0.011158,0.521785,0.13613
22.056721,0.021385,0.01116,0.521853,0.136166
22.07263,0.021386,0.011162,0.521921,0.136201
22.088531,0.021388,0.011164,0.521988,0.136236
22.104425,0.021389,0.011166,0.522055,0.136271
22.120308,0.02139,0.011168,0.522121,0.136305
22.136183,0.021391,0.01117,0.522187,0.13634
22.15205,0.021392,0.011172,0.522253,0.136374
22.16791,0.021393,0.011174,0.522318,0.136408
22.183762,0.021394,0.011176,0.522383,0.136442
22.199606,0.021396,0.011178,0.522447,0.136476
22.215443,0.021397,0.01118,0.522511,0.136509
22.231268,0.021398,0.011182,0.522576,0.136543
22.247086,0.021399,0.011184,0.522639,0.136576
22.262896,0.0214,0.011186,0.522703,0.136609
22.278698,0.021401,0.011188,0.522765,0.136642
22.294493,0.021402,0.01119,0.522828,0.136674
22.31028,0.021403,0.011191,0.52289,0.136707
22.326059,0.021404,0.011193,0.522952,0.13674
22.341831,0.021405,0.011195,0.523014,0.136772
22.357594,0.021406,0.011197,0.523076,0.136804
22.373346,0.021407,0.011199,0.523137,0.136836
22.389091,0.021408,0.011201,0.523198,0.136868
22.404829,0.021409,0.011202,0.523259,0.1369
22.420559,0.02141,0.011204,0.523319,0.136931
22.436281,0.021411,0.011206,0.523379,0.136963
22.451996,0.021412,0.011208,0.523439,0.136994
22.467703,0.021413,0.01121,0.523499,0.137026
22.483402,0.021414,0.011211,0.523559,0.137057
22.499094,0.021414,0.011213,0.523618,0.137088
22.514778,0.021415,0.011215,0.523677,0.137119
22.530455,0.021416,0.011216,0.523736,0.13715
22.546124,0.021417,0.011218,0.523794,0.13718
22.561781,0.021418,0.01122,0.523853,0.137211
22.577431,0.021419,0.011222,0.523911,0.137242
22.593073,0.02142,0.011223,0.523969,0.137272
22.608707,0.021421,0.011225,0.524026,0.137302
22.624334,0.021421,0.011227,0.524084,0.137332
22.639954,0.021422,0.011228,0.524141,0.137362
22.655565,0.021423,0.01123,0.524198,0.137392
22.671169,0.021424,0.011232,0.524255,0.137421
22.686766,0.021425,0.011233,0.524311,0.137451
22.702354,0.021425,0.011235,0.524367,0.137481
22.717936,0.021426,0.011236,0.524423,0.13751
22.733509,0.021427,0.011238,0.524479,0.137539
22.749075,0.021428,0.01124,0.524535,0.137568
22.764633,0.021429,0.011241,0.52459,0.137597
22.780184,0.021429,0.011243,0.524646,0.137626
22.795727,0.02143,0.011244,0.524701,0.137655
22.811262,0.021431,0.011246,0.524755,0.137684
22.82679,0.021432,0.011248,0.52481,0.137713
22.84231,0.021432,0.011249,0.524865,0.137742
22.857822,0.021433,0.011251,0.524919,0.13777
22.873327,0.021434,0.011252,0.524973,0.137798
22.888824,0.021435,0.011254,0.525027,0.137827
22.904314,0.021435,0.011255,0.525081,0.137855
22.919796,0.021436,0.011257,0.525134,0.137883
22.93527,0.021437,0.011258,0.525187,0.137911
22.950737,0.021437,0.01126,0.52524,0.137939
22.966196,0.021438,0.011261,0.525294,0.137967
22.981647,0.021439,0.011263,0.525346,0.137994
22.997091,0.021439,0.011264,0.525399,0.138022
23.012527,0.02144,0.011266,0.525451,0.13805
23.027956,0.021441,0.011267,0.525504,0.138077
23.043377,0.021441,0.011269,0.525556,0.138104
23.05879,0.021442,0.01127,0.525607,0.138131
23.074196,0.021443,0.011271,0.525659,0.138159
23.089594,0.021443,0.011273,0.525711,0.138186
23.104984,0.021444,0.011274,0.525762,0.138213
23.120371,0.021444,0.011276,0.525813,0.13824
23.13575,0.021445,0.011277,0.525865,0.138267
23.151121,0.021446,0.011279,0.525916,0.138294
23.166485,0.021446,0.01128,0.525966,0.13832
23.181841,0.021447,0.011281,0.526017,0.138347
23.197189,0.021448,0.011283,0.526068,0.138374
23.21253,0.021448,0.011284,0.526118,0.1384
23.227863,0.021449,0.011286,0.526168,0.138427
23.243189,0.021449,0.011287,0.526218,0.138453
23.258507,0.02145,0.011288,0.526268,0.138479
23.273817,0.02145,0.01129,0.526317,0.138505
23.28912,0.021451,0.011291,0.526367,0.138531
23.304415,0.021452,0.011292,0.526416,0.138557
23.319706,0.021452,0.011294,0.526465,0.138583
23.33499,0.021453,0.011295,0.526514,0.138608
23.350266,0.021453,0.011296,0.526563,0.138634
23.365534,0.021454,0.011298,0.526611,0.13866
23.380795,0.021454,0.011299,0.52666,0.138685
23.396048,0.021455,0.0113,0.526708,0.138711
23.411293,0.021455,0.011302,0.526757,0.138736
23.426531,0.021456,0.011303,0.526805,0.138762
23.441761,0.021456,0.011304,0.526853,0.138787
23.456987,0.021457,0.011306,0.526901,0.138812
23.472206,0.021457,0.011307,0.526948,0.138837
23.487417,0.021458,0.011308,0.526996,0.138862
23.502621,0.021458,0.01131,0.527043,0.138887
23.517817,0.021459,0.011311,0.52709,0.138912
23.533005,0.021459,0.011312,0.527137,0.138937
23.548185,0.02146,0.011313,0.527185,0.138962
23.56336,0.02146,0.011315,0.527232,0.138987
23.578529,0.021461,0.011316,0.527278,0.139011
23.593691,0.021461,0.011317,0.527325,0.139036
23.608845,0.021462,0.011318,0.527372,0.13906
23.623991,0.021462,0.01132,0.527418,0.139085
23.63913,0.021463,0.011321,0.527464,0.139109
23.654261,0.021463,0.011322,0.52751,0.139134
23.669388,0.021464,0.011323,0.527556,0.139158
23.684507,0.021464,0.011325,0.527602,0.139182
23.699619,0.021465,0.011326,0.527648,0.139206
23.714724,0.021465,0.011327,0.527694,0.13923
23.72982,0.021466,0.011328,0.527739,0.139254
23.744909,0.021466,0.011329,0.527785,0.139278
23.759995,0.021466,0.011331,0.52783,0.139302
23.775072,0.021467,0.011332,0.527875,0.139326
23.790142,0.021467,0.011333,0.52792,0.13935
23.805204,0.021468,0.011334,0.527965,0.139374
23.820259,0.021468,0.011335,0.52801,0.139397
23.835308,0.021469,0.011337,0.528054,0.139421
23.850351,0.021469,0.011338,0.528099,0.139444
23.865387,0.02147,0.011339,0.528143,0.139468
23.880415,0.02147,0.01134,0.528187,0.139491
23.895435,0.02147,0.011341,0.528232,0.139514
23.91045,0.021471,0.011342,0.528275,0.139537
23.925459,0.021471,0.011344,0.528319,0.139561
23.94046,0.021472,0.011345,0.528363,0.139584
23.955454,0.021472,0.011346,0.528407,0.139607
23.97044,0.021472,0.011347,0.528451,0.13963
23.985422,0.021473,0.011348,0.528494,0.139653
24.000397,0.021473,0.011349,0.528538,0.139676
24.015364,0.021474,0.011351,0.528582,0.139699
24.030323,0.021474,0.011352,0.528625,0.139722
24.045277,0.021474,0.011353,0.528668,0.139745
24.060225,0.021475,0.011354,0.528711,0.139767
24.075165,0.021475,0.011355,0.528753,0.13979
24.090097,0.021475,0.011356,0.528796,0.139813
24.105024,0.021476,0.011357,0.528839,0.139835
24.119946,0.021476,0.011358,0.528882,0.139858
24.134859,0.021477,0.01136,0.528924,0.139881
24.149765,0.021477,0.011361,0.528967,0.139903
24.164665,0.021477,0.011362,0.529009,0.139925
24.17956,0.021478,0.011363,0.529051,0.139948
24.194447,0.021478,0.011364,0.529093,0.13997
24.209326,0.021478,0.011365,0.529135,0.139992
24.224199,0.021479,0.011366,0.529177,0.140014
24.239067,0.021479,0.011367,0.529219,0.140036
24.253927,0.021479,0.011368,0.52926,0.140058
24.26878,0.02148,0.011369,0.529302,0.14008
24.283627,0.02148,0.01137,0.529343,0.140102
24.298468,0.02148,0.011371,0.529385,0.140124
24.313301,0.021481,0.011372,0.529426,0.140146
24.328127,0.021481,0.011374,0.529468,0.140168
24.342949,0.021481,0.011375,0.529509,0.14019
24.357763,0.021482,0.011376,0.52955,0.140211
24.37257,0.021482,0.011377,0.529591,0.140233
24.387371,0.021482,0.011378,0.529631,0.140255
24.402166,0.021483,0.011379,0.529672,0.140276
24.416954,0.021483,0.01138,0.529712,0.140298
24.431734,0.021483,0.011381,0.529753,0.140319
24.44651,0.021484,0.011382,0.529793,0.14034
24.461279,0.021484,0.011383,0.529833,0.140362
24.47604,0.021484,0.011384,0.529874,0.140383
24.490797,0.021485,0.011385,0.529914,0.140404
24.505547,0.021485,0.011386,0.529954,0.140426
24.520288,0.021485,0.011387,0.529994,0.140447
24.535025,0.021486,0.011388,0.530034,0.140468
24.549755,0.021486,0.011389,0.530074,0.140489
24.564478,0.021486,0.01139,0.530114,0.14051
24.579195,0.021486,0.011391,0.530153,0.140531
24.593906,0.021487,0.011392,0.530193,0.140552
24.60861,0.021487,0.011393,0.530232,0.140573
24.623308,0.021487,0.011394,0.530272,0.140594
24.638,0.021488,0.011395,0.530311,0.140615
24.652685,0.021488,0.011396,0.53035,0.140636
24.667364,0.021488,0.011397,0.530389,0.140656
24.682037,0.021488,0.011398,0.530428,0.140677
24.696703,0.021489,0.011399,0.530467,0.140698
24.711363,0.021489,0.0114,0.530506,0.140718
24.726017,0.021489,0.011401,0.530544,0.140739
24.740664,0.02149,0.011402,0.530583,0.140759
24.755306,0.02149,0.011403,0.530622,0.14078
24.769941,0.02149,0.011404,0.53066,0.1408
24.784569,0.02149,0.011405,0.530699,0.140821
24.799192,0.021491,0.011406,0.530737,0.140841
24.813808,0.021491,0.011407,0.530775,0.140861
24.828419,0.021491,0.011408,0.530814,0.140881
24.843023,0.021492,0.011409,0.530852,0.140902
24.85762,0.021492,0.01141,0.53089,0.140922
24.872213,0.021492,0.011411,0.530928,0.140942
24.886799,0.021492,0.011412,0.530966,0.140962
24.901379,0.021493,0.011413,0.531004,0.140982
24.915953,0.021493,0.011414,0.531041,0.141002
24.930519,0.021493,0.011415,0.531079,0.141022
24.945082,0.021493,0.011415,0.531117,0.141042
24.959637,0.021494,0.011416,0.531154,0.141062
24.974186,0.021494,0.011417,0.531192,0.141082
24.988729,0.021494,0.011418,0.531229,0.141102
25.003265,0.021494,0.011419,0.531266,0.141122
25.017797,0.021495,0.01142,0.531304,0.141142
25.032322,0.021495,0.011421,0.531341,0.141162
25.046843,0.021495,0.011422,0.531378,0.141181
25.061356,0.021495,0.011423,0.531415,0.141201
25.075863,0.021496,0.011424,0.531452,0.14122
25.090364,0.021496,0.011425,0.531489,0.14124
25.10486,0.021496,0.011426,0.531525,0.14126
25.11935,0.021496,0.011427,0.531562,0.141279
25.133835,0.021496,0.011428,0.531599,0.141299
25.148314,0.021497,0.011428,0.531635,0.141318
25.162786,0.021497,0.011429,0.531672,0.141337
25.177254,0.021497,0.01143,0.531708,0.141357
25.191717,0.021497,0.011431,0.531745,0.141376
25.206173,0.021498,0.011432,0.531781,0.141396
25.220625,0.021498,0.011433,0.531817,0.141415
25.235071,0.021498,0.011434,0.531853,0.141434
25.249512,0.021498,0.011435,0.531889,0.141453
25.263947,0.021499,0.011436,0.531926,0.141473
25.278376,0.021499,0.011437,0.531962,0.141492
25.292801,0.021499,0.011437,0.531998,0.141511
25.30722,0.021499,0.011438,0.532034,0.14153
25.321634,0.021499,0.011439,0.532069,0.141549
25.336044,0.0215,0.01144,0.532105,0.141568
25.350449,0.0215,0.011441,0.532141,0.141587
25.364849,0.0215,0.011442,0.532176,0.141606
25.379244,0.0215,0.011443,0.532211,0.141625
25.393635,0.0215,0.011444,0.532247,0.141643
25.40802,0.021501,0.011444,0.532283,0.141662
25.422401,0.021501,0.011445,0.532318,0.141681
25.436779,0.021501,0.011446,0.532353,0.1417
25.451151,0.021501,0.011447,0.532388,0.141718
25.465519,0.021502,0.011448,0.532423,0.141737
25.479883,0.021502,0.011449,0.532458,0.141756
25.494244,0.021502,0.01145,0.532493,0.141775
25.5086,0.021502,0.01145,0.532528,0.141793
25.522953,0.021502,0.011451,0.532563,0.141812
25.5373,0.021503,0.011452,0.532598,0.14183
25.551643,0.021503,0.011453,0.532632,0.141848
25.565985,0.021503,0.011454,0.532667,0.141867
25.580322,0.021503,0.011455,0.532701,0.141885
25.594656,0.021503,0.011456,0.532736,0.141904
25.608986,0.021503,0.011456,0.532771,0.141922
25.623312,0.021504,0.011457,0.532805,0.141941
25.637636,0.021504,0.011458,0.532839,0.141959
25.651957,0.021504,0.011459,0.532874,0.141977
25.666273,0.021504,0.01146,0.532908,0.141996
25.680588,0.021504,0.011461,0.532943,0.142014
25.694899,0.021505,0.011461,0.532977,0.142032
25.709208,0.021505,0.011462,0.533011,0.14205
25.723513,0.021505,0.011463,0.533045,0.142068
25.737816,0.021505,0.011464,0.533079,0.142086
25.752117,0.021505,0.011465,0.533113,0.142105
25.766415,0.021506,0.011466,0.533146,0.142123
25.78071,0.021506,0.011466,0.53318,0.142141
25.795004,0.021506,0.011467,0.533214,0.142159
25.809294,0.021506,0.011468,0.533248,0.142177
25.823584,0.021506,0.011469,0.533282,0.142195
25.83787,0.021506,0.01147,0.533315,0.142213
25.852154,0.021507,0.011471,0.533349,0.142231
25.866436,0.021507,0.011471,0.533382,0.142248
25.880716,0.021507,0.011472,0.533416,0.142266
25.894995,0.021507,0.011473,0.533449,0.142284
25.909271,0.021507,0.011474,0.533483,0.142302
25.923546,0.021507,0.011475,0.533516,0.14232
25.937819,0.021508,0.011475,0.533549,0.142337
25.952089,0.021508,0.011476,0.533583,0.142355
25.96636,0.021508,0.011477,0.533616,0.142373
25.980627,0.021508,0.011478,0.533649,0.14239
25.994894,0.021508,0.011479,0.533682,0.142408
26.009157,0.021509,0.011479,0.533715,0.142426
26.02342,0.021509,0.01148,0.533748,0.142443
26.037682,0.021509,0.011481,0.533781,0.142461
26.051941,0.021509,0.011482,0.533814,0.142479
26.0662,0.021509,0.011483,0.533847,0.142496
26.080456,0.021509,0.011483,0.53388,0.142514
26.094711,0.021509,0.011484,0.533912,0.142531
26.108967,0.02151,0.011485,0.533945,0.142549
26.123219,0.02151,0.011486,0.533978,0.142566
26.13747,0.02151,0.011487,0.534011,0.142584
26.15172,0.02151,0.011487,0.534043,0.142601
26.165968,0.02151,0.011488,0.534076,0.142618
26.180216,0.02151,0.011489,0.534108,0.142636
26.194462,0.021511,0.01149,0.534141,0.142653
26.208706,0.021511,0.01149,0.534173,0.14267
26.22295,0.021511,0.011491,0.534206,0.142688
26.237192,0.021511,0.011492,0.534238,0.142705
26.251432,0.021511,0.011493,0.53427,0.142722
26.265673,0.021511,0.011494,0.534302,0.14274
26.279911,0.021512,0.011494,0.534335,0.142757
26.294147,0.021512,0.011495,0.534366,0.142774
26.308384,0.021512,0.011496,0.534399,0.142791
26.322618,0.021512,0.011497,0.534431,0.142808
26.336851,0.021512,0.011497,0.534463,0.142825
26.351084,0.021512,0.011498,0.534495,0.142842
26.365314,0.021512,0.011499,0.534527,0.142859
26.379543,0.021513,0.0115,0.534559,0.142877
26.393772,0.021513,0.0115,0.53459,0.142893
26.408001,0.021513,0.011501,0.534622,0.14291
26.422226,0.021513,0.011502,0.534654,0.142927
26.436451,0.021513,0.011503,0.534686,0.142944
26.450676,0.021513,0.011504,0.534717,0.142961
26.464897,0.021513,0.011504,0.534749,0.142978
26.479118,0.021514,0.011505,0.53478,0.142995
26.49334,0.021514,0.011506,0.534812,0.143012
26.507559,0.021514,0.011507,0.534844,0.143029
26.521776,0.021514,0.011507,0.534875,0.143045
26.535994,0.021514,0.011508,0.534906,0.143062
26.550211,0.021514,0.011509,0.534937,0.143079
26.564425,0.021514,0.01151,0.534969,0.143096
26.578638,0.021515,0.01151,0.535,0.143112
26.592852,0.021515,0.011511,0.535031,0.143129
26.607061,0.021515,0.011512,0.535062,0.143146
26.621271,0.021515,0.011513,0.535093,0.143162
26.635481,0.021515,0.011513,0.535125,0.143179
26.649689,0.021515,0.011514,0.535155,0.143196
26.663895,0.021515,0.011515,0.535186,0.143212
26.678101,0.021516,0.011515,0.535218,0.143229
26.692307,0.021516,0.011516,0.535249,0.143246
26.706509,0.021516,0.011517,0.535279,0.143262
26.720711,0.021516,0.011518,0.53531,0.143278
26.734913,0.021516,0.011518,0.535341,0.143295
26.749113,0.021516,0.011519,0.535372,0.143311
26.763311,0.021516,0.01152,0.535402,0.143328
26.77751,0.021516,0.011521,0.535433,0.143344
26.791708,0.021517,0.011521,0.535464,0.143361
26.805902,0.021517,0.011522,0.535494,0.143377
26.820097,0.021517,0.011523,0.535524,0.143393
26.834291,0.021517,0.011524,0.535555,0.14341
26.848484,0.021517,0.011524,0.535586,0.143426
26.862675,0.021517,0.011525,0.535616,0.143442
26.876865,0.021517,0.011526,0.535647,0.143459
26.891056,0.021517,0.011526,0.535677,0.143475
26.905243,0.021518,0.011527,0.535707,0.143491
26.91943,0.021518,0.011528,0.535737,0.143507
26.933617,0.021518,0.011529,0.535768,0.143523
26.947803,0.021518,0.011529,0.535798,0.14354
26.961987,0.021518,0.01153,0.535828,0.143556
26.97617,0.021518,0.011531,0.535858,0.143572
26.990353,0.021518,0.011531,0.535888,0.143588
27.004534,0.021518,0.011532,0.535918,0.143604
27.018713,0.021518,0.011533,0.535948,0.14362
27.032892,0.021519,0.011534,0.535978,0.143636
27.047071,0.021519,0.011534,0.536008,0.143652
27.061247,0.021519,0.011535,0.536038,0.143668
27.075422,0.021519,0.011536,0.536068,0.143684
27.089598,0.021519,0.011536,0.536098,0.1437
27.103771,0.021519,0.011537,0.536127,0.143716
27.117943,0.021519,0.011538,0.536157,0.143732
27.132114,0.021519,0.011538,0.536187,0.143748
27.146286,0.02152,0.011539,0.536216,0.143764
27.160456,0.02152,0.01154,0.536246,0.14378
27.174623,0.02152,0.011541,0.536275,0.143796
27.188791,0.02152,0.011541,0.536305,0.143811
27.202959,0.02152,0.011542,0.536334,0.143827
27.217123,0.02152,0.011543,0.536364,0.143843
27.231287,0.02152,0.011543,0.536393,0.143859
27.245451,0.02152,0.011544,0.536423,0.143875
27.259615,0.02152,0.011545,0.536452,0.14389
27.273775,0.021521,0.011545,0.536481,0.143906
27.287935,0.021521,0.011546,0.536511,0.143922
27.302095,0.021521,0.011547,0.53654,0.143937
27.316254,0.021521,0.011547,0.536569,0.143953
27.33041,0.021521,0.011548,0.536598,0.143969
27.344566,0.021521,0.011549,0.536627,0.143985
27.358723,0.021521,0.01155,0.536657,0.144
27.372877,0.021521,0.01155,0.536686,0.144016
27.38703,0.021521,0.011551,0.536715,0.144031
27.401182,0.021522,0.011552,0.536744,0.144047
27.415335,0.021522,0.011552,0.536772,0.144062
27.429485,0.021522,0.011553,0.536801,0.144078
27.443634,0.021522,0.011554,0.53683,0.144093
27.457783,0.021522,0.011554,0.536859,0.144109
27.471931,0.021522,0.011555,0.536888,0.144124
27.486076,0.021522,0.011556,0.536917,0.14414
27.500221,0.021522,0.011556,0.536945,0.144155
27.514366,0.021522,0.011557,0.536974,0.14417
27.528511,0.021522,0.011558,0.537002,0.144186
27.542652,0.021523,0.011558,0.537031,0.144201
27.556793,0.021523,0.011559,0.53706,0.144217
27.570934,0.021523,0.01156,0.537088,0.144232
27.585075,0.021523,0.01156,0.537116,0.144247
27.599213,0.021523,0.011561,0.537145,0.144263
27.61335,0.021523,0.011562,0.537173,0.144278
27.627487,0.021523,0.011562,0.537202,0.144293
27.641624,0.021523,0.011563,0.53723,0.144308
27.655758,0.021523,0.011564,0.537259,0.144323
27.669891,0.021523,0.011564,0.537287,0.144339
27.684025,0.021524,0.011565,0.537315,0.144354
27.698158,0.021524,0.011566,0.537343,0.144369
27.712288,0.021524,0.011566,0.537371,0.144384
27.726418,0.021524,0.011567,0.537399,0.144399
27.740547,0.021524,0.011568,0.537427,0.144414
27.754677,0.021524,0.011568,0.537455,0.144429
27.768803,0.021524,0.011569,0.537484,0.144444
27.782928,0.021524,0.01157,0.537512,0.144459
27.797054,0.021524,0.01157,0.537539,0.144474
27.811178,0.021524,0.011571,0.537568,0.144489
27.8253,0.021525,0.011571,0.537595,0.144504
27.839422,0.021525,0.011572,0.537623,0.144519
27.853544,0.021525,0.011573,0.537651,0.144534
27.867666,0.021525,0.011573,0.537679,0.144549
27.881784,0.021525,0.011574,0.537707,0.144564
27.895903,0.021525,0.011575,0.537734,0.144579
27.910021,0.021525,0.011575,0.537762,0.144594
27.924139,0.021525,0.011576,0.53779,0.144609
27.938253,0.021525,0.011577,0.537817,0.144624
27.952368,0.021525,0.011577,0.537845,0.144639
27.966482,0.021525,0.011578,0.537872,0.144653
27.980597,0.021526,0.011579,0.5379,0.144668
27.994707,0.021526,0.011579,0.537927,0.144683
28.008818,0.021526,0.01158,0.537955,0.144698
28.022928,0.021526,0.01158,0.537982,0.144712
28.037039,0.021526,0.011581,0.538009,0.144727
28.051146,0.021526,0.011582,0.538037,0.144742
28.065252,0.021526,0.011582,0.538064,0.144756
28.079359,0.021526,0.011583,0.538091,0.144771
28.093466,0.021526,0.011584,0.538119,0.144786
28.107569,0.021526,0.011584,0.538146,0.1448
28.121672,0.021526,0.011585,0.538173,0.144815
28.135775,0.021526,0.011586,0.5382,0.14483
28.149878,0.021527,0.011586,0.538227,0.144844
28.163977,0.021527,0.011587,0.538254,0.144859
28.178076,0.021527,0.011587,0.538281,0.144873
28.192175,0.021527,0.011588,0.538308,0.144888
28.206274,0.021527,0.011589,0.538335,0.144902
28.220369,0.021527,0.011589,0.538362,0.144917
28.234465,0.021527,0.01159,0.538389,0.144931
28.24856,0.021527,0.011591,0.538416,0.144946
28.262655,0.021527,0.011591,0.538442,0.14496
28.276749,0.021527,0.011592,0.538469,0.144975
28.29084,0.021527,0.011592,0.538496,0.144989
28.304932,0.021527,0.011593,0.538523,0.145003
28.319023,0.021528,0.011594,0.53855,0.145018
28.333113,0.021528,0.011594,0.538577,0.145032
28.3472,0.021528,0.011595,0.538603,0.145047
28.361288,0.021528,0.011596,0.53863,0.145061
28.375376,0.021528,0.011596,0.538656,0.145075
28.389462,0.021528,0.011597,0.538683,0.14509
28.403545,0.021528,0.011597,0.538709,0.145104
28.417629,0.021528,0.011598,0.538736,0.145118
28.431713,0.021528,0.011599,0.538763,0.145133
28.445797,0.021528,0.011599,0.538789,0.145147
28.459877,0.021528,0.0116,0.538815,0.145161
28.473957,0.021528,0.0116,0.538842,0.145175
28.488037,0.021528,0.011601,0.538868,0.145189
28.502117,0.021529,0.011602,0.538894,0.145203
28.516193,0.021529,0.011602,0.53892,0.145218
28.53027,0.021529,0.011603,0.538947,0.145232
28.544346,0.021529,0.011603,0.538973,0.145246
28.558422,0.021529,0.011604,0.538999,0.14526
28.572496,0.021529,0.011605,0.539025,0.145274
28.586569,0.021529,0.011605,0.539051,0.145288
28.600641,0.021529,0.011606,0.539077,0.145302
28.614714,0.021529,0.011606,0.539103,0.145316
28.628784,0.021529,0.011607,0.539129,0.14533
28.642853,0.021529,0.011608,0.539155,0.145344
28.656921,0.021529,0.011608,0.539181,0.145358
28.67099,0.021529,0.011609,0.539207,0.145372
28.685059,0.021529,0.011609,0.539233,0.145386
28.699123,0.02153,0.01161,0.539259,0.1454
28.713188,0.02153,0.011611,0.539285,0.145414
28.727253,0.02153,0.011611,0.539311,0.145428
28.741318,0.02153,0.011612,0.539337,0.145442
28.755379,0.02153,0.011612,0.539362,0.145456
28.76944,0.02153,0.011613,0.539388,0.14547
28.783501,0.02153,0.011614,0.539414,0.145484
28.797562,0.02153,0.011614,0.539439,0.145497
28.811621,0.02153,0.011615,0.539465,0.145511
28.825678,0.02153,0.011615,0.53949,0.145525
28.839735,0.02153,0.011616,0.539516,0.145539
28.853792,0.02153,0.011617,0.539542,0.145553
28.867849,0.02153,0.011617,0.539567,0.145566
28.881903,0.021531,0.011618,0.539593,0.14558
28.895956,0.021531,0.011618,0.539618,0.145594
28.910009,0.021531,0.011619,0.539644,0.145608
28.924063,0.021531,0.011619,0.539669,0.145621
28.938112,0.021531,0.01162,0.539694,0.145635
28.952162,0.021531,0.011621,0.53972,0.145649
28.966211,0.021531,0.011621,0.539745,0.145662
28.980261,0.021531,0.011622,0.53977,0.145676
28.994308,0.021531,0.011622,0.539796,0.14569
29.008354,0.021531,0.011623,0.539821,0.145703
29.0224,0.021531,0.011624,0.539846,0.145717
29.036446,0.021531,0.011624,0.539871,0.14573
29.050491,0.021531,0.011625,0.539896,0.145744
29.064533,0.021531,0.011625,0.539921,0.145757
29.078575,0.021531,0.011626,0.539946,0.145771
29.092617,0.021531,0.011626,0.539971,0.145784
29.106659,0.021532,0.011627,0.539996,0.145798
29.120697,0.021532,0.011628,0.540021,0.145811
29.134735,0.021532,0.011628,0.540046,0.145825
29.148773,0.021532,0.011629,0.540071,0.145838
29.162811,0.021532,0.011629,0.540096,0.145852
29.176847,0.021532,0.01163,0.540121,0.145865
29.190882,0.021532,0.01163,0.540145,0.145878
29.204916,0.021532,0.011631,0.54017,0.145892
29.21895,0.021532,0.011632,0.540195,0.145905
29.232985,0.021532,0.011632,0.54022,0.145919
29.247015,0.021532,0.011633,0.540245,0.145932
29.261045,0.021532,0.011633,0.540269,0.145945
29.275076,0.021532,0.011634,0.540294,0.145959
29.289106,0.021532,0.011634,0.540319,0.145972
29.303135,0.021532,0.011635,0.540344,0.145986
29.317162,0.021533,0.011635,0.540368,0.145999
29.331188,0.021533,0.011636,0.540393,0.146012
29.345215,0.021533,0.011637,0.540417,0.146025
29.359241,0.021533,0.011637,0.540441,0.146038
29.373264,0.021533,0.011638,0.540465,0.146051
29.387287,0.021533,0.011638,0.54049,0.146065
29.40131,0.021533,0.011639,0.540515,0.146078
29.415333,0.021533,0.011639,0.540539,0.146091
29.429354,0.021533,0.01164,0.540563,0.146104
29.443373,0.021533,0.011641,0.540587,0.146117
29.457392,0.021533,0.011641,0.540612,0.14613
29.471411,0.021533,0.011642,0.540636,0.146143
29.48543,0.021533,0.011642,0.54066,0.146157
29.499445,0.021533,0.011643,0.540684,0.14617
29.51346,0.021533,0.011643,0.540709,0.146183
29.527475,0.021533,0.011644,0.540733,0.146196
29.541491,0.021533,0.011644,0.540757,0.146209
29.555504,0.021534,0.011645,0.540781,0.146222
29.569515,0.021534,0.011645,0.540804,0.146235
29.583527,0.021534,0.011646,0.540828,0.146248
29.597538,0.021534,0.011647,0.540852,0.146261
29.611549,0.021534,0.011647,0.540876,0.146274
29.625557,0.021534,0.011648,0.5409,0.146287
29.639565,0.021534,0.011648,0.540924,0.1463
29.653572,0.021534,0.011649,0.540948,0.146312
29.66758,0.021534,0.011649,0.540972,0.146325
29.681585,0.021534,0.01165,0.540996,0.146338
29.695589,0.021534,0.01165,0.541019,0.146351
29.709593,0.021534,0.011651,0.541043,0.146364
29.723597,0.021534,0.011651,0.541067,0.146377
29.7376,0.021534,0.011652,0.54109,0.146389
29.7516,0.021534,0.011653,0.541114,0.146402
29.7656,0.021534,0.011653,0.541138,0.146415
29.7796,0.021534,0.011654,0.541162,0.146428
29.7936,0.021534,0.011654,0.541185,0.146441
29.807598,0.021535,0.011655,0.541208,0.146453
29.821594,0.021535,0.011655,0.541232,0.146466
29.83559,0.021535,0.011656,0.541256,0.146479
29.849586,0.021535,0.011656,0.541279,0.146492
29.863583,0.021535,0.011657,0.541303,0.146504
29.877579,0.021535,0.011657,0.541326,0.146517
29.891571,0.021535,0.011658,0.54135,0.14653
29.905563,0.021535,0.011658,0.541373,0.146542
29.919556,0.021535,0.011659,0.541397,0.146555
29.933548,0.021535,0.011659,0.54142,0.146568
29.94754,0.021535,0.01166,0.541443,0.14658
29.961529,0.021535,0.011661,0.541466,0.146593
29.975517,0.021535,0.011661,0.54149,0.146605
29.989506,0.021535,0.011662,0.541513,0.146618
30.003494,0.021528,0.011662,0.54171,0.146725
30.017481,0.021514,0.011663,0.542083,0.146927
30.031466,0.0215,0.011663,0.542454,0.147128
30.045446,0.021486,0.011663,0.542826,0.14733
30.059427,0.021473,0.011664,0.543198,0.147532
30.073404,0.021459,0.011664,0.543569,0.147734
30.087379,0.021445,0.011665,0.54394,0.147935
30.101353,0.021431,0.011665,0.544311,0.148137
30.115324,0.021417,0.011665,0.544681,0.148339
30.129293,0.021403,0.011666,0.545052,0.148541
30.143259,0.021389,0.011666,0.545422,0.148743
30.157225,0.021375,0.011666,0.545793,0.148945
30.171186,0.021361,0.011667,0.546162,0.149147
30.185148,0.021347,0.011667,0.546532,0.149349
30.199106,0.021333,0.011667,0.546902,0.149551
30.213062,0.021319,0.011668,0.547271,0.149753
30.227016,0.021306,0.011668,0.54764,0.149955
30.240969,0.021292,0.011668,0.548009,0.150157
30.254919,0.021278,0.011668,0.548378,0.150359
30.268867,0.021264,0.011668,0.548746,0.150561
30.282814,0.02125,0.011669,0.549115,0.150763
30.296757,0.021236,0.011669,0.549483,0.150966
30.310699,0.021222,0.011669,0.549851,0.151168
30.324638,0.021208,0.011669,0.550218,0.15137
30.338577,0.021194,0.011669,0.550586,0.151572
30.352512,0.021181,0.011669,0.550953,0.151775
30.366447,0.021167,0.01167,0.55132,0.151977
30.380379,0.021153,0.01167,0.551687,0.152179
30.39431,0.021139,0.01167,0.552053,0.152382
30.408237,0.021125,0.01167,0.55242,0.152584
30.422163,0.021111,0.01167,0.552786,0.152786
30.436087,0.021097,0.01167,0.553152,0.152989
30.450008,0.021083,0.01167,0.553518,0.153191
30.463928,0.021069,0.01167,0.553883,0.153393
30.477846,0.021056,0.01167,0.554249,0.153596
30.491762,0.021042,0.01167,0.554614,0.153798
30.505676,0.021028,0.01167,0.554979,0.154001
30.519588,0.021014,0.01167,0.555344,0.154204
30.533499,0.021,0.01167,0.555709,0.154406
30.547407,0.020986,0.01167,0.556074,0.154609
30.561314,0.020972,0.01167,0.556438,0.154812
30.575218,0.020959,0.01167,0.556802,0.155014
30.589121,0.020945,0.01167,0.557166,0.155217
30.603022,0.020931,0.01167,0.557529,0.15542
30.61692,0.020917,0.011669,0.557893,0.155622
30.630817,0.020903,0.011669,0.558256,0.155825
30.644712,0.020889,0.011669,0.558619,0.156028
30.658606,0.020875,0.011669,0.558982,0.15623
30.672497,0.020862,0.011669,0.559345,0.156433
30.686386,0.020848,0.011669,0.559707,0.156636
30.700275,0.020834,0.011668,0.560069,0.156839
30.714161,0.02082,0.011668,0.560431,0.157042
30.728046,0.020806,0.011668,0.560793,0.157244
30.741928,0.020792,0.011668,0.561155,0.157447
30.75581,0.020779,0.011668,0.561517,0.15765
30.769688,0.020765,0.011667,0.561878,0.157853
30.783566,0.020751,0.011667,0.562239,0.158056
30.79744,0.020737,0.011667,0.5626,0.158259
30.811314,0.020723,0.011666,0.56296,0.158462
30.825184,0.020709,0.011666,0.563321,0.158665
30.839054,0.020696,0.011666,0.563681,0.158868
30.852922,0.020682,0.011665,0.564041,0.159071
30.866789,0.020668,0.011665,0.564401,0.159274
30.880653,0.020654,0.011665,0.564761,0.159477
30.894516,0.02064,0.011664,0.56512,0.15968
30.908377,0.020627,0.011664,0.565479,0.159883
30.922235,0.020613,0.011663,0.565838,0.160086
30.936092,0.020599,0.011663,0.566197,0.16029
30.949947,0.020585,0.011663,0.566556,0.160493
30.963802,0.020571,0.011662,0.566914,0.160696
30.977654,0.020557,0.011662,0.567272,0.160899
30.991505,0.020544,0.011661,0.56763,0.161102
31.005352,0.02053,0.011661,0.567988,0.161305
31.019199,0.020516,0.01166,0.568346,0.161509
31.033043,0.020502,0.01166,0.568704,0.161712
31.046886,0.020488,0.011659,0.569061,0.161915
31.060728,0.020475,0.011659,0.569417,0.162118
31.074568,0.020461,0.011658,0.569774,0.162321
31.088406,0.020447,0.011657,0.570131,0.162525
31.102242,0.020433,0.011657,0.570487,0.162728
31.116077,0.020419,0.011656,0.570843,0.162931
31.12991,0.020406,0.011656,0.571199,0.163134
31.143742,0.020392,0.011655,0.571555,0.163337
31.15757,0.020378,0.011654,0.571911,0.163541
31.171398,0.020364,0.011654,0.572266,0.163744
31.185225,0.020351,0.011653,0.572621,0.163948
31.199049,0.020337,0.011652,0.572976,0.164151
31.212872,0.020323,0.011652,0.573331,0.164354
31.226692,0.020309,0.011651,0.573685,0.164558
31.240513,0.020295,0.01165,0.57404,0.164761
31.25433,0.020282,0.01165,0.574394,0.164964
31.268147,0.020268,0.011649,0.574748,0.165168
31.28196,0.020254,0.011648,0.575102,0.165371
31.295773,0.02024,0.011647,0.575455,0.165574
31.309584,0.020227,0.011647,0.575809,0.165778
31.323393,0.020213,0.011646,0.576162,0.165981
31.337202,0.020199,0.011645,0.576515,0.166185
31.351007,0.020185,0.011644,0.576867,0.166388
31.364813,0.020172,0.011643,0.57722,0.166592
31.378614,0.020158,0.011643,0.577572,0.166795
31.392416,0.020144,0.011642,0.577924,0.166998
31.406216,0.02013,0.011641,0.578277,0.167202
31.420013,0.020117,0.01164,0.578628,0.167405
31.433809,0.020103,0.011639,0.57898,0.167609
31.447603,0.020089,0.011638,0.579331,0.167812
31.461397,0.020075,0.011637,0.579682,0.168015
31.475187,0.020062,0.011636,0.580032,0.168219
31.488977,0.020048,0.011635,0.580383,0.168422
31.502766,0.020034,0.011634,0.580734,0.168626
31.516552,0.02002,0.011633,0.581084,0.168829
31.530338,0.020007,0.011632,0.581434,0.169033
31.544121,0.019993,0.011631,0.581783,0.169236
31.557903,0.019979,0.011631,0.582133,0.169439
31.571682,0.019965,0.011629,0.582483,0.169643
31.585461,0.019952,0.011628,0.582832,0.169846
31.599237,0.019938,0.011627,0.583181,0.17005
31.613012,0.019924,0.011626,0.58353,0.170253
31.626787,0.01991,0.011625,0.583878,0.170457
31.640558,0.019897,0.011624,0.584226,0.17066
31.654329,0.019883,0.011623,0.584574,0.170864
31.668097,0.019869,0.011622,0.584922,0.171067
31.681864,0.019856,0.011621,0.585269,0.17127
31.695629,0.019842,0.01162,0.585617,0.171474
31.709393,0.019828,0.011619,0.585964,0.171677
31.723156,0.019814,0.011617,0.586311,0.17188
31.736916,0.019801,0.011616,0.586657,0.172083
31.750675,0.019787,0.011615,0.587004,0.172287
31.764433,0.019773,0.011614,0.58735,0.17249
31.778189,0.01976,0.011613,0.587696,0.172693
31.791943,0.019746,0.011611,0.588041,0.172896
31.805695,0.019732,0.01161,0.588387,0.173099
31.819447,0.019718,0.011609,0.588732,0.173303
31.833195,0.019705,0.011608,0.589077,0.173506
31.846943,0.019691,0.011606,0.589422,0.173709
31.860689,0.019677,0.011605,0.589766,0.173912
31.874434,0.019664,0.011604,0.59011,0.174115
31.888178,0.01965,0.011602,0.590454,0.174318
31.901918,0.019636,0.011601,0.590798,0.174521
31.915659,0.019623,0.0116,0.591141,0.174724
31.929398,0.019609,0.011598,0.591484,0.174927
31.943134,0.019595,0.011597,0.591826,0.175129
31.956871,0.019582,0.011596,0.592169,0.175332
31.970604,0.019568,0.011594,0.592511,0.175535
31.984337,0.019554,0.011593,0.592854,0.175738
31.998066,0.019541,0.011591,0.593195,0.17594
32.011795,0.019527,0.01159,0.593537,0.176143
32.02552,0.019513,0.011588,0.593879,0.176346
32.039246,0.0195,0.011587,0.59422,0.176549
32.052971,0.019486,0.011586,0.594561,0.176752
32.066696,0.019472,0.011584,0.594903,0.176955
32.080418,0.019459,0.011583,0.595244,0.177157
32.094135,0.019445,0.011581,0.595584,0.17736
32.107853,0.019431,0.01158,0.595925,0.177563
32.121571,0.019418,0.011578,0.596265,0.177766
32.135288,0.019404,0.011576,0.596606,0.177969
32.149002,0.01939,0.011575,0.596946,0.178172
32.162712,0.019377,0.011573,0.597286,0.178375
32.176422,0.019363,0.011572,0.597626,0.178578
32.190132,0.019349,0.01157,0.597965,0.178781
32.203842,0.019336,0.011569,0.598305,0.178985
32.217548,0.019322,0.011567,0.598645,0.179188
32.231251,0.019308,0.011565,0.598984,0.179391
32.244953,0.019295,0.011564,0.599323,0.179594
32.258656,0.019281,0.011562,0.599663,0.179798
32.272358,0.019267,0.01156,0.600001,0.180001
32.286057,0.019254,0.011559,0.600341,0.180204
32.299751,0.01924,0.011557,0.60068,0.180408
32.313446,0.019226,0.011555,0.601018,0.180612
32.327141,0.019213,0.011554,0.601357,0.180815
32.340836,0.019199,0.011552,0.601696,0.181019
32.354527,0.019185,0.01155,0.602034,0.181222
32.368214,0.019172,0.011548,0.602372,0.181426
32.381901,0.019158,0.011547,0.602711,0.18163
32.395588,0.019144,0.011545,0.603049,0.181834
32.409275,0.019131,0.011543,0.603387,0.182038
32.422958,0.019117,0.011541,0.603725,0.182242
32.436638,0.019103,0.01154,0.604063,0.182446
32.450317,0.01909,0.011538,0.604401,0.18265
32.463997,0.019076,0.011536,0.604739,0.182854
32.477676,0.019063,0.011534,0.605077,0.183059
32.491352,0.019049,0.011532,0.605414,0.183263
32.505024,0.019035,0.011531,0.605752,0.183467
32.518696,0.019022,0.011529,0.606089,0.183672
32.532368,0.019008,0.011527,0.606426,0.183876
32.54604,0.018994,0.011525,0.606764,0.184081
32.559711,0.018981,0.011523,0.607101,0.184286
32.573376,0.018967,0.011521,0.607438,0.184491
32.58704,0.018953,0.011519,0.607775,0.184695
32.600704,0.01894,0.011518,0.608112,0.1849
32.614368,0.018926,0.011516,0.608449,0.185105
32.628033,0.018913,0.011514,0.608786,0.18531
32.641689,0.018899,0.011512,0.609122,0.185515
32.655346,0.018885,0.01151,0.609459,0.18572
32.669003,0.018872,0.011508,0.609795,0.185925
32.682659,0.018858,0.011506,0.610131,0.18613
32.696316,0.018844,0.011504,0.610467,0.186335
32.709965,0.018831,0.011502,0.610803,0.18654
32.723614,0.018817,0.0115,0.611139,0.186746
32.737263,0.018803,0.011498,0.611475,0.186951
32.750912,0.01879,0.011496,0.611811,0.187156
32.764561,0.018776,0.011494,0.612146,0.187361
32.778206,0.018763,0.011492,0.612481,0.187567
32.791847,0.018749,0.01149,0.612817,0.187772
32.805489,0.018735,0.011488,0.613152,0.187977
32.81913,0.018722,0.011486,0.613487,0.188183
32.832771,0.018708,0.011483,0.613822,0.188388
32.846413,0.018695,0.011481,0.614156,0.188594
32.860046,0.018681,0.011479,0.614491,0.188799
32.87368,0.018667,0.011477,0.614825,0.189005
32.887314,0.018654,0.011475,0.615159,0.189211
32.900948,0.01864,0.011473,0.615493,0.189416
32.914581,0.018626,0.011471,0.615827,0.189621
32.928207,0.018613,0.011469,0.616161,0.189827
32.941833,0.018599,0.011466,0.616495,0.190033
32.95546,0.018586,0.011464,0.616828,0.190238
32.969086,0.018572,0.011462,0.617161,0.190444
32.982712,0.018558,0.01146,0.617495,0.19065
32.996334,0.018545,0.011458,0.617828,0.190856
33.009953,0.018531,0.011455,0.618161,0.191061
33.023571,0.018518,0.011453,0.618493,0.191267
33.037189,0.018504,0.011451,0.618825,0.191472
33.050808,0.01849,0.011449,0.619158,0.191678
33.064426,0.018477,0.011446,0.61949,0.191884
33.078037,0.018463,0.011444,0.619822,0.19209
33.091648,0.01845,0.011442,0.620154,0.192296
33.105259,0.018436,0.011439,0.620486,0.192502
33.11887,0.018423,0.011437,0.620818,0.192707
33.132481,0.018409,0.011435,0.621149,0.192913
33.146088,0.018395,0.011432,0.621481,0.193119
33.159691,0.018382,0.01143,0.621812,0.193325
33.173294,0.018368,0.011428,0.622143,0.193531
33.186897,0.018355,0.011425,0.622473,0.193737
33.2005,0.018341,0.011423,0.622804,0.193942
33.214104,0.018327,0.01142,0.623135,0.194148
33.227699,0.018314,0.011418,0.623465,0.194354
33.241295,0.0183,0.011416,0.623795,0.19456
33.25489,0.018287,0.011413,0.624124,0.194766
33.268486,0.018273,0.011411,0.624454,0.194971
33.282082,0.01826,0.011408,0.624784,0.195177
33.295673,0.018246,0.011406,0.625113,0.195383
33.309261,0.018232,0.011403,0.625443,0.195589
33.322849,0.018219,0.011401,0.625772,0.195795
33.336437,0.018205,0.011398,0.626101,0.196001
33.350025,0.018192,0.011396,0.626429,0.196207
33.363613,0.018178,0.011393,0.626758,0.196413
33.377197,0.018165,0.011391,0.627086,0.196619
33.390778,0.018151,0.011388,0.627415,0.196825
33.404358,0.018138,0.011386,0.627743,0.197031
33.417938,0.018124,0.011383,0.628071,0.197236
33.431519,0.01811,0.011381,0.628399,0.197443
33.445099,0.018097,0.011378,0.628726,0.197648
33.458672,0.018083,0.011375,0.629054,0.197854
33.472244,0.01807,0.011373,0.629381,0.19806
33.485817,0.018056,0.01137,0.629708,0.198266
33.49939,0.018043,0.011368,0.630035,0.198472
33.512962,0.018029,0.011365,0.630363,0.198678
33.526531,0.018016,0.011362,0.630689,0.198884
33.540096,0.018002,0.01136,0.631016,0.19909
33.553661,0.017988,0.011357,0.631342,0.199297
33.567226,0.017975,0.011354,0.631668,0.199502
33.580791,0.017961,0.011351,0.631994,0.199708
33.594357,0.017948,0.011349,0.63232,0.199914
33.607918,0.017934,0.011346,0.632645,0.20012
33.621475,0.017921,0.011343,0.632971,0.200326
33.635033,0.017907,0.011341,0.633296,0.200532
33.64859,0.017894,0.011338,0.633621,0.200738
33.662148,0.01788,0.011335,0.633946,0.200944
33.675705,0.017867,0.011332,0.63427,0.201149
33.689259,0.017853,0.01133,0.634595,0.201355
33.702808,0.01784,0.011327,0.634919,0.201561
33.716358,0.017826,0.011324,0.635243,0.201767
33.729908,0.017813,0.011321,0.635567,0.201973
33.743458,0.017799,0.011318,0.63589,0.202178
33.757008,0.017785,0.011315,0.636213,0.202384
33.77055,0.017772,0.011313,0.636537,0.202589
33.784092,0.017758,0.01131,0.63686,0.202795
33.797634,0.017745,0.011307,0.637183,0.203001
33.811176,0.017731,0.011304,0.637506,0.203207
33.824718,0.017718,0.011301,0.637828,0.203413
33.838261,0.017704,0.011298,0.638151,0.203618
33.851795,0.017691,0.011295,0.638473,0.203824
33.86533,0.017677,0.011292,0.638795,0.20403
33.878864,0.017664,0.011289,0.639117,0.204235
33.892399,0.01765,0.011286,0.639439,0.204441
33.905933,0.017637,0.011283,0.639761,0.204647
33.919468,0.017623,0.01128,0.640083,0.204853
33.932995,0.01761,0.011277,0.640404,0.205058
33.946522,0.017596,0.011274,0.640725,0.205264
33.960049,0.017583,0.011271,0.641046,0.20547
33.973576,0.017569,0.011268,0.641367,0.205676
33.987103,0.017556,0.011265,0.641687,0.205881
34.000629,0.017542,0.011262,0.642008,0.206087
34.014149,0.017529,0.011259,0.642328,0.206293
34.027668,0.017515,0.011256,0.642648,0.206498
34.041187,0.017502,0.011253,0.642968,0.206704
34.054707,0.017488,0.01125,0.643287,0.206909
34.068226,0.017475,0.011247,0.643607,0.207115
34.081745,0.017461,0.011244,0.643926,0.20732
34.095261,0.017448,0.011241,0.644245,0.207526
34.108772,0.017434,0.011238,0.644564,0.207731
34.122284,0.017421,0.011234,0.644883,0.207937
34.135796,0.017407,0.011231,0.645202,0.208143
34.149307,0.017394,0.011228,0.64552,0.208348
34.162819,0.01738,0.011225,0.645838,0.208554
34.176327,0.017367,0.011222,0.646157,0.208759
34.189831,0.017354,0.011219,0.646474,0.208965
34.203335,0.01734,0.011215,0.646792,0.20917
34.216839,0.017327,0.011212,0.64711,0.209375
34.230343,0.017313,0.011209,0.647427,0.209581
34.243847,0.0173,0.011206,0.647744,0.209786
34.257351,0.017286,0.011203,0.648061,0.209992
34.270847,0.017273,0.011199,0.648378,0.210197
34.284344,0.017259,0.011196,0.648695,0.210402
34.29784,0.017246,0.011193,0.649011,0.210608
34.311337,0.017232,0.011189,0.649327,0.210812
34.324833,0.017219,0.011186,0.649643,0.211018
34.338329,0.017205,0.011183,0.649959,0.211223
34.351818,0.017192,0.011179,0.650275,0.211429
34.365307,0.017178,0.011176,0.650591,0.211634
34.378796,0.017165,0.011173,0.650906,0.211839
34.392284,0.017152,0.011169,0.651221,0.212044
34.405773,0.017138,0.011166,0.651536,0.21225
34.419262,0.017125,0.011163,0.651851,0.212455
34.432747,0.017111,0.011159,0.652165,0.21266
34.446228,0.017098,0.011156,0.65248,0.212865
34.459709,0.017084,0.011153,0.652794,0.21307
34.47319,0.017071,0.011149,0.653108,0.213275
34.486671,0.017057,0.011146,0.653422,0.21348
34.500153,0.017044,0.011142,0.653736,0.213686
34.513634,0.017031,0.011139,0.65405,0.21389
34.527107,0.017017,0.011135,0.654363,0.214096
34.540581,0.017004,0.011132,0.654676,0.214301
34.554054,0.01699,0.011128,0.65499,0.214506
34.567528,0.016977,0.011125,0.655303,0.214711
34.581001,0.016963,0.011121,0.655616,0.214916
34.594475,0.01695,0.011118,0.655928,0.215121
34.607944,0.016936,0.011114,0.656241,0.215326
34.62141,0.016923,0.011111,0.656553,0.215531
34.634876,0.01691,0.011107,0.656865,0.215736
34.648342,0.016896,0.011104,0.657176,0.21594
34.661808,0.016883,0.0111,0.657488,0.216145
34.675274,0.016869,0.011097,0.657799,0.21635
34.68874,0.016856,0.011093,0.65811,0.216555
34.702198,0.016842,0.011089,0.658422,0.21676
34.715656,0.016829,0.011086,0.658733,0.216965
34.729115,0.016816,0.011082,0.659043,0.217169
34.742573,0.016802,0.011079,0.659354,0.217374
34.756031,0.016789,0.011075,0.659664,0.217579
34.769489,0.016775,0.011071,0.659975,0.217783
34.782944,0.016762,0.011068,0.660284,0.217988
34.796394,0.016749,0.011064,0.660594,0.218192
34.809845,0.016735,0.01106,0.660904,0.218397
34.823296,0.016722,0.011057,0.661214,0.218602
34.836746,0.016708,0.011053,0.661522,0.218806
34.850197,0.016695,0.011049,0.661831,0.21901
34.863647,0.016682,0.011046,0.66214,0.219215
34.877094,0.016668,0.011042,0.662449,0.219419
34.890537,0.016655,0.011038,0.662757,0.219624
34.90398,0.016641,0.011034,0.663066,0.219828
34.917423,0.016628,0.011031,0.663374,0.220033
34.930866,0.016614,0.011027,0.663682,0.220237
34.944309,0.016601,0.011023,0.66399,0.220441
34.957752,0.016588,0.011019,0.664298,0.220646
34.971191,0.016574,0.011015,0.664605,0.22085
34.984627,0.016561,0.011012,0.664913,0.221054
34.998062,0.016548,0.011008,0.665219,0.221258
35.011497,0.016534,0.011004,0.665526,0.221463
35.024933,0.016521,0.011,0.665833,0.221667
35.038368,0.016507,0.010996,0.666139,0.221871
35.051804,0.016494,0.010992,0.666446,0.222075
35.065235,0.016481,0.010988,0.666752,0.222279
35.078663,0.016467,0.010985,0.667058,0.222483
35.092091,0.016454,0.010981,0.667364,0.222687
35.105518,0.01644,0.010977,0.667669,0.222891
35.118946,0.016427,0.010973,0.667975,0.223095
35.132374,0.016414,0.010969,0.66828,0.223299
35.145802,0.0164,0.010965,0.668585,0.223503
35.159225,0.016387,0.010961,0.668889,0.223707
35.172646,0.016374,0.010957,0.669194,0.22391
35.186066,0.01636,0.010953,0.669498,0.224114
35.199486,0.016347,0.010949,0.669804,0.224318
35.212906,0.016334,0.010945,0.670107,0.224522
35.226326,0.01632,0.010941,0.670411,0.224725
35.239746,0.016307,0.010937,0.670715,0.224929
35.253162,0.016293,0.010933,0.671019,0.225133
35.266575,0.01628,0.010929,0.671322,0.225337
35.279987,0.016267,0.010925,0.671625,0.22554
35.2934,0.016253,0.010921,0.671928,0.225743
35.306812,0.01624,0.010917,0.672231,0.225947
35.320225,0.016227,0.010913,0.672534,0.226151
35.333637,0.016213,0.010909,0.672836,0.226354
35.347046,0.0162,0.010905,0.673139,0.226558
35.360451,0.016187,0.010901,0.673441,0.226761
35.373856,0.016173,0.010897,0.673743,0.226965
35.38726,0.01616,0.010892,0.674044,0.227168
35.400665,0.016147,0.010888,0.674346,0.227371
35.41407,0.016133,0.010884,0.674647,0.227575
35.427475,0.01612,0.01088,0.674949,0.227778
35.44088,0.016106,0.010876,0.67525,0.227981
35.454277,0.016093,0.010872,0.67555,0.228184
35.467674,0.01608,0.010868,0.675851,0.228387
35.481071,0.016067,0.010863,0.676152,0.228591
35.494469,0.016053,0.010859,0.676452,0.228794
35.507866,0.01604,0.010855,0.676752,0.228997
35.521263,0.016027,0.010851,0.677053,0.2292
35.53466,0.016013,0.010847,0.677352,0.229403
35.548054,0.016,0.010842,0.677652,0.229606
35.561443,0.015987,0.010838,0.677951,0.229809
35.574833,0.015973,0.010834,0.67825,0.230012
35.588223,0.01596,0.01083,0.67855,0.230215
35.601612,0.015947,0.010825,0.678848,0.230418
35.615002,0.015933,0.010821,0.679147,0.23062
35.628391,0.01592,0.010817,0.679445,0.230823
35.641781,0.015907,0.010812,0.679744,0.231026
35.655163,0.015893,0.010808,0.680043,0.231229
35.668545,0.01588,0.010804,0.68034,0.231432
35.681927,0.015867,0.010799,0.680639,0.231634
35.695309,0.015853,0.010795,0.680936,0.231837
35.708691,0.01584,0.010791,0.681233,0.232039
35.722073,0.015827,0.010786,0.681531,0.232242
35.735455,0.015813,0.010782,0.681828,0.232445
35.748833,0.0158,0.010778,0.682125,0.232647
35.762207,0.015787,0.010773,0.682421,0.232849
35.775581,0.015774,0.010769,0.682718,0.233052
35.788956,0.01576,0.010764,0.683015,0.233254
35.80233,0.015747,0.01076,0.68331,0.233457
35.815704,0.015734,0.010756,0.683606,0.233659
35.829079,0.01572,0.010751,0.683902,0.233861
35.842453,0.015707,0.010747,0.684198,0.234063
35.85582,0.015694,0.010742,0.684493,0.234266
35.869186,0.01568,0.010738,0.684788,0.234467
35.882553,0.015667,0.010733,0.685083,0.23467
35.89592,0.015654,0.010729,0.685378,0.234872
35.909286,0.015641,0.010724,0.685673,0.235074
35.922653,0.015627,0.01072,0.685968,0.235276
35.93602,0.015614,0.010715,0.686263,0.235478
35.949387,0.015601,0.010711,0.686556,0.23568
35.962746,0.015587,0.010706,0.68685,0.235882
35.976105,0.015574,0.010702,0.687144,0.236084
35.989464,0.015561,0.010697,0.687437,0.236285
36.002823,0.015548,0.010693,0.687731,0.236487
36.016182,0.015534,0.010688,0.688024,0.236689
36.029541,0.015521,0.010683,0.688316,0.23689
36.0429,0.015508,0.010679,0.68861,0.237092
36.056259,0.015495,0.010674,0.688902,0.237293
36.069611,0.015481,0.01067,0.689195,0.237495
36.082962,0.015468,0.010665,0.689487,0.237696
36.096313,0.015455,0.01066,0.68978,0.237898
36.109665,0.015441,0.010656,0.690071,0.238099
36.123016,0.015428,0.010651,0.690363,0.2383
36.136368,0.015415,0.010646,0.690654,0.238502
36.149719,0.015402,0.010642,0.690946,0.238703
36.163071,0.015388,0.010637,0.691237,0.238904
36.176418,0.015375,0.010632,0.691528,0.239105
36.189762,0.015362,0.010628,0.691819,0.239307
36.203106,0.015349,0.010623,0.69211,0.239508
36.21645,0.015335,0.010618,0.6924,0.239709
36.229794,0.015322,0.010614,0.692691,0.239911
36.243137,0.015309,0.010609,0.692981,0.240112
36.256481,0.015296,0.010604,0.693271,0.240312
36.269825,0.015282,0.010599,0.693561,0.240513
36.283165,0.015269,0.010594,0.69385,0.240714
36.296501,0.015256,0.01059,0.69414,0.240915
36.309837,0.015243,0.010585,0.694429,0.241116
36.323174,0.015229,0.01058,0.694718,0.241317
36.33651,0.015216,0.010575,0.695007,0.241517
36.349846,0.015203,0.010571,0.695295,0.241718
36.363182,0.01519,0.010566,0.695584,0.241918
36.376518,0.015176,0.010561,0.695873,0.242119
36.389854,0.015163,0.010556,0.69616,0.24232
36.403183,0.01515,0.010551,0.696449,0.24252
36.416512,0.015137,0.010546,0.696736,0.24272
36.42984,0.015124,0.010541,0.697024,0.242921
36.443169,0.01511,0.010537,0.697312,0.243122
36.456497,0.015097,0.010532,0.697598,0.243322
36.469826,0.015084,0.010527,0.697886,0.243522
36.483154,0.015071,0.010522,0.698173,0.243723
36.496483,0.015057,0.010517,0.698459,0.243923
36.509808,0.015044,0.010512,0.698745,0.244122
36.523129,0.015031,0.010507,0.699032,0.244323
36.536449,0.015018,0.010502,0.699318,0.244523
36.54977,0.015005,0.010497,0.699605,0.244723
36.563091,0.014991,0.010492,0.69989,0.244923
36.576412,0.014978,0.010487,0.700176,0.245123
36.589733,0.014965,0.010482,0.700462,0.245323
36.603054,0.014952,0.010477,0.700746,0.245523
36.616375,0.014939,0.010472,0.701032,0.245723
36.629692,0.014925,0.010467,0.701316,0.245922
36.643005,0.014912,0.010462,0.701601,0.246122
36.656319,0.014899,0.010457,0.701886,0.246322
36.669632,0.014886,0.010452,0.70217,0.246521
36.682945,0.014873,0.010447,0.702454,0.246721
36.696259,0.014859,0.010442,0.702738,0.24692
36.709572,0.014846,0.010437,0.703022,0.24712
36.722885,0.014833,0.010432,0.703306,0.247319
36.736198,0.01482,0.010427,0.703589,0.247519
36.749508,0.014807,0.010422,0.703872,0.247718
36.762814,0.014793,0.010417,0.704155,0.247917
36.776119,0.01478,0.010412,0.704438,0.248116
36.789425,0.014767,0.010407,0.704721,0.248316
36.802731,0.014754,0.010402,0.705003,0.248514
36.816036,0.014741,0.010396,0.705285,0.248714
36.829342,0.014728,0.010391,0.705568,0.248913
36.842648,0.014714,0.010386,0.70585,0.249112
36.855953,0.014701,0.010381,0.706132,0.249311
36.869255,0.014688,0.010376,0.706413,0.24951
36.882553,0.014675,0.010371,0.706695,0.249709
36.895851,0.014662,0.010365,0.706976,0.249908
36.909149,0.014649,0.01036,0.707257,0.250106
36.922447,0.014635,0.010355,0.707538,0.250305
36.935745,0.014622,0.01035,0.707819,0.250504
36.949043,0.014609,0.010345,0.7081,0.250703
36.962341,0.014596,0.010339,0.70838,0.250901
36.975639,0.014583,0.010334,0.70866,0.251099
36.988937,0.01457,0.010329,0.70894,0.251298
37.002228,0.014556,0.010324,0.70922,0.251496
37.015518,0.014543,0.010318,0.7095,0.251695
37.028809,0.01453,0.010313,0.709779,0.251893
37.042099,0.014517,0.010308,0.710058,0.252091
37.055389,0.014504,0.010303,0.710338,0.25229
37.06868,0.014491,0.010297,0.710617,0.252488
37.08197,0.014477,0.010292,0.710896,0.252686
37.095261,0.014464,0.010287,0.711174,0.252884
37.108551,0.014451,0.010281,0.711453,0.253082
37.121838,0.014438,0.010276,0.711731,0.25328
37.13512,0.014425,0.010271,0.712008,0.253478
37.148403,0.014412,0.010265,0.712286,0.253676
37.161686,0.014399,0.01026,0.712564,0.253873
37.174969,0.014386,0.010255,0.712841,0.254071
37.188251,0.014372,0.010249,0.713118,0.254269
37.201534,0.014359,0.010244,0.713395,0.254466
37.214817,0.014346,0.010238,0.713672,0.254664
37.2281,0.014333,0.010233,0.713949,0.254861
37.241383,0.01432,0.010228,0.714225,0.255059
37.254662,0.014307,0.010222,0.714501,0.255256
37.267937,0.014294,0.010217,0.714778,0.255454
37.281212,0.014281,0.010211,0.715054,0.255651
37.294487,0.014267,0.010206,0.71533,0.255848
37.307762,0.014254,0.0102,0.715605,0.256045
37.321037,0.014241,0.010195,0.715881,0.256242
37.334312,0.014228,0.01019,0.716156,0.25644
37.347588,0.014215,0.010184,0.716432,0.256637
37.360863,0.014202,0.010179,0.716707,0.256834
37.374138,0.014189,0.010173,0.716981,0.257031
37.387409,0.014176,0.010168,0.717256,0.257228
37.400677,0.014163,0.010162,0.71753,0.257425
37.413944,0.014149,0.010157,0.717805,0.257622
37.427212,0.014136,0.010151,0.718078,0.257818
37.440479,0.014123,0.010145,0.718352,0.258015
37.453747,0.01411,0.01014,0.718626,0.258212
37.467014,0.014097,0.010134,0.718899,0.258408
37.480282,0.014084,0.010129,0.719172,0.258604
37.493549,0.014071,0.010123,0.719445,0.258801
37.506817,0.014058,0.010118,0.719719,0.258997
37.520084,0.014045,0.010112,0.719991,0.259194
37.533344,0.014032,0.010107,0.720264,0.25939
37.546604,0.014019,0.010101,0.720536,0.259586
37.559864,0.014006,0.010095,0.720808,0.259782
37.573124,0.013992,0.01009,0.721079,0.259978
37.586384,0.013979,0.010084,0.721351,0.260174
37.599644,0.013966,0.010078,0.721623,0.26037
37.612904,0.013953,0.010073,0.721894,0.260566
37.626163,0.01394,0.010067,0.722166,0.260762
37.639423,0.013927,0.010061,0.722437,0.260957
37.652683,0.013914,0.010056,0.722707,0.261153
37.665939,0.013901,0.01005,0.722979,0.261349
37.679192,0.013888,0.010044,0.723249,0.261545
37.692444,0.013875,0.010039,0.72352,0.26174
37.705696,0.013862,0.010033,0.72379,0.261936
37.718948,0.013849,0.010027,0.72406,0.262131
37.732201,0.013836,0.010022,0.724329,0.262326
37.745453,0.013823,0.010016,0.724599,0.262522
37.758705,0.01381,0.01001,0.724869,0.262717
37.771957,0.013797,0.010004,0.725138,0.262913
37.78521,0.013783,0.009999,0.725407,0.263108
37.798462,0.01377,0.009993,0.725676,0.263303
37.81171,0.013757,0.009987,0.725945,0.263498
37.824955,0.013744,0.009981,0.726214,0.263693
37.8382,0.013731,0.009976,0.726482,0.263888
37.851444,0.013718,0.00997,0.72675,0.264083
37.864689,0.013705,0.009964,0.727018,0.264278
37.877934,0.013692,0.009958,0.727286,0.264472
37.891178,0.013679,0.009952,0.727553,0.264667
37.904423,0.013666,0.009946,0.727821,0.264862
37.917667,0.013653,0.009941,0.728088,0.265056
37.930912,0.01364,0.009935,0.728355,0.265251
37.944157,0.013627,0.009929,0.728622,0.265445
37.957401,0.013614,0.009923,0.728889,0.265639
37.970638,0.013601,0.009917,0.729155,0.265834
37.983875,0.013588,0.009911,0.729422,0.266028
37.997112,0.013575,0.009905,0.729688,0.266223
38.010349,0.013562,0.0099,0.729955,0.266417
38.023586,0.013549,0.009894,0.730221,0.266611
38.036823,0.013536,0.009888,0.730486,0.266805
38.05006,0.013523,0.009882,0.730751,0.266999
38.063297,0.01351,0.009876,0.731017,0.267193
38.076534,0.013497,0.00987,0.731282,0.267387
38.089771,0.013484,0.009864,0.731547,0.267581
38.103008,0.013471,0.009858,0.731812,0.267774
38.116241,0.013458,0.009852,0.732077,0.267968
38.129471,0.013445,0.009846,0.732341,0.268162
38.1427,0.013432,0.00984,0.732606,0.268355
38.15593,0.013419,0.009834,0.732869,0.268549
38.169159,0.013406,0.009828,0.733133,0.268742
38.182388,0.013393,0.009822,0.733397,0.268935
38.195618,0.01338,0.009816,0.73366,0.269129
38.208847,0.013367,0.00981,0.733924,0.269322
38.222076,0.013354,0.009804,0.734187,0.269515
38.235306,0.013341,0.009798,0.73445,0.269708
38.248535,0.013328,0.009792,0.734713,0.269901
38.261765,0.013315,0.009786,0.734976,0.270095
38.274994,0.013302,0.00978,0.735238,0.270288
38.288216,0.013289,0.009774,0.7355,0.27048
38.301437,0.013276,0.009768,0.735762,0.270673
38.314659,0.013263,0.009762,0.736025,0.270866
38.327881,0.01325,0.009756,0.736286,0.271059
38.341103,0.013237,0.00975,0.736548,0.271251
38.354324,0.013224,0.009744,0.736809,0.271444
38.367546,0.013211,0.009738,0.73707,0.271636
38.380768,0.013198,0.009731,0.737331,0.271828
38.39399,0.013185,0.009725,0.737592,0.272021
38.407211,0.013172,0.009719,0.737852,0.272213
38.420433,0.013159,0.009713,0.738113,0.272405
38.433655,0.013146,0.009707,0.738374,0.272598
38.446873,0.013133,0.009701,0.738634,0.27279
38.460087,0.01312,0.009695,0.738894,0.272982
38.473301,0.013108,0.009688,0.739153,0.273174
38.486515,0.013095,0.009682,0.739413,0.273366
38.499729,0.013082,0.009676,0.739673,0.273558
38.512943,0.013069,0.00967,0.739932,0.27375
38.526157,0.013056,0.009664,0.740192,0.273942
38.539371,0.013043,0.009658,0.74045,0.274133
38.552586,0.01303,0.009651,0.740709,0.274325
38.5658,0.013017,0.009645,0.740968,0.274517
38.579014,0.013004,0.009639,0.741226,0.274708
38.592228,0.012991,0.009633,0.741484,0.274899
38.605442,0.012978,0.009626,0.741742,0.275091
38.618656,0.012965,0.00962,0.742,0.275282
38.631863,0.012952,0.009614,0.742257,0.275473
38.645069,0.012939,0.009608,0.742514,0.275664
38.658276,0.012926,0.009601,0.742771,0.275855
38.671482,0.012914,0.009595,0.743029,0.276046
38.684689,0.012901,0.009589,0.743286,0.276237
38.697895,0.012888,0.009583,0.743542,0.276428
38.711102,0.012875,0.009576,0.743799,0.276619
38.724308,0.012862,0.00957,0.744056,0.276809
38.737514,0.012849,0.009564,0.744312,0.277
38.750721,0.012836,0.009557,0.744568,0.277191
38.763927,0.012823,0.009551,0.744824,0.277381
38.777134,0.01281,0.009545,0.74508,0.277572
38.79034,0.012797,0.009538,0.745335,0.277762
38.803547,0.012785,0.009532,0.74559,0.277952
38.816746,0.012772,0.009526,0.745845,0.278142
38.829945,0.012759,0.009519,0.7461,0.278333
38.843143,0.012746,0.009513,0.746355,0.278523
38.856342,0.012733,0.009507,0.74661,0.278713
38.869541,0.01272,0.0095,0.746864,0.278903
38.88274,0.012707,0.009494,0.747119,0.279093
38.895939,0.012694,0.009487,0.747373,0.279283
38.909138,0.012682,0.009481,0.747627,0.279473
38.922337,0.012669,0.009475,0.747881,0.279663
38.935535,0.012656,0.009468,0.748134,0.279852
38.948734,0.012643,0.009462,0.748387,0.280042
38.961933,0.01263,0.009455,0.748641,0.280232
38.975132,0.012617,0.009449,0.748894,0.280421
38.988331,0.012604,0.009442,0.749146,0.28061
39.001526,0.012591,0.009436,0.749399,0.280799
39.014717,0.012579,0.00943,0.749652,0.280989
39.027908,0.012566,0.009423,0.749904,0.281178
39.0411,0.012553,0.009417,0.750156,0.281367
39.054291,0.01254,0.00941,0.750408,0.281556
39.067482,0.012527,0.009404,0.750659,0.281745
39.080673,0.012514,0.009397,0.750911,0.281934
39.093864,0.012501,0.009391,0.751163,0.282123
39.107056,0.012489,0.009384,0.751414,0.282312
39.120247,0.012476,0.009378,0.751665,0.2825
39.133438,0.012463,0.009371,0.751916,0.282689
39.146629,0.01245,0.009365,0.752167,0.282877
39.159821,0.012437,0.009358,0.752417,0.283066
39.173012,0.012424,0.009351,0.752668,0.283254
39.186203,0.012412,0.009345,0.752917,0.283442
39.199394,0.012399,0.009338,0.753168,0.283631
39.212582,0.012386,0.009332,0.753417,0.283819
39.225765,0.012373,0.009325,0.753667,0.284007
39.238949,0.01236,0.009319,0.753916,0.284195
39.252132,0.012347,0.009312,0.754166,0.284383
39.265316,0.012335,0.009305,0.754415,0.284571
39.2785,0.012322,0.009299,0.754664,0.284759
39.291683,0.012309,0.009292,0.754912,0.284946
39.304867,0.012296,0.009286,0.755161,0.285134
39.31805,0.012283,0.009279,0.755409,0.285322
39.331234,0.012271,0.009272,0.755658,0.285509
39.344418,0.012258,0.009266,0.755905,0.285696
39.357601,0.012245,0.009259,0.756153,0.285884
39.370785,0.012232,0.009252,0.756401,0.286071
39.383968,0.012219,0.009246,0.756649,0.286259
39.397152,0.012207,0.009239,0.756896,0.286446
39.410336,0.012194,0.009232,0.757143,0.286633
39.423519,0.012181,0.009226,0.75739,0.28682
39.436695,0.012168,0.009219,0.757637,0.287007
39.449871,0.012155,0.009212,0.757884,0.287194
39.463047,0.012143,0.009206,0.75813,0.28738
39.476223,0.01213,0.009199,0.758376,0.287567
39.489399,0.012117,0.009192,0.758622,0.287754
39.502575,0.012104,0.009186,0.758868,0.287941
39.515751,0.012092,0.009179,0.759114,0.288127
39.528927,0.012079,0.009172,0.75936,0.288314
39.542103,0.012066,0.009165,0.759606,0.2885
39.555279,0.012053,0.009159,0.759851,0.288686
39.568455,0.01204,0.009152,0.760095,0.288873
39.581631,0.012028,0.009145,0.760341,0.289059
39.594807,0.012015,0.009138,0.760586,0.289245
39.607983,0.012002,0.009132,0.760831,0.289432
39.621159,0.011989,0.009125,0.761075,0.289617
39.634335,0.011977,0.009118,0.761319,0.289804
39.647511,0.011964,0.009111,0.761563,0.289989
39.660686,0.011951,0.009105,0.761807,0.290175
39.673859,0.011938,0.009098,0.762051,0.290361
39.687027,0.011926,0.009091,0.762294,0.290546
39.700195,0.011913,0.009084,0.762538,0.290732
39.713364,0.0119,0.009077,0.762781,0.290917
39.726532,0.011888,0.00907,0.763023,0.291102
39.7397,0.011875,0.009064,0.763266,0.291287
39.752869,0.011862,0.009057,0.763508,0.291473
39.766037,0.011849,0.00905,0.763751,0.291657
39.779205,0.011837,0.009043,0.763993,0.291843
39.792374,0.011824,0.009036,0.764235,0.292027
39.805542,0.011811,0.009029,0.764476,0.292212
39.81871,0.011798,0.009022,0.764719,0.292397
39.831879,0.011786,0.009016,0.764959,0.292581
39.845047,0.011773,0.009009,0.765201,0.292766
39.858215,0.01176,0.009002,0.765442,0.292951
39.871384,0.011748,0.008995,0.765683,0.293136
39.884552,0.011735,0.008988,0.765924,0.29332
39.89772,0.011722,0.008981,0.766165,0.293504
39.910889,0.011709,0.008974,0.766406,0.293689
39.924057,0.011697,0.008967,0.766646,0.293873
39.937222,0.011684,0.00896,0.766886,0.294057
39.950382,0.011671,0.008953,0.767126,0.294241
39.963543,0.011659,0.008947,0.767367,0.294426
39.976704,0.011646,0.00894,0.767606,0.29461
39.989864,0.011633,0.008933,0.767845,0.294793
40,0.011624,0.008927,0.76803,0.294935

==> PaperGraphs/Test3_time30_discharge_a1_triple.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000001,0.003832,0.000007
0.498676,0.000499,0.000004,0.00773,0.00003
0.663152,0.000663,0.000007,0.011045,0.000061
0.80439,0.000804,0.000011,0.013902,0.000097
0.93128,0.000931,0.000015,0.016465,0.000136
1.048057,0.001048,0.00002,0.018819,0.000177
1.157156,0.001157,0.000024,0.021013,0.000221
1.260142,0.00126,0.000029,0.02308,0.000266
1.358097,0.001358,0.000034,0.025042,0.000314
1.451806,0.001452,0.000039,0.026917,0.000362
1.541862,0.001542,0.000044,0.028716,0.000412
1.628729,0.001629,0.00005,0.030449,0.000464
1.712777,0.001713,0.000055,0.032125,0.000516
1.794305,0.001794,0.000061,0.033748,0.000569
1.873564,0.001874,0.000066,0.035325,0.000624
1.950761,0.001951,0.000072,0.03686,0.000679
2.026076,0.002026,0.000078,0.038357,0.000736
2.09966,0.0021,0.000084,0.039818,0.000793
2.171646,0.002172,0.00009,0.041247,0.000851
2.24215,0.002242,0.000096,0.042645,0.000909
2.311274,0.002311,0.000102,0.044016,0.000969
2.379108,0.002379,0.000108,0.04536,0.001029
2.445733,0.002446,0.000114,0.04668,0.00109
2.511221,0.002511,0.00012,0.047977,0.001151
2.575638,0.002576,0.000127,0.049252,0.001213
2.639041,0.002639,0.000133,0.050506,0.001275
2.701485,0.002701,0.00014,0.051741,0.001339
2.763017,0.002763,0.000146,0.052958,0.001402
2.823684,0.002824,0.000153,0.054158,0.001467
2.883526,0.002884,0.00016,0.05534,0.001531
2.94258,0.002943,0.000166,0.056507,0.001597
3.000882,0.003001,0.000173,0.057659,0.001662
3.058464,0.003058,0.00018,0.058796,0.001728
3.115355,0.003115,0.000187,0.059919,0.001795
3.171583,0.003172,0.000194,0.061029,0.001862
3.227175,0.003227,0.0002,0.062126,0.00193
3.282155,0.003282,0.000207,0.063211,0.001998
3.336545,0.003337,0.000214,0.064284,0.002066
3.390367,0.00339,0.000222,0.065346,0.002135
3.443641,0.003444,0.000229,0.066397,0.002204
3.496385,0.003496,0.000236,0.067437,0.002274
3.548617,0.003549,0.000243,0.068466,0.002344
3.600354,0.0036,0.00025,0.069486,0.002414
3.651612,0.003652,0.000257,0.070497,0.002485
3.702405,0.003702,0.000265,0.071498,0.002556
3.752748,0.003753,0.000272,0.07249,0.002627
3.802655,0.003803,0.000279,0.073473,0.002699
3.852138,0.003852,0.000287,0.074448,0.002771
3.901208,0.003901,0.000294,0.075414,0.002844
3.949879,0.00395,0.000302,0.076373,0.002916
3.99816,0.003998,0.000309,0.077323,0.002989
4.046062,0.004046,0.000317,0.078267,0.003063
4.093595,0.004094,0.000324,0.079202,0.003137
4.140769,0.004141,0.000332,0.080131,0.00321
4.187592,0.004188,0.000339,0.081053,0.003285
4.234074,0.004234,0.000347,0.081967,0.003359
4.280223,0.00428,0.000355,0.082876,0.003434
4.326047,0.004326,0.000362,0.083777,0.003509
4.371554,0.004372,0.00037,0.084673,0.003585
4.41675,0.004417,0.000378,0.085562,0.00366
4.461644,0.004462,0.000386,0.086445,0.003736
4.506242,0.004506,0.000393,0.087322,0.003813
4.55055,0.004551,0.000401,0.088194,0.003889
4.594575,0.004595,0.000409,0.089059,0.003966
4.638323,0.004638,0.000417,0.08992,0.004043
4.681799,0.004682,0.000425,0.090775,0.00412
4.72501,0.004725,0.000433,0.091624,0.004198
4.767962,0.004768,0.000441,0.092469,0.004275
4.810658,0.004811,0.000449,0.093308,0.004353
4.853104,0.004853,0.000457,0.094142,0.004431
4.895305,0.004895,0.000465,0.094972,0.00451
4.937266,0.004937,0.000473,0.095797,0.004589
4.978992,0.004979,0.000481,0.096617,0.004667
5.020486,0.00502,0.000489,0.097432,0.004747
5.061753,0.005062,0.000497,0.098243,0.004826
5.102798,0.005103,0.000505,0.09905,0.004905
5.143624,0.005144,0.000514,0.099852,0.004985
5.184235,0.005184,0.000522,0.100649,0.005065
5.224635,0.005225,0.00053,0.101443,0.005145
5.264828,0.005265,0.000538,0.102233,0.005226
5.304817,0.005305,0.000546,0.103018,0.005306
5.344606,0.005345,0.000555,0.1038,0.005387
5.384198,0.005384,0.000563,0.104577,0.005468
5.423596,0.005424,0.000571,0.105351,0.005549
5.462804,0.005463,0.00058,0.106121,0.005631
5.501825,0.005502,0.000588,0.106887,0.005712
5.54066,0.005541,0.000596,0.10765,0.005794
5.579315,0.005579,0.000605,0.108409,0.005876
5.61779,0.005618,0.000613,0.109164,0.005958
5.65609,0.005656,0.000622,0.109916,0.006041
5.694217,0.005694,0.00063,0.110665,0.006123
5.732173,0.005732,0.000639,0.11141,0.006206
5.769961,0.00577,0.000647,0.112152,0.006289
5.807583,0.005808,0.000656,0.11289,0.006372
5.845043,0.005845,0.000664,0.113625,0.006455
5.882342,0.005882,0.000673,0.114358,0.006539
5.919482,0.005919,0.000681,0.115086,0.006622
5.956466,0.005956,0.00069,0.115812,0.006706
5.993296,0.005993,0.000698,0.116535,0.00679
6.029974,0.00603,0.000707,0.117255,0.006874
6.066503,0.006067,0.000716,0.117972,0.006959
6.102883,0.006103,0.000724,0.118686,0.007043
6.139118,0.006139,0.000733,0.119396,0.007128
6.17521,0.006175,0.000742,0.120105,0.007213
6.211159,0.006211,0.00075,0.12081,0.007298
6.246968,0.006247,0.000759,0.121512,0.007383
6.28264,0.006283,0.000768,0.122212,0.007468
6.318174,0.006318,0.000777,0.122909,0.007553
6.353575,0.006354,0.000785,0.123604,0.007639
6.388842,0.006389,0.000794,0.124295,0.007725
6.423978,0.006424,0.000803,0.124984,0.007811
6.458985,0.006459,0.000812,0.125671,0.007897
6.493863,0.006494,0.000821,0.126355,0.007983
6.528615,0.006529,0.000829,0.127037,0.008069
6.563241,0.006563,0.000838,0.127716,0.008156
6.597745,0.006598,0.000847,0.128392,0.008242
6.632126,0.006632,0.000856,0.129066,0.008329
6.666387,0.006666,0.000865,0.129738,0.008416
6.700529,0.006701,0.000874,0.130408,0.008503
6.734552,0.006735,0.000883,0.131075,0.00859
6.76846,0.006768,0.000892,0.13174,0.008678
6.802252,0.006802,0.000901,0.132402,0.008765
6.835931,0.006836,0.00091,0.133063,0.008853
6.869497,0.006869,0.000919,0.133721,0.008941
6.902952,0.006903,0.000928,0.134376,0.009029
6.936296,0.006936,0.000937,0.13503,0.009117
6.969532,0.00697,0.000946,0.135682,0.009205
7.002661,0.007003,0.000955,0.136331,0.009293
7.035683,0.007036,0.000964,0.136978,0.009381
7.0686,0.007069,0.000973,0.137623,0.00947
7.101412,0.007101,0.000982,0.138266,0.009559
7.134121,0.007134,0.000991,0.138907,0.009648
7.166728,0.007167,0.001,0.139547,0.009737
7.199235,0.007199,0.001009,0.140184,0.009826
7.231641,0.007232,0.001018,0.140819,0.009915
7.263949,0.007264,0.001027,0.141452,0.010004
7.296159,0.007296,0.001037,0.142083,0.010094
7.328271,0.007328,0.001046,0.142712,0.010183
7.360288,0.00736,0.001055,0.143339,0.010273
7.39221,0.007392,0.001064,0.143965,0.010363
7.424037,0.007424,0.001073,0.144588,0.010453
7.455772,0.007456,0.001083,0.14521,0.010543
7.487414,0.007487,0.001092,0.14583,0.010633
7.518965,0.007519,0.001101,0.146448,0.010724
7.550425,0.00755,0.00111,0.147064,0.010814
7.581796,0.007582,0.00112,0.147679,0.010905
7.613078,0.007613,0.001129,0.148292,0.010995
7.644272,0.007644,0.001138,0.148903,0.011086
7.675379,0.007675,0.001148,0.149512,0.011177
7.7064,0.007706,0.001157,0.15012,0.011268
7.737335,0.007737,0.001166,0.150726,0.011359
7.768186,0.007768,0.001176,0.15133,0.01145
7.798952,0.007799,0.001185,0.151932,0.011542
7.829636,0.00783,0.001194,0.152533,0.011633
7.860237,0.00786,0.001204,0.153133,0.011725
7.890756,0.007891,0.001213,0.15373,0.011816
7.921195,0.007921,0.001222,0.154326,0.011908
7.951553,0.007952,0.001232,0.154921,0.012
7.981832,0.007982,0.001241,0.155514,0.012092
8.012032,0.008012,0.001251,0.156105,0.012184
8.042153,0.008042,0.00126,0.156695,0.012277
8.072198,0.008072,0.00127,0.157283,0.012369
8.102164,0.008102,0.001279,0.15787,0.012461
8.132055,0.008132,0.001289,0.158455,0.012554
8.161871,0.008162,0.001298,0.159039,0.012647
8.191611,0.008192,0.001308,0.159621,0.012739
8.221277,0.008221,0.001317,0.160202,0.012832
8.25087,0.008251,0.001327,0.160781,0.012925
8.280389,0.00828,0.001336,0.161359,0.013018
8.309835,0.00831,0.001346,0.161935,0.013112
8.339211,0.008339,0.001355,0.16251,0.013205
8.368514,0.008369,0.001365,0.163084,0.013298
8.397747,0.008398,0.001374,0.163656,0.013392
8.42691,0.008427,0.001384,0.164227,0.013485
8.456003,0.008456,0.001394,0.164796,0.013579
8.485027,0.008485,0.001403,0.165364,0.013673
8.513983,0.008514,0.001413,0.165931,0.013767
8.542871,0.008543,0.001422,0.166497,0.013861
8.571691,0.008572,0.001432,0.167061,0.013955
8.600444,0.0086,0.001442,0.167623,0.014049
8.629131,0.008629,0.001451,0.168185,0.014143
8.657752,0.008658,0.001461,0.168745,0.014237
8.686308,0.008686,0.001471,0.169304,0.014332
8.714799,0.008715,0.00148,0.169861,0.014426
8.743225,0.008743,0.00149,0.170418,0.014521
8.771588,0.008772,0.0015,0.170973,0.014616
8.799888,0.0088,0.001509,0.171526,0.014711
8.828124,0.008828,0.001519,0.172079,0.014806
8.856297,0.008856,0.001529,0.17263,0.014901
8.88441,0.008884,0.001539,0.17318,0.014996
8.912459,0.008912,0.001548,0.173729,0.015091
8.940448,0.00894,0.001558,0.174276,0.015186
8.968376,0.008968,0.001568,0.174822,0.015281
8.996244,0.008996,0.001578,0.175368,0.015377
9.024053,0.009024,0.001587,0.175912,0.015472
9.051802,0.009052,0.001597,0.176454,0.015568
9.079492,0.009079,0.001607,0.176996,0.015664
9.107122,0.009107,0.001617,0.177537,0.01576
9.134696,0.009135,0.001627,0.178076,0.015856
9.162212,0.009162,0.001637,0.178614,0.015951
9.189672,0.00919,0.001646,0.179151,0.016048
9.217073,0.009217,0.001656,0.179687,0.016144
9.244418,0.009244,0.001666,0.180222,0.01624
9.271708,0.009272,0.001676,0.180756,0.016336
9.298941,0.009299,0.001686,0.181288,0.016433
9.326119,0.009326,0.001696,0.18182,0.016529
9.353244,0.009353,0.001706,0.18235,0.016626
9.380313,0.00938,0.001715,0.18288,0.016723
9.407329,0.009407,0.001725,0.183408,0.016819
9.434291,0.009434,0.001735,0.183935,0.016916
9.461201,0.009461,0.001745,0.184462,0.017013
9.488058,0.009488,0.001755,0.184987,0.01711
9.514864,0.009515,0.001765,0.185511,0.017207
9.541617,0.009542,0.001775,0.186034,0.017304
9.56832,0.009568,0.001785,0.186556,0.017402
9.594973,0.009595,0.001795,0.187077,0.017499
9.621575,0.009622,0.001805,0.187597,0.017596
9.648129,0.009648,0.001815,0.188117,0.017694
9.674632,0.009675,0.001825,0.188635,0.017792
9.701088,0.009701,0.001835,0.189152,0.017889
9.727495,0.009728,0.001845,0.189668,0.017987
9.753855,0.009754,0.001855,0.190183,0.018085
9.780168,0.00978,0.001865,0.190698,0.018183
9.806434,0.009806,0.001875,0.191211,0.018281
9.832654,0.009833,0.001885,0.191724,0.018379
9.858829,0.009859,0.001895,0.192235,0.018477
9.884957,0.009885,0.001905,0.192746,0.018576
9.911041,0.009911,0.001915,0.193256,0.018674
9.93708,0.009937,0.001925,0.193765,0.018772
9.963076,0.009963,0.001936,0.194273,0.018871
9.989028,0.009989,0.001946,0.19478,0.01897
10.014936,0.010015,0.001956,0.195286,0.019068
10.040803,0.010041,0.001966,0.195792,0.019167
10.066628,0.010067,0.001976,0.196296,0.019266
10.09241,0.010092,0.001986,0.1968,0.019365
10.118151,0.010118,0.001996,0.197303,0.019464
10.14385,0.010144,0.002007,0.197806,0.019564
10.16951,0.01017,0.002017,0.198307,0.019663
10.195129,0.010195,0.002027,0.198808,0.019762
10.220709,0.010221,0.002037,0.199307,0.019862
10.24625,0.010246,0.002047,0.199806,0.019961
10.271751,0.010272,0.002057,0.200305,0.020061
10.297215,0.010297,0.002068,0.200802,0.020161
10.32264,0.010323,0.002078,0.201299,0.020261
10.348029,0.010348,0.002088,0.201795,0.020361
10.373382,0.010373,0.002098,0.202291,0.020461
10.398697,0.010399,0.002109,0.202786,0.020561
10.423977,0.010424,0.002119,0.203279,0.020661
10.449222,0.010449,0.002129,0.203773,0.020762
10.474432,0.010474,0.00214,0.204265,0.020862
10.499608,0.0105,0.00215,0.204757,0.020963
10.52475,0.010525,0.00216,0.205248,0.021063
10.549858,0.01055,0.002171,0.205739,0.021164
10.574934,0.010575,0.002181,0.206229,0.021265
10.599977,0.0106,0.002191,0.206718,0.021366
10.624989,0.010625,0.002202,0.207207,0.021467
10.649969,0.01065,0.002212,0.207695,0.021569
10.674919,0.010675,0.002222,0.208182,0.02167
10.699837,0.0107,0.002233,0.208669,0.021771
10.724719,0.010725,0.002243,0.209155,0.021873
10.749565,0.01075,0.002254,0.20964,0.021974
10.774375,0.010774,0.002264,0.210124,0.022076
10.79915,0.010799,0.002274,0.210608,0.022178
10.82389,0.010824,0.002285,0.211091,0.02228
10.848595,0.010849,0.002295,0.211574,0.022382
10.873263,0.010873,0.002306,0.212056,0.022484
10.897898,0.010898,0.002316,0.212537,0.022586
10.922498,0.010923,0.002327,0.213017,0.022688
10.947063,0.010947,0.002337,0.213497,0.02279
10.971595,0.010972,0.002348,0.213976,0.022893
10.996092,0.010996,0.002358,0.214454,0.022995
11.020555,0.011021,0.002369,0.214932,0.023098
11.044983,0.011045,0.002379,0.215409,0.023201
11.069379,0.011069,0.00239,0.215885,0.023303
11.09374,0.011094,0.0024,0.216361,0.023406
11.118069,0.011118,0.002411,0.216836,0.023509
11.142364,0.011142,0.002421,0.217311,0.023612
11.166626,0.011167,0.002432,0.217784,0.023715
11.190855,0.011191,0.002442,0.218258,0.023818
11.215052,0.011215,0.002453,0.21873,0.023922
11.239215,0.011239,0.002464,0.219203,0.024025
11.263346,0.011263,0.002474,0.219675,0.024128
11.287445,0.011288,0.002485,0.220146,0.024232
11.311512,0.011312,0.002496,0.220617,0.024336
11.335546,0.011336,0.002506,0.221088,0.02444
11.359549,0.01136,0.002517,0.221559,0.024544
11.383519,0.011384,0.002528,0.222031,0.024649
11.407458,0.011408,0.002538,0.222503,0.024754
11.431366,0.011432,0.002549,0.222975,0.024859
11.455242,0.011456,0.00256,0.223449,0.024965
11.479088,0.01148,0.002571,0.223924,0.025071
11.502901,0.011505,0.002582,0.224402,0.025178
11.526684,0.011529,0.002593,0.224881,0.025286
11.550436,0.011553,0.002604,0.225364,0.025394
11.574158,0.011578,0.002615,0.225849,0.025504
11.597849,0.011603,0.002626,0.226339,0.025615
11.62151,0.011627,0.002637,0.226833,0.025727
11.64514,0.011652,0.002649,0.227331,0.02584
11.668739,0.011677,0.00266,0.227835,0.025954
11.692308,0.011703,0.002672,0.228345,0.026071
11.715848,0.011728,0.002684,0.228861,0.026189
11.739358,0.011754,0.002696,0.229383,0.026308
11.762837,0.01178,0.002708,0.229911,0.026429
11.786288,0.011806,0.002721,0.230445,0.026552
11.80971,0.011832,0.002733,0.230986,0.026677
11.833101,0.011859,0.002746,0.231533,0.026804
11.856464,0.011885,0.002758,0.232086,0.026932
11.879798,0.011912,0.002771,0.232645,0.027062
11.903102,0.011939,0.002784,0.233209,0.027193
11.926377,0.011967,0.002798,0.233777,0.027326
11.949624,0.011994,0.002811,0.234349,0.02746
11.972842,0.012022,0.002824,0.234925,0.027595
11.996032,0.012049,0.002838,0.235504,0.027731
12.019194,0.012077,0.002851,0.236086,0.027868
12.042327,0.012105,0.002865,0.236669,0.028006
12.065432,0.012133,0.002879,0.237254,0.028145
12.088509,0.012161,0.002892,0.237839,0.028284
12.111558,0.012189,0.002906,0.238425,0.028423
12.134579,0.012216,0.00292,0.239011,0.028563
12.157573,0.012244,0.002934,0.239597,0.028703
12.180538,0.012272,0.002948,0.240182,0.028844
12.203477,0.0123,0.002961,0.240767,0.028984
12.226388,0.012328,0.002975,0.241351,0.029125
12.249271,0.012356,0.002989,0.241934,0.029266
12.272128,0.012383,0.003003,0.242516,0.029407
12.294958,0.012411,0.003017,0.243096,0.029548
12.317761,0.012439,0.003031,0.243675,0.029689
12.340536,0.012466,0.003045,0.244253,0.02983
12.363284,0.012494,0.003059,0.24483,0.029971
12.386005,0.012522,0.003073,0.245405,0.030112
12.408702,0.012549,0.003087,0.245979,0.030253
12.431372,0.012576,0.003101,0.246552,0.030394
12.454015,0.012604,0.003115,0.247123,0.030535
12.476631,0.012631,0.003129,0.247693,0.030676
12.499222,0.012658,0.003143,0.248262,0.030817
12.521787,0.012686,0.003157,0.248829,0.030958
12.544325,0.012713,0.003171,0.249395,0.031099
12.566838,0.01274,0.003185,0.24996,0.03124
12.589325,0.012767,0.003198,0.250524,0.031381
12.611787,0.012794,0.003212,0.251087,0.031522
12.634222,0.012821,0.003226,0.251648,0.031663
12.656632,0.012848,0.00324,0.252208,0.031804
12.679017,0.012875,0.003254,0.252767,0.031946
12.701377,0.012902,0.003268,0.253325,0.032087
12.723711,0.012929,0.003282,0.253881,0.032228
12.74602,0.012956,0.003296,0.254437,0.032369
12.768305,0.012983,0.00331,0.254991,0.03251
12.790565,0.013009,0.003324,0.255544,0.032651
12.812799,0.013036,0.003338,0.256097,0.032793
12.83501,0.013063,0.003352,0.256648,0.032934
12.857195,0.013089,0.003367,0.257198,0.033075
12.879355,0.013116,0.003381,0.257747,0.033217
12.901492,0.013142,0.003395,0.258295,0.033358
12.923604,0.013169,0.003409,0.258842,0.033499
12.945691,0.013195,0.003423,0.259388,0.033641
12.967754,0.013222,0.003437,0.259932,0.033782
12.989794,0.013248,0.003451,0.260476,0.033924
13.011809,0.013274,0.003465,0.261019,0.034066
13.033801,0.013301,0.003479,0.261561,0.034207
13.055768,0.013327,0.003493,0.262102,0.034349
13.077712,0.013353,0.003507,0.262642,0.03449
13.099632,0.013379,0.003521,0.263181,0.034632
13.121529,0.013406,0.003535,0.263719,0.034774
13.143402,0.013432,0.003549,0.264256,0.034916
13.165252,0.013458,0.003564,0.264793,0.035058
13.187078,0.013484,0.003578,0.265328,0.035199
13.20888,0.01351,0.003592,0.265862,0.035341
13.23066,0.013536,0.003606,0.266396,0.035483
13.252418,0.013562,0.00362,0.266928,0.035625
13.274152,0.013588,0.003634,0.26746,0.035767
13.295863,0.013614,0.003648,0.267991,0.03591
13.317552,0.013639,0.003662,0.268521,0.036052
13.339217,0.013665,0.003677,0.26905,0.036194
13.36086,0.013691,0.003691,0.269578,0.036336
13.38248,0.013717,0.003705,0.270106,0.036479
13.404077,0.013743,0.003719,0.270632,0.036621
13.425652,0.013768,0.003733,0.271158,0.036763
13.447205,0.013794,0.003748,0.271683,0.036906
13.468735,0.01382,0.003762,0.272207,0.037048
13.490242,0.013845,0.003776,0.27273,0.037191
13.511728,0.013871,0.00379,0.273253,0.037334
13.533192,0.013896,0.003804,0.273775,0.037476
13.554634,0.013922,0.003819,0.274295,0.037619
13.576054,0.013947,0.003833,0.274815,0.037762
13.597452,0.013973,0.003847,0.275335,0.037905
13.618828,0.013998,0.003861,0.275853,0.038047
13.640182,0.014023,0.003876,0.276371,0.03819
13.661515,0.014049,0.00389,0.276888,0.038333
13.682826,0.014074,0.003904,0.277404,0.038476
13.704116,0.014099,0.003919,0.277919,0.03862
13.725385,0.014125,0.003933,0.278434,0.038763
13.746632,0.01415,0.003947,0.278948,0.038906
13.767858,0.014175,0.003961,0.279461,0.039049
13.789062,0.0142,0.003976,0.279973,0.039192
13.810245,0.014225,0.00399,0.280485,0.039336
13.831407,0.014251,0.004004,0.280996,0.039479
13.852548,0.014276,0.004019,0.281506,0.039623
13.873668,0.014301,0.004033,0.282015,0.039766
13.894767,0.014326,0.004047,0.282524,0.03991
13.915846,0.014351,0.004062,0.283032,0.040053
13.936904,0.014376,0.004076,0.283539,0.040197
13.957941,0.014401,0.00409,0.284046,0.040341
13.978957,0.014426,0.004105,0.284551,0.040485
13.999953,0.014451,0.004119,0.285056,0.040629
14.020929,0.014475,0.004134,0.285561,0.040772
14.041884,0.0145,0.004148,0.286065,0.040916
14.062819,0.014525,0.004162,0.286568,0.04106
14.083735,0.01455,0.004177,0.28707,0.041205
14.104629,0.014575,0.004191,0.287571,0.041349
14.125503,0.014599,0.004206,0.288072,0.041493
14.146357,0.014624,0.00422,0.288573,0.041637
14.167191,0.014649,0.004235,0.289072,0.041781
14.188004,0.014673,0.004249,0.289572,0.041926
14.208799,0.014698,0.004263,0.29007,0.04207
14.229573,0.014723,0.004278,0.290568,0.042215
14.250328,0.014747,0.004292,0.291065,0.042359
14.271063,0.014772,0.004307,0.291561,0.042504
14.291778,0.014796,0.004321,0.292057,0.042649
14.312473,0.014821,0.004336,0.292552,0.042793
14.33315,0.014845,0.00435,0.293046,0.042938
14.353807,0.01487,0.004365,0.29354,0.043083
14.374444,0.014894,0.004379,0.294033,0.043228
14.395061,0.014918,0.004394,0.294526,0.043373
14.41566,0.014943,0.004408,0.295018,0.043518
14.436239,0.014967,0.004423,0.295509,0.043663
14.4568,0.014992,0.004437,0.295999,0.043808
14.477341,0.015016,0.004452,0.296489,0.043953
14.497863,0.01504,0.004467,0.296979,0.044098
14.518366,0.015064,0.004481,0.297468,0.044243
14.53885,0.015089,0.004496,0.297956,0.044389
14.559315,0.015113,0.00451,0.298443,0.044534
14.579761,0.015137,0.004525,0.29893,0.04468
14.600189,0.015161,0.004539,0.299416,0.044825
14.620599,0.015185,0.004554,0.299902,0.044971
14.640989,0.015209,0.004569,0.300387,0.045116
14.661362,0.015233,0.004583,0.300872,0.045262
14.681716,0.015257,0.004598,0.301356,0.045408
14.702051,0.015281,0.004613,0.301839,0.045554
14.722369,0.015305,0.004627,0.302322,0.045699
14.742668,0.015329,0.004642,0.302805,0.045845
14.76295,0.015353,0.004656,0.303287,0.045991
14.783213,0.015377,0.004671,0.303768,0.046137
14.803458,0.015401,0.004686,0.304248,0.046283
14.823686,0.015425,0.0047,0.304728,0.04643
14.843895,0.015449,0.004715,0.305207,0.046576
14.864087,0.015473,0.00473,0.305686,0.046722
14.884262,0.015497,0.004745,0.306165,0.046868
14.90442,0.01552,0.004759,0.306642,0.047015
14.924561,0.015544,0.004774,0.30712,0.047161
14.944684,0.015568,0.004789,0.307597,0.047308
14.96479,0.015592,0.004803,0.308073,0.047454
14.984879,0.015615,0.004818,0.308548,0.047601
15.004952,0.015639,0.004833,0.309024,0.047748
15.025008,0.015663,0.004848,0.309498,0.047895
15.045047,0.015686,0.004862,0.309972,0.048041
15.06507,0.01571,0.004877,0.310446,0.048188
15.085076,0.015734,0.004892,0.310919,0.048335
15.105066,0.015757,0.004907,0.311391,0.048482
15.12504,0.015781,0.004921,0.311863,0.048629
15.144999,0.015804,0.004936,0.312335,0.048777
15.16494,0.015828,0.004951,0.312806,0.048924
15.184866,0.015851,0.004966,0.313277,0.049071
15.204777,0.015875,0.004981,0.313747,0.049219
15.224672,0.015898,0.004996,0.314216,0.049366
15.244552,0.015922,0.00501,0.314686,0.049513
15.264415,0.015945,0.005025,0.315154,0.049661
15.284263,0.015969,0.00504,0.315622,0.049809
15.304095,0.015992,0.005055,0.31609,0.049956
15.323913,0.016015,0.00507,0.316557,0.050104
15.343717,0.016039,0.005085,0.317024,0.050252
15.363505,0.016062,0.0051,0.31749,0.0504
15.383279,0.016085,0.005114,0.317956,0.050548
15.403037,0.016109,0.005129,0.318421,0.050696
15.422782,0.016132,0.005144,0.318886,0.050844
15.442512,0.016155,0.005159,0.31935,0.050992
15.462227,0.016178,0.005174,0.319814,0.051141
15.481928,0.016202,0.005189,0.320278,0.051289
15.501615,0.016225,0.005204,0.320741,0.051437
15.521287,0.016248,0.005219,0.321204,0.051586
15.540946,0.016271,0.005234,0.321666,0.051735
15.560591,0.016294,0.005249,0.322128,0.051883
15.580221,0.016317,0.005264,0.32259,0.052032
15.599838,0.016341,0.005279,0.323051,0.052181
15.619442,0.016364,0.005294,0.323511,0.05233
15.639032,0.016387,0.005309,0.323971,0.052479
15.658609,0.01641,0.005324,0.324431,0.052628
15.678173,0.016433,0.005339,0.32489,0.052777
15.697723,0.016456,0.005354,0.325349,0.052926
15.717261,0.016479,0.005369,0.325807,0.053075
15.736786,0.016502,0.005384,0.326265,0.053224
15.756297,0.016525,0.005399,0.326723,0.053374
15.775796,0.016548,0.005414,0.32718,0.053523
15.795282,0.016571,0.005429,0.327637,0.053673
15.814756,0.016594,0.005444,0.328094,0.053823
15.834218,0.016617,0.005459,0.32855,0.053973
15.853668,0.01664,0.005475,0.329006,0.054122
15.873105,0.016662,0.00549,0.329461,0.054272
15.89253,0.016685,0.005505,0.329916,0.054422
15.911944,0.016708,0.00552,0.330371,0.054572
15.931347,0.016731,0.005535,0.330825,0.054723
15.950738,0.016754,0.00555,0.331279,0.054873
15.970118,0.016777,0.005565,0.331732,0.055023
15.989486,0.0168,0.005581,0.332185,0.055174
16.008842,0.016822,0.005596,0.332638,0.055324
16.028189,0.016845,0.005611,0.333091,0.055475
16.047523,0.016868,0.005626,0.333543,0.055625
16.066849,0.016891,0.005641,0.333995,0.055776
16.086163,0.016913,0.005657,0.334446,0.055927
16.105467,0.016936,0.005672,0.334897,0.056078
16.12476,0.016959,0.005687,0.335348,0.056229
16.144045,0.016981,0.005702,0.335799,0.05638
16.163319,0.017004,0.005718,0.336249,0.056532
16.182585,0.017027,0.005733,0.336699,0.056683
16.201839,0.01705,0.005748,0.337148,0.056835
16.221087,0.017072,0.005764,0.337598,0.056986
16.240324,0.017095,0.005779,0.338047,0.057138
16.259552,0.017117,0.005794,0.338496,0.05729
16.27877,0.01714,0.00581,0.338944,0.057442
16.297977,0.017163,0.005825,0.339392,0.057593
16.317171,0.017185,0.00584,0.33984,0.057746
16.336351,0.017208,0.005856,0.340287,0.057898
16.35552,0.01723,0.005871,0.340734,0.05805
16.374676,0.017253,0.005886,0.34118,0.058202
16.393818,0.017275,0.005902,0.341627,0.058354
16.412949,0.017298,0.005917,0.342073,0.058507
16.432066,0.01732,0.005933,0.342518,0.058659
16.45117,0.017343,0.005948,0.342963,0.058812
16.470263,0.017365,0.005963,0.343408,0.058965
16.489342,0.017388,0.005979,0.343852,0.059117
16.508408,0.01741,0.005994,0.344296,0.05927
16.527462,0.017433,0.00601,0.34474,0.059423
16.546505,0.017455,0.006025,0.345184,0.059576
16.565535,0.017478,0.006041,0.345627,0.059729
16.584551,0.0175,0.006056,0.34607,0.059882
16.603556,0.017522,0.006072,0.346513,0.060036
16.622549,0.017545,0.006087,0.346957,0.060189
16.641529,0.017567,0.006103,0.347399,0.060343
16.660496,0.01759,0.006118,0.347843,0.060497
16.679451,0.017612,0.006134,0.348286,0.060652
16.698395,0.017634,0.00615,0.34873,0.060806
16.717325,0.017657,0.006165,0.349174,0.060961
16.736244,0.017679,0.006181,0.34962,0.061117
16.75515,0.017702,0.006197,0.350066,0.061273
16.774044,0.017724,0.006213,0.350515,0.06143
16.792927,0.017747,0.006229,0.350964,0.061588
16.811796,0.01777,0.006245,0.351417,0.061747
16.830654,0.017793,0.006261,0.351871,0.061907
16.849499,0.017816,0.006277,0.352328,0.062068
16.868332,0.017839,0.006293,0.352789,0.06223
16.887154,0.017862,0.00631,0.353254,0.062394
16.905964,0.017886,0.006327,0.353723,0.06256
16.924761,0.01791,0.006344,0.354198,0.062728
16.943546,0.017934,0.006361,0.354678,0.062898
16.96232,0.017958,0.006378,0.355163,0.06307
16.981081,0.017982,0.006395,0.355654,0.063245
16.99983,0.018007,0.006413,0.356152,0.063422
17.018568,0.018032,0.006431,0.356657,0.063602
17.037294,0.018057,0.00645,0.357169,0.063785
17.056009,0.018083,0.006468,0.357688,0.06397
17.074711,0.018109,0.006487,0.358214,0.064159
17.093401,0.018135,0.006506,0.358747,0.06435
17.11208,0.018162,0.006525,0.359286,0.064543
17.130747,0.018189,0.006545,0.359832,0.06474
17.149403,0.018216,0.006565,0.360385,0.064939
17.168047,0.018243,0.006585,0.360942,0.06514
17.186678,0.018271,0.006605,0.361506,0.065343
17.205297,0.018298,0.006625,0.362073,0.065548
17.223906,0.018326,0.006646,0.362645,0.065756
17.242502,0.018355,0.006667,0.36322,0.065964
17.261087,0.018383,0.006688,0.363798,0.066175
17.279661,0.018411,0.006709,0.364379,0.066386
17.298223,0.01844,0.00673,0.364961,0.066598
17.316774,0.018468,0.006751,0.365544,0.066811
17.335314,0.018497,0.006772,0.366128,0.067025
17.353842,0.018525,0.006793,0.366712,0.067239
17.372358,0.018554,0.006815,0.367297,0.067453
17.390863,0.018583,0.006836,0.36788,0.067668
17.409357,0.018611,0.006858,0.368464,0.067883
17.427839,0.01864,0.006879,0.369046,0.068097
17.44631,0.018668,0.0069,0.369627,0.068312
17.464769,0.018697,0.006922,0.370206,0.068526
17.483217,0.018725,0.006943,0.370785,0.068741
17.501654,0.018753,0.006964,0.371362,0.068955
17.520081,0.018782,0.006986,0.371937,0.069169
17.538496,0.01881,0.007007,0.372511,0.069382
17.5569,0.018838,0.007028,0.373083,0.069595
17.575293,0.018866,0.007049,0.373654,0.069809
17.593674,0.018894,0.007071,0.374223,0.070021
17.612043,0.018922,0.007092,0.374791,0.070234
17.630402,0.01895,0.007113,0.375357,0.070446
17.64875,0.018978,0.007134,0.375922,0.070659
17.667088,0.019005,0.007155,0.376485,0.07087
17.685413,0.019033,0.007176,0.377046,0.071082
17.703728,0.019061,0.007197,0.377607,0.071293
17.722033,0.019088,0.007219,0.378166,0.071505
17.740326,0.019116,0.00724,0.378723,0.071716
17.758608,0.019143,0.007261,0.379279,0.071926
17.776878,0.019171,0.007282,0.379834,0.072137
17.795139,0.019198,0.007303,0.380388,0.072347
17.813389,0.019226,0.007324,0.38094,0.072558
17.831627,0.019253,0.007345,0.381491,0.072768
17.849855,0.01928,0.007366,0.382042,0.072978
17.868073,0.019307,0.007387,0.382591,0.073188
17.886278,0.019335,0.007408,0.383139,0.073398
17.904472,0.019362,0.007429,0.383685,0.073607
17.922657,0.019389,0.00745,0.384231,0.073817
17.94083,0.019416,0.007471,0.384775,0.074026
17.958994,0.019443,0.007492,0.385318,0.074235
17.977146,0.01947,0.007513,0.385861,0.074444
17.995287,0.019497,0.007534,0.386402,0.074653
18.013418,0.019524,0.007554,0.386943,0.074862
18.031538,0.01955,0.007575,0.387482,0.075071
18.049648,0.019577,0.007596,0.388021,0.07528
18.067747,0.019604,0.007617,0.388558,0.075489
18.085835,0.019631,0.007638,0.389094,0.075697
18.103912,0.019657,0.007659,0.38963,0.075906
18.121981,0.019684,0.00768,0.390164,0.076114
18.140038,0.019711,0.007701,0.390698,0.076322
18.158083,0.019737,0.007722,0.391231,0.076531
18.176119,0.019764,0.007743,0.391762,0.076739
18.194145,0.01979,0.007764,0.392293,0.076947
18.21216,0.019817,0.007784,0.392823,0.077155
18.230164,0.019843,0.007805,0.393353,0.077363
18.248158,0.01987,0.007826,0.393881,0.077571
18.266142,0.019896,0.007847,0.394409,0.077779
18.284115,0.019922,0.007868,0.394935,0.077987
18.302078,0.019949,0.007889,0.395461,0.078195
18.320032,0.019975,0.00791,0.395987,0.078403
18.337975,0.020001,0.007931,0.396511,0.07861
18.355906,0.020027,0.007952,0.397034,0.078818
18.373827,0.020054,0.007972,0.397557,0.079026
18.391739,0.02008,0.007993,0.398079,0.079234
18.409639,0.020106,0.008014,0.3986,0.079441
18.42753,0.020132,0.008035,0.399121,0.079649
18.445412,0.020158,0.008056,0.39964,0.079856
18.463282,0.020184,0.008077,0.400159,0.080064
18.481142,0.02021,0.008098,0.400678,0.080271
18.498993,0.020236,0.008119,0.401195,0.080479
18.516832,0.020262,0.008139,0.401712,0.080686
18.534662,0.020288,0.00816,0.402228,0.080894
18.552483,0.020314,0.008181,0.402743,0.081101
18.570293,0.02034,0.008202,0.403258,0.081308
18.588095,0.020365,0.008223,0.403772,0.081516
18.605885,0.020391,0.008244,0.404285,0.081723
18.623665,0.020417,0.008265,0.404797,0.08193
18.641436,0.020443,0.008286,0.405309,0.082138
18.659195,0.020468,0.008307,0.40582,0.082345
18.676947,0.020494,0.008327,0.406331,0.082552
18.694687,0.02052,0.008348,0.406841,0.08276
18.712418,0.020546,0.008369,0.40735,0.082967
18.730139,0.020571,0.00839,0.407858,0.083174
18.747849,0.020597,0.008411,0.408366,0.083381
18.765551,0.020622,0.008432,0.408873,0.083589
18.783241,0.020648,0.008453,0.40938,0.083796
18.800922,0.020673,0.008474,0.409886,0.084003
18.818594,0.020699,0.008495,0.410391,0.08421
18.836256,0.020724,0.008516,0.410896,0.084418
18.853909,0.02075,0.008536,0.4114,0.084625
18.87155,0.020775,0.008557,0.411904,0.084832
18.889183,0.020801,0.008578,0.412406,0.085039
18.906805,0.020826,0.008599,0.412909,0.085247
18.924419,0.020851,0.00862,0.41341,0.085454
18.942022,0.020877,0.008641,0.413911,0.085661
18.959616,0.020902,0.008662,0.414412,0.085869
18.9772,0.020927,0.008683,0.414912,0.086076
18.994774,0.020953,0.008704,0.415411,0.086283
19.012339,0.020978,0.008725,0.41591,0.086491
19.029894,0.021003,0.008746,0.416408,0.086698
19.04744,0.021028,0.008767,0.416906,0.086905
19.064976,0.021053,0.008788,0.417403,0.087113
19.082502,0.021079,0.008809,0.417899,0.08732
19.100019,0.021104,0.00883,0.418395,0.087527
19.117527,0.021129,0.008851,0.418891,0.087735
19.135025,0.021154,0.008872,0.419385,0.087942
19.152514,0.021179,0.008893,0.419879,0.088149
19.169992,0.021204,0.008914,0.420373,0.088357
19.187462,0.021229,0.008935,0.420867,0.088564
19.204922,0.021254,0.008956,0.421359,0.088772
19.222372,0.021279,0.008977,0.421851,0.088979
19.239815,0.021304,0.008998,0.422343,0.089187
19.257246,0.021329,0.009019,0.422834,0.089394
19.27467,0.021354,0.00904,0.423324,0.089602
19.292082,0.021379,0.009061,0.423814,0.089809
19.309486,0.021404,0.009082,0.424304,0.090017
19.326881,0.021428,0.009103,0.424793,0.090224
19.344267,0.021453,0.009124,0.425281,0.090432
19.361643,0.021478,0.009145,0.425769,0.09064
19.379009,0.021503,0.009166,0.426256,0.090847
19.396368,0.021528,0.009187,0.426743,0.091055
19.413715,0.021552,0.009208,0.42723,0.091263
19.431055,0.021577,0.009229,0.427716,0.09147
19.448385,0.021602,0.00925,0.428201,0.091678
19.465706,0.021626,0.009271,0.428686,0.091886
19.483019,0.021651,0.009292,0.429171,0.092094
19.50032,0.021676,0.009313,0.429655,0.092302
19.517614,0.0217,0.009334,0.430138,0.092509
19.534899,0.021725,0.009355,0.430621,0.092717
19.552174,0.02175,0.009376,0.431104,0.092925
19.569441,0.021774,0.009397,0.431585,0.093133
19.586697,0.021799,0.009419,0.432067,0.093341
19.603945,0.021823,0.00944,0.432548,0.093549
19.621185,0.021848,0.009461,0.433028,0.093757
19.638414,0.021872,0.009482,0.433508,0.093965
19.655636,0.021897,0.009503,0.433988,0.094173
19.672848,0.021921,0.009524,0.434467,0.094381
19.69005,0.021946,0.009545,0.434946,0.094589
19.707245,0.02197,0.009566,0.435424,0.094797
19.72443,0.021995,0.009587,0.435903,0.095006
19.741606,0.022019,0.009609,0.43638,0.095214
19.758774,0.022043,0.00963,0.436857,0.095422
19.775932,0.022068,0.009651,0.437334,0.09563
19.793081,0.022092,0.009672,0.437809,0.095839
19.810223,0.022116,0.009693,0.438285,0.096047
19.827354,0.022141,0.009714,0.43876,0.096255
19.844477,0.022165,0.009736,0.439235,0.096464
19.861591,0.022189,0.009757,0.439709,0.096672
19.878696,0.022213,0.009778,0.440183,0.096881
19.895792,0.022238,0.009799,0.440657,0.097089
19.91288,0.022262,0.00982,0.441129,0.097298
19.92996,0.022286,0.009842,0.441602,0.097506
19.947029,0.02231,0.009863,0.442074,0.097715
19.96409,0.022334,0.009884,0.442545,0.097923
19.981144,0.022359,0.009905,0.443017,0.098132
19.998188,0.022383,0.009926,0.443487,0.09834
20.015223,0.022407,0.009948,0.443958,0.098549
20.032249,0.022431,0.009969,0.444427,0.098758
20.049269,0.022455,0.00999,0.444897,0.098967
20.066277,0.022479,0.010011,0.445366,0.099175
20.083277,0.022503,0.010033,0.445834,0.099384
20.100269,0.022527,0.010054,0.446303,0.099593
20.117254,0.022551,0.010075,0.446771,0.099802
20.134228,0.022575,0.010096,0.447238,0.100011
20.151194,0.022599,0.010118,0.447706,0.10022
20.168152,0.022623,0.010139,0.448172,0.100429
20.185102,0.022647,0.01016,0.448638,0.100638
20.202042,0.022671,0.010182,0.449104,0.100847
20.218973,0.022695,0.010203,0.44957,0.101056
20.235897,0.022719,0.010224,0.450034,0.101266
20.252813,0.022743,0.010246,0.450499,0.101475
20.26972,0.022766,0.010267,0.450964,0.101684
20.286617,0.02279,0.010288,0.451427,0.101893
20.303507,0.022814,0.010309,0.45189,0.102102
20.320389,0.022838,0.010331,0.452353,0.102312
20.337263,0.022862,0.010352,0.452814,0.10252
20.354126,0.022885,0.010373,0.453275,0.102729
20.370981,0.022909,0.010395,0.453735,0.102938
20.387829,0.022933,0.010416,0.454194,0.103146
20.404669,0.022956,0.010437,0.454652,0.103354
20.421501,0.02298,0.010458,0.455108,0.103562
20.438324,0.023003,0.010479,0.455562,0.103768
20.455137,0.023026,0.0105,0.456013,0.103974
20.471943,0.023049,0.010521,0.456462,0.104179
20.488741,0.023072,0.010542,0.456908,0.104382
20.505531,0.023095,0.010563,0.457349,0.104584
20.522314,0.023118,0.010583,0.457786,0.104784
20.539085,0.02314,0.010603,0.458217,0.104982
20.555849,0.023162,0.010623,0.458642,0.105176
20.572605,0.023184,0.010643,0.45906,0.105368
20.589354,0.023205,0.010662,0.45947,0.105556
20.606094,0.023226,0.010681,0.459871,0.105741
20.622828,0.023246,0.010699,0.460261,0.10592
20.639551,0.023266,0.010717,0.460642,0.106095
20.656265,0.023285,0.010735,0.461011,0.106265
20.672972,0.023304,0.010752,0.461367,0.10643
20.689671,0.023322,0.010768,0.461711,0.106589
20.706362,0.02334,0.010784,0.462042,0.106741
20.723045,0.023356,0.010799,0.462358,0.106888
20.739721,0.023372,0.010814,0.462661,0.107028
20.75639,0.023388,0.010827,0.462949,0.107161
20.773048,0.023403,0.010841,0.463223,0.107288
20.789698,0.023416,0.010853,0.463483,0.107408
20.806339,0.02343,0.010865,0.463728,0.107522
20.822973,0.023442,0.010876,0.46396,0.107629
20.8396,0.023454,0.010887,0.464178,0.107731
20.856218,0.023466,0.010897,0.464383,0.107826
20.872829,0.023476,0.010906,0.464576,0.107915
20.889433,0.023486,0.010915,0.464756,0.107999
20.906029,0.023496,0.010924,0.464926,0.108078
20.922617,0.023505,0.010932,0.465084,0.108152
20.939194,0.023513,0.010939,0.465234,0.108221
20.955763,0.023521,0.010946,0.465373,0.108286
20.972324,0.023529,0.010953,0.465503,0.108347
20.988878,0.023536,0.010959,0.465625,0.108404
21.005424,0.023543,0.010965,0.46574,0.108457
21.021963,0.02355,0.01097,0.465848,0.108507
21.038494,0.023556,0.010976,0.465949,0.108554
21.055017,0.023562,0.010981,0.466044,0.108599
21.071533,0.023567,0.010985,0.466134,0.108641
21.088041,0.023573,0.01099,0.466219,0.10868
21.104542,0.023578,0.010994,0.4663,0.108718
21.121035,0.023583,0.010998,0.466376,0.108753
21.13752,0.023587,0.011002,0.466448,0.108787
21.153997,0.023592,0.011006,0.466518,0.108819
21.170467,0.023596,0.01101,0.466584,0.10885
21.18693,0.023601,0.011013,0.466647,0.10888
21.203384,0.023605,0.011016,0.466707,0.108908
21.219831,0.023609,0.01102,0.466765,0.108935
21.236271,0.023613,0.011023,0.466821,0.108961
21.252699,0.023616,0.011026,0.466876,0.108986
21.269119,0.02362,0.011029,0.466928,0.109011
21.285532,0.023624,0.011032,0.466979,0.109035
21.301937,0.023627,0.011035,0.467028,0.109058
21.318335,0.023631,0.011037,0.467076,0.10908
21.334724,0.023634,0.01104,0.467123,0.109102
21.351107,0.023638,0.011043,0.467168,0.109123
21.367481,0.023641,0.011045,0.467213,0.109144
21.383848,0.023644,0.011048,0.467257,0.109164
21.400208,0.023648,0.011051,0.467299,0.109184
21.416559,0.023651,0.011053,0.467341,0.109204
21.432903,0.023654,0.011055,0.467383,0.109223
21.44924,0.023657,0.011058,0.467423,0.109242
21.465569,0.02366,0.01106,0.467463,0.109261
21.48189,0.023663,0.011063,0.467502,0.109279
21.498205,0.023666,0.011065,0.467541,0.109297
21.514515,0.023669,0.011067,0.46758,0.109315
21.530817,0.023672,0.01107,0.467617,0.109333
21.547112,0.023675,0.011072,0.467655,0.10935
21.563398,0.023678,0.011074,0.467692,0.109368
21.579678,0.023681,0.011076,0.467728,0.109385
21.595949,0.023684,0.011079,0.467765,0.109402
21.612213,0.023687,0.011081,0.467801,0.109419
21.628469,0.02369,0.011083,0.467836,0.109435
21.644718,0.023693,0.011085,0.467871,0.109452
21.660959,0.023695,0.011087,0.467906,0.109468
21.677193,0.023698,0.011089,0.46794,0.109484
21.693419,0.023701,0.011091,0.467974,0.1095
21.709637,0.023704,0.011094,0.468008,0.109516
21.725847,0.023706,0.011096,0.468041,0.109531
21.74205,0.023709,0.011098,0.468075,0.109547
21.758245,0.023712,0.0111,0.468108,0.109563
21.774433,0.023715,0.011102,0.468141,0.109578
21.790613,0.023717,0.011104,0.468173,0.109593
21.806786,0.02372,0.011106,0.468205,0.109608
21.822954,0.023723,0.011108,0.468238,0.109623
21.839115,0.023725,0.01111,0.468269,0.109638
21.855268,0.023728,0.011112,0.4683,0.109653
21.871414,0.02373,0.011114,0.468332,0.109667
21.887552,0.023733,0.011116,0.468363,0.109682
21.903683,0.023736,0.011118,0.468394,0.109696
21.919806,0.023738,0.01112,0.468424,0.10971
21.935921,0.023741,0.011122,0.468455,0.109725
21.952028,0.023743,0.011123,0.468485,0.109739
21.968128,0.023746,0.011125,0.468515,0.109753
21.984222,0.023748,0.011127,0.468545,0.109767
22.000311,0.023751,0.011129,0.468574,0.109781
22.016392,0.023753,0.011131,0.468603,0.109795
22.032465,0.023756,0.011133,0.468633,0.109808
22.048531,0.023758,0.011135,0.468662,0.109822
22.064589,0.023761,0.011137,0.468691,0.109836
22.080639,0.023763,0.011138,0.46872,0.109849
22.096682,0.023766,0.01114,0.468748,0.109862
22.112719,0.023768,0.011142,0.468776,0.109876
22.12875,0.023771,0.011144,0.468804,0.109889
22.144773,0.023773,0.011146,0.468833,0.109902
22.160789,0.023776,0.011147,0.46886,0.109915
22.176798,0.023778,0.011149,0.468888,0.109928
22.192799,0.02378,0.011151,0.468916,0.109941
22.208792,0.023783,0.011153,0.468942,0.109954
22.224779,0.023785,0.011154,0.468969,0.109966
22.240761,0.023787,0.011156,0.468996,0.109979
22.256735,0.02379,0.011158,0.469023,0.109991
22.272701,0.023792,0.01116,0.469049,0.110004
22.28866,0.023794,0.011161,0.469076,0.110016
22.304611,0.023797,0.011163,0.469102,0.110028
22.320555,0.023799,0.011165,0.469128,0.11004
22.336494,0.023801,0.011167,0.469154,0.110053
22.352427,0.023804,0.011168,0.469179,0.110065
22.368351,0.023806,0.01117,0.469205,0.110077
22.384268,0.023808,0.011172,0.469231,0.110089
22.400177,0.023811,0.011173,0.469256,0.110101
22.41608,0.023813,0.011175,0.469281,0.110112
22.431978,0.023815,0.011177,0.469307,0.110124
22.447868,0.023817,0.011178,0.469331,0.110136
22.463751,0.023819,0.01118,0.469356,0.110147
22.479626,0.023822,0.011181,0.46938,0.110159
22.495493,0.023824,0.011183,0.469405,0.110171
22.511356,0.023826,0.011185,0.46943,0.110182
22.527212,0.023828,0.011186,0.469455,0.110194
22.54306,0.02383,0.011188,0.469478,0.110205
22.558901,0.023833,0.011189,0.469502,0.110216
22.574734,0.023835,0.011191,0.469526,0.110227
22.590563,0.023837,0.011193,0.46955,0.110239
22.606384,0.023839,0.011194,0.469574,0.11025
22.622198,0.023841,0.011196,0.469597,0.110261
22.638004,0.023843,0.011197,0.46962,0.110272
22.653805,0.023846,0.011199,0.469644,0.110283
22.6696,0.023848,0.0112,0.469667,0.110294
22.685387,0.02385,0.011202,0.46969,0.110305
22.701166,0.023852,0.011204,0.469714,0.110315
22.716938,0.023854,0.011205,0.469736,0.110326
22.732706,0.023856,0.011207,0.469759,0.110337
22.748466,0.023858,0.011208,0.469782,0.110347
22.764219,0.02386,0.01121,0.469804,0.110358
22.779964,0.023862,0.011211,0.469826,0.110368
22.795706,0.023865,0.011213,0.469848,0.110379
22.81144,0.023867,0.011214,0.46987,0.110389
22.827166,0.023869,0.011216,0.469892,0.110399
22.842884,0.023871,0.011217,0.469914,0.11041
22.858599,0.023873,0.011219,0.469936,0.11042
22.874306,0.023875,0.01122,0.469958,0.11043
22.890005,0.023877,0.011222,0.46998,0.11044
22.905697,0.023879,0.011223,0.470001,0.11045
22.921385,0.023881,0.011225,0.470023,0.110461
22.937065,0.023883,0.011226,0.470044,0.110471
22.952738,0.023885,0.011227,0.470065,0.110481
22.968403,0.023887,0.011229,0.470086,0.110491
22.984064,0.023889,0.01123,0.470107,0.110501
22.999718,0.023891,0.011232,0.470128,0.11051
23.015364,0.023893,0.011233,0.470149,0.11052
23.031004,0.023895,0.011235,0.47017,0.11053
23.046638,0.023897,0.011236,0.470191,0.11054
23.062265,0.023899,0.011237,0.470211,0.110549
23.077885,0.023901,0.011239,0.470232,0.110559
23.0935,0.023903,0.01124,0.470252,0.110569
23.109108,0.023905,0.011242,0.470272,0.110578
23.124708,0.023906,0.011243,0.470293,0.110588
23.140303,0.023908,0.011244,0.470313,0.110597
23.155891,0.02391,0.011246,0.470332,0.110606
23.171473,0.023912,0.011247,0.470352,0.110616
23.187046,0.023914,0.011249,0.470372,0.110625
23.202616,0.023916,0.01125,0.470392,0.110634
23.218178,0.023918,0.011251,0.470412,0.110644
23.233732,0.02392,0.011253,0.470432,0.110653
23.249283,0.023922,0.011254,0.470451,0.110662
23.264826,0.023924,0.011255,0.470471,0.110671
23.280361,0.023925,0.011257,0.47049,0.11068
23.295893,0.023927,0.011258,0.470509,0.11069
23.311417,0.023929,0.011259,0.470529,0.110699
23.326933,0.023931,0.011261,0.470548,0.110708
23.342443,0.023933,0.011262,0.470567,0.110716
23.357948,0.023935,0.011263,0.470586,0.110725
23.373446,0.023937,0.011265,0.470605,0.110734
23.388937,0.023939,0.011266,0.470624,0.110743
23.404423,0.02394,0.011267,0.470643,0.110752
23.419901,0.023942,0.011269,0.470662,0.110761
23.435373,0.023944,0.01127,0.47068,0.11077
23.45084,0.023946,0.011271,0.470699,0.110779
23.466299,0.023948,0.011273,0.470718,0.110788
23.481754,0.02395,0.011274,0.470736,0.110796
23.497202,0.023951,0.011275,0.470755,0.110805
23.512642,0.023953,0.011276,0.470773,0.110814
23.528078,0.023955,0.011278,0.470791,0.110822
23.543507,0.023957,0.011279,0.470809,0.110831
23.558929,0.023959,0.01128,0.470828,0.110839
23.574347,0.02396,0.011282,0.470845,0.110848
23.589756,0.023962,0.011283,0.470863,0.110856
23.605162,0.023964,0.011284,0.470881,0.110865
23.62056,0.023966,0.011285,0.470899,0.110873
23.635952,0.023967,0.011287,0.470917,0.110881
23.651339,0.023969,0.011288,0.470934,0.110889
23.666718,0.023971,0.011289,0.470952,0.110898
23.682093,0.023973,0.01129,0.470969,0.110906
23.69746,0.023974,0.011292,0.470987,0.110914
23.712824,0.023976,0.011293,0.471004,0.110922
23.72818,0.023978,0.011294,0.471021,0.110931
23.743532,0.02398,0.011295,0.471039,0.110939
23.758877,0.023981,0.011297,0.471056,0.110947
23.774218,0.023983,0.011298,0.471073,0.110955
23.789553,0.023985,0.011299,0.47109,0.110963
23.804882,0.023987,0.0113,0.471108,0.110971
23.820206,0.023988,0.011301,0.471125,0.110979
23.835524,0.02399,0.011303,0.471142,0.110987
23.850838,0.023992,0.011304,0.47116,0.110996
23.866146,0.023993,0.011305,0.471177,0.111004
23.881449,0.023995,0.011306,0.471194,0.111012
23.896748,0.023997,0.011308,0.471211,0.11102
23.912041,0.023999,0.011309,0.471228,0.111028
23.927328,0.024,0.01131,0.471245,0.111036
23.942612,0.024002,0.011311,0.471261,0.111044
23.95789,0.024004,0.011312,0.471278,0.111051
23.973164,0.024005,0.011314,0.471294,0.111059
23.988432,0.024007,0.011315,0.471311,0.111067
24.003696,0.024009,0.011316,0.471327,0.111075
24.018957,0.02401,0.011317,0.471343,0.111082
24.034212,0.024012,0.011318,0.47136,0.11109
24.049463,0.024013,0.011319,0.471376,0.111098
24.064711,0.024015,0.011321,0.471393,0.111106
24.079952,0.024017,0.011322,0.471409,0.111113
24.09519,0.024018,0.011323,0.471425,0.111121
24.110424,0.02402,0.011324,0.471441,0.111129
24.125654,0.024022,0.011325,0.471458,0.111136
24.140881,0.024023,0.011326,0.471473,0.111144
24.156103,0.024025,0.011328,0.471489,0.111151
24.171322,0.024027,0.011329,0.471505,0.111159
24.186535,0.024028,0.01133,0.471521,0.111166
24.201744,0.02403,0.011331,0.471536,0.111173
24.216949,0.024031,0.011332,0.471552,0.111181
24.232151,0.024033,0.011333,0.471568,0.111188
24.247349,0.024035,0.011334,0.471584,0.111196
24.262543,0.024036,0.011335,0.4716,0.111203
24.277733,0.024038,0.011337,0.471615,0.11121
24.292921,0.024039,0.011338,0.471631,0.111218
24.308105,0.024041,0.011339,0.471646,0.111225
24.323286,0.024043,0.01134,0.471662,0.111232
24.338463,0.024044,0.011341,0.471677,0.11124
24.353636,0.024046,0.011342,0.471692,0.111247
24.368805,0.024047,0.011343,0.471707,0.111254
24.38397,0.024049,0.011344,0.471722,0.111261
24.399132,0.024051,0.011346,0.471737,0.111268
24.414289,0.024052,0.011347,0.471752,0.111275
24.429445,0.024054,0.011348,0.471767,0.111282
24.444597,0.024055,0.011349,0.471782,0.111289
24.459745,0.024057,0.01135,0.471797,0.111296
24.47489,0.024058,0.011351,0.471811,0.111303
24.49003,0.02406,0.011352,0.471826,0.11131
24.505167,0.024062,0.011353,0.471841,0.111317
24.520302,0.024063,0.011354,0.471857,0.111324
24.535433,0.024065,0.011355,0.471872,0.111331
24.55056,0.024066,0.011357,0.471887,0.111338
24.565683,0.024068,0.011358,0.471901,0.111345
24.580803,0.024069,0.011359,0.471916,0.111352
24.595921,0.024071,0.01136,0.47193,0.111359
24.611034,0.024072,0.011361,0.471944,0.111366
24.626144,0.024074,0.011362,0.471959,0.111373
24.641251,0.024075,0.011363,0.471973,0.111379
24.656353,0.024077,0.011364,0.471988,0.111386
24.671452,0.024078,0.011365,0.472002,0.111393
24.686548,0.02408,0.011366,0.472016,0.1114
24.701641,0.024081,0.011367,0.472031,0.111407
24.71673,0.024083,0.011368,0.472045,0.111413
24.731815,0.024084,0.011369,0.472059,0.11142
24.746897,0.024086,0.01137,0.472074,0.111427
24.761976,0.024087,0.011371,0.472088,0.111434
24.777052,0.024089,0.011372,0.472102,0.11144
24.792124,0.02409,0.011373,0.472116,0.111447
24.807192,0.024092,0.011375,0.472131,0.111454
24.822256,0.024093,0.011376,0.472145,0.11146
24.837317,0.024095,0.011377,0.472159,0.111467
24.852375,0.024096,0.011378,0.472173,0.111473
24.86743,0.024098,0.011379,0.472187,0.11148
24.882481,0.024099,0.01138,0.472201,0.111487
24.897528,0.024101,0.011381,0.472215,0.111493
24.912571,0.024102,0.011382,0.472229,0.1115
24.92761,0.024104,0.011383,0.472243,0.111507
24.942648,0.024105,0.011384,0.472257,0.111513
24.957682,0.024107,0.011385,0.472271,0.11152
24.972712,0.024108,0.011386,0.472285,0.111526
24.987738,0.02411,0.011387,0.472298,0.111533
25.00276,0.024111,0.011388,0.472312,0.111539
25.017778,0.024112,0.011389,0.472325,0.111546
25.032793,0.024114,0.01139,0.472339,0.111552
25.047806,0.024115,0.011391,0.472352,0.111558
25.062815,0.024117,0.011392,0.472365,0.111565
25.07782,0.024118,0.011393,0.472379,0.111571
25.092821,0.02412,0.011394,0.472392,0.111577
25.107819,0.024121,0.011395,0.472405,0.111583
25.122812,0.024123,0.011396,0.472418,0.11159
25.137802,0.024124,0.011397,0.472432,0.111596
25.152788,0.024125,0.011398,0.472445,0.111602
25.167772,0.024127,0.011399,0.472458,0.111608
25.182753,0.024128,0.0114,0.472472,0.111615
25.197729,0.02413,0.011401,0.472485,0.111621
25.212702,0.024131,0.011402,0.472498,0.111627
25.227671,0.024133,0.011403,0.472511,0.111633
25.242636,0.024134,0.011404,0.472524,0.11164
25.257597,0.024135,0.011405,0.472537,0.111646
25.272554,0.024137,0.011406,0.47255,0.111652
25.287508,0.024138,0.011407,0.472563,0.111658
25.302458,0.02414,0.011408,0.472576,0.111664
25.317404,0.024141,0.011409,0.472588,0.11167
25.332346,0.024142,0.01141,0.472601,0.111676
25.347284,0.024144,0.011411,0.472614,0.111682
25.362219,0.024145,0.011412,0.472627,0.111688
25.377151,0.024146,0.011413,0.47264,0.111694
25.39208,0.024148,0.011414,0.472653,0.1117
25.407005,0.024149,0.011415,0.472666,0.111706
25.421926,0.024151,0.011415,0.472679,0.111713
25.436844,0.024152,0.011416,0.472692,0.111719
25.451757,0.024153,0.011417,0.472704,0.111725
25.466667,0.024155,0.011418,0.472716,0.11173
25.481573,0.024156,0.011419,0.472729,0.111736
25.496475,0.024157,0.01142,0.472742,0.111742
25.511374,0.024159,0.011421,0.472754,0.111748
25.526268,0.02416,0.011422,0.472767,0.111754
25.541159,0.024162,0.011423,0.472779,0.11176
25.556046,0.024163,0.011424,0.472791,0.111766
25.570929,0.024164,0.011425,0.472804,0.111772
25.585808,0.024166,0.011426,0.472816,0.111778
25.600683,0.024167,0.011427,0.472828,0.111783
25.615555,0.024168,0.011428,0.472841,0.111789
25.630423,0.02417,0.011429,0.472853,0.111795
25.645287,0.024171,0.01143,0.472865,0.111801
25.660147,0.024172,0.011431,0.472877,0.111806
25.675003,0.024174,0.011431,0.472889,0.111812
25.689856,0.024175,0.011432,0.472901,0.111818
25.704704,0.024176,0.011433,0.472913,0.111824
25.719549,0.024178,0.011434,0.472926,0.111829
25.73439,0.024179,0.011435,0.472938,0.111835
25.749228,0.02418,0.011436,0.47295,0.111841
25.764061,0.024182,0.011437,0.472962,0.111846
25.778891,0.024183,0.011438,0.472973,0.111852
25.793716,0.024184,0.011439,0.472985,0.111858
25.808538,0.024186,0.01144,0.472997,0.111863
25.823359,0.024187,0.011441,0.473009,0.111869
25.838175,0.024188,0.011441,0.473021,0.111874
25.852987,0.024189,0.011442,0.473032,0.11188
25.867796,0.024191,0.011443,0.473044,0.111886
25.882603,0.024192,0.011444,0.473056,0.111891
25.897406,0.024193,0.011445,0.473068,0.111897
25.912207,0.024195,0.011446,0.47308,0.111902
25.927004,0.024196,0.011447,0.473092,0.111908
25.941801,0.024197,0.011448,0.473104,0.111914
25.956594,0.024198,0.011449,0.473115,0.111919
25.971386,0.0242,0.01145,0.473127,0.111924
25.986176,0.024201,0.01145,0.473139,0.11193
26.000963,0.024202,0.011451,0.47315,0.111935
26.015749,0.024204,0.011452,0.473161,0.111941
26.030535,0.024205,0.011453,0.473173,0.111946
26.045317,0.024206,0.011454,0.473184,0.111952
26.060099,0.024207,0.011455,0.473195,0.111957
26.074879,0.024209,0.011456,0.473207,0.111962
26.089657,0.02421,0.011457,0.473218,0.111968
26.104435,0.024211,0.011457,0.473229,0.111973
26.119211,0.024213,0.011458,0.473241,0.111978
26.133986,0.024214,0.011459,0.473252,0.111984
26.14876,0.024215,0.01146,0.473264,0.111989
26.163532,0.024216,0.011461,0.473275,0.111995
26.178303,0.024218,0.011462,0.473287,0.112
26.193073,0.024219,0.011463,0.473298,0.112006
26.207844,0.02422,0.011464,0.473309,0.112011
26.222612,0.024221,0.011464,0.473321,0.112016
26.237379,0.024223,0.011465,0.473332,0.112022
26.252146,0.024224,0.011466,0.473343,0.112027
26.266912,0.024225,0.011467,0.473354,0.112032
26.281677,0.024226,0.011468,0.473365,0.112037
26.29644,0.024228,0.011469,0.473376,0.112043
26.311203,0.024229,0.01147,0.473387,0.112048
26.325966,0.02423,0.01147,0.473398,0.112053
26.340729,0.024231,0.011471,0.473409,0.112058
26.355488,0.024232,0.011472,0.473419,0.112063
26.370247,0.024234,0.011473,0.47343,0.112068
26.385006,0.024235,0.011474,0.473441,0.112073
26.399765,0.024236,0.011475,0.473452,0.112078
26.414524,0.024237,0.011476,0.473463,0.112084
26.429279,0.024239,0.011476,0.473474,0.112089
26.444035,0.02424,0.011477,0.473485,0.112094
26.45879,0.024241,0.011478,0.473495,0.112099
26.473545,0.024242,0.011479,0.473506,0.112104
26.4883,0.024243,0.01148,0.473517,0.112109
26.503054,0.024245,0.011481,0.473528,0.112115
26.517805,0.024246,0.011481,0.473539,0.11212
26.532557,0.024247,0.011482,0.47355,0.112125
26.547308,0.024248,0.011483,0.473561,0.11213
26.562059,0.02425,0.011484,0.473572,0.112135
26.576811,0.024251,0.011485,0.473582,0.11214
26.591558,0.024252,0.011486,0.473593,0.112145
26.606306,0.024253,0.011486,0.473604,0.11215
26.621054,0.024254,0.011487,0.473614,0.112155
26.635801,0.024256,0.011488,0.473624,0.11216
26.650549,0.024257,0.011489,0.473635,0.112165
26.665297,0.024258,0.01149,0.473645,0.11217
26.68004,0.024259,0.01149,0.473656,0.112175
26.694784,0.02426,0.011491,0.473666,0.11218
26.709528,0.024261,0.011492,0.473676,0.112184
26.724272,0.024263,0.011493,0.473686,0.112189
26.739016,0.024264,0.011494,0.473697,0.112194
26.753759,0.024265,0.011495,0.473707,0.112199
26.768501,0.024266,0.011495,0.473717,0.112204
26.783241,0.024267,0.011496,0.473728,0.112209
26.797981,0.024269,0.011497,0.473738,0.112214
26.812721,0.02427,0.011498,0.473749,0.112219
26.827461,0.024271,0.011499,0.473759,0.112224
26.842201,0.024272,0.011499,0.473769,0.112229
26.856939,0.024273,0.0115,0.47378,0.112234
26.871675,0.024274,0.011501,0.47379,0.112239
26.886412,0.024276,0.011502,0.4738,0.112243
26.901148,0.024277,0.011503,0.47381,0.112248
26.915884,0.024278,0.011503,0.47382,0.112253
26.93062,0.024279,0.011504,0.47383,0.112257
26.945356,0.02428,0.011505,0.47384,0.112262
26.960091,0.024281,0.011506,0.47385,0.112267
26.974823,0.024283,0.011507,0.47386,0.112272
26.989555,0.024284,0.011507,0.47387,0.112276
27.004288,0.024285,0.011508,0.47388,0.112281
27.01902,0.024286,0.011509,0.47389,0.112286
27.033752,0.024287,0.01151,0.4739,0.11229
27.048485,0.024288,0.01151,0.47391,0.112295
27.063215,0.024289,0.011511,0.47392,0.1123
27.077944,0.024291,0.011512,0.47393,0.112305
27.092672,0.024292,0.011513,0.47394,0.112309
27.107401,0.024293,0.011514,0.473949,0.112314
27.122129,0.024294,0.011514,0.473959,0.112319
27.136858,0.024295,0.011515,0.473969,0.112323
27.151587,0.024296,0.011516,0.473979,0.112328
27.166313,0.024297,0.011517,0.473989,0.112333
27.181038,0.024299,0.011517,0.473998,0.112337
27.195763,0.0243,0.011518,0.474008,0.112342
27.210487,0.024301,0.011519,0.474018,0.112346
27.225212,0.024302,0.01152,0.474027,0.112351
27.239937,0.024303,0.011521,0.474037,0.112355
27.254662,0.024304,0.011521,0.474046,0.11236
27.269386,0.024305,0.011522,0.474056,0.112364
27.284107,0.024306,0.011523,0.474065,0.112369
27.298828,0.024308,0.011524,0.474075,0.112374
27.313549,0.024309,0.011524,0.474085,0.112378
27.32827,0.02431,0.011525,0.474094,0.112383
27.342991,0.024311,0.011526,0.474104,0.112387
27.357712,0.024312,0.011527,0.474114,0.112392
27.372433,0.024313,0.011527,0.474123,0.112396
27.387152,0.024314,0.011528,0.474133,0.112401
27.401869,0.024315,0.011529,0.474142,0.112405
27.416586,0.024316,0.01153,0.474152,0.11241
27.431303,0.024317,0.01153,0.474161,0.112414
27.44602,0.024319,0.011531,0.47417,0.112419
27.460737,0.02432,0.011532,0.47418,0.112423
27.475454,0.024321,0.011533,0.474189,0.112428
27.490171,0.024322,0.011533,0.474198,0.112432
27.504885,0.024323,0.011534,0.474207,0.112436
27.519598,0.024324,0.011535,0.474216,0.112441
27.534311,0.024325,0.011536,0.474226,0.112445
27.549025,0.024326,0.011536,0.474235,0.112449
27.563738,0.024327,0.011537,0.474244,0.112454
27.578451,0.024328,0.011538,0.474254,0.112458
27.593164,0.024329,0.011539,0.474263,0.112463
27.607878,0.024331,0.011539,0.474272,0.112467
27.622589,0.024332,0.01154,0.474281,0.112471
27.637299,0.024333,0.011541,0.474291,0.112476
27.652008,0.024334,0.011542,0.4743,0.11248
27.666718,0.024335,0.011542,0.474309,0.112485
27.681427,0.024336,0.011543,0.474318,0.112489
27.696136,0.024337,0.011544,0.474327,0.112493
27.710846,0.024338,0.011544,0.474336,0.112497
27.725555,0.024339,0.011545,0.474345,0.112501
27.740263,0.02434,0.011546,0.474354,0.112506
27.754969,0.024341,0.011547,0.474363,0.11251
27.769674,0.024342,0.011547,0.474373,0.112515
27.78438,0.024343,0.011548,0.474382,0.112519
27.799086,0.024344,0.011549,0.474391,0.112523
27.813791,0.024345,0.011549,0.4744,0.112528
27.828497,0.024346,0.01155,0.474409,0.112532
27.843203,0.024348,0.011551,0.474417,0.112536
27.857908,0.024349,0.011552,0.474426,0.11254
27.872612,0.02435,0.011552,0.474435,0.112544
27.887314,0.024351,0.011553,0.474443,0.112548
27.902016,0.024352,0.011554,0.474452,0.112552
27.916718,0.024353,0.011554,0.47446,0.112556
27.931419,0.024354,0.011555,0.474469,0.11256
27.946121,0.024355,0.011556,0.474478,0.112565
27.960823,0.024356,0.011557,0.474487,0.112569
27.975525,0.024357,0.011557,0.474496,0.112573
27.990227,0.024358,0.011558,0.474505,0.112577
28.004925,0.024359,0.011559,0.474514,0.112582
28.019623,0.02436,0.011559,0.474523,0.112586
28.034321,0.024361,0.01156,0.474531,0.11259
28.049019,0.024362,0.011561,0.47454,0.112594
28.063717,0.024363,0.011561,0.474548,0.112598
28.078415,0.024364,0.011562,0.474556,0.112602
28.093113,0.024365,0.011563,0.474564,0.112606
28.107811,0.024366,0.011564,0.474573,0.11261
28.122509,0.024367,0.011564,0.474581,0.112614
28.137205,0.024368,0.011565,0.47459,0.112618
28.151899,0.024369,0.011566,0.474598,0.112622
28.166594,0.02437,0.011566,0.474607,0.112626
28.181288,0.024371,0.011567,0.474616,0.11263
28.195982,0.024372,0.011568,0.474624,0.112634
28.210676,0.024373,0.011568,0.474632,0.112638
28.22537,0.024374,0.011569,0.474641,0.112642
28.240065,0.024375,0.01157,0.474649,0.112646
28.254759,0.024376,0.01157,0.474658,0.11265
28.269453,0.024377,0.011571,0.474666,0.112654
28.284143,0.024378,0.011572,0.474675,0.112658
28.298834,0.024379,0.011573,0.474683,0.112662
28.313524,0.02438,0.011573,0.474691,0.112666
28.328215,0.024381,0.011574,0.4747,0.11267
28.342905,0.024382,0.011575,0.474708,0.112674
28.357595,0.024383,0.011575,0.474716,0.112678
28.372286,0.024384,0.011576,0.474724,0.112681
28.386976,0.024385,0.011577,0.474732,0.112685
28.401667,0.024386,0.011577,0.474741,0.11269
28.416355,0.024387,0.011578,0.474749,0.112693
28.431042,0.024388,0.011579,0.474757,0.112697
28.445728,0.024389,0.011579,0.474765,0.112701
28.460415,0.02439,0.01158,0.474773,0.112705
28.475101,0.024391,0.011581,0.474781,0.112709
28.489788,0.024392,0.011581,0.47479,0.112713
28.504475,0.024393,0.011582,0.474798,0.112716
28.519161,0.024394,0.011583,0.474806,0.11272
28.533848,0.024395,0.011583,0.474813,0.112724
28.548534,0.024396,0.011584,0.474821,0.112728
28.563219,0.024397,0.011585,0.474829,0.112731
28.577902,0.024398,0.011585,0.474837,0.112735
28.592585,0.024399,0.011586,0.474845,0.112739
28.607267,0.0244,0.011587,0.474854,0.112743
28.62195,0.024401,0.011587,0.474862,0.112747
28.636633,0.024402,0.011588,0.47487,0.112751
28.651316,0.024403,0.011588,0.474878,0.112754
28.665998,0.024404,0.011589,0.474886,0.112758
28.680681,0.024405,0.01159,0.474893,0.112762
28.695364,0.024406,0.01159,0.474901,0.112766
28.710047,0.024407,0.011591,0.474909,0.112769
28.724726,0.024408,0.011592,0.474916,0.112773
28.739405,0.024409,0.011592,0.474924,0.112776
28.754084,0.02441,0.011593,0.474932,0.11278
28.768763,0.024411,0.011594,0.47494,0.112784
28.783442,0.024412,0.011594,0.474948,0.112788
28.79812,0.024413,0.011595,0.474955,0.112791
28.812799,0.024414,0.011596,0.474963,0.112795
28.827478,0.024415,0.011596,0.474971,0.112799
28.842157,0.024416,0.011597,0.474979,0.112803
28.856836,0.024417,0.011598,0.474987,0.112806
28.871513,0.024417,0.011598,0.474995,0.11281
28.886189,0.024418,0.011599,0.475002,0.112814
28.900864,0.024419,0.011599,0.47501,0.112817
28.915539,0.02442,0.0116,0.475017,0.11282
28.930214,0.024421,0.011601,0.475024,0.112824
28.944889,0.024422,0.011601,0.475031,0.112827
28.959564,0.024423,0.011602,0.475039,0.112831
28.974239,0.024424,0.011603,0.475047,0.112835
28.988914,0.024425,0.011603,0.475055,0.112838
29.00359,0.024426,0.011604,0.475062,0.112842
29.018265,0.024427,0.011604,0.47507,0.112846
29.032938,0.024428,0.011605,0.475078,0.112849
29.047609,0.024429,0.011606,0.475085,0.112853
29.062281,0.02443,0.011606,0.475093,0.112857
29.076952,0.024431,0.011607,0.4751,0.11286
29.091623,0.024431,0.011608,0.475107,0.112863
29.106295,0.024432,0.011608,0.475114,0.112867
29.120966,0.024433,0.011609,0.475121,0.11287
29.135637,0.024434,0.011609,0.475128,0.112873
29.150309,0.024435,0.01161,0.475136,0.112877
29.16498,0.024436,0.011611,0.475143,0.112881
29.179651,0.024437,0.011611,0.47515,0.112884
29.194321,0.024438,0.011612,0.475158,0.112887
29.208988,0.024439,0.011612,0.475165,0.112891
29.223656,0.02444,0.011613,0.475173,0.112894
29.238323,0.024441,0.011614,0.47518,0.112898
29.252991,0.024442,0.011614,0.475188,0.112902
29.267658,0.024442,0.011615,0.475195,0.112905
29.282326,0.024443,0.011616,0.475202,0.112908
29.296993,0.024444,0.011616,0.475209,0.112912
29.311661,0.024445,0.011617,0.475216,0.112915
29.326328,0.024446,0.011617,0.475223,0.112919
29.340996,0.024447,0.011618,0.47523,0.112922
29.355663,0.024448,0.011619,0.475238,0.112925
29.370327,0.024449,0.011619,0.475245,0.112929
29.384991,0.02445,0.01162,0.475251,0.112932
29.399654,0.024451,0.01162,0.475258,0.112935
29.414318,0.024451,0.011621,0.475265,0.112939
29.428982,0.024452,0.011622,0.475272,0.112942
29.443645,0.024453,0.011622,0.47528,0.112945
29.458309,0.024454,0.011623,0.475287,0.112949
29.472973,0.024455,0.011623,0.475294,0.112952
29.487637,0.024456,0.011624,0.475301,0.112956
29.5023,0.024457,0.011625,0.475308,0.112959
29.516964,0.024458,0.011625,0.475315,0.112962
29.531626,0.024459,0.011626,0.475322,0.112965
29.546286,0.024459,0.011626,0.475328,0.112969
29.560946,0.02446,0.011627,0.475335,0.112972
29.575605,0.024461,0.011627,0.475342,0.112975
29.590265,0.024462,0.011628,0.475349,0.112978
29.604925,0.024463,0.011629,0.475356,0.112982
29.619585,0.024464,0.011629,0.475363,0.112985
29.634245,0.024465,0.01163,0.47537,0.112988
29.648905,0.024466,0.01163,0.475377,0.112992
29.663565,0.024466,0.011631,0.475384,0.112995
29.678225,0.024467,0.011632,0.47539,0.112998
29.692884,0.024468,0.011632,0.475397,0.113001
29.707544,0.024469,0.011633,0.475404,0.113004
29.7222,0.02447,0.011633,0.47541,0.113007
29.736856,0.024471,0.011634,0.475417,0.11301
29.751513,0.024472,0.011634,0.475423,0.113014
29.766169,0.024473,0.011635,0.47543,0.113017
29.780825,0.024473,0.011636,0.475436,0.11302
29.795481,0.024474,0.011636,0.475443,0.113023
29.810137,0.024475,0.011637,0.47545,0.113026
29.824793,0.024476,0.011637,0.475457,0.11303
29.839449,0.024477,0.011638,0.475464,0.113033
29.854105,0.024478,0.011638,0.47547,0.113036
29.868761,0.024478,0.011639,0.475477,0.113039
29.883417,0.024479,0.01164,0.475484,0.113042
29.898071,0.02448,0.01164,0.47549,0.113045
29.912724,0.024481,0.011641,0.475497,0.113049
29.927376,0.024482,0.011641,0.475503,0.113052
29.942028,0.024483,0.011642,0.47551,0.113055
29.95668,0.024484,0.011642,0.475516,0.113058
29.971333,0.024484,0.011643,0.475523,0.113061
29.985985,0.024485,0.011643,0.475529,0.113064
30.000637,0.024479,0.011644,0.475677,0.113134
30.015289,0.024465,0.011645,0.475967,0.113272
30.029942,0.024451,0.011645,0.476257,0.11341
30.044592,0.024437,0.011646,0.476546,0.113548
30.05924,0.024424,0.011646,0.476835,0.113686
30.073889,0.02441,0.011646,0.477125,0.113824
30.088537,0.024396,0.011647,0.477414,0.113962
30.103186,0.024382,0.011647,0.477703,0.1141
30.117834,0.024368,0.011648,0.477992,0.114238
30.132481,0.024354,0.011648,0.478281,0.114376
30.147125,0.024341,0.011649,0.478569,0.114514
30.16177,0.024327,0.011649,0.478858,0.114653
30.176414,0.024313,0.011649,0.479146,0.114791
30.191059,0.024299,0.01165,0.479435,0.114929
30.205704,0.024285,0.01165,0.479723,0.115067
30.220346,0.024272,0.011651,0.480011,0.115205
30.234987,0.024258,0.011651,0.480298,0.115343
30.249628,0.024244,0.011651,0.480586,0.115482
30.264269,0.02423,0.011652,0.480874,0.11562
30.27891,0.024216,0.011652,0.481161,0.115758
30.29355,0.024202,0.011652,0.481449,0.115896
30.308189,0.024189,0.011653,0.481736,0.116035
30.322826,0.024175,0.011653,0.482023,0.116173
30.337463,0.024161,0.011653,0.48231,0.116311
30.3521,0.024147,0.011653,0.482596,0.11645
30.366737,0.024133,0.011654,0.482883,0.116588
30.381374,0.024119,0.011654,0.483169,0.116726
30.396008,0.024106,0.011654,0.483456,0.116865
30.410641,0.024092,0.011654,0.483742,0.117003
30.425274,0.024078,0.011654,0.484028,0.117142
30.439907,0.024064,0.011655,0.484314,0.11728
30.45454,0.02405,0.011655,0.4846,0.117418
30.469172,0.024036,0.011655,0.484885,0.117557
30.483801,0.024023,0.011655,0.485171,0.117696
30.49843,0.024009,0.011655,0.485457,0.117834
30.51306,0.023995,0.011655,0.485742,0.117973
30.527689,0.023981,0.011655,0.486027,0.118111
30.542318,0.023967,0.011656,0.486312,0.11825
30.556944,0.023953,0.011656,0.486597,0.118388
30.571569,0.02394,0.011656,0.486882,0.118527
30.586195,0.023926,0.011656,0.487166,0.118666
30.600821,0.023912,0.011656,0.487451,0.118804
30.615446,0.023898,0.011656,0.487735,0.118943
30.630068,0.023884,0.011656,0.488019,0.119081
30.64469,0.02387,0.011656,0.488303,0.11922
30.659311,0.023857,0.011656,0.488587,0.119359
30.673933,0.023843,0.011656,0.488871,0.119497
30.688555,0.023829,0.011656,0.489155,0.119636
30.703175,0.023815,0.011656,0.489438,0.119775
30.717793,0.023801,0.011656,0.489721,0.119913
30.73241,0.023787,0.011656,0.490004,0.120052
30.747028,0.023774,0.011656,0.490287,0.120191
30.761646,0.02376,0.011656,0.49057,0.12033
30.776262,0.023746,0.011656,0.490853,0.120468
30.790876,0.023732,0.011656,0.491136,0.120607
30.80549,0.023718,0.011656,0.491418,0.120746
30.820105,0.023704,0.011655,0.491701,0.120885
30.834719,0.023691,0.011655,0.491983,0.121024
30.849331,0.023677,0.011655,0.492266,0.121163
30.863941,0.023663,0.011655,0.492547,0.121301
30.878551,0.023649,0.011655,0.492829,0.12144
30.893162,0.023635,0.011655,0.493111,0.121579
30.907772,0.023621,0.011655,0.493392,0.121718
30.92238,0.023607,0.011654,0.493674,0.121857
30.936987,0.023594,0.011654,0.493955,0.121996
30.951593,0.02358,0.011654,0.494236,0.122135
30.9662,0.023566,0.011654,0.494517,0.122273
30.980806,0.023552,0.011654,0.494798,0.122412
30.995409,0.023538,0.011653,0.495079,0.122551
31.010012,0.023524,0.011653,0.495359,0.12269
31.024614,0.023511,0.011653,0.49564,0.122829
31.039217,0.023497,0.011652,0.49592,0.122968
31.053818,0.023483,0.011652,0.4962,0.123107
31.068417,0.023469,0.011652,0.49648,0.123246
31.083015,0.023455,0.011652,0.49676,0.123385
31.097614,0.023441,0.011651,0.49704,0.123524
31.112213,0.023427,0.011651,0.497319,0.123663
31.12681,0.023414,0.011651,0.497599,0.123802
31.141405,0.0234,0.01165,0.497878,0.123941
31.156,0.023386,0.01165,0.498157,0.12408
31.170595,0.023372,0.011649,0.498436,0.124219
31.185188,0.023358,0.011649,0.498715,0.124358
31.19978,0.023344,0.011649,0.498994,0.124498
31.214371,0.02333,0.011648,0.499273,0.124637
31.228962,0.023317,0.011648,0.499551,0.124776
31.243553,0.023303,0.011647,0.499829,0.124915
31.258141,0.023289,0.011647,0.500108,0.125054
31.272728,0.023275,0.011647,0.500386,0.125193
31.287315,0.023261,0.011646,0.500664,0.125332
31.301903,0.023247,0.011646,0.500942,0.125471
31.316488,0.023234,0.011645,0.501219,0.12561
31.331072,0.02322,0.011645,0.501497,0.12575
31.345655,0.023206,0.011644,0.501774,0.125889
31.360239,0.023192,0.011644,0.502051,0.126028
31.374821,0.023178,0.011643,0.502329,0.126167
31.3894,0.023164,0.011642,0.502606,0.126306
31.40398,0.02315,0.011642,0.502882,0.126445
31.41856,0.023137,0.011641,0.503159,0.126585
31.433138,0.023123,0.011641,0.503436,0.126724
31.447714,0.023109,0.01164,0.503712,0.126863
31.46229,0.023095,0.01164,0.503988,0.127002
31.476866,0.023081,0.011639,0.504264,0.127141
31.49144,0.023067,0.011638,0.50454,0.12728
31.506012,0.023053,0.011638,0.504816,0.12742
31.520584,0.02304,0.011637,0.505092,0.127559
31.535156,0.023026,0.011636,0.505367,0.127698
31.549726,0.023012,0.011636,0.505643,0.127837
31.564295,0.022998,0.011635,0.505918,0.127976
31.578863,0.022984,0.011634,0.506193,0.128116
31.593431,0.02297,0.011634,0.506468,0.128255
31.607998,0.022956,0.011633,0.506743,0.128394
31.622562,0.022943,0.011632,0.507017,0.128533
31.637127,0.022929,0.011632,0.507292,0.128673
31.651691,0.022915,0.011631,0.507566,0.128812
31.666254,0.022901,0.01163,0.50784,0.128951
31.680815,0.022887,0.011629,0.508115,0.12909
31.695375,0.022873,0.011628,0.508389,0.129229
31.709936,0.022859,0.011628,0.508662,0.129369
31.724493,0.022846,0.011627,0.508936,0.129508
31.73905,0.022832,0.011626,0.509209,0.129647
31.753607,0.022818,0.011625,0.509483,0.129786
31.768164,0.022804,0.011624,0.509756,0.129926
31.782717,0.02279,0.011624,0.510029,0.130065
31.79727,0.022776,0.011623,0.510302,0.130204
31.811823,0.022762,0.011622,0.510575,0.130343
31.826376,0.022749,0.011621,0.510847,0.130482
31.840925,0.022735,0.01162,0.51112,0.130622
31.855474,0.022721,0.011619,0.511392,0.130761
31.870024,0.022707,0.011618,0.511664,0.1309
31.884571,0.022693,0.011617,0.511936,0.131039
31.899117,0.022679,0.011616,0.512208,0.131179
31.913662,0.022665,0.011616,0.51248,0.131318
31.928207,0.022651,0.011615,0.512751,0.131457
31.942751,0.022638,0.011614,0.513023,0.131596
31.957293,0.022624,0.011613,0.513294,0.131735
31.971834,0.02261,0.011612,0.513565,0.131875
31.986376,0.022596,0.011611,0.513836,0.132014
32.000916,0.022582,0.01161,0.514107,0.132153
32.015457,0.022568,0.011609,0.514378,0.132292
32.029991,0.022555,0.011608,0.514649,0.132432
32.044525,0.022541,0.011607,0.514919,0.132571
32.059059,0.022527,0.011606,0.51519,0.13271
32.073593,0.022513,0.011604,0.51546,0.132849
32.088127,0.022499,0.011603,0.51573,0.132989
32.102661,0.022485,0.011602,0.515999,0.133128
32.117195,0.022471,0.011601,0.516269,0.133267
32.131729,0.022457,0.0116,0.516539,0.133406
32.146255,0.022444,0.011599,0.516809,0.133546
32.160782,0.02243,0.011598,0.517078,0.133685
32.175308,0.022416,0.011597,0.517347,0.133824
32.189835,0.022402,0.011596,0.517616,0.133963
32.204361,0.022388,0.011595,0.517885,0.134102
32.218887,0.022374,0.011593,0.518154,0.134242
32.233414,0.02236,0.011592,0.518423,0.134381
32.247936,0.022347,0.011591,0.518691,0.13452
32.262455,0.022333,0.01159,0.518959,0.134659
32.276974,0.022319,0.011589,0.519227,0.134798
32.291492,0.022305,0.011587,0.519495,0.134938
32.306011,0.022291,0.011586,0.519763,0.135077
32.32053,0.022277,0.011585,0.52003,0.135216
32.335049,0.022263,0.011584,0.520298,0.135355
32.349567,0.02225,0.011582,0.520565,0.135494
32.364082,0.022236,0.011581,0.520833,0.135633
32.378593,0.022222,0.01158,0.5211,0.135772
32.393105,0.022208,0.011579,0.521367,0.135912
32.407616,0.022194,0.011577,0.521634,0.136051
32.422127,0.02218,0.011576,0.521901,0.13619
32.436638,0.022166,0.011575,0.522167,0.136329
32.451149,0.022153,0.011573,0.522434,0.136468
32.46566,0.022139,0.011572,0.5227,0.136608
32.480167,0.022125,0.011571,0.522966,0.136747
32.494671,0.022111,0.011569,0.523232,0.136886
32.509174,0.022097,0.011568,0.523498,0.137025
32.523678,0.022083,0.011566,0.523763,0.137164
32.538181,0.022069,0.011565,0.524029,0.137303
32.552685,0.022056,0.011564,0.524294,0.137442
32.567188,0.022042,0.011562,0.524559,0.137581
32.581692,0.022028,0.011561,0.524824,0.13772
32.596191,0.022014,0.011559,0.525089,0.137859
32.610687,0.022,0.011558,0.525354,0.137998
32.625183,0.021986,0.011556,0.525619,0.138138
32.639679,0.021972,0.011555,0.525883,0.138277
32.654175,0.021959,0.011553,0.526148,0.138416
32.668671,0.021945,0.011552,0.526412,0.138555
32.683167,0.021931,0.01155,0.526676,0.138694
32.697662,0.021917,0.011549,0.52694,0.138833
32.712158,0.021903,0.011547,0.527204,0.138972
32.726646,0.021889,0.011546,0.527468,0.139111
32.741135,0.021875,0.011544,0.527731,0.13925
32.755623,0.021862,0.011543,0.527995,0.139389
32.770111,0.021848,0.011541,0.528258,0.139528
32.784599,0.021834,0.01154,0.528521,0.139667
32.799088,0.02182,0.011538,0.528784,0.139806
32.813576,0.021806,0.011536,0.529047,0.139945
32.828064,0.021792,0.011535,0.52931,0.140084
32.842545,0.021778,0.011533,0.529572,0.140223
32.857025,0.021765,0.011532,0.529835,0.140362
32.871506,0.021751,0.01153,0.530097,0.140501
32.885986,0.021737,0.011528,0.530359,0.14064
32.900467,0.021723,0.011527,0.530621,0.140779
32.914948,0.021709,0.011525,0.530883,0.140918
32.929428,0.021695,0.011523,0.531144,0.141057
32.943909,0.021681,0.011522,0.531406,0.141196
32.958385,0.021668,0.01152,0.531667,0.141335
32.972858,0.021654,0.011518,0.531928,0.141474
32.987331,0.02164,0.011517,0.532189,0.141613
33.001804,0.021626,0.011515,0.53245,0.141752
33.016277,0.021612,0.011513,0.532711,0.14189
33.03075,0.021598,0.011511,0.532972,0.142029
33.045223,0.021585,0.01151,0.533232,0.142168
33.059696,0.021571,0.011508,0.533493,0.142307
33.074169,0.021557,0.011506,0.533753,0.142446
33.088634,0.021543,0.011504,0.534013,0.142585
33.1031,0.021529,0.011502,0.534273,0.142724
33.117565,0.021515,0.011501,0.534532,0.142862
33.13203,0.021501,0.011499,0.534792,0.143001
33.146496,0.021488,0.011497,0.535051,0.14314
33.160961,0.021474,0.011495,0.53531,0.143279
33.175426,0.02146,0.011493,0.53557,0.143417
33.189892,0.021446,0.011491,0.535829,0.143556
33.204353,0.021432,0.01149,0.536088,0.143695
33.218811,0.021418,0.011488,0.536347,0.143834
33.233269,0.021404,0.011486,0.536605,0.143973
33.247726,0.021391,0.011484,0.536864,0.144111
33.262184,0.021377,0.011482,0.537122,0.14425
33.276642,0.021363,0.01148,0.53738,0.144389
33.2911,0.021349,0.011478,0.537638,0.144527
33.305557,0.021335,0.011476,0.537896,0.144666
33.320015,0.021321,0.011474,0.538154,0.144805
33.334465,0.021307,0.011472,0.538411,0.144943
33.348915,0.021294,0.01147,0.538669,0.145082
33.363365,0.02128,0.011468,0.538926,0.145221
33.377815,0.021266,0.011466,0.539183,0.145359
33.392265,0.021252,0.011464,0.53944,0.145498
33.406715,0.021238,0.011462,0.539697,0.145637
33.421165,0.021224,0.01146,0.539954,0.145775
33.435616,0.02121,0.011458,0.540211,0.145914
33.450066,0.021197,0.011456,0.540467,0.146052
33.464508,0.021183,0.011454,0.540724,0.146191
33.478951,0.021169,0.011452,0.54098,0.146329
33.493393,0.021155,0.01145,0.541235,0.146468
33.507835,0.021141,0.011448,0.541491,0.146606
33.522278,0.021127,0.011446,0.541747,0.146745
33.53672,0.021114,0.011444,0.542002,0.146883
33.551163,0.0211,0.011441,0.542258,0.147022
33.565605,0.021086,0.011439,0.542513,0.14716
33.580044,0.021072,0.011437,0.542768,0.147299
33.594479,0.021058,0.011435,0.543023,0.147437
33.608913,0.021044,0.011433,0.543278,0.147575
33.623348,0.02103,0.011431,0.543532,0.147714
33.637783,0.021017,0.011429,0.543787,0.147852
33.652218,0.021003,0.011426,0.544041,0.14799
33.666653,0.020989,0.011424,0.544295,0.148129
33.681087,0.020975,0.011422,0.544549,0.148267
33.695522,0.020961,0.01142,0.544803,0.148405
33.709953,0.020947,0.011418,0.545057,0.148544
33.72438,0.020934,0.011415,0.545311,0.148682
33.738808,0.02092,0.011413,0.545564,0.14882
33.753235,0.020906,0.011411,0.545817,0.148958
33.767662,0.020892,0.011408,0.546071,0.149097
33.782089,0.020878,0.011406,0.546324,0.149235
33.796516,0.020864,0.011404,0.546577,0.149373
33.810944,0.02085,0.011402,0.54683,0.149511
33.825371,0.020837,0.011399,0.547082,0.14965
33.839794,0.020823,0.011397,0.547335,0.149788
33.854214,0.020809,0.011395,0.547587,0.149926
33.868633,0.020795,0.011392,0.547839,0.150064
33.883053,0.020781,0.01139,0.548091,0.150202
33.897472,0.020767,0.011388,0.548343,0.15034
33.911892,0.020754,0.011385,0.548595,0.150478
33.926311,0.02074,0.011383,0.548847,0.150616
33.940731,0.020726,0.011381,0.549098,0.150754
33.955151,0.020712,0.011378,0.549349,0.150892
33.96957,0.020698,0.011376,0.5496,0.15103
33.983982,0.020684,0.011373,0.549851,0.151168
33.998394,0.02067,0.011371,0.550102,0.151306
34.012806,0.020657,0.011368,0.550353,0.151444
34.027218,0.020643,0.011366,0.550603,0.151582
34.04163,0.020629,0.011364,0.550854,0.15172
34.056042,0.020615,0.011361,0.551104,0.151858
34.070454,0.020601,0.011359,0.551354,0.151995
34.084866,0.020587,0.011356,0.551604,0.152133
34.099277,0.020574,0.011354,0.551854,0.152271
34.113682,0.02056,0.011351,0.552104,0.152409
34.128086,0.020546,0.011349,0.552353,0.152547
34.14249,0.020532,0.011346,0.552603,0.152685
34.156895,0.020518,0.011344,0.552852,0.152823
34.171299,0.020504,0.011341,0.553101,0.152961
34.185703,0.020491,0.011338,0.553351,0.153098
34.200108,0.020477,0.011336,0.5536,0.153236
34.214512,0.020463,0.011333,0.553848,0.153374
34.228916,0.020449,0.011331,0.554097,0.153512
34.243317,0.020435,0.011328,0.554346,0.15365
34.257713,0.020421,0.011326,0.554595,0.153788
34.27211,0.020408,0.011323,0.554843,0.153925
34.286507,0.020394,0.01132,0.555092,0.154063
34.300903,0.02038,0.011318,0.555341,0.154202
34.3153,0.020366,0.011315,0.555589,0.15434
34.329697,0.020353,0.011313,0.555838,0.154478
34.344093,0.020339,0.01131,0.556087,0.154617
34.35849,0.020325,0.011308,0.556336,0.154755
34.372887,0.020311,0.011305,0.556585,0.154894
34.387276,0.020298,0.011302,0.556835,0.155032
34.401665,0.020284,0.0113,0.557084,0.155171
34.416054,0.02027,0.011297,0.557334,0.15531
34.430443,0.020256,0.011295,0.557584,0.15545
34.444832,0.020243,0.011292,0.557834,0.15559
34.459221,0.020229,0.01129,0.558085,0.155729
34.47361,0.020216,0.011287,0.558335,0.155869
34.487999,0.020202,0.011285,0.558587,0.15601
34.502388,0.020188,0.011282,0.558838,0.15615
34.516773,0.020175,0.01128,0.559091,0.156291
34.531155,0.020161,0.011277,0.559343,0.156432
34.545536,0.020148,0.011275,0.559596,0.156574
34.559917,0.020134,0.011272,0.559849,0.156716
34.574299,0.020121,0.01127,0.560103,0.156858
34.58868,0.020108,0.011267,0.560358,0.157001
34.603062,0.020094,0.011265,0.560613,0.157144
34.617443,0.020081,0.011263,0.560869,0.157287
34.631824,0.020068,0.01126,0.561125,0.157431
34.646206,0.020054,0.011258,0.561382,0.157575
34.66058,0.020041,0.011256,0.56164,0.15772
34.674953,0.020028,0.011254,0.561898,0.157865
34.689327,0.020015,0.011252,0.562156,0.15801
34.703701,0.020002,0.011249,0.562416,0.158156
34.718075,0.019989,0.011247,0.562676,0.158302
34.732449,0.019976,0.011245,0.562936,0.158449
34.746822,0.019963,0.011243,0.563197,0.158595
34.761196,0.01995,0.011241,0.563458,0.158743
34.77557,0.019937,0.011239,0.56372,0.15889
34.78994,0.019924,0.011237,0.563982,0.159038
34.804306,0.019911,0.011235,0.564245,0.159186
34.818672,0.019898,0.011233,0.564508,0.159335
34.833038,0.019885,0.01123,0.564771,0.159483
34.847404,0.019872,0.011228,0.565035,0.159632
34.861771,0.019859,0.011226,0.565299,0.159781
34.876137,0.019847,0.011224,0.565563,0.159931
34.890503,0.019834,0.011222,0.565827,0.16008
34.904869,0.019821,0.01122,0.566092,0.16023
34.919235,0.019808,0.011218,0.566357,0.16038
34.933598,0.019795,0.011216,0.566621,0.16053
34.947956,0.019783,0.011214,0.566886,0.16068
34.962315,0.01977,0.011212,0.567151,0.16083
34.976673,0.019757,0.011211,0.567416,0.16098
34.991032,0.019744,0.011208,0.56768,0.161131
35.00539,0.019732,0.011206,0.567945,0.161281
35.019749,0.019719,0.011204,0.568209,0.161431
35.034107,0.019706,0.011202,0.568474,0.161581
35.048466,0.019693,0.0112,0.568738,0.161732
35.062824,0.019681,0.011198,0.569003,0.161882
35.077179,0.019668,0.011196,0.569267,0.162032
35.09153,0.019655,0.011194,0.569531,0.162183
35.105881,0.019643,0.011192,0.569795,0.162333
35.120232,0.01963,0.01119,0.570059,0.162484
35.134583,0.019617,0.011188,0.570323,0.162634
35.148933,0.019604,0.011186,0.570586,0.162784
35.163284,0.019592,0.011184,0.570849,0.162935
35.177635,0.019579,0.011182,0.571113,0.163085
35.191986,0.019566,0.01118,0.571376,0.163235
35.206337,0.019554,0.011178,0.571639,0.163385
35.220684,0.019541,0.011175,0.571902,0.163536
35.235027,0.019528,0.011173,0.572164,0.163686
35.249371,0.019515,0.011171,0.572426,0.163836
35.263714,0.019503,0.011169,0.572689,0.163986
35.278057,0.01949,0.011167,0.572951,0.164137
35.2924,0.019477,0.011165,0.573213,0.164287
35.306744,0.019465,0.011162,0.573474,0.164436
35.321087,0.019452,0.01116,0.573736,0.164586
35.33543,0.019439,0.011158,0.573998,0.164737
35.349773,0.019426,0.011156,0.574259,0.164887
35.364113,0.019414,0.011154,0.57452,0.165037
35.378448,0.019401,0.011151,0.574781,0.165187
35.392784,0.019388,0.011149,0.575042,0.165337
35.40712,0.019375,0.011147,0.575302,0.165486
35.421455,0.019363,0.011144,0.575563,0.165636
35.435791,0.01935,0.011142,0.575823,0.165786
35.450127,0.019337,0.01114,0.576083,0.165936
35.464462,0.019325,0.011138,0.576342,0.166085
35.478798,0.019312,0.011135,0.576601,0.166235
35.493134,0.019299,0.011133,0.576861,0.166384
35.507465,0.019286,0.011131,0.577119,0.166533
35.521793,0.019274,0.011128,0.577378,0.166683
35.536121,0.019261,0.011126,0.577637,0.166832
35.550449,0.019248,0.011123,0.577895,0.166982
35.564777,0.019235,0.011121,0.578154,0.167131
35.579105,0.019223,0.011119,0.578412,0.16728
35.593433,0.01921,0.011116,0.57867,0.167429
35.607761,0.019197,0.011114,0.578928,0.167579
35.622089,0.019184,0.011111,0.579185,0.167728
35.636417,0.019172,0.011109,0.579442,0.167877
35.650742,0.019159,0.011106,0.579699,0.168026
35.665062,0.019146,0.011104,0.579956,0.168174
35.679382,0.019133,0.011101,0.580213,0.168323
35.693703,0.01912,0.011099,0.580469,0.168472
35.708023,0.019108,0.011096,0.580725,0.168621
35.722343,0.019095,0.011094,0.580981,0.168769
35.736664,0.019082,0.011091,0.581237,0.168918
35.750984,0.019069,0.011089,0.581492,0.169066
35.765305,0.019057,0.011086,0.581747,0.169215
35.779625,0.019044,0.011084,0.582002,0.169363
35.793945,0.019031,0.011081,0.582257,0.169511
35.808258,0.019018,0.011078,0.582511,0.16966
35.822571,0.019006,0.011076,0.582766,0.169808
35.836884,0.018993,0.011073,0.583019,0.169956
35.851196,0.01898,0.011071,0.583273,0.170104
35.865509,0.018967,0.011068,0.583527,0.170252
35.879822,0.018954,0.011065,0.58378,0.170399
35.894135,0.018942,0.011063,0.584032,0.170547
35.908447,0.018929,0.01106,0.584285,0.170694
35.92276,0.018916,0.011057,0.584537,0.170842
35.937073,0.018903,0.011054,0.58479,0.170989
35.951378,0.01889,0.011052,0.585041,0.171137
35.965683,0.018878,0.011049,0.585293,0.171284
35.979988,0.018865,0.011046,0.585544,0.171431
35.994293,0.018852,0.011043,0.585796,0.171578
36.008598,0.018839,0.011041,0.586047,0.171726
36.022903,0.018826,0.011038,0.586298,0.171873
36.037209,0.018813,0.011035,0.586549,0.17202
36.051514,0.018801,0.011032,0.586799,0.172167
36.065819,0.018788,0.011029,0.58705,0.172314
36.080124,0.018775,0.011027,0.5873,0.172461
36.094425,0.018762,0.011024,0.58755,0.172608
36.108723,0.018749,0.011021,0.5878,0.172754
36.12302,0.018737,0.011018,0.58805,0.172901
36.137318,0.018724,0.011015,0.5883,0.173048
36.151615,0.018711,0.011012,0.588549,0.173195
36.165913,0.018698,0.011009,0.588798,0.173341
36.18021,0.018685,0.011006,0.589047,0.173488
36.194508,0.018672,0.011003,0.589296,0.173635
36.208805,0.018659,0.011001,0.589544,0.173781
36.223103,0.018647,0.010998,0.589793,0.173928
36.2374,0.018634,0.010995,0.590041,0.174074
36.25169,0.018621,0.010992,0.59029,0.174221
36.26598,0.018608,0.010989,0.590538,0.174368
36.28027,0.018595,0.010986,0.590786,0.174514
36.294559,0.018582,0.010983,0.591034,0.174661
36.308849,0.018569,0.01098,0.591282,0.174807
36.323139,0.018557,0.010977,0.59153,0.174954
36.337429,0.018544,0.010974,0.591777,0.1751
36.351719,0.018531,0.010971,0.592024,0.175246
36.366009,0.018518,0.010968,0.592271,0.175392
36.380299,0.018505,0.010965,0.592518,0.175539
36.394585,0.018492,0.010961,0.592765,0.175685
36.408867,0.018479,0.010958,0.593012,0.175831
36.423149,0.018466,0.010955,0.593258,0.175978
36.437431,0.018453,0.010952,0.593505,0.176124
36.451714,0.01844,0.010949,0.593751,0.17627
36.465996,0.018428,0.010946,0.593997,0.176416
36.480278,0.018415,0.010943,0.594243,0.176562
36.49456,0.018402,0.01094,0.594489,0.176709
36.508842,0.018389,0.010936,0.594734,0.176855
36.523125,0.018376,0.010933,0.59498,0.177001
36.537403,0.018363,0.01093,0.595226,0.177147
36.551678,0.01835,0.010927,0.595471,0.177293
36.565952,0.018337,0.010924,0.595716,0.177439
36.580227,0.018324,0.010921,0.595961,0.177585
36.594501,0.018311,0.010917,0.596206,0.177731
36.608776,0.018298,0.010914,0.596451,0.177877
36.623051,0.018285,0.010911,0.596695,0.178023
36.637325,0.018272,0.010908,0.596939,0.178168
36.6516,0.01826,0.010904,0.597183,0.178314
36.665874,0.018247,0.010901,0.597427,0.17846
36.680149,0.018234,0.010898,0.597671,0.178606
36.694416,0.018221,0.010894,0.597915,0.178751
36.708683,0.018208,0.010891,0.598159,0.178897
36.72295,0.018195,0.010888,0.598402,0.179043
36.737217,0.018182,0.010884,0.598646,0.179188
36.751484,0.018169,0.010881,0.598889,0.179334
36.765751,0.018156,0.010878,0.599132,0.179479
36.780018,0.018143,0.010874,0.599375,0.179625
36.794285,0.01813,0.010871,0.599617,0.17977
36.808552,0.018117,0.010868,0.59986,0.179916
36.822819,0.018104,0.010864,0.600102,0.180061
36.837082,0.018091,0.010861,0.600344,0.180206
36.851341,0.018078,0.010857,0.600586,0.180352
36.865601,0.018065,0.010854,0.600828,0.180497
36.87986,0.018052,0.010851,0.60107,0.180642
36.894119,0.018039,0.010847,0.60131,0.180787
36.908379,0.018026,0.010844,0.601551,0.180932
36.922638,0.018013,0.01084,0.601793,0.181077
36.936897,0.018,0.010837,0.602033,0.181222
36.951157,0.017987,0.010833,0.602274,0.181367
36.965416,0.017974,0.01083,0.602515,0.181512
36.979671,0.017961,0.010826,0.602755,0.181657
36.993923,0.017948,0.010823,0.602995,0.181802
37.008175,0.017935,0.010819,0.603235,0.181946
37.022427,0.017922,0.010816,0.603475,0.182091
37.036678,0.017909,0.010812,0.603714,0.182236
37.05093,0.017896,0.010808,0.603954,0.18238
37.065182,0.017883,0.010805,0.604193,0.182525
37.079433,0.01787,0.010801,0.604432,0.182669
37.093685,0.017857,0.010798,0.604671,0.182813
37.107937,0.017844,0.010794,0.604909,0.182958
37.122185,0.017831,0.01079,0.605148,0.183102
37.136429,0.017818,0.010787,0.605386,0.183246
37.150673,0.017805,0.010783,0.605624,0.18339
37.164917,0.017792,0.010779,0.605862,0.183534
37.179161,0.017779,0.010776,0.606099,0.183678
37.193405,0.017766,0.010772,0.606337,0.183822
37.207649,0.017753,0.010768,0.606574,0.183966
37.221893,0.01774,0.010765,0.606811,0.18411
37.236137,0.017727,0.010761,0.607048,0.184254
37.250381,0.017714,0.010757,0.607284,0.184397
37.264618,0.0177,0.010753,0.607521,0.184541
37.278854,0.017687,0.01075,0.607757,0.184684
37.293091,0.017674,0.010746,0.607993,0.184828
37.307327,0.017661,0.010742,0.608229,0.184971
37.321564,0.017648,0.010738,0.608464,0.185114
37.3358,0.017635,0.010735,0.608699,0.185258
37.350037,0.017622,0.010731,0.608935,0.185401
37.364273,0.017609,0.010727,0.60917,0.185544
37.37851,0.017596,0.010723,0.609404,0.185687
37.392742,0.017583,0.010719,0.609639,0.18583
37.406971,0.01757,0.010715,0.609873,0.185973
37.4212,0.017557,0.010711,0.610107,0.186116
37.435429,0.017544,0.010708,0.610341,0.186258
37.449657,0.01753,0.010704,0.610574,0.186401
37.463886,0.017517,0.0107,0.610808,0.186543
37.478115,0.017504,0.010696,0.611041,0.186686
37.492344,0.017491,0.010692,0.611274,0.186828
37.506573,0.017478,0.010688,0.611507,0.186971
37.520802,0.017465,0.010684,0.61174,0.187113
37.535023,0.017452,0.01068,0.611973,0.187255
37.549244,0.017439,0.010676,0.612205,0.187397
37.563465,0.017426,0.010672,0.612437,0.187539
37.577686,0.017413,0.010668,0.612668,0.187681
37.591908,0.017399,0.010664,0.6129,0.187823
37.606129,0.017386,0.01066,0.613132,0.187965
37.62035,0.017373,0.010656,0.613362,0.188107
37.634571,0.01736,0.010652,0.613593,0.188248
37.648792,0.017347,0.010648,0.613824,0.18839
37.663006,0.017334,0.010644,0.614053,0.188531
37.677219,0.017321,0.01064,0.614284,0.188672
37.691433,0.017307,0.010636,0.614513,0.188813
37.705647,0.017294,0.010632,0.614743,0.188954
37.71986,0.017281,0.010627,0.614972,0.189095
37.734074,0.017268,0.010623,0.615201,0.189236
37.748287,0.017255,0.010619,0.61543,0.189377
37.762501,0.017242,0.010615,0.615658,0.189518
37.776711,0.017229,0.010611,0.615887,0.189658
37.790916,0.017215,0.010607,0.616115,0.189799
37.805122,0.017202,0.010602,0.616342,0.189939
37.819328,0.017189,0.010598,0.61657,0.190079
37.833534,0.017176,0.010594,0.616798,0.19022
37.84774,0.017163,0.01059,0.617025,0.19036
37.861938,0.01715,0.010586,0.617252,0.1905
37.876137,0.017136,0.010581,0.617478,0.19064
37.890335,0.017123,0.010577,0.617705,0.19078
37.904533,0.01711,0.010573,0.617931,0.190919
37.918732,0.017097,0.010569,0.618157,0.191059
37.932926,0.017084,0.010564,0.618383,0.191199
37.947117,0.01707,0.01056,0.618609,0.191339
37.961308,0.017057,0.010556,0.618835,0.191479
37.975498,0.017044,0.010551,0.619061,0.191618
37.989689,0.017031,0.010547,0.619286,0.191758
38.00388,0.017018,0.010543,0.619511,0.191897
38.018066,0.017005,0.010538,0.619736,0.192037
38.032249,0.016991,0.010534,0.619961,0.192176
38.046432,0.016978,0.01053,0.620186,0.192315
38.060616,0.016965,0.010525,0.620411,0.192455
38.074799,0.016952,0.010521,0.620635,0.192594
38.088982,0.016939,0.010517,0.62086,0.192734
38.103157,0.016926,0.010512,0.621084,0.192873
38.117332,0.016912,0.010508,0.621308,0.193012
38.131508,0.016899,0.010503,0.621532,0.193151
38.145683,0.016886,0.010499,0.621756,0.19329
38.159859,0.016873,0.010495,0.62198,0.193429
38.174034,0.01686,0.01049,0.622203,0.193568
38.188202,0.016847,0.010486,0.622427,0.193708
38.20237,0.016834,0.010481,0.62265,0.193847
38.216537,0.01682,0.010477,0.622874,0.193986
38.230705,0.016807,0.010473,0.623097,0.194125
38.244873,0.016794,0.010468,0.623319,0.194263
38.259037,0.016781,0.010464,0.623542,0.194403
38.273197,0.016768,0.010459,0.623765,0.194541
38.287357,0.016755,0.010455,0.623988,0.19468
38.301517,0.016742,0.01045,0.62421,0.194819
38.315678,0.016729,0.010446,0.624432,0.194958
38.329838,0.016715,0.010441,0.624655,0.195097
38.34399,0.016702,0.010437,0.624877,0.195235
38.358143,0.016689,0.010432,0.625098,0.195374
38.372295,0.016676,0.010428,0.62532,0.195513
38.386448,0.016663,0.010423,0.625542,0.195651
38.4006,0.01665,0.010419,0.625763,0.19579
38.414753,0.016637,0.010414,0.625984,0.195928
38.428898,0.016624,0.01041,0.626206,0.196067
38.443043,0.016611,0.010405,0.626427,0.196205
38.457188,0.016597,0.010401,0.626648,0.196344
38.471333,0.016584,0.010396,0.626868,0.196482
38.485477,0.016571,0.010392,0.627088,0.19662
38.499619,0.016558,0.010387,0.627309,0.196758
38.513756,0.016545,0.010382,0.627529,0.196896
38.527893,0.016532,0.010378,0.627749,0.197034
38.54203,0.016519,0.010373,0.627969,0.197172
38.556168,0.016506,0.010369,0.628189,0.197311
38.570305,0.016493,0.010364,0.628408,0.197448
38.584435,0.016479,0.010359,0.628628,0.197586
38.598564,0.016466,0.010355,0.628846,0.197724
38.612694,0.016453,0.01035,0.629065,0.197861
38.626823,0.01644,0.010346,0.629284,0.197999
38.640953,0.016427,0.010341,0.629502,0.198137
38.655079,0.016414,0.010336,0.629721,0.198274
38.669201,0.016401,0.010332,0.629939,0.198412
38.683323,0.016388,0.010327,0.630157,0.198549
38.697445,0.016375,0.010322,0.630375,0.198687
38.711567,0.016362,0.010318,0.630593,0.198824
38.725689,0.016349,0.010313,0.63081,0.198961
38.739803,0.016335,0.010308,0.631027,0.199098
38.753918,0.016322,0.010303,0.631245,0.199235
38.768032,0.016309,0.010299,0.631461,0.199371
38.782146,0.016296,0.010294,0.631678,0.199508
38.796261,0.016283,0.010289,0.631894,0.199645
38.810368,0.01627,0.010284,0.63211,0.199781
38.824474,0.016257,0.01028,0.632326,0.199918
38.838581,0.016244,0.010275,0.632541,0.200054
38.852688,0.016231,0.01027,0.632757,0.200191
38.866795,0.016217,0.010265,0.632972,0.200327
38.880898,0.016204,0.01026,0.633188,0.200463
38.894997,0.016191,0.010256,0.633403,0.2006
38.909096,0.016178,0.010251,0.633618,0.200736
38.923195,0.016165,0.010246,0.633832,0.200872
38.937294,0.016152,0.010241,0.634047,0.201008
38.951389,0.016139,0.010236,0.634261,0.201143
38.965481,0.016126,0.010231,0.634475,0.201279
38.979572,0.016113,0.010227,0.634689,0.201415
38.993664,0.0161,0.010222,0.634902,0.20155
39.007755,0.016086,0.010217,0.635115,0.201686
39.021839,0.016073,0.010212,0.635328,0.201821
39.035923,0.01606,0.010207,0.635541,0.201956
39.050007,0.016047,0.010202,0.635754,0.202091
39.064091,0.016034,0.010197,0.635966,0.202227
39.078175,0.016021,0.010192,0.636179,0.202362
39.092251,0.016008,0.010187,0.636391,0.202497
39.106327,0.015995,0.010182,0.636603,0.202632
39.120403,0.015982,0.010177,0.636815,0.202767
39.13448,0.015969,0.010172,0.637027,0.202902
39.148556,0.015956,0.010167,0.637239,0.203037
39.162624,0.015942,0.010163,0.637451,0.203172
39.176693,0.015929,0.010158,0.637663,0.203307
39.190762,0.015916,0.010153,0.637874,0.203442
39.20483,0.015903,0.010148,0.638085,0.203577
39.218895,0.01589,0.010143,0.638297,0.203712
39.232956,0.015877,0.010138,0.638508,0.203846
39.247017,0.015864,0.010133,0.638719,0.203981
39.261078,0.015851,0.010128,0.63893,0.204116
39.275139,0.015838,0.010123,0.639142,0.204251
39.289192,0.015825,0.010118,0.639353,0.204386
39.303246,0.015812,0.010113,0.639564,0.204521
39.317299,0.015799,0.010108,0.639775,0.204656
39.331352,0.015786,0.010103,0.639986,0.204791
39.345406,0.015773,0.010098,0.640198,0.204926
39.359451,0.01576,0.010093,0.640408,0.205061
39.373497,0.015747,0.010088,0.64062,0.205197
39.387543,0.015734,0.010083,0.640831,0.205332
39.401588,0.015721,0.010078,0.641042,0.205468
39.41563,0.015708,0.010073,0.641253,0.205603
39.429668,0.015695,0.010068,0.641465,0.205738
39.443707,0.015682,0.010063,0.641676,0.205874
39.457745,0.01567,0.010058,0.641888,0.20601
39.471783,0.015657,0.010053,0.6421,0.206146
39.485813,0.015644,0.010048,0.642311,0.206282
39.499844,0.015631,0.010043,0.642523,0.206418
39.513874,0.015618,0.010038,0.642735,0.206554
39.527905,0.015605,0.010033,0.642947,0.206691
39.541931,0.015592,0.010028,0.64316,0.206827
39.555954,0.015579,0.010023,0.643372,0.206964
39.569977,0.015567,0.010018,0.643584,0.2071
39.584,0.015554,0.010014,0.643797,0.207237
39.598022,0.015541,0.010009,0.644009,0.207374
39.612038,0.015528,0.010004,0.644222,0.207511
39.626053,0.015516,0.009999,0.644435,0.207648
39.640068,0.015503,0.009994,0.644648,0.207785
39.654083,0.01549,0.009989,0.644861,0.207923
39.668098,0.015477,0.009984,0.645074,0.20806
39.682106,0.015465,0.009979,0.645288,0.208198
39.696114,0.015452,0.009974,0.645501,0.208336
39.710121,0.015439,0.009969,0.645714,0.208474
39.724129,0.015427,0.009965,0.645928,0.208612
39.738132,0.015414,0.00996,0.646142,0.20875
39.752132,0.015401,0.009955,0.646356,0.208888
39.766132,0.015389,0.00995,0.64657,0.209026
39.780132,0.015376,0.009945,0.646784,0.209165
39.794132,0.015364,0.00994,0.646998,0.209303
39.808125,0.015351,0.009935,0.647213,0.209442
39.822117,0.015338,0.009931,0.647427,0.209581
39.836109,0.015326,0.009926,0.647641,0.20972
39.850101,0.015313,0.009921,0.647856,0.209859
39.86409,0.015301,0.009916,0.648071,0.209998
39.878075,0.015288,0.009911,0.648286,0.210137
39.892059,0.015276,0.009906,0.6485,0.210276
39.906044,0.015263,0.009901,0.648715,0.210415
39.920029,0.015251,0.009897,0.648929,0.210555
39.93401,0.015238,0.009892,0.649144,0.210694
39.947987,0.015226,0.009887,0.649358,0.210833
39.961964,0.015213,0.009882,0.649573,0.210973
39.975941,0.015201,0.009877,0.649787,0.211112
39.989918,0.015188,0.009872,0.650002,0.211251
40,0.015179,0.009869,0.650157,0.211352

==> PaperGraphs/Test3_time30_discharge_a5_single.txt <==
time,height,discharge,velocity,energy
0,0,0,0,0
0.101,0.000101,0,0.000003,0
0.301,0.000301,0.000001,0.001773,0.000002
0.501,0.000501,0.000002,0.003931,0.000008
0.677229,0.000677,0.000004,0.00539,0.000015
0.829939,0.00083,0.000006,0.006653,0.000022
0.968117,0.000968,0.000008,0.007792,0.00003
1.096027,0.001096,0.00001,0.008845,0.000039
1.216122,0.001216,0.000012,0.009832,0.000048
1.329981,0.00133,0.000014,0.010767,0.000058
1.438696,0.001439,0.000017,0.011659,0.000068
1.54306,0.001543,0.000019,0.012516,0.000078
1.643675,0.001644,0.000022,0.013341,0.000089
1.74101,0.001741,0.000025,0.014138,0.0001
1.83544,0.001835,0.000027,0.014912,0.000111
1.927272,0.001927,0.00003,0.015664,0.000123
2.016758,0.002017,0.000033,0.016397,0.000134
2.104111,0.002104,0.000036,0.017113,0.000146
2.189514,0.00219,0.000039,0.017812,0.000159
2.273121,0.002273,0.000042,0.018496,0.000171
2.355069,0.002355,0.000045,0.019167,0.000184
2.435475,0.002435,0.000048,0.019825,0.000197
2.514445,0.002514,0.000051,0.020471,0.00021
2.59207,0.002592,0.000055,0.021106,0.000223
2.668434,0.002668,0.000058,0.021731,0.000236
2.74361,0.002744,0.000061,0.022345,0.00025
2.817666,0.002818,0.000065,0.022951,0.000263
2.890662,0.002891,0.000068,0.023548,0.000277
2.962653,0.002963,0.000072,0.024137,0.000291
3.033689,0.003034,0.000075,0.024717,0.000305
3.103817,0.003104,0.000078,0.025291,0.00032
3.173078,0.003173,0.000082,0.025857,0.000334
3.241511,0.003242,0.000086,0.026416,0.000349
3.309154,0.003309,0.000089,0.026969,0.000364
3.376038,0.003376,0.000093,0.027516,0.000379
3.442194,0.003442,0.000097,0.028056,0.000394
3.507653,0.003508,0.0001,0.028591,0.000409
3.572439,0.003572,0.000104,0.029121,0.000424
3.636579,0.003637,0.000108,0.029645,0.000439
3.700097,0.0037,0.000112,0.030164,0.000455
3.763013,0.003763,0.000115,0.030678,0.000471
3.82535,0.003825,0.000119,0.031187,0.000486
3.887125,0.003887,0.000123,0.031692,0.000502
3.948359,0.003948,0.000127,0.032192,0.000518
4.009068,0.004009,0.000131,0.032688,0.000534
4.069269,0.004069,0.000135,0.03318,0.00055
4.128977,0.004129,0.000139,0.033667,0.000567
4.188206,0.004188,0.000143,0.034151,0.000583
4.246972,0.004247,0.000147,0.034631,0.0006
4.305286,0.004305,0.000151,0.035107,0.000616
4.363163,0.004363,0.000155,0.03558,0.000633
4.420613,0.004421,0.000159,0.036049,0.00065
4.477649,0.004478,0.000164,0.036515,0.000667
4.53428,0.004534,0.000168,0.036977,0.000684
4.590519,0.004591,0.000172,0.037437,0.000701
4.646374,0.004646,0.000176,0.037893,0.000718
4.701856,0.004702,0.00018,0.038346,0.000735
4.756973,0.004757,0.000185,0.038796,0.000753
4.811734,0.004812,0.000189,0.039243,0.00077
4.866148,0.004866,0.000193,0.039687,0.000788
4.920222,0.00492,0.000197,0.040128,0.000805
4.973964,0.004974,0.000202,0.040567,0.000823
5.027382,0.005027,0.000206,0.041003,0.000841
5.080483,0.00508,0.000211,0.041437,0.000858
5.133273,0.005133,0.000215,0.041868,0.000876
5.18576,0.005186,0.000219,0.042296,0.000894
5.23795,0.005238,0.000224,0.042722,0.000913
5.289848,0.00529,0.000228,0.043146,0.000931
5.341462,0.005341,0.000233,0.043567,0.000949
5.392796,0.005393,0.000237,0.043986,0.000967
5.443856,0.005444,0.000242,0.044402,0.000986
5.494647,0.005495,0.000246,0.044817,0.001004
5.545175,0.005545,0.000251,0.045229,0.001023
5.595445,0.005595,0.000255,0.045639,0.001041
5.645461,0.005645,0.00026,0.046048,0.00106
5.695228,0.005695,0.000265,0.046454,0.001079
5.74475,0.005745,0.000269,0.046858,0.001098
5.794033,0.005794,0.000274,0.04726,0.001117
5.84308,0.005843,0.000278,0.04766,0.001136
5.891895,0.005892,0.000283,0.048058,0.001155
5.940483,0.00594,0.000288,0.048455,0.001174
5.988847,0.005989,0.000293,0.048849,0.001193
6.03699,0.006037,0.000297,0.049242,0.001212
6.084918,0.006085,0.000302,0.049633,0.001232
6.132632,0.006133,0.000307,0.050022,0.001251
6.180137,0.00618,0.000312,0.05041,0.001271
6.227436,0.006227,0.000316,0.050796,0.00129
6.274532,0.006275,0.000321,0.05118,0.00131
6.321429,0.006321,0.000326,0.051562,0.001329
6.36813,0.006368,0.000331,0.051943,0.001349
6.414636,0.006415,0.000336,0.052323,0.001369
6.460952,0.006461,0.00034,0.0527,0.001389
6.50708,0.006507,0.000345,0.053077,0.001409
6.553023,0.006553,0.00035,0.053451,0.001429
6.598784,0.006599,0.000355,0.053825,0.001449
6.644365,0.006644,0.00036,0.054196,0.001469
6.68977,0.00669,0.000365,0.054567,0.001489
6.734999,0.006735,0.00037,0.054935,0.001509
6.780057,0.00678,0.000375,0.055303,0.001529
6.824945,0.006825,0.00038,0.055669,0.00155
6.869666,0.00687,0.000385,0.056034,0.00157
6.914221,0.006914,0.00039,0.056397,0.00159
6.958614,0.006959,0.000395,0.056759,0.001611
7.002846,0.007003,0.0004,0.05712,0.001631
7.046919,0.007047,0.000405,0.057479,0.001652
7.090836,0.007091,0.00041,0.057837,0.001673
7.134598,0.007135,0.000415,0.058194,0.001693
7.178207,0.007178,0.00042,0.05855,0.001714
7.221666,0.007222,0.000425,0.058904,0.001735
7.264977,0.007265,0.000431,0.059257,0.001756
7.308141,0.007308,0.000436,0.059609,0.001777
7.351159,0.007351,0.000441,0.05996,0.001798
7.394034,0.007394,0.000446,0.060309,0.001819
7.436768,0.007437,0.000451,0.060658,0.00184
7.479362,0.007479,0.000456,0.061005,0.001861
7.521818,0.007522,0.000461,0.061351,0.001882
7.564137,0.007564,0.000467,0.061696,0.001903
7.606321,0.007606,0.000472,0.06204,0.001924
7.648372,0.007648,0.000477,0.062383,0.001946
7.690291,0.00769,0.000482,0.062724,0.001967
7.73208,0.007732,0.000488,0.063065,0.001989
7.77374,0.007774,0.000493,0.063405,0.00201
7.815273,0.007815,0.000498,0.063743,0.002032
7.856679,0.007857,0.000503,0.064081,0.002053
7.897962,0.007898,0.000509,0.064417,0.002075
7.93912,0.007939,0.000514,0.064753,0.002096
7.980157,0.00798,0.000519,0.065087,0.002118
8.021073,0.008021,0.000525,0.065421,0.00214
8.061871,0.008062,0.00053,0.065753,0.002162
8.10255,0.008103,0.000535,0.066085,0.002184
8.143111,0.008143,0.000541,0.066415,0.002205
8.183558,0.008184,0.000546,0.066745,0.002227
8.223891,0.008224,0.000552,0.067074,0.002249
8.264111,0.008264,0.000557,0.067401,0.002271
8.304217,0.008304,0.000562,0.067728,0.002294
8.344213,0.008344,0.000568,0.068054,0.002316
8.3841,0.008384,0.000573,0.068379,0.002338
8.423878,0.008424,0.000579,0.068704,0.00236
8.463547,0.008464,0.000584,0.069027,0.002382
8.50311,0.008503,0.00059,0.069349,0.002405
8.542567,0.008543,0.000595,0.069671,0.002427
8.581921,0.008582,0.000601,0.069991,0.002449
8.621171,0.008621,0.000606,0.070311,0.002472
8.660318,0.00866,0.000612,0.07063,0.002494
8.699364,0.008699,0.000617,0.070948,0.002517
8.738309,0.008738,0.000623,0.071265,0.002539
8.777154,0.008777,0.000628,0.071582,0.002562
8.815901,0.008816,0.000634,0.071898,0.002585
8.854549,0.008855,0.000639,0.072213,0.002607
8.893102,0.008893,0.000645,0.072527,0.00263
8.931558,0.008932,0.000651,0.07284,0.002653
8.969919,0.00897,0.000656,0.073152,0.002676
9.008185,0.009008,0.000662,0.073464,0.002698
9.046358,0.009046,0.000667,0.073775,0.002721
9.084438,0.009084,0.000673,0.074085,0.002744
9.122427,0.009122,0.000679,0.074395,0.002767
9.160324,0.00916,0.000684,0.074703,0.00279
9.198132,0.009198,0.00069,0.075011,0.002813
9.235849,0.009236,0.000696,0.075319,0.002836
9.273479,0.009273,0.000701,0.075625,0.00286
9.31102,0.009311,0.000707,0.075931,0.002883
9.348474,0.009348,0.000713,0.076236,0.002906
9.385841,0.009386,0.000718,0.07654,0.002929
9.423123,0.009423,0.000724,0.076844,0.002953
9.46032,0.00946,0.00073,0.077147,0.002976
9.497434,0.009497,0.000736,0.07745,0.002999
9.534463,0.009534,0.000741,0.077751,0.003023
9.571409,0.009571,0.000747,0.078052,0.003046
9.608273,0.009608,0.000753,0.078352,0.00307
9.645055,0.009645,0.000759,0.078652,0.003093
9.681756,0.009682,0.000764,0.078951,0.003117
9.718376,0.009718,0.00077,0.079249,0.00314
9.754918,0.009755,0.000776,0.079547,0.003164
9.79138,0.009791,0.000782,0.079844,0.003187
9.827764,0.009828,0.000788,0.08014,0.003211
9.86407,0.009864,0.000793,0.080436,0.003235
9.900298,0.0099,0.000799,0.080731,0.003259
9.93645,0.009936,0.000805,0.081025,0.003283
9.972526,0.009973,0.000811,0.081319,0.003306
10.008527,0.010009,0.000817,0.081612,0.00333
10.044453,0.010044,0.000823,0.081904,0.003354
10.080304,0.01008,0.000829,0.082196,0.003378
10.116082,0.010116,0.000834,0.082488,0.003402
10.151787,0.010152,0.00084,0.082778,0.003426
10.187419,0.010187,0.000846,0.083069,0.00345
10.222979,0.010223,0.000852,0.083358,0.003474
10.258467,0.010258,0.000858,0.083647,0.003498
10.293884,0.010294,0.000864,0.083936,0.003523
10.329231,0.010329,0.00087,0.084224,0.003547
10.364508,0.010365,0.000876,0.084511,0.003571
10.399715,0.0104,0.000882,0.084797,0.003595
10.434853,0.010435,0.000888,0.085083,0.00362
10.469922,0.01047,0.000894,0.085369,0.003644
10.504924,0.010505,0.0009,0.085654,0.003668
10.539858,0.01054,0.000906,0.085938,0.003693
10.574724,0.010575,0.000912,0.086222,0.003717
10.609524,0.01061,0.000918,0.086505,0.003742
10.644258,0.010644,0.000924,0.086788,0.003766
10.678926,0.010679,0.00093,0.08707,0.003791
10.713528,0.010714,0.000936,0.087352,0.003815
10.748065,0.010748,0.000942,0.087633,0.00384
10.782538,0.010783,0.000948,0.087914,0.003864
10.816948,0.010817,0.000954,0.088194,0.003889
10.851294,0.010851,0.00096,0.088474,0.003914
10.885576,0.010886,0.000966,0.088753,0.003939
10.919796,0.01092,0.000972,0.089031,0.003963
10.953954,0.010954,0.000978,0.089309,0.003988
10.98805,0.010988,0.000984,0.089587,0.004013
11.022084,0.011022,0.00099,0.089864,0.004038
11.056058,0.011056,0.000997,0.09014,0.004063
11.089971,0.01109,0.001003,0.090417,0.004088
11.123823,0.011124,0.001009,0.090692,0.004113
11.157616,0.011158,0.001015,0.090967,0.004138
11.191349,0.011191,0.001021,0.091242,0.004163
11.225023,0.011225,0.001027,0.091516,0.004188
11.258638,0.011259,0.001033,0.091789,0.004213
11.292195,0.011292,0.00104,0.092063,0.004238
11.325694,0.011326,0.001046,0.092335,0.004263
11.359135,0.011359,0.001052,0.092607,0.004288
11.392518,0.011393,0.001058,0.092879,0.004313
11.425844,0.011426,0.001064,0.09315,0.004338
11.459115,0.011459,0.001071,0.093421,0.004364
11.492329,0.011492,0.001077,0.093691,0.004389
11.525487,0.011525,0.001083,0.093961,0.004414
11.558589,0.011559,0.001089,0.09423,0.00444
11.591636,0.011592,0.001095,0.094499,0.004465
11.624628,0.011625,0.001102,0.094768,0.00449
11.657566,0.011658,0.001108,0.095036,0.004516
11.690449,0.01169,0.001114,0.095304,0.004541
11.723278,0.011723,0.00112,0.095571,0.004567
11.756054,0.011756,0.001127,0.095837,0.004592
11.788776,0.011789,0.001133,0.096103,0.004618
11.821445,0.011821,0.001139,0.096369,0.004644
11.854063,0.011854,0.001146,0.096635,0.004669
11.886627,0.011887,0.001152,0.0969,0.004695
11.91914,0.011919,0.001158,0.097164,0.00472
11.951601,0.011952,0.001164,0.097428,0.004746
11.984011,0.011984,0.001171,0.097692,0.004772
12.016369,0.012016,0.001177,0.097955,0.004798
12.048676,0.012049,0.001183,0.098218,0.004823
12.080933,0.012081,0.00119,0.098481,0.004849
12.113139,0.012113,0.001196,0.098743,0.004875
12.145296,0.012145,0.001202,0.099004,0.004901
12.177403,0.012177,0.001209,0.099266,0.004927
12.209461,0.012209,0.001215,0.099527,0.004953
12.241469,0.012241,0.001222,0.099787,0.004979
12.273428,0.012273,0.001228,0.100047,0.005005
12.305339,0.012305,0.001234,0.100307,0.005031
12.337201,0.012337,0.001241,0.100566,0.005057
12.369015,0.012369,0.001247,0.100825,0.005083
12.400781,0.012401,0.001254,0.101083,0.005109
12.432499,0.012432,0.00126,0.101341,0.005135
12.46417,0.012464,0.001266,0.101599,0.005161
12.495794,0.012496,0.001273,0.101856,0.005187
12.527371,0.012527,0.001279,0.102113,0.005213
12.558902,0.012559,0.001286,0.102369,0.00524
12.590386,0.01259,0.001292,0.102625,0.005266
12.621825,0.012622,0.001299,0.102881,0.005292
12.653218,0.012653,0.001305,0.103136,0.005319
12.684566,0.012685,0.001311,0.103391,0.005345
12.715867,0.012716,0.001318,0.103645,0.005371
12.747123,0.012747,0.001324,0.1039,0.005398
12.778335,0.012778,0.001331,0.104153,0.005424
12.809502,0.012809,0.001337,0.104407,0.00545
12.840624,0.012841,0.001344,0.10466,0.005477
12.871702,0.012872,0.00135,0.104913,0.005503
12.902737,0.012903,0.001357,0.105165,0.00553
12.933727,0.012934,0.001363,0.105417,0.005556
12.964674,0.012965,0.00137,0.105669,0.005583
12.995578,0.012996,0.001376,0.10592,0.00561
13.026438,0.013026,0.001383,0.106171,0.005636
13.057256,0.013057,0.00139,0.106422,0.005663
13.088031,0.013088,0.001396,0.106672,0.005689
13.118763,0.013119,0.001403,0.106922,0.005716
13.149453,0.013149,0.001409,0.107171,0.005743
13.180101,0.01318,0.001416,0.107421,0.00577
13.210708,0.013211,0.001422,0.107669,0.005796
13.241272,0.013241,0.001429,0.107918,0.005823
13.271796,0.013272,0.001436,0.108166,0.00585
13.302279,0.013302,0.001442,0.108414,0.005877
13.33272,0.013333,0.001449,0.108662,0.005904
13.36312,0.013363,0.001455,0.108909,0.005931
13.39348,0.013393,0.001462,0.109156,0.005957
13.4238,0.013424,0.001469,0.109402,0.005984
13.454079,0.013454,0.001475,0.109648,0.006011
13.484318,0.013484,0.001482,0.109894,0.006038
13.514517,0.013515,0.001488,0.11014,0.006065
13.544677,0.013545,0.001495,0.110385,0.006092
13.574798,0.013575,0.001502,0.11063,0.00612
13.604878,0.013605,0.001508,0.110875,0.006147
13.63492,0.013635,0.001515,0.111119,0.006174
13.664923,0.013665,0.001522,0.111363,0.006201
13.694887,0.013695,0.001528,0.111606,0.006228
13.724813,0.013725,0.001535,0.11185,0.006255
13.754702,0.013755,0.001542,0.112093,0.006282
13.784552,0.013785,0.001548,0.112335,0.00631
13.814363,0.013814,0.001555,0.112578,0.006337
13.844137,0.013844,0.001562,0.11282,0.006364
13.873873,0.013874,0.001569,0.113062,0.006391
13.90357,0.013904,0.001575,0.113303,0.006419
13.933231,0.013933,0.001582,0.113544,0.006446
13.962854,0.013963,0.001589,0.113785,0.006473
13.992441,0.013992,0.001595,0.114025,0.006501
14.021991,0.014022,0.001602,0.114266,0.006528
14.051504,0.014051,0.001609,0.114506,0.006556
14.08098,0.014081,0.001616,0.114745,0.006583
14.11042,0.01411,0.001622,0.114984,0.006611
14.139824,0.01414,0.001629,0.115223,0.006638
14.169192,0.014169,0.001636,0.115462,0.006666
14.198524,0.014199,0.001643,0.115701,0.006693
14.22782,0.014228,0.00165,0.115939,0.006721
14.257082,0.014257,0.001656,0.116177,0.006748
14.286307,0.014286,0.001663,0.116414,0.006776
14.315498,0.014315,0.00167,0.116651,0.006804
14.344653,0.014345,0.001677,0.116888,0.006831
14.373774,0.014374,0.001684,0.117125,0.006859
14.40286,0.014403,0.00169,0.117361,0.006887
14.431911,0.014432,0.001697,0.117598,0.006915
14.460926,0.014461,0.001704,0.117833,0.006942
14.489907,0.01449,0.001711,0.118069,0.00697
14.518855,0.014519,0.001718,0.118304,0.006998
14.54777,0.014548,0.001724,0.118539,0.007026
14.57665,0.014577,0.001731,0.118774,0.007054
14.605495,0.014605,0.001738,0.119008,0.007081
14.634308,0.014634,0.001745,0.119243,0.007109
14.663087,0.014663,0.001752,0.119477,0.007137
14.691833,0.014692,0.001759,0.11971,0.007165
14.720545,0.014721,0.001766,0.119944,0.007193
14.749225,0.014749,0.001773,0.120177,0.007221
14.777871,0.014778,0.001779,0.120409,0.007249
14.806485,0.014806,0.001786,0.120642,0.007277
14.835066,0.014835,0.001793,0.120874,0.007305
14.863614,0.014864,0.0018,0.121106,0.007333
14.89213,0.014892,0.001807,0.121338,0.007361
14.920614,0.014921,0.001814,0.121569,0.00739
14.949066,0.014949,0.001821,0.121801,0.007418
14.977486,0.014977,0.001828,0.122031,0.007446
15.005874,0.015006,0.001835,0.122262,0.007474
15.03423,0.015034,0.001842,0.122493,0.007502
15.062554,0.015063,0.001849,0.122723,0.00753
15.090848,0.015091,0.001855,0.122953,0.007559
15.119109,0.015119,0.001862,0.123182,0.007587
15.14734,0.015147,0.001869,0.123412,0.007615
15.17554,0.015176,0.001876,0.123641,0.007644
15.203708,0.015204,0.001883,0.12387,0.007672
15.231845,0.015232,0.00189,0.124098,0.0077
15.259952,0.01526,0.001897,0.124327,0.007729
15.288028,0.015288,0.001904,0.124555,0.007757
15.316073,0.015316,0.001911,0.124783,0.007785
15.344089,0.015344,0.001918,0.12501,0.007814
15.372073,0.015372,0.001925,0.125238,0.007842
15.400027,0.0154,0.001932,0.125465,0.007871
15.427953,0.015428,0.001939,0.125692,0.007899
15.455848,0.015456,0.001946,0.125918,0.007928
15.483712,0.015484,0.001953,0.126145,0.007956
15.511548,0.015512,0.00196,0.126371,0.007985
15.539353,0.015539,0.001967,0.126597,0.008013
15.56713,0.015567,0.001974,0.126822,0.008042
15.594877,0.015595,0.001981,0.127047,0.008071
15.622595,0.015623,0.001988,0.127273,0.008099
15.650284,0.01565,0.001995,0.127497,0.008128
15.677943,0.015678,0.002002,0.127722,0.008156
15.705574,0.015706,0.002009,0.127946,0.008185
15.733176,0.015733,0.002017,0.128171,0.008214
15.76075,0.015761,0.002024,0.128395,0.008243
15.788295,0.015788,0.002031,0.128618,0.008271
15.815811,0.015816,0.002038,0.128842,0.0083
15.843299,0.015843,0.002045,0.129065,0.008329
15.870758,0.015871,0.002052,0.129288,0.008358
15.89819,0.015898,0.002059,0.129511,0.008387
15.925593,0.015926,0.002066,0.129733,0.008415
15.952969,0.015953,0.002073,0.129956,0.008444
15.980316,0.01598,0.00208,0.130178,0.008473
16.007635,0.016008,0.002087,0.1304,0.008502
16.034927,0.016035,0.002095,0.130622,0.008531
16.062191,0.016062,0.002102,0.130843,0.00856
16.089428,0.016089,0.002109,0.131064,0.008589
16.116638,0.016117,0.002116,0.131285,0.008618
16.14382,0.016144,0.002123,0.131506,0.008647
16.170975,0.016171,0.00213,0.131727,0.008676
16.198103,0.016198,0.002137,0.131947,0.008705
16.225204,0.016225,0.002144,0.132167,0.008734
16.252279,0.016252,0.002152,0.132387,0.008763
16.279327,0.016279,0.002159,0.132606,0.008792
16.306349,0.016306,0.002166,0.132826,0.008821
16.333344,0.016333,0.002173,0.133045,0.008851
16.360312,0.01636,0.00218,0.133264,0.00888
16.387253,0.016387,0.002187,0.133483,0.008909
16.414167,0.016414,0.002195,0.133701,0.008938
16.441055,0.016441,0.002202,0.13392,0.008967
16.467918,0.016468,0.002209,0.134138,0.008996
16.494755,0.016495,0.002216,0.134356,0.009026
16.521566,0.016522,0.002223,0.134573,0.009055
16.548351,0.016548,0.002231,0.134791,0.009084
16.575109,0.016575,0.002238,0.135008,0.009114
16.601843,0.016602,0.002245,0.135225,0.009143
16.628551,0.016629,0.002252,0.135442,0.009172
16.655233,0.016655,0.002259,0.135659,0.009202
16.68189,0.016682,0.002267,0.135875,0.009231
16.708523,0.016709,0.002274,0.136091,0.00926
16.735128,0.016735,0.002281,0.136307,0.00929
16.761709,0.016762,0.002288,0.136523,0.009319
16.788265,0.016788,0.002296,0.136739,0.009349
16.814796,0.016815,0.002303,0.136954,0.009378
16.841303,0.016841,0.00231,0.137169,0.009408
16.867785,0.016868,0.002317,0.137384,0.009437
16.894241,0.016894,0.002325,0.137599,0.009467
16.920673,0.016921,0.002332,0.137814,0.009496
16.947081,0.016947,0.002339,0.138028,0.009526
16.973465,0.016973,0.002346,0.138242,0.009555
16.999823,0.017,0.002354,0.138456,0.009585
17.026157,0.017026,0.002361,0.13867,0.009615
17.052467,0.017052,0.002368,0.138884,0.009644
17.078753,0.017079,0.002376,0.139097,0.009674
17.105015,0.017105,0.002383,0.13931,0.009704
17.131254,0.017131,0.00239,0.139523,0.009733
17.157467,0.017157,0.002398,0.139736,0.009763
17.183657,0.017184,0.002405,0.139948,0.009793
17.209824,0.01721,0.002412,0.140161,0.009822
17.235968,0.017236,0.002419,0.140373,0.009852
17.262085,0.017262,0.002427,0.140585,0.009882
17.288179,0.017288,0.002434,0.140797,0.009912
17.314251,0.017314,0.002441,0.141008,0.009942
17.3403,0.01734,0.002449,0.14122,0.009971
17.366325,0.017366,0.002456,0.141431,0.010001
17.392328,0.017392,0.002463,0.141642,0.010031
17.418308,0.017418,0.002471,0.141853,0.010061
17.444265,0.017444,0.002478,0.142064,0.010091
17.4702,0.01747,0.002486,0.142274,0.010121
17.496111,0.017496,0.002493,0.142484,0.010151
17.521999,0.017522,0.0025,0.142694,0.010181
17.547865,0.017548,0.002508,0.142904,0.010211
17.573708,0.017574,0.002515,0.143114,0.010241
17.599527,0.0176,0.002522,0.143323,0.010271
17.625324,0.017625,0.00253,0.143533,0.010301
17.651098,0.017651,0.002537,0.143742,0.010331
17.676849,0.017677,0.002545,0.143951,0.010361
17.702578,0.017703,0.002552,0.14416,0.010391
17.728283,0.017728,0.002559,0.144368,0.010421
17.753967,0.017754,0.002567,0.144577,0.010451
17.779631,0.01778,0.002574,0.144785,0.010481
17.805271,0.017805,0.002582,0.144993,0.010512
17.830889,0.017831,0.002589,0.145201,0.010542
17.856483,0.017856,0.002596,0.145409,0.010572
17.882059,0.017882,0.002604,0.145616,0.010602
17.907612,0.017908,0.002611,0.145823,0.010632
17.933142,0.017933,0.002619,0.146031,0.010662
17.958651,0.017959,0.002626,0.146238,0.010693
17.984138,0.017984,0.002634,0.146444,0.010723
18.009604,0.01801,0.002641,0.146651,0.010753
18.035048,0.018035,0.002649,0.146858,0.010784
18.060471,0.01806,0.002656,0.147064,0.010814
18.085871,0.018086,0.002664,0.14727,0.010844
18.111252,0.018111,0.002671,0.147476,0.010875
18.13661,0.018137,0.002678,0.147682,0.010905
18.161949,0.018162,0.002686,0.147888,0.010935
18.187265,0.018187,0.002693,0.148093,0.010966
18.212561,0.018213,0.002701,0.148298,0.010996
18.237835,0.018238,0.002708,0.148503,0.011027
18.263088,0.018263,0.002716,0.148708,0.011057
18.288321,0.018288,0.002723,0.148913,0.011088
18.313534,0.018314,0.002731,0.149118,0.011118
18.338724,0.018339,0.002738,0.149322,0.011149
18.363895,0.018364,0.002746,0.149526,0.011179
18.389046,0.018389,0.002753,0.14973,0.01121
18.414175,0.018414,0.002761,0.149934,0.01124
18.439283,0.018439,0.002768,0.150138,0.011271
18.464371,0.018464,0.002776,0.150341,0.011301
18.489439,0.018489,0.002783,0.150545,0.011332
18.514486,0.018514,0.002791,0.150748,0.011362
18.539513,0.018539,0.002799,0.150951,0.011393
18.56452,0.018565,0.002806,0.151154,0.011424
18.589508,0.018589,0.002814,0.151356,0.011454
18.614475,0.018614,0.002821,0.151559,0.011485
18.639421,0.018639,0.002829,0.151761,0.011516
18.664349,0.018664,0.002836,0.151964,0.011546
18.689257,0.018689,0.002844,0.152166,0.011577
18.714144,0.018714,0.002851,0.152368,0.011608
18.739012,0.018739,0.002859,0.152569,0.011639
18.763859,0.018764,0.002867,0.152771,0.011669
18.788687,0.018789,0.002874,0.152972,0.0117
18.813496,0.018813,0.002882,0.153174,0.011731
18.838285,0.018838,0.002889,0.153375,0.011762
18.863054,0.018863,0.002897,0.153575,0.011793
18.887804,0.018888,0.002904,0.153776,0.011824
18.912535,0.018913,0.002912,0.153977,0.011854
18.937246,0.018937,0.00292,0.154177,0.011885
18.961939,0.018962,0.002927,0.154378,0.011916
18.98661,0.018987,0.002935,0.154578,0.011947
19.011263,0.019011,0.002943,0.154777,0.011978
19.035896,0.019036,0.00295,0.154977,0.012009
19.060511,0.01906,0.002958,0.155177,0.01204
19.085106,0.019085,0.002965,0.155376,0.012071
19.109682,0.01911,0.002973,0.155576,0.012102
19.134239,0.019134,0.002981,0.155775,0.012133
19.158779,0.019159,0.002988,0.155974,0.012164
19.1833,0.019183,0.002996,0.156173,0.012195
19.207802,0.019208,0.003004,0.156372,0.012226
19.232285,0.019232,0.003011,0.15657,0.012257
19.256748,0.019257,0.003019,0.156769,0.012288
19.281193,0.019281,0.003027,0.156967,0.012319
19.30562,0.019306,0.003034,0.157165,0.01235
19.330029,0.01933,0.003042,0.157363,0.012382
19.354418,0.019354,0.003049,0.157561,0.012413
19.37879,0.019379,0.003057,0.157758,0.012444
19.403143,0.019403,0.003065,0.157956,0.012475
19.427477,0.019427,0.003073,0.158153,0.012506
19.451794,0.019452,0.00308,0.15835,0.012537
19.476091,0.019476,0.003088,0.158547,0.012569
19.500372,0.0195,0.003096,0.158744,0.0126
19.524633,0.019525,0.003103,0.158941,0.012631
19.548878,0.019549,0.003111,0.159138,0.012662
19.573103,0.019573,0.003119,0.159334,0.012694
19.597311,0.019597,0.003126,0.15953,0.012725
19.6215,0.019621,0.003134,0.159726,0.012756
19.645672,0.019646,0.003142,0.159922,0.012788
19.669827,0.01967,0.003149,0.160118,0.012819
19.693962,0.019694,0.003157,0.160314,0.01285
19.718081,0.019718,0.003165,0.160509,0.012882
19.742182,0.019742,0.003173,0.160705,0.012913
19.766264,0.019766,0.00318,0.1609,0.012944
19.790331,0.01979,0.003188,0.161095,0.012976
19.814379,0.019814,0.003196,0.16129,0.013007
19.838409,0.019838,0.003204,0.161485,0.013039
19.862423,0.019862,0.003211,0.16168,0.01307
19.886417,0.019886,0.003219,0.161875,0.013102
19.910397,0.01991,0.003227,0.162069,0.013133
19.934357,0.019934,0.003235,0.162263,0.013165
19.958302,0.019958,0.003242,0.162457,0.013196
19.982227,0.019982,0.00325,0.162651,0.013228
20.006138,0.020006,0.003258,0.162845,0.013259
20.030029,0.02003,0.003266,0.163039,0.013291
20.053905,0.020054,0.003273,0.163232,0.013322
20.077763,0.020078,0.003281,0.163426,0.013354
20.101604,0.020102,0.003289,0.163619,0.013386
20.125427,0.020125,0.003297,0.163812,0.013417
20.149235,0.020149,0.003305,0.164005,0.013449
20.173025,0.020173,0.003312,0.164198,0.01348
20.196798,0.020197,0.00332,0.164391,0.013512
20.220554,0.020221,0.003328,0.164583,0.013544
20.244293,0.020244,0.003336,0.164776,0.013576
20.268017,0.020268,0.003344,0.164968,0.013607
20.291723,0.020292,0.003351,0.16516,0.013639
20.315413,0.020315,0.003359,0.165352,0.013671
20.339087,0.020339,0.003367,0.165544,0.013702
20.362741,0.020363,0.003375,0.165736,0.013734
20.386381,0.020386,0.003383,0.165927,0.013766
20.410006,0.02041,0.00339,0.166119,0.013798
20.433611,0.020434,0.003398,0.16631,0.01383
20.457201,0.020457,0.003406,0.166501,0.013861
20.480776,0.020481,0.003414,0.166693,0.013893
20.504333,0.020504,0.003422,0.166883,0.013925
20.527874,0.020528,0.00343,0.167074,0.013957
20.551399,0.020551,0.003438,0.167265,0.013989
20.574909,0.020575,0.003445,0.167456,0.014021
20.598402,0.020598,0.003453,0.167646,0.014053
20.621878,0.020622,0.003461,0.167836,0.014084
20.645338,0.020645,0.003469,0.168026,0.014116
20.668783,0.020669,0.003477,0.168216,0.014148
20.692213,0.020692,0.003485,0.168406,0.01418
20.715626,0.020716,0.003493,0.168596,0.014212
20.739021,0.020739,0.0035,0.168786,0.014244
20.762402,0.020762,0.003508,0.168975,0.014276
20.785767,0.020786,0.003516,0.169164,0.014308
20.809116,0.020809,0.003524,0.169354,0.01434
20.832451,0.020832,0.003532,0.169543,0.014372
20.85577,0.020856,0.00354,0.169731,0.014404
20.879072,0.020879,0.003548,0.16992,0.014436
20.902357,0.020902,0.003556,0.170109,0.014469
20.925627,0.020926,0.003564,0.170298,0.014501
20.948881,0.020949,0.003571,0.170486,0.014533
20.97212,0.020972,0.003579,0.170674,0.014565
20.995344,0.020995,0.003587,0.170863,0.014597
21.018553,0.021019,0.003595,0.171051,0.014629
21.041746,0.021042,0.003603,0.171239,0.014661
21.064924,0.021065,0.003611,0.171426,0.014693
21.088087,0.021088,0.003619,0.171614,0.014726
21.111235,0.021111,0.003627,0.171801,0.014758
21.134367,0.021134,0.003635,0.171989,0.01479
21.157484,0.021157,0.003643,0.172176,0.014822
21.180586,0.021181,0.003651,0.172363,0.014855
21.203672,0.021204,0.003659,0.17255,0.014887
21.226744,0.021227,0.003667,0.172737,0.014919
21.2498,0.02125,0.003675,0.172924,0.014951
21.27284,0.021273,0.003683,0.173111,0.014984
21.295866,0.021296,0.003691,0.173297,0.015016
21.318876,0.021319,0.003698,0.173484,0.015048
21.341871,0.021342,0.003706,0.17367,0.015081
21.364851,0.021365,0.003714,0.173856,0.015113
21.387815,0.021388,0.003722,0.174042,0.015145
21.410767,0.021411,0.00373,0.174228,0.015178
21.433704,0.021434,0.003738,0.174414,0.01521
21.456627,0.021457,0.003746,0.1746,0.015243
21.479534,0.02148,0.003754,0.174785,0.015275
21.502426,0.021502,0.003762,0.174971,0.015307
21.525303,0.021525,0.00377,0.175156,0.01534
21.548164,0.021548,0.003778,0.175341,0.015372
21.571012,0.021571,0.003786,0.175526,0.015405
21.593847,0.021594,0.003794,0.175711,0.015437
21.616667,0.021617,0.003802,0.175896,0.01547
21.639471,0.021639,0.00381,0.176081,0.015502
21.66226,0.021662,0.003818,0.176265,0.015535
21.685034,0.021685,0.003826,0.17645,0.015567
21.707796,0.021708,0.003834,0.176634,0.0156
21.730543,0.021731,0.003842,0.176818,0.015632
21.753275,0.021753,0.00385,0.177002,0.015665
21.775991,0.021776,0.003858,0.177186,0.015698
21.798697,0.021799,0.003866,0.17737,0.01573
21.821386,0.021821,0.003874,0.177554,0.015763
21.844061,0.021844,0.003883,0.177738,0.015795
21.86672,0.021867,0.003891,0.177921,0.015828
21.889368,0.021889,0.003899,0.178105,0.015861
21.912001,0.021912,0.003907,0.178288,0.015893
21.934618,0.021935,0.003915,0.178471,0.015926
21.957224,0.021957,0.003923,0.178654,0.015959
21.979815,0.02198,0.003931,0.178837,0.015991
22.00239,0.022002,0.003939,0.17902,0.016024
22.024952,0.022025,0.003947,0.179202,0.016057
22.047501,0.022047,0.003955,0.179385,0.016089
22.070034,0.02207,0.003963,0.179567,0.016122
22.092556,0.022093,0.003971,0.17975,0.016155
22.115063,0.022115,0.003979,0.179932,0.016188
22.137554,0.022138,0.003987,0.180114,0.016221
22.160034,0.02216,0.003995,0.180296,0.016253
22.182499,0.022182,0.004003,0.180478,0.016286
22.20495,0.022205,0.004012,0.18066,0.016319
22.227388,0.022227,0.00402,0.180841,0.016352
22.249811,0.02225,0.004028,0.181023,0.016385
22.272223,0.022272,0.004036,0.181204,0.016417
22.294619,0.022295,0.004044,0.181385,0.01645
22.317001,0.022317,0.004052,0.181567,0.016483
22.339371,0.022339,0.00406,0.181748,0.016516
22.361727,0.022362,0.004068,0.181929,0.016549
22.384069,0.022384,0.004076,0.182109,0.016582
22.406399,0.022406,0.004084,0.18229,0.016615
22.428715,0.022429,0.004093,0.182471,0.016648
22.451017,0.022451,0.004101,0.182651,0.016681
22.473307,0.022473,0.004109,0.182832,0.016714
22.495581,0.022496,0.004117,0.183012,0.016747
22.517843,0.022518,0.004125,0.183192,0.01678
22.540092,0.02254,0.004133,0.183372,0.016813
22.562328,0.022562,0.004141,0.183552,0.016846
22.584551,0.022585,0.00415,0.183732,0.016879
22.60676,0.022607,0.004158,0.183911,0.016912
22.628956,0.022629,0.004166,0.184091,0.016945
22.651138,0.022651,0.004174,0.184271,0.016978
22.673307,0.022673,0.004182,0.18445,0.017011
22.695463,0.022696,0.00419,0.184629,0.017044
22.717607,0.022718,0.004198,0.184808,0.017077
22.739737,0.02274,0.004207,0.184987,0.01711
22.761854,0.022762,0.004215,0.185166,0.017143
22.783958,0.022784,0.004223,0.185344,0.017176
22.806049,0.022806,0.004231,0.185523,0.017209
22.828129,0.022828,0.004239,0.185701,0.017243
22.850193,0.02285,0.004247,0.18588,0.017276
22.872246,0.022873,0.004256,0.186058,0.017309
22.894285,0.022895,0.004264,0.186236,0.017342
22.916311,0.022917,0.004272,0.186414,0.017375
22.938326,0.022939,0.00428,0.186591,0.017408
22.960327,0.022961,0.004288,0.186769,0.017441
22.982315,0.022983,0.004297,0.186947,0.017475
23.004292,0.023005,0.004305,0.187124,0.017508
23.026255,0.023027,0.004313,0.187302,0.017541
23.048204,0.023049,0.004321,0.187479,0.017574
23.070143,0.023071,0.004329,0.187656,0.017607
23.092068,0.023093,0.004338,0.187833,0.017641
23.113979,0.023115,0.004346,0.18801,0.017674
23.13588,0.023136,0.004354,0.188186,0.017707
23.157766,0.023158,0.004362,0.188363,0.01774
23.179642,0.02318,0.00437,0.18854,0.017774
23.201504,0.023202,0.004379,0.188716,0.017807
23.223354,0.023224,0.004387,0.188892,0.01784
23.245192,0.023246,0.004395,0.189068,0.017873
23.267015,0.023268,0.004403,0.189244,0.017907
23.288828,0.02329,0.004412,0.18942,0.01794
23.310629,0.023311,0.00442,0.189596,0.017973
23.332417,0.023333,0.004428,0.189771,0.018007
23.354191,0.023355,0.004436,0.189947,0.01804
23.375954,0.023377,0.004444,0.190122,0.018073
23.397705,0.023399,0.004453,0.190297,0.018107
23.419443,0.02342,0.004461,0.190472,0.01814
23.44117,0.023442,0.004469,0.190647,0.018173
23.462883,0.023464,0.004477,0.190822,0.018207
23.484585,0.023486,0.004486,0.190997,0.01824
23.506275,0.023507,0.004494,0.191171,0.018273
23.527952,0.023529,0.004502,0.191346,0.018307
23.549618,0.023551,0.00451,0.19152,0.01834
23.571272,0.023573,0.004519,0.191694,0.018373
23.592913,0.023594,0.004527,0.191868,0.018407
23.614542,0.023616,0.004535,0.192042,0.01844
23.63616,0.023638,0.004544,0.192216,0.018474
23.657766,0.023659,0.004552,0.19239,0.018507
23.679359,0.023681,0.00456,0.192563,0.01854
23.700941,0.023703,0.004568,0.192737,0.018574
23.722511,0.023724,0.004577,0.19291,0.018607
23.744068,0.023746,0.004585,0.193083,0.018641
23.765614,0.023768,0.004593,0.193256,0.018674
23.787148,0.023789,0.004602,0.19343,0.018707
23.80867,0.023811,0.00461,0.193602,0.018741
23.830181,0.023832,0.004618,0.193775,0.018774
23.851679,0.023854,0.004626,0.193948,0.018808
23.873165,0.023875,0.004635,0.19412,0.018841
23.89464,0.023897,0.004643,0.194292,0.018875
23.916103,0.023919,0.004651,0.194464,0.018908
23.937555,0.02394,0.00466,0.194636,0.018942
23.958996,0.023962,0.004668,0.194808,0.018975
23.980425,0.023983,0.004676,0.19498,0.019009
24.001842,0.024005,0.004685,0.195152,0.019042
24.023247,0.024026,0.004693,0.195323,0.019076
24.04464,0.024048,0.004701,0.195494,0.019109
24.066021,0.024069,0.004709,0.195666,0.019143
24.087391,0.024091,0.004718,0.195837,0.019176
24.108749,0.024112,0.004726,0.196008,0.01921
24.130096,0.024133,0.004734,0.196179,0.019243
24.151432,0.024155,0.004743,0.196349,0.019277
24.172756,0.024176,0.004751,0.19652,0.01931
24.194069,0.024198,0.004759,0.19669,0.019344
24.21537,0.024219,0.004768,0.196861,0.019377
24.23666,0.024241,0.004776,0.197031,0.019411
24.257938,0.024262,0.004784,0.197201,0.019444
24.279205,0.024283,0.004793,0.197371,0.019478
24.300463,0.024305,0.004801,0.197541,0.019511
24.321709,0.024326,0.00481,0.19771,0.019545
24.342943,0.024347,0.004818,0.19788,0.019578
24.364166,0.024369,0.004826,0.198049,0.019612
24.385378,0.02439,0.004835,0.198219,0.019645
24.406578,0.024411,0.004843,0.198388,0.019679
24.427767,0.024433,0.004851,0.198557,0.019712
24.448944,0.024454,0.00486,0.198725,0.019746
24.47011,0.024475,0.004868,0.198894,0.019779
24.491266,0.024497,0.004876,0.199063,0.019813
24.512411,0.024518,0.004885,0.199231,0.019847
24.533545,0.024539,0.004893,0.1994,0.01988
24.554667,0.02456,0.004901,0.199568,0.019914
24.575777,0.024582,0.00491,0.199736,0.019947
24.596878,0.024603,0.004918,0.199904,0.019981
24.617968,0.024624,0.004927,0.200072,0.020014
24.639046,0.024645,0.004935,0.200239,0.020048
24.660112,0.024667,0.004943,0.200407,0.020081
24.68117,0.024688,0.004952,0.200574,0.020115
24.702215,0.024709,0.00496,0.200742,0.020149
24.723249,0.02473,0.004969,0.200909,0.020182
24.744274,0.024751,0.004977,0.201076,0.020216
24.765287,0.024773,0.004985,0.201243,0.020249
24.786289,0.024794,0.004994,0.201409,0.020283
24.80728,0.024815,0.005002,0.201576,0.020316
24.82826,0.024836,0.005011,0.201743,0.02035
24.84923,0.024857,0.005019,0.201909,0.020384
24.87019,0.024878,0.005027,0.202075,0.020417
24.891138,0.0249,0.005036,0.202241,0.020451
24.912075,0.024921,0.005044,0.202407,0.020484
24.933002,0.024942,0.005053,0.202573,0.020518
24.953918,0.024963,0.005061,0.202739,0.020552
24.974825,0.024984,0.005069,0.202905,0.020585
24.99572,0.025005,0.005078,0.20307,0.020619
25.016603,0.025026,0.005086,0.203236,0.020652
25.037477,0.025047,0.005095,0.203401,0.020686
25.05834,0.025068,0.005103,0.203566,0.02072
25.079193,0.025089,0.005111,0.203731,0.020753
25.100035,0.02511,0.00512,0.203896,0.020787
25.120865,0.025131,0.005128,0.20406,0.02082
25.141685,0.025152,0.005137,0.204225,0.020854
25.162497,0.025174,0.005145,0.204389,0.020887
25.183296,0.025195,0.005154,0.204553,0.020921
25.204084,0.025216,0.005162,0.204717,0.020955
25.224863,0.025237,0.005171,0.204882,0.020988
25.245632,0.025258,0.005179,0.205045,0.021022
25.26639,0.025279,0.005187,0.205209,0.021055
25.287138,0.0253,0.005196,0.205373,0.021089
25.307875,0.02532,0.005204,0.205536,0.021123
25.328602,0.025341,0.005213,0.205699,0.021156
25.349318,0.025362,0.005221,0.205863,0.02119
25.370024,0.025383,0.00523,0.206026,0.021223
25.39072,0.025404,0.005238,0.206189,0.021257
25.411406,0.025425,0.005247,0.206352,0.02129
25.432081,0.025446,0.005255,0.206514,0.021324
25.452747,0.025467,0.005263,0.206677,0.021358
25.473402,0.025488,0.005272,0.206839,0.021391
25.494047,0.025509,0.00528,0.207002,0.021425
25.514683,0.02553,0.005289,0.207164,0.021458
25.535307,0.025551,0.005297,0.207326,0.021492
25.555922,0.025572,0.005306,0.207488,0.021526
25.576527,0.025592,0.005314,0.20765,0.021559
25.59712,0.025613,0.005323,0.207812,0.021593
25.617704,0.025634,0.005331,0.207973,0.021626
25.638279,0.025655,0.00534,0.208135,0.02166
25.658842,0.025676,0.005348,0.208296,0.021694
25.679396,0.025697,0.005357,0.208457,0.021727
25.69994,0.025718,0.005365,0.208618,0.021761
25.720472,0.025738,0.005374,0.208779,0.021794
25.740997,0.025759,0.005382,0.20894,0.021828
25.761511,0.02578,0.005391,0.2091,0.021862
25.782015,0.025801,0.005399,0.209261,0.021895
25.802509,0.025822,0.005408,0.209421,0.021929
25.822992,0.025842,0.005416,0.209582,0.021962
25.843468,0.025863,0.005425,0.209742,0.021996
25.863932,0.025884,0.005433,0.209902,0.022029
25.884386,0.025905,0.005442,0.210062,0.022063
25.904831,0.025925,0.00545,0.210221,0.022096
25.925264,0.025946,0.005459,0.210381,0.02213
25.94569,0.025967,0.005467,0.21054,0.022164
25.966105,0.025988,0.005476,0.2107,0.022197
25.986511,0.026008,0.005484,0.210859,0.022231
26.006907,0.026029,0.005493,0.211018,0.022264
26.027292,0.02605,0.005501,0.211177,0.022298
26.047668,0.026071,0.00551,0.211336,0.022331
26.068035,0.026091,0.005518,0.211495,0.022365
26.088392,0.026112,0.005527,0.211653,0.022399
26.108738,0.026133,0.005535,0.211812,0.022432
26.129076,0.026153,0.005544,0.21197,0.022466
26.149403,0.026174,0.005552,0.212128,0.022499
26.169722,0.026195,0.005561,0.212286,0.022533
26.190029,0.026215,0.005569,0.212444,0.022566
26.210329,0.026236,0.005578,0.212601,0.0226
26.230618,0.026257,0.005586,0.212759,0.022633
26.250898,0.026277,0.005595,0.212917,0.022667
26.271168,0.026298,0.005603,0.213074,0.0227
26.29143,0.026319,0.005612,0.213231,0.022734
26.31168,0.026339,0.00562,0.213388,0.022767
26.331923,0.02636,0.005629,0.213544,0.022801
26.352154,0.02638,0.005638,0.213701,0.022834
26.372377,0.026401,0.005646,0.213857,0.022867
26.39259,0.026422,0.005655,0.214013,0.022901
26.412794,0.026442,0.005663,0.214168,0.022934
26.432987,0.026463,0.005672,0.214323,0.022967
26.453173,0.026483,0.00568,0.214478,0.023001
26.473347,0.026504,0.005689,0.214633,0.023034
26.493513,0.026524,0.005697,0.214787,0.023067
26.51367,0.026545,0.005706,0.214942,0.0231
26.533817,0.026565,0.005714,0.215095,0.023133
26.553955,0.026585,0.005722,0.215248,0.023166
26.574083,0.026606,0.005731,0.215401,0.023199
26.594204,0.026626,0.005739,0.215554,0.023232
26.614313,0.026647,0.005748,0.215705,0.023264
26.634415,0.026667,0.005756,0.215857,0.023297
26.654505,0.026687,0.005765,0.216007,0.02333
26.674587,0.026707,0.005773,0.216157,0.023362
26.69466,0.026728,0.005781,0.216306,0.023394
26.714724,0.026748,0.00579,0.216455,0.023426
26.734779,0.026768,0.005798,0.216603,0.023458
26.754824,0.026788,0.005806,0.216751,0.02349
26.77486,0.026808,0.005815,0.216897,0.023522
26.794888,0.026828,0.005823,0.217043,0.023554
26.814905,0.026848,0.005831,0.217188,0.023585
26.834915,0.026868,0.005839,0.217332,0.023617
26.854914,0.026888,0.005848,0.217476,0.023648
26.874905,0.026908,0.005856,0.217619,0.023679
26.894886,0.026928,0.005864,0.217761,0.02371
26.914858,0.026948,0.005872,0.217902,0.023741
26.934822,0.026967,0.00588,0.218042,0.023771
26.954777,0.026987,0.005888,0.218181,0.023802
26.974722,0.027007,0.005896,0.21832,0.023832
26.994659,0.027026,0.005904,0.218457,0.023862
27.014585,0.027046,0.005912,0.218594,0.023892
27.034504,0.027065,0.00592,0.21873,0.023921
27.054415,0.027085,0.005928,0.218865,0.023951
27.074314,0.027104,0.005936,0.218999,0.02398
27.094206,0.027124,0.005944,0.219132,0.024009
27.11409,0.027143,0.005951,0.219264,0.024038
27.133963,0.027162,0.005959,0.219395,0.024067
27.153828,0.027181,0.005967,0.219526,0.024096
27.173685,0.0272,0.005975,0.219655,0.024124
27.193531,0.02722,0.005982,0.219784,0.024152
27.213369,0.027239,0.00599,0.219912,0.024181
27.2332,0.027258,0.005998,0.220039,0.024209
27.253019,0.027277,0.006005,0.220165,0.024236
27.272831,0.027296,0.006013,0.22029,0.024264
27.292635,0.027314,0.00602,0.220414,0.024291
27.312429,0.027333,0.006028,0.220538,0.024318
27.332214,0.027352,0.006036,0.22066,0.024346
27.351992,0.027371,0.006043,0.220782,0.024372
27.371759,0.02739,0.00605,0.220904,0.024399
27.391518,0.027408,0.006058,0.221024,0.024426
27.411268,0.027427,0.006065,0.221143,0.024452
27.431011,0.027445,0.006073,0.221262,0.024478
27.450743,0.027464,0.00608,0.22138,0.024505
27.470467,0.027482,0.006087,0.221497,0.02453
27.490183,0.027501,0.006095,0.221613,0.024556
27.509892,0.027519,0.006102,0.221729,0.024582
27.529589,0.027538,0.006109,0.221844,0.024607
27.549278,0.027556,0.006116,0.221958,0.024633
27.56896,0.027574,0.006123,0.222071,0.024658
27.588634,0.027592,0.006131,0.222184,0.024683
27.608297,0.02761,0.006138,0.222296,0.024708
27.627953,0.027629,0.006145,0.222407,0.024732
27.6476,0.027647,0.006152,0.222518,0.024757
27.66724,0.027665,0.006159,0.222628,0.024782
27.686869,0.027683,0.006166,0.222737,0.024806
27.70649,0.027701,0.006173,0.222845,0.02483
27.726103,0.027719,0.00618,0.222953,0.024854
27.745708,0.027737,0.006187,0.22306,0.024878
27.765305,0.027755,0.006194,0.223166,0.024902
27.784891,0.027772,0.006201,0.223272,0.024925
27.80447,0.02779,0.006208,0.223377,0.024949
27.824041,0.027808,0.006215,0.223482,0.024972
27.843605,0.027826,0.006221,0.223585,0.024995
27.863157,0.027843,0.006228,0.223688,0.025018
27.882702,0.027861,0.006235,0.223791,0.025041
27.902239,0.027878,0.006242,0.223893,0.025064
27.921768,0.027896,0.006249,0.223994,0.025087
27.94129,0.027914,0.006255,0.224094,0.025109
27.9608,0.027931,0.006262,0.224194,0.025132
27.980303,0.027949,0.006269,0.224294,0.025154
27.999798,0.027966,0.006275,0.224392,0.025176
28.019285,0.027983,0.006282,0.224491,0.025198
28.038765,0.028001,0.006289,0.224588,0.02522
28.058235,0.028018,0.006295,0.224685,0.025242
28.077696,0.028035,0.006302,0.224781,0.025263
28.097149,0.028052,0.006308,0.224877,0.025285
28.116594,0.02807,0.006315,0.224972,0.025306
28.136032,0.028087,0.006321,0.225067,0.025328
28.155462,0.028104,0.006328,0.225161,0.025349
28.174885,0.028121,0.006334,0.225255,0.02537
28.194296,0.028138,0.006341,0.225348,0.025391
28.213699,0.028155,0.006347,0.22544,0.025412
28.233095,0.028172,0.006354,0.225532,0.025432
28.252483,0.028189,0.00636,0.225623,0.025453
28.271864,0.028206,0.006367,0.225714,0.025473
28.291237,0.028223,0.006373,0.225804,0.025494
28.310602,0.02824,0.006379,0.225893,0.025514
28.329956,0.028257,0.006386,0.225983,0.025534
28.349302,0.028274,0.006392,0.226071,0.025554
28.368641,0.02829,0.006398,0.226159,0.025574
28.387972,0.028307,0.006404,0.226247,0.025594
28.407295,0.028324,0.006411,0.226334,0.025613
28.426611,0.02834,0.006417,0.22642,0.025633
28.445919,0.028357,0.006423,0.226506,0.025653
28.465219,0.028374,0.006429,0.226592,0.025672
28.484512,0.02839,0.006435,0.226677,0.025691
28.503794,0.028407,0.006442,0.226761,0.02571
28.523067,0.028423,0.006448,0.226845,0.025729
28.542334,0.02844,0.006454,0.226929,0.025748
28.561592,0.028456,0.00646,0.227012,0.025767
28.580843,0.028473,0.006466,0.227094,0.025786
28.600086,0.028489,0.006472,0.227176,0.025805
28.619322,0.028505,0.006478,0.227258,0.025823
28.63855,0.028522,0.006484,0.227339,0.025841
28.65777,0.028538,0.00649,0.227419,0.02586
28.676983,0.028554,0.006496,0.227499,0.025878
28.696188,0.028571,0.006502,0.227579,0.025896
28.715385,0.028587,0.006508,0.227658,0.025914
28.734575,0.028603,0.006514,0.227737,0.025932
28.753754,0.028619,0.00652,0.227815,0.02595
28.772924,0.028635,0.006526,0.227893,0.025968
28.792088,0.028651,0.006532,0.22797,0.025985
28.811243,0.028668,0.006538,0.228047,0.026003
28.830391,0.028684,0.006543,0.228124,0.02602
28.849531,0.0287,0.006549,0.2282,0.026038
28.868664,0.028716,0.006555,0.228275,0.026055
28.887789,0.028732,0.006561,0.22835,0.026072
28.906906,0.028748,0.006567,0.228425,0.026089
28.926016,0.028763,0.006572,0.228499,0.026106
28.945118,0.028779,0.006578,0.228573,0.026123
28.964212,0.028795,0.006584,0.228647,0.02614
28.983299,0.028811,0.00659,0.22872,0.026156
29.002378,0.028827,0.006595,0.228792,0.026173
29.02145,0.028843,0.006601,0.228864,0.026189
29.040514,0.028858,0.006607,0.228936,0.026206
29.05957,0.028874,0.006612,0.229007,0.026222
29.078619,0.02889,0.006618,0.229078,0.026238
29.09766,0.028905,0.006624,0.229149,0.026255
29.116693,0.028921,0.006629,0.229219,0.026271
29.135719,0.028937,0.006635,0.229289,0.026287
29.154737,0.028952,0.00664,0.229358,0.026302
29.173748,0.028968,0.006646,0.229427,0.026318
29.192751,0.028983,0.006652,0.229495,0.026334
29.211746,0.028999,0.006657,0.229563,0.02635
29.230734,0.029014,0.006663,0.229631,0.026365
29.249714,0.02903,0.006668,0.229698,0.026381
29.268686,0.029045,0.006674,0.229765,0.026396
29.287651,0.029061,0.006679,0.229832,0.026411
29.306608,0.029076,0.006684,0.229898,0.026427
29.325558,0.029091,0.00669,0.229964,0.026442
29.3445,0.029107,0.006695,0.230029,0.026457
29.363434,0.029122,0.006701,0.230094,0.026472
29.38236,0.029137,0.006706,0.230159,0.026487
29.401279,0.029152,0.006712,0.230223,0.026501
29.420191,0.029168,0.006717,0.230287,0.026516
29.439095,0.029183,0.006722,0.23035,0.026531
29.457991,0.029198,0.006728,0.230413,0.026545
29.476879,0.029213,0.006733,0.230476,0.02656
29.49576,0.029228,0.006738,0.230538,0.026574
29.514633,0.029243,0.006744,0.2306,0.026588
29.533503,0.029258,0.006749,0.230662,0.026602
29.552364,0.029273,0.006754,0.230723,0.026617
29.571218,0.029288,0.006759,0.230784,0.026631
29.590065,0.029303,0.006765,0.230845,0.026645
29.608904,0.029318,0.00677,0.230905,0.026659
29.627735,0.029333,0.006775,0.230965,0.026672
29.646559,0.029348,0.00678,0.231025,0.026686
29.665375,0.029363,0.006785,0.231084,0.0267
29.684183,0.029378,0.006791,0.231143,0.026714
29.702984,0.029393,0.006796,0.231202,0.026727
29.721777,0.029408,0.006801,0.23126,0.026741
29.740562,0.029423,0.006806,0.231318,0.026754
29.75934,0.029437,0.006811,0.231376,0.026767
29.778112,0.029452,0.006816,0.231433,0.026781
29.796879,0.029467,0.006821,0.23149,0.026794
29.815638,0.029482,0.006826,0.231546,0.026807
29.834389,0.029496,0.006831,0.231602,0.02682
29.853132,0.029511,0.006836,0.231658,0.026833
29.871868,0.029526,0.006842,0.231714,0.026846
29.890596,0.02954,0.006847,0.231769,0.026858
29.909317,0.029555,0.006852,0.231824,0.026871
29.92803,0.02957,0.006857,0.231879,0.026884
29.946735,0.029584,0.006862,0.231933,0.026896
29.965437,0.029599,0.006866,0.231987,0.026909
29.984131,0.029613,0.006871,0.232041,0.026921
30.002817,0.029618,0.006885,0.23246,0.027019
30.021492,0.029614,0.006907,0.233243,0.027201
30.040155,0.02961,0.006929,0.234026,0.027384
30.058807,0.029606,0.006952,0.234808,0.027567
30.077448,0.029601,0.006974,0.235588,0.027751
30.096077,0.029597,0.006996,0.236368,0.027935
30.114695,0.029593,0.007018,0.237147,0.028119
30.133301,0.029588,0.00704,0.237925,0.028304
30.151896,0.029584,0.007062,0.238702,0.028489
30.170479,0.02958,0.007084,0.239477,0.028675
30.189051,0.029575,0.007106,0.240252,0.028861
30.207609,0.029571,0.007127,0.241026,0.029047
30.226156,0.029567,0.007149,0.241799,0.029233
30.244692,0.029562,0.007171,0.242571,0.02942
30.263216,0.029558,0.007193,0.243342,0.029608
30.281729,0.029553,0.007214,0.244112,0.029795
30.30023,0.029549,0.007236,0.244881,0.029983
30.31872,0.029544,0.007258,0.245649,0.030172
30.337198,0.02954,0.007279,0.246416,0.03036
30.355665,0.029535,0.007301,0.247182,0.03055
30.374121,0.029531,0.007322,0.247947,0.030739
30.392565,0.029526,0.007343,0.248711,0.030929
30.410997,0.029522,0.007365,0.249474,0.031119
30.429419,0.029517,0.007386,0.250236,0.031309
30.447828,0.029512,0.007408,0.250998,0.0315
30.466227,0.029508,0.007429,0.251758,0.031691
30.484613,0.029503,0.00745,0.252517,0.031882
30.502989,0.029498,0.007471,0.253275,0.032074
30.521353,0.029494,0.007492,0.254033,0.032266
30.539705,0.029489,0.007513,0.254789,0.032459
30.558046,0.029484,0.007535,0.255544,0.032651
30.576376,0.029479,0.007556,0.256299,0.032845
30.594694,0.029475,0.007577,0.257052,0.033038
30.613003,0.02947,0.007597,0.257805,0.033232
30.6313,0.029465,0.007618,0.258557,0.033426
30.649586,0.02946,0.007639,0.259307,0.03362
30.66786,0.029455,0.00766,0.260056,0.033815
30.686123,0.02945,0.007681,0.260805,0.03401
30.704374,0.029445,0.007702,0.261553,0.034205
30.722614,0.029441,0.007722,0.262299,0.0344
30.740843,0.029436,0.007743,0.263045,0.034596
30.75906,0.029431,0.007763,0.263789,0.034792
30.777266,0.029426,0.007784,0.264533,0.034989
30.79546,0.029421,0.007805,0.265276,0.035186
30.813643,0.029416,0.007825,0.266018,0.035383
30.831814,0.029411,0.007846,0.266759,0.03558
30.849974,0.029405,0.007866,0.267499,0.035778
30.868124,0.0294,0.007886,0.268237,0.035976
30.886263,0.029395,0.007907,0.268975,0.036174
30.90439,0.02939,0.007927,0.269712,0.036372
30.922506,0.029385,0.007947,0.270448,0.036571
30.940611,0.02938,0.007967,0.271183,0.03677
30.958704,0.029375,0.007987,0.271917,0.03697
30.976786,0.029369,0.008008,0.27265,0.037169
30.994858,0.029364,0.008028,0.273383,0.037369
31.012918,0.029359,0.008048,0.274114,0.037569
31.030968,0.029354,0.008068,0.274844,0.03777
31.049006,0.029348,0.008088,0.275573,0.03797
31.067032,0.029343,0.008108,0.276302,0.038171
31.085047,0.029338,0.008127,0.277029,0.038373
31.10305,0.029332,0.008147,0.277756,0.038574
31.121042,0.029327,0.008167,0.278482,0.038776
31.139025,0.029322,0.008187,0.279206,0.038978
31.156996,0.029316,0.008206,0.27993,0.03918
31.174955,0.029311,0.008226,0.280653,0.039383
31.192904,0.029305,0.008246,0.281375,0.039586
31.21084,0.0293,0.008265,0.282095,0.039789
31.228765,0.029294,0.008285,0.282815,0.039992
31.246679,0.029289,0.008304,0.283534,0.040196
31.264582,0.029283,0.008324,0.284251,0.040399
31.282471,0.029278,0.008343,0.284968,0.040603
31.300346,0.029272,0.008363,0.285684,0.040808
31.318211,0.029266,0.008382,0.286399,0.041012
31.336063,0.029261,0.008401,0.287112,0.041217
31.353903,0.029255,0.00842,0.287825,0.041422
31.371731,0.029249,0.00844,0.288537,0.041627
31.389545,0.029244,0.008459,0.289248,0.041832
31.407349,0.029238,0.008478,0.289958,0.042038
31.42514,0.029232,0.008497,0.290667,0.042244
31.442921,0.029227,0.008516,0.291375,0.04245
31.460688,0.029221,0.008535,0.292082,0.042656
31.478443,0.029215,0.008554,0.292788,0.042862
31.496187,0.029209,0.008573,0.293493,0.043069
31.513918,0.029203,0.008592,0.294197,0.043276
31.531637,0.029197,0.00861,0.2949,0.043483
31.549345,0.029191,0.008629,0.295602,0.04369
31.567041,0.029186,0.008648,0.296303,0.043898
31.584724,0.02918,0.008666,0.297004,0.044106
31.602396,0.029174,0.008685,0.297703,0.044313
31.620056,0.029168,0.008704,0.298401,0.044522
31.637705,0.029162,0.008722,0.299098,0.04473
31.655342,0.029156,0.008741,0.299795,0.044938
31.672968,0.02915,0.008759,0.30049,0.045147
31.690582,0.029144,0.008778,0.301185,0.045356
31.708185,0.029138,0.008796,0.301878,0.045565
31.725775,0.029131,0.008814,0.30257,0.045774
31.743353,0.029125,0.008833,0.303262,0.045984
31.76092,0.029119,0.008851,0.303953,0.046194
31.778475,0.029113,0.008869,0.304643,0.046404
31.796019,0.029107,0.008887,0.305331,0.046614
31.813551,0.029101,0.008905,0.306019,0.046824
31.831072,0.029094,0.008923,0.306706,0.047034
31.848581,0.029088,0.008941,0.307392,0.047245
31.866081,0.029082,0.008959,0.308077,0.047456
31.88357,0.029076,0.008977,0.308761,0.047667
31.901047,0.029069,0.008995,0.309444,0.047878
31.918512,0.029063,0.009013,0.310126,0.048089
31.935966,0.029057,0.009031,0.310808,0.048301
31.953409,0.02905,0.009049,0.311488,0.048513
31.97084,0.029044,0.009067,0.312168,0.048724
31.98826,0.029037,0.009084,0.312847,0.048936
32.005669,0.029031,0.009102,0.313524,0.049149
32.023067,0.029024,0.009119,0.314201,0.049361
32.040455,0.029018,0.009137,0.314877,0.049574
32.057831,0.029011,0.009155,0.315551,0.049786
32.075195,0.029005,0.009172,0.316226,0.049999
32.092548,0.028998,0.00919,0.316899,0.050212
32.109894,0.028992,0.009207,0.317571,0.050426
32.127224,0.028985,0.009224,0.318242,0.050639
32.144547,0.028978,0.009242,0.318913,0.050853
32.161858,0.028972,0.009259,0.319582,0.051066
32.179157,0.028965,0.009276,0.320251,0.05128
32.196445,0.028958,0.009293,0.320919,0.051494
32.213722,0.028952,0.00931,0.321586,0.051709
32.230991,0.028945,0.009328,0.322251,0.051923
32.248249,0.028938,0.009345,0.322917,0.052138
32.265495,0.028931,0.009362,0.323581,0.052352
32.28273,0.028925,0.009379,0.324244,0.052567
32.299953,0.028918,0.009396,0.324907,0.052782
32.317169,0.028911,0.009412,0.325568,0.052997
32.334373,0.028904,0.009429,0.326229,0.053213
32.351566,0.028897,0.009446,0.326889,0.053428
32.368748,0.02889,0.009463,0.327547,0.053644
32.385918,0.028883,0.00948,0.328205,0.053859
32.40308,0.028876,0.009496,0.328862,0.054075
32.420231,0.028869,0.009513,0.329519,0.054291
32.43737,0.028862,0.00953,0.330174,0.054508
32.454502,0.028855,0.009546,0.330829,0.054724
32.471622,0.028848,0.009563,0.331483,0.05494
32.488731,0.028841,0.009579,0.332135,0.055157
32.505833,0.028834,0.009596,0.332788,0.055374
32.522923,0.028827,0.009612,0.333439,0.055591
32.540001,0.02882,0.009628,0.334089,0.055808
32.557072,0.028813,0.009645,0.334738,0.056025
32.574127,0.028806,0.009661,0.335387,0.056242
32.591175,0.028798,0.009677,0.336035,0.05646
32.608212,0.028791,0.009693,0.336682,0.056677
32.625237,0.028784,0.00971,0.337328,0.056895
32.642254,0.028777,0.009726,0.337973,0.057113
32.65926,0.028769,0.009742,0.338617,0.057331
32.676258,0.028762,0.009758,0.339261,0.057549
32.693245,0.028755,0.009774,0.339903,0.057767
32.710224,0.028747,0.00979,0.340545,0.057985
32.727192,0.02874,0.009806,0.341186,0.058204
32.744148,0.028733,0.009822,0.341826,0.058423
32.761097,0.028725,0.009837,0.342466,0.058641
32.778034,0.028718,0.009853,0.343104,0.05886
32.79496,0.02871,0.009869,0.343742,0.059079
32.811878,0.028703,0.009885,0.344379,0.059298
32.828785,0.028695,0.0099,0.345015,0.059518
32.84568,0.028688,0.009916,0.34565,0.059737
32.862568,0.02868,0.009932,0.346284,0.059956
32.879448,0.028673,0.009947,0.346918,0.060176
32.896317,0.028665,0.009963,0.347551,0.060396
32.913174,0.028657,0.009978,0.348183,0.060616
32.930023,0.02865,0.009993,0.348814,0.060836
32.946861,0.028642,0.010009,0.349444,0.061056
32.963692,0.028634,0.010024,0.350074,0.061276
32.980511,0.028627,0.010039,0.350703,0.061496
32.997322,0.028619,0.010055,0.351331,0.061717
33.014122,0.028611,0.01007,0.351958,0.061937
33.03091,0.028604,0.010085,0.352585,0.062158
33.047691,0.028596,0.0101,0.35321,0.062379
33.064465,0.028588,0.010115,0.353834,0.062599
33.081226,0.02858,0.01013,0.354459,0.06282
33.097977,0.028572,0.010145,0.355082,0.063042
33.114719,0.028564,0.01016,0.355704,0.063263
33.131454,0.028556,0.010175,0.356326,0.063484
33.148178,0.028548,0.01019,0.356947,0.063706
33.164894,0.028541,0.010205,0.357567,0.063927
33.181599,0.028533,0.01022,0.358186,0.064149
33.198296,0.028525,0.010235,0.358804,0.06437
33.214981,0.028517,0.010249,0.359422,0.064592
33.231659,0.028509,0.010264,0.360039,0.064814
33.248325,0.0285,0.010279,0.360655,0.065036
33.264984,0.028492,0.010293,0.36127,0.065258
33.281635,0.028484,0.010308,0.361885,0.06548
33.298275,0.028476,0.010323,0.362499,0.065703
33.314907,0.028468,0.010337,0.363112,0.065925
33.331528,0.02846,0.010352,0.363724,0.066148
33.348141,0.028452,0.010366,0.364336,0.06637
33.364746,0.028443,0.01038,0.364946,0.066593
33.38134,0.028435,0.010395,0.365557,0.066816
33.397926,0.028427,0.010409,0.366166,0.067039
33.414501,0.028419,0.010423,0.366774,0.067262
33.431068,0.02841,0.010437,0.367382,0.067485
33.447628,0.028402,0.010452,0.367989,0.067708
33.464176,0.028394,0.010466,0.368595,0.067931
33.480717,0.028385,0.01048,0.3692,0.068154
33.497246,0.028377,0.010494,0.369805,0.068378
33.513767,0.028369,0.010508,0.370409,0.068602
33.530281,0.02836,0.010522,0.371013,0.068825
33.546783,0.028352,0.010536,0.371615,0.069049
33.563278,0.028343,0.01055,0.372217,0.069273
33.579765,0.028335,0.010564,0.372817,0.069496
33.596241,0.028326,0.010578,0.373418,0.06972
33.612709,0.028318,0.010591,0.374017,0.069944
33.629169,0.028309,0.010605,0.374616,0.070168
33.645618,0.028301,0.010619,0.375214,0.070393
33.66206,0.028292,0.010632,0.375811,0.070617
33.678493,0.028283,0.010646,0.376407,0.070841
33.694916,0.028275,0.01066,0.377003,0.071066
33.71133,0.028266,0.010673,0.377598,0.07129
33.727737,0.028257,0.010687,0.378193,0.071515
33.744137,0.028249,0.0107,0.378786,0.071739
33.760525,0.02824,0.010714,0.379379,0.071964
33.776905,0.028231,0.010727,0.379971,0.072189
33.793278,0.028222,0.01074,0.380562,0.072414
33.809639,0.028214,0.010754,0.381153,0.072639
33.825993,0.028205,0.010767,0.381743,0.072864
33.842339,0.028196,0.01078,0.382332,0.073089
33.858677,0.028187,0.010793,0.38292,0.073314
33.875004,0.028178,0.010807,0.383508,0.073539
33.891323,0.028169,0.01082,0.384095,0.073764
33.907635,0.02816,0.010833,0.384681,0.07399
33.923939,0.028151,0.010846,0.385267,0.074215
33.940231,0.028143,0.010859,0.385852,0.074441
33.956516,0.028134,0.010872,0.386436,0.074666
33.972794,0.028125,0.010885,0.38702,0.074892
33.989063,0.028115,0.010898,0.387603,0.075118
34.005325,0.028106,0.01091,0.388185,0.075344
34.021576,0.028097,0.010923,0.388766,0.07557
34.037819,0.028088,0.010936,0.389347,0.075795
34.054054,0.028079,0.010949,0.389927,0.076021
34.070282,0.02807,0.010962,0.390506,0.076247
34.086498,0.028061,0.010974,0.391084,0.076474
34.102707,0.028052,0.010987,0.391662,0.0767
34.118908,0.028042,0.010999,0.392239,0.076926
34.135101,0.028033,0.011012,0.392816,0.077152
34.151287,0.028024,0.011024,0.393392,0.077378
34.167465,0.028015,0.011037,0.393967,0.077605
34.183632,0.028005,0.011049,0.394541,0.077831
34.199791,0.027996,0.011062,0.395115,0.078058
34.215942,0.027987,0.011074,0.395687,0.078284
34.232086,0.027978,0.011086,0.39626,0.078511
34.248222,0.027968,0.011099,0.396831,0.078738
34.264351,0.027959,0.011111,0.397402,0.078964
34.280468,0.027949,0.011123,0.397972,0.079191
34.296577,0.02794,0.011135,0.398542,0.079418
34.312679,0.02793,0.011147,0.399111,0.079645
34.328773,0.027921,0.011159,0.399679,0.079872
34.34486,0.027911,0.011171,0.400247,0.080099
34.360939,0.027902,0.011183,0.400814,0.080326
34.37701,0.027892,0.011195,0.40138,0.080553
34.393074,0.027883,0.011207,0.401945,0.08078
34.409126,0.027873,0.011219,0.40251,0.081007
34.425171,0.027864,0.011231,0.403074,0.081235
34.441208,0.027854,0.011243,0.403638,0.081462
34.457237,0.027844,0.011255,0.404201,0.081689
34.473259,0.027835,0.011266,0.404763,0.081917
34.489273,0.027825,0.011278,0.405325,0.082144
34.50528,0.027815,0.01129,0.405885,0.082371
34.521278,0.027806,0.011301,0.406445,0.082599
34.53727,0.027796,0.011313,0.407005,0.082827
34.553253,0.027786,0.011325,0.407564,0.083054
34.569229,0.027776,0.011336,0.408122,0.083282
34.585197,0.027767,0.011348,0.408679,0.083509
34.601158,0.027757,0.011359,0.409236,0.083737
34.617107,0.027747,0.01137,0.409792,0.083965
34.633049,0.027737,0.011382,0.410348,0.084193
34.648983,0.027727,0.011393,0.410903,0.084421
34.664909,0.027717,0.011404,0.411457,0.084648
34.680828,0.027707,0.011416,0.412011,0.084876
34.696739,0.027697,0.011427,0.412564,0.085104
34.712643,0.027687,0.011438,0.413116,0.085332
34.728539,0.027677,0.011449,0.413667,0.08556
34.744427,0.027667,0.01146,0.414218,0.085788
34.760307,0.027657,0.011471,0.414769,0.086016
34.77618,0.027647,0.011482,0.415318,0.086245
34.792046,0.027637,0.011493,0.415867,0.086473
34.807903,0.027627,0.011504,0.416416,0.086701
34.823753,0.027617,0.011515,0.416964,0.086929
34.839596,0.027607,0.011526,0.417511,0.087158
34.855431,0.027597,0.011537,0.418057,0.087386
34.871258,0.027586,0.011548,0.418603,0.087614
34.887077,0.027576,0.011559,0.419148,0.087843
34.902889,0.027566,0.011569,0.419693,0.088071
34.918694,0.027556,0.01158,0.420237,0.088299
34.93449,0.027545,0.011591,0.42078,0.088528
34.950283,0.027535,0.011601,0.421323,0.088756
34.966068,0.027525,0.011612,0.421865,0.088985
34.981846,0.027515,0.011622,0.422407,0.089214
34.997616,0.027504,0.011633,0.422947,0.089442
35.013378,0.027494,0.011643,0.423488,0.089671
35.029133,0.027483,0.011654,0.424027,0.0899
35.04488,0.027473,0.011664,0.424566,0.090128
35.060619,0.027463,0.011674,0.425105,0.090357
35.076351,0.027452,0.011685,0.425643,0.090586
35.092075,0.027442,0.011695,0.42618,0.090815
35.107792,0.027431,0.011705,0.426716,0.091043
35.123501,0.027421,0.011716,0.427252,0.091272
35.139202,0.02741,0.011726,0.427787,0.091501
35.154896,0.0274,0.011736,0.428321,0.09173
35.170586,0.027389,0.011746,0.428855,0.091958
35.186268,0.027378,0.011756,0.429389,0.092187
35.201942,0.027368,0.011766,0.429922,0.092416
35.217609,0.027357,0.011776,0.430454,0.092645
35.233269,0.027347,0.011786,0.430985,0.092874
35.24892,0.027336,0.011796,0.431516,0.093103
35.264565,0.027325,0.011806,0.432046,0.093332
35.280201,0.027314,0.011816,0.432576,0.093561
35.295834,0.027304,0.011825,0.433105,0.09379
35.311459,0.027293,0.011835,0.433633,0.094019
35.327076,0.027282,0.011845,0.434161,0.094248
35.342686,0.027271,0.011855,0.434689,0.094477
35.358288,0.027261,0.011864,0.435215,0.094706
35.373882,0.02725,0.011874,0.435741,0.094935
35.389469,0.027239,0.011883,0.436267,0.095164
35.405052,0.027228,0.011893,0.436792,0.095393
35.420628,0.027217,0.011903,0.437316,0.095623
35.436195,0.027206,0.011912,0.43784,0.095852
35.451756,0.027195,0.011921,0.438363,0.096081
35.467308,0.027184,0.011931,0.438886,0.09631
35.482857,0.027173,0.01194,0.439408,0.09654
35.498398,0.027162,0.01195,0.439929,0.096769
35.513931,0.027151,0.011959,0.44045,0.096998
35.529457,0.02714,0.011968,0.44097,0.097227
35.544975,0.027129,0.011977,0.441489,0.097456
35.56049,0.027118,0.011986,0.442008,0.097686
35.575996,0.027107,0.011996,0.442527,0.097915
35.591496,0.027096,0.012005,0.443045,0.098144
35.606987,0.027085,0.012014,0.443562,0.098374
35.622475,0.027074,0.012023,0.444079,0.098603
35.637955,0.027063,0.012032,0.444595,0.098832
35.653427,0.027051,0.012041,0.44511,0.099062
35.668892,0.02704,0.01205,0.445625,0.099291
35.684353,0.027029,0.012059,0.44614,0.09952
35.699806,0.027018,0.012068,0.446653,0.09975
35.715252,0.027006,0.012076,0.447167,0.099979
35.73069,0.026995,0.012085,0.447679,0.100208
35.746124,0.026984,0.012094,0.448191,0.100438
35.761551,0.026973,0.012103,0.448703,0.100667
35.77697,0.026961,0.012111,0.449214,0.100896
35.792381,0.02695,0.01212,0.449724,0.101126
35.807789,0.026938,0.012129,0.450234,0.101355
35.823189,0.026927,0.012137,0.450743,0.101585
35.838581,0.026916,0.012146,0.451251,0.101814
35.85397,0.026904,0.012154,0.451759,0.102043
35.86935,0.026893,0.012163,0.452267,0.102273
35.884724,0.026881,0.012171,0.452774,0.102502
35.900093,0.02687,0.01218,0.453281,0.102732
35.915455,0.026858,0.012188,0.453786,0.102961
35.930809,0.026847,0.012196,0.454292,0.10319
35.946159,0.026835,0.012204,0.454796,0.10342
35.961502,0.026823,0.012213,0.455301,0.103649
35.976837,0.026812,0.012221,0.455804,0.103879
35.992168,0.0268,0.012229,0.456307,0.104108
36.007492,0.026789,0.012237,0.45681,0.104337
36.022808,0.026777,0.012245,0.457312,0.104567
36.03812,0.026765,0.012254,0.457813,0.104796
36.053425,0.026754,0.012262,0.458314,0.105026
36.068722,0.026742,0.01227,0.458814,0.105255
36.084015,0.02673,0.012278,0.459314,0.105485
36.0993,0.026718,0.012285,0.459813,0.105714
36.114582,0.026707,0.012293,0.460312,0.105943
36.129856,0.026695,0.012301,0.46081,0.106173
36.145123,0.026683,0.012309,0.461307,0.106402
36.160385,0.026671,0.012317,0.461804,0.106632
36.17564,0.026659,0.012325,0.4623,0.106861
36.190891,0.026647,0.012332,0.462796,0.10709
36.206135,0.026636,0.01234,0.463292,0.10732
36.221371,0.026624,0.012348,0.463786,0.107549
36.236603,0.026612,0.012355,0.464281,0.107778
36.251827,0.0266,0.012363,0.464775,0.108008
36.267048,0.026588,0.01237,0.465268,0.108237
36.282261,0.026576,0.012378,0.465761,0.108466
36.297466,0.026564,0.012385,0.466253,0.108696
36.312668,0.026552,0.012393,0.466745,0.108925
36.327862,0.02654,0.0124,0.467235,0.109154
36.343052,0.026528,0.012408,0.467726,0.109384
36.358234,0.026516,0.012415,0.468216,0.109613
36.373413,0.026504,0.012422,0.468706,0.109842
36.388584,0.026491,0.01243,0.469195,0.110072
36.403751,0.026479,0.012437,0.469683,0.110301
36.418911,0.026467,0.012444,0.470171,0.11053
36.434063,0.026455,0.012451,0.470658,0.110759
36.449211,0.026443,0.012458,0.471145,0.110989
36.464355,0.026431,0.012465,0.471631,0.111218
36.479492,0.026418,0.012473,0.472117,0.111447
36.494621,0.026406,0.01248,0.472602,0.111676
36.509747,0.026394,0.012487,0.473086,0.111905
36.524868,0.026382,0.012494,0.47357,0.112134
36.539982,0.026369,0.0125,0.474054,0.112364
36.555088,0.026357,0.012507,0.474538,0.112593
36.57019,0.026345,0.012514,0.47502,0.112822
36.585289,0.026332,0.012521,0.475502,0.113051
36.60038,0.02632,0.012528,0.475983,0.11328
36.615463,0.026307,0.012535,0.476465,0.113509
36.630543,0.026295,0.012541,0.476945,0.113738
36.645618,0.026283,0.012548,0.477425,0.113967
36.660686,0.02627,0.012555,0.477905,0.114197
36.675747,0.026258,0.012561,0.478384,0.114426
36.690804,0.026245,0.012568,0.478862,0.114654
36.705856,0.026233,0.012574,0.47934,0.114883
36.720901,0.02622,0.012581,0.479817,0.115112
36.735943,0.026208,0.012587,0.480294,0.115341
36.750977,0.026195,0.012594,0.480771,0.11557
36.766006,0.026182,0.0126,0.481247,0.115799
36.781029,0.02617,0.012607,0.481722,0.116028
36.796047,0.026157,0.012613,0.482197,0.116257
36.811062,0.026145,0.012619,0.482671,0.116486
36.826069,0.026132,0.012626,0.483145,0.116714
36.841072,0.026119,0.012632,0.483618,0.116943
36.856068,0.026107,0.012638,0.484091,0.117172
36.871059,0.026094,0.012644,0.484563,0.117401
36.886044,0.026081,0.01265,0.485035,0.117629
36.901024,0.026068,0.012656,0.485506,0.117858
36.916,0.026056,0.012662,0.485977,0.118087
36.930969,0.026043,0.012668,0.486447,0.118315
36.945934,0.02603,0.012674,0.486917,0.118544
36.960896,0.026017,0.01268,0.487387,0.118773
36.975849,0.026004,0.012686,0.487855,0.119001
36.990795,0.025992,0.012692,0.488324,0.11923
37.005737,0.025979,0.012698,0.488791,0.119458
37.020676,0.025966,0.012704,0.489259,0.119687
37.035606,0.025953,0.01271,0.489725,0.119916
37.050533,0.02594,0.012716,0.490192,0.120144
37.065456,0.025927,0.012721,0.490658,0.120373
37.080372,0.025914,0.012727,0.491123,0.120601
37.095284,0.025901,0.012733,0.491588,0.120829
37.110191,0.025888,0.012738,0.492052,0.121058
37.125092,0.025875,0.012744,0.492516,0.121286
37.139988,0.025862,0.012749,0.492979,0.121514
37.154881,0.025849,0.012755,0.493442,0.121742
37.169765,0.025836,0.01276,0.493904,0.121971
37.184647,0.025823,0.012766,0.494366,0.122199
37.199524,0.02581,0.012771,0.494827,0.122427
37.214394,0.025797,0.012777,0.495288,0.122655
37.229259,0.025784,0.012782,0.495748,0.122883
37.244122,0.02577,0.012787,0.496208,0.123111
37.258976,0.025757,0.012793,0.496668,0.12334
37.273827,0.025744,0.012798,0.497127,0.123567
37.288673,0.025731,0.012803,0.497585,0.123796
37.303513,0.025718,0.012808,0.498043,0.124023
37.318348,0.025704,0.012814,0.4985,0.124251
37.333179,0.025691,0.012819,0.498957,0.124479
37.348003,0.025678,0.012824,0.499414,0.124707
37.362823,0.025664,0.012829,0.49987,0.124935
37.37764,0.025651,0.012834,0.500325,0.125163
37.392448,0.025638,0.012839,0.50078,0.12539
37.407253,0.025625,0.012844,0.501235,0.125618
37.422054,0.025611,0.012849,0.501689,0.125846
37.436848,0.025598,0.012854,0.502142,0.126074
37.451641,0.025584,0.012859,0.502596,0.126301
37.466427,0.025571,0.012863,0.503048,0.126529
37.481209,0.025558,0.012868,0.5035,0.126756
37.495987,0.025544,0.012873,0.503952,0.126984
37.510757,0.025531,0.012878,0.504403,0.127211
37.525524,0.025517,0.012882,0.504854,0.127439
37.540287,0.025504,0.012887,0.505304,0.127666
37.555042,0.02549,0.012892,0.505754,0.127893
37.569794,0.025477,0.012896,0.506203,0.128121
37.584541,0.025463,0.012901,0.506652,0.128348
37.599285,0.025449,0.012905,0.5071,0.128575
37.614025,0.025436,0.01291,0.507548,0.128802
37.628757,0.025422,0.012914,0.507995,0.12903
37.643486,0.025409,0.012919,0.508442,0.129257
37.658211,0.025395,0.012923,0.508888,0.129484
37.672928,0.025381,0.012928,0.509334,0.129711
37.687645,0.025368,0.012932,0.50978,0.129938
37.702354,0.025354,0.012936,0.510225,0.130165
37.71706,0.02534,0.01294,0.510669,0.130392
37.731762,0.025326,0.012945,0.511113,0.130618
37.746456,0.025313,0.012949,0.511557,0.130845
37.761147,0.025299,0.012953,0.512,0.131072
37.775833,0.025285,0.012957,0.512443,0.131299
37.790516,0.025271,0.012961,0.512886,0.131526
37.805195,0.025258,0.012965,0.513327,0.131752
37.819866,0.025244,0.012969,0.513769,0.131979
37.834538,0.02523,0.012974,0.51421,0.132206
37.849201,0.025216,0.012977,0.51465,0.132432
37.863861,0.025202,0.012981,0.51509,0.132659
37.878517,0.025188,0.012985,0.515529,0.132885
37.893166,0.025174,0.012989,0.515968,0.133112
37.907814,0.025161,0.012993,0.516407,0.133338
37.922455,0.025147,0.012997,0.516845,0.133564
37.937092,0.025133,0.013001,0.517283,0.133791
37.951725,0.025119,0.013004,0.51772,0.134017
37.966354,0.025105,0.013008,0.518156,0.134243
37.98098,0.025091,0.013012,0.518593,0.134469
37.995598,0.025077,0.013015,0.519028,0.134695
38.010212,0.025063,0.013019,0.519464,0.134921
38.024822,0.025049,0.013023,0.519898,0.135147
38.039429,0.025034,0.013026,0.520333,0.135373
38.054031,0.02502,0.01303,0.520767,0.135599
38.068626,0.025006,0.013033,0.5212,0.135825
38.083221,0.024992,0.013037,0.521633,0.136051
38.097809,0.024978,0.01304,0.522066,0.136276
38.112392,0.024964,0.013044,0.522498,0.136502
38.126972,0.02495,0.013047,0.522929,0.136728
38.141548,0.024936,0.01305,0.52336,0.136953
38.15612,0.024921,0.013054,0.523791,0.137179
38.170689,0.024907,0.013057,0.524221,0.137404
38.185253,0.024893,0.01306,0.524652,0.13763
38.19981,0.024879,0.013063,0.525081,0.137855
38.214367,0.024864,0.013066,0.525509,0.13808
38.228916,0.02485,0.01307,0.525938,0.138305
38.243462,0.024836,0.013073,0.526366,0.138531
38.258003,0.024822,0.013076,0.526794,0.138756
38.272541,0.024807,0.013079,0.52722,0.138981
38.287075,0.024793,0.013082,0.527647,0.139206
38.301605,0.024778,0.013085,0.528073,0.139431
38.316132,0.024764,0.013088,0.528499,0.139656
38.33065,0.02475,0.013091,0.528924,0.139881
38.345169,0.024735,0.013094,0.52935,0.140105
38.35968,0.024721,0.013097,0.529774,0.14033
38.374191,0.024706,0.013099,0.530198,0.140555
38.388695,0.024692,0.013102,0.530621,0.140779
38.403194,0.024678,0.013105,0.531044,0.141004
38.41769,0.024663,0.013108,0.531467,0.141228
38.432182,0.024649,0.01311,0.531889,0.141453
38.446671,0.024634,0.013113,0.532311,0.141677
38.461155,0.02462,0.013116,0.532732,0.141902
38.475636,0.024605,0.013118,0.533153,0.142126
38.490112,0.02459,0.013121,0.533573,0.14235
38.504585,0.024576,0.013123,0.533993,0.142574
38.519054,0.024561,0.013126,0.534413,0.142799
38.53352,0.024547,0.013128,0.534832,0.143022
38.547977,0.024532,0.013131,0.53525,0.143246
38.562435,0.024517,0.013133,0.535668,0.14347
38.576885,0.024503,0.013136,0.536086,0.143694
38.591335,0.024488,0.013138,0.536503,0.143918
38.605778,0.024473,0.01314,0.53692,0.144142
38.62022,0.024459,0.013143,0.537337,0.144365
38.634655,0.024444,0.013145,0.537753,0.144589
38.64909,0.024429,0.013147,0.538168,0.144812
38.663517,0.024414,0.013149,0.538583,0.145036
38.677944,0.0244,0.013151,0.538998,0.145259
38.692364,0.024385,0.013154,0.539412,0.145483
38.706783,0.02437,0.013156,0.539826,0.145706
38.721195,0.024355,0.013158,0.540239,0.145929
38.735607,0.024341,0.01316,0.540652,0.146152
38.750011,0.024326,0.013162,0.541065,0.146376
38.764416,0.024311,0.013164,0.541477,0.146599
38.778812,0.024296,0.013166,0.541888,0.146821
38.793209,0.024281,0.013168,0.5423,0.147044
38.807598,0.024266,0.01317,0.54271,0.147267
38.821987,0.024251,0.013171,0.54312,0.14749
38.836369,0.024236,0.013173,0.543531,0.147713
38.85075,0.024221,0.013175,0.54394,0.147935
38.865124,0.024207,0.013177,0.544349,0.148158
38.879498,0.024192,0.013179,0.544757,0.14838
38.893864,0.024177,0.01318,0.545166,0.148603
38.90823,0.024162,0.013182,0.545573,0.148825
38.922588,0.024147,0.013184,0.545981,0.149047
38.936947,0.024132,0.013185,0.546388,0.14927
38.951298,0.024117,0.013187,0.546794,0.149492
38.965649,0.024101,0.013188,0.5472,0.149714
38.979992,0.024086,0.01319,0.547605,0.149936
38.994335,0.024071,0.013191,0.54801,0.150158
39.008671,0.024056,0.013193,0.548415,0.150379
39.023006,0.024041,0.013194,0.548819,0.150601
39.037334,0.024026,0.013196,0.549223,0.150823
39.051662,0.024011,0.013197,0.549626,0.151044
39.065987,0.023996,0.013198,0.550029,0.151266
39.080307,0.023981,0.0132,0.550432,0.151487
39.094624,0.023965,0.013201,0.550833,0.151709
39.108936,0.02395,0.013202,0.551235,0.15193
39.123245,0.023935,0.013203,0.551636,0.152151
39.13755,0.02392,0.013205,0.552037,0.152373
39.151852,0.023904,0.013206,0.552437,0.152594
39.166149,0.023889,0.013207,0.552837,0.152814
39.180447,0.023874,0.013208,0.553237,0.153036
39.194736,0.023859,0.013209,0.553636,0.153256
39.209026,0.023843,0.01321,0.554034,0.153477
39.223309,0.023828,0.013211,0.554433,0.153698
39.237591,0.023813,0.013212,0.554831,0.153919
39.251865,0.023797,0.013213,0.555228,0.154139
39.26614,0.023782,0.013214,0.555624,0.154359
39.280411,0.023767,0.013215,0.556021,0.15458
39.294678,0.023751,0.013216,0.556417,0.1548
39.308941,0.023736,0.013216,0.556813,0.15502
39.3232,0.023721,0.013217,0.557208,0.15524
39.33746,0.023705,0.013218,0.557603,0.15546
39.351711,0.02369,0.013219,0.557997,0.15568
39.365963,0.023674,0.013219,0.55839,0.1559
39.380207,0.023659,0.01322,0.558784,0.15612
39.394451,0.023643,0.013221,0.559177,0.156339
39.408691,0.023628,0.013221,0.55957,0.156559
39.422928,0.023612,0.013222,0.559962,0.156779
39.43716,0.023597,0.013223,0.560354,0.156998
39.451389,0.023581,0.013223,0.560745,0.157217
39.465618,0.023566,0.013224,0.561135,0.157436
39.479839,0.02355,0.013224,0.561526,0.157656
39.494061,0.023535,0.013224,0.561916,0.157875
39.508274,0.023519,0.013225,0.562305,0.158094
39.522488,0.023503,0.013225,0.562695,0.158313
39.536697,0.023488,0.013226,0.563084,0.158532
39.550903,0.023472,0.013226,0.563473,0.158751
39.565109,0.023457,0.013226,0.56386,0.158969
39.579308,0.023441,0.013227,0.564248,0.159188
39.593506,0.023425,0.013227,0.564635,0.159406
39.607697,0.02341,0.013227,0.565022,0.159625
39.621887,0.023394,0.013227,0.565408,0.159843
39.636074,0.023378,0.013227,0.565794,0.160062
39.650257,0.023363,0.013227,0.56618,0.16028
39.66444,0.023347,0.013227,0.566564,0.160498
39.678616,0.023331,0.013228,0.566949,0.160715
39.692791,0.023315,0.013228,0.567333,0.160933
39.706959,0.0233,0.013228,0.567716,0.161151
39.721127,0.023284,0.013228,0.5681,0.161369
39.735291,0.023268,0.013227,0.568483,0.161586
39.749451,0.023252,0.013227,0.568865,0.161804
39.763611,0.023236,0.013227,0.569247,0.162021
39.777763,0.023221,0.013227,0.569629,0.162239
39.791916,0.023205,0.013227,0.570011,0.162456
39.806065,0.023189,0.013227,0.570391,0.162673
39.82021,0.023173,0.013226,0.570772,0.16289
39.834354,0.023157,0.013226,0.571152,0.163107
39.848492,0.023141,0.013226,0.571531,0.163324
39.862629,0.023125,0.013226,0.57191,0.163541
39.876762,0.023109,0.013225,0.572289,0.163757
39.890892,0.023093,0.013225,0.572667,0.163974
39.905022,0.023078,0.013224,0.573045,0.16419
39.919144,0.023062,0.013224,0.573422,0.164407
39.933266,0.023046,0.013224,0.5738,0.164623
39.947384,0.02303,0.013223,0.574176,0.164839
39.961498,0.023014,0.013223,0.574552,0.165055
39.975613,0.022998,0.013222,0.574928,0.165271
39.989719,0.022982,0.013221,0.575303,0.165487
40,0.02297,0.013221,0.575576,0.165644

==> PaperGraphs/Test3_time30_height_a0_single.txt <==
time,discharge,height
-1.000000,0.065000,0.000000
-0.995000,0.064975,0.000000
-0.985000,0.064925,0.000000
-0.975000,0.064875,0.000000
-0.965000,0.064825,0.000000
-0.955000,0.064775,0.000000
-0.945000,0.064725,0.000000
-0.935000,0.064675,0.000000
-0.925000,0.064625,0.000000
-0.915000,0.064575,0.000000
-0.905000,0.064525,0.000000
-0.895000,0.064475,0.000000
-0.885000,0.064425,0.000000
-0.875000,0.064375,0.000000
-0.865000,0.064325,0.000000
-0.855000,0.064275,0.000000
-0.845000,0.064225,0.000000
-0.835000,0.064175,0.000000
-0.825000,0.064125,0.000000
-0.815000,0.064075,0.000000
-0.805000,0.064025,0.000000
-0.795000,0.063975,0.000000
-0.785000,0.063925,0.000000
-0.775000,0.063875,0.000000
-0.765000,0.063825,0.000000
-0.755000,0.063775,0.000000
-0.745000,0.063725,0.000000
-0.735000,0.063675,0.000000
-0.725000,0.063625,0.000000
-0.715000,0.063575,0.000000
-0.705000,0.063525,0.000000
-0.695000,0.063475,0.000000
-0.685000,0.063425,0.000000
-0.675000,0.063375,0.000000
-0.665000,0.063325,0.000000
-0.655000,0.063275,0.000000
-0.645000,0.063225,0.000000
-0.635000,0.063175,0.000000
-0.625000,0.063125,0.000000
-0.615000,0.063075,0.000000
-0.605000,0.063025,0.000000
-0.595000,0.062975,0.000000
-0.585000,0.062925,0.000000
-0.575000,0.062875,0.000000
-0.565000,0.062825,0.000000
-0.555000,0.062775,0.000000
-0.545000,0.062725,0.000000
-0.535000,0.062675,0.000000
-0.525000,0.062625,0.000000
-0.515000,0.062575,0.000000
-0.505000,0.062525,0.000000
-0.495000,0.062475,0.000000
-0.485000,0.062425,0.000000
-0.475000,0.062375,0.000000
-0.465000,0.062325,0.000000
-0.455000,0.062275,0.000000
-0.445000,0.062225,0.000000
-0.435000,0.062176,0.000001
-0.425000,0.062125,0.000000
-0.415000,0.062089,0.000014
-0.405000,0.062088,0.000063
-0.395000,0.062088,0.000113
-0.385000,0.062088,0.000163
-0.375000,0.062088,0.000213
-0.365000,0.062088,0.000263
-0.355000,0.062088,0.000313
-0.345000,0.062088,0.000363
-0.335000,0.062088,0.000413
-0.325000,0.062088,0.000463
-0.315000,0.062088,0.000513
-0.305000,0.062088,0.000563
-0.295000,0.062088,0.000613
-0.285000,0.062088,0.000663
-0.275000,0.062088,0.000713
-0.265000,0.062088,0.000763
-0.255000,0.062088,0.000813
-0.245000,0.062088,0.000863
-0.235000,0.062088,0.000913
-0.225000,0.062088,0.000963
-0.215000,0.062088,0.001013
-0.205000,0.062088,0.001063
-0.195000,0.062088,0.001113
-0.185000,0.062088,0.001163
-0.175000,0.062088,0.001213
-0.165000,0.062088,0.001263
-0.155000,0.062088,0.001313
-0.145000,0.062088,0.001363
-0.135000,0.062088,0.001413
-0.125000,0.062088,0.001463
-0.115000,0.062088,0.001513
-0.105000,0.062088,0.001563
-0.095000,0.062088,0.001613
-0.085000,0.062088,0.001663
-0.075000,0.062088,0.001713
-0.065000,0.062088,0.001763
-0.055000,0.062088,0.001813
-0.045000,0.062088,0.001863
-0.035000,0.062088,0.001913
-0.025000,0.062088,0.001963
-0.015000,0.062088,0.002013
-0.005000,0.062089,0.002064
0.005000,0.062129,0.002154
0.015000,0.062127,0.002202
0.025000,0.062122,0.002247
0.035000,0.062116,0.002291
0.045000,0.062108,0.002333
0.055000,0.062099,0.002374
0.065000,0.062089,0.002414
0.075000,0.062077,0.002452
0.085000,0.062065,0.002490
0.095000,0.062051,0.002526
0.105000,0.062037,0.002562
0.115000,0.062022,0.002597
0.125000,0.062006,0.002631
0.135000,0.061989,0.002664
0.145000,0.061972,0.002697
0.155000,0.061954,0.002729
0.165000,0.061935,0.002760
0.175000,0.061916,0.002791
0.185000,0.061897,0.002822
0.195000,0.061876,0.002851
0.205000,0.061856,0.002881
0.215000,0.061835,0.002910
0.225000,0.061813,0.002938
0.235000,0.061791,0.002966
0.245000,0.061769,0.002994
0.255000,0.061746,0.003021
0.265000,0.061723,0.003048
0.275000,0.061699,0.003074
0.285000,0.061676,0.003101
0.295000,0.061651,0.003126
0.305000,0.061627,0.003152
0.315000,0.061602,0.003177
0.325000,0.061577,0.003202
0.335000,0.061552,0.003227
0.345000,0.061526,0.003251
0.355000,0.061500,0.003275
0.365000,0.061474,0.003299
0.375000,0.061448,0.003323
0.385000,0.061421,0.003346
0.395000,0.061395,0.003370
0.405000,0.061367,0.003392
0.415000,0.061340,0.003415
0.425000,0.061313,0.003438
0.435000,0.061285,0.003460
0.445000,0.061257,0.003482
0.455000,0.061229,0.003504
0.465000,0.061201,0.003526
0.475000,0.061172,0.003547
0.485000,0.061144,0.003569
0.495000,0.061115,0.003590
0.505000,0.061086,0.003611
0.515000,0.061057,0.003632
0.525000,0.061027,0.003652
0.535000,0.060998,0.003673
0.545000,0.060968,0.003693
0.555000,0.060938,0.003713
0.565000,0.060909,0.003734
0.575000,0.060878,0.003753
0.585000,0.060848,0.003773
0.595000,0.060818,0.003793
0.605000,0.060787,0.003812
0.615000,0.060757,0.003832
0.625000,0.060726,0.003851
0.635000,0.060695,0.003870
0.645000,0.060664,0.003889
0.655000,0.060633,0.003908
0.665000,0.060602,0.003927
0.675000,0.060570,0.003945
0.685000,0.060539,0.003964
0.695000,0.060507,0.003982
0.705000,0.060476,0.004001
0.715000,0.060444,0.004019
0.725000,0.060412,0.004037
0.735000,0.060380,0.004055
0.745000,0.060348,0.004073
0.755000,0.060316,0.004091
0.765000,0.060283,0.004108
0.775000,0.060251,0.004126
0.785000,0.060218,0.004143
0.795000,0.060186,0.004161
0.805000,0.060153,0.004178
0.815000,0.060120,0.004195
0.825000,0.060087,0.004212
0.835000,0.060054,0.004229
0.845000,0.060021,0.004246
0.855000,0.059988,0.004263
0.865000,0.059955,0.004280
0.875000,0.059922,0.004297
0.885000,0.059888,0.004313
0.895000,0.059855,0.004330
0.905000,0.059821,0.004346
0.915000,0.059788,0.004363
0.925000,0.059754,0.004379
0.935000,0.059720,0.004395
0.945000,0.059687,0.004412
0.955000,0.059653,0.004428
0.965000,0.059619,0.004444
0.975000,0.059585,0.004460
0.985000,0.059551,0.004476
0.995000,0.059516,0.004491
1.005000,0.059482,0.004507
1.015000,0.059448,0.004523
1.025000,0.059414,0.004539
1.035000,0.059379,0.004554
1.045000,0.059345,0.004570
1.055000,0.059310,0.004585
1.065000,0.059276,0.004601
1.075000,0.059241,0.004616
1.085000,0.059206,0.004631
1.095000,0.059171,0.004646
1.105000,0.059137,0.004662
1.115000,0.059102,0.004677
1.125000,0.059067,0.004692
1.135000,0.059032,0.004707
1.145000,0.058997,0.004722
1.155000,0.058962,0.004737
1.165000,0.058926,0.004751
1.175000,0.058891,0.004766
1.185000,0.058856,0.004781
1.195000,0.058821,0.004796
1.205000,0.058785,0.004810
1.215000,0.058750,0.004825
1.225000,0.058715,0.004840
1.235000,0.058679,0.004854
1.245000,0.058644,0.004869
1.255000,0.058608,0.004883
1.265000,0.058572,0.004897
1.275000,0.058537,0.004912
1.285000,0.058501,0.004926
1.295000,0.058465,0.004940
1.305000,0.058430,0.004955
1.315000,0.058394,0.004969
1.325000,0.058358,0.004983
1.335000,0.058322,0.004997
1.345000,0.058286,0.005011
1.355000,0.058250,0.005025
1.365000,0.058214,0.005039
1.375000,0.058178,0.005053
1.385000,0.058142,0.005067
1.395000,0.058106,0.005081
1.405000,0.058070,0.005095
1.415000,0.058034,0.005109
1.425000,0.057998,0.005123
1.435000,0.057962,0.005137
1.445000,0.057926,0.005151
1.455000,0.057889,0.005164
1.465000,0.057853,0.005178
1.475000,0.057817,0.005192
1.485000,0.057781,0.005206
1.495000,0.057745,0.005220
1.505000,0.057709,0.005234
1.515000,0.057673,0.005248
1.525000,0.057637,0.005262
1.535000,0.057601,0.005276
1.545000,0.057564,0.005289
1.555000,0.057528,0.005303
1.565000,0.057492,0.005317
1.575000,0.057455,0.005330
1.585000,0.057418,0.005343
1.595000,0.057382,0.005357
1.605000,0.057345,0.005370
1.615000,0.057308,0.005383
1.625000,0.057271,0.005396
1.635000,0.057234,0.005409
1.645000,0.057197,0.005422
1.655000,0.057160,0.005435
1.665000,0.057123,0.005448
1.675000,0.057085,0.005460
1.685000,0.057048,0.005473
1.695000,0.057010,0.005485
1.705000,0.056972,0.005497
1.715000,0.056935,0.005510
1.725000,0.056897,0.005522
1.735000,0.056859,0.005534
1.745000,0.056821,0.005546
1.755000,0.056783,0.005558
1.765000,0.056745,0.005570
1.775000,0.056707,0.005582
1.785000,0.056668,0.005593
1.795000,0.056630,0.005605
1.805000,0.056592,0.005617
1.815000,0.056553,0.005628
1.825000,0.056514,0.005639
1.835000,0.056476,0.005651
1.845000,0.056437,0.005662
1.855000,0.056398,0.005673
1.865000,0.056360,0.005685
1.875000,0.056321,0.005696
1.885000,0.056282,0.005707
1.895000,0.056243,0.005718
1.905000,0.056204,0.005729
1.915000,0.056165,0.005740
1.925000,0.056126,0.005751
1.935000,0.056086,0.005761
1.945000,0.056047,0.005772
1.955000,0.056008,0.005783
1.965000,0.055969,0.005794
1.975000,0.055930,0.005805
1.985000,0.055890,0.005815
1.995000,0.055851,0.005826
2.005000,0.055812,0.005837
2.015000,0.055772,0.005847
2.025000,0.055733,0.005858
2.035000,0.055693,0.005868
2.045000,0.055654,0.005879
2.055000,0.055614,0.005889
2.065000,0.055575,0.005900
2.075000,0.055535,0.005910
2.085000,0.055496,0.005921
2.095000,0.055456,0.005931
2.105000,0.055417,0.005942
2.115000,0.055377,0.005952
2.125000,0.055338,0.005963
2.135000,0.055298,0.005973
2.145000,0.055258,0.005983
2.155000,0.055219,0.005994
2.165000,0.055179,0.006004
2.175000,0.055139,0.006014
2.185000,0.055099,0.006024
2.195000,0.055060,0.006035
2.205000,0.055020,0.006045
2.215000,0.054980,0.006055
2.225000,0.054940,0.006065
2.235000,0.054901,0.006076
2.245000,0.054861,0.006086
2.255000,0.054821,0.006096
2.265000,0.054781,0.006106
2.275000,0.054741,0.006116
2.285000,0.054701,0.006126
2.295000,0.054661,0.006136
2.305000,0.054621,0.006146
2.315000,0.054581,0.006156
2.325000,0.054541,0.006166
2.335000,0.054501,0.006176
2.345000,0.054461,0.006186
2.355000,0.054421,0.006196
2.365000,0.054381,0.006206
2.375000,0.054341,0.006216
2.385000,0.054301,0.006226
2.395000,0.054261,0.006236
2.405000,0.054221,0.006246
2.415000,0.054181,0.006256
2.425000,0.054141,0.006266
2.435000,0.054101,0.006276
2.445000,0.054061,0.006286
2.455000,0.054021,0.006296
2.465000,0.053980,0.006305
2.475000,0.053940,0.006315
2.485000,0.053900,0.006325
2.495000,0.053860,0.006335
2.505000,0.053820,0.006345
2.515000,0.053779,0.006354
2.525000,0.053739,0.006364
2.535000,0.053699,0.006374
2.545000,0.053659,0.006384
2.555000,0.053618,0.006393
2.565000,0.053578,0.006403
2.575000,0.053538,0.006413
2.585000,0.053497,0.006422
2.595000,0.053457,0.006432
2.605000,0.053417,0.006442
2.615000,0.053376,0.006451
2.625000,0.053336,0.006461
2.635000,0.053295,0.006470
2.645000,0.053255,0.006480
2.655000,0.053215,0.006490
2.665000,0.053174,0.006499
2.675000,0.053134,0.006509
2.685000,0.053093,0.006518
2.695000,0.053053,0.006528
2.705000,0.053012,0.006537
2.715000,0.052972,0.006547
2.725000,0.052931,0.006556
2.735000,0.052891,0.006566
2.745000,0.052850,0.006575
2.755000,0.052810,0.006585
2.765000,0.052769,0.006594
2.775000,0.052728,0.006603
2.785000,0.052688,0.006613
2.795000,0.052647,0.006622
2.805000,0.052607,0.006632
2.815000,0.052566,0.006641
2.825000,0.052525,0.006650
2.835000,0.052485,0.006660
2.845000,0.052444,0.006669
2.855000,0.052403,0.006678
2.865000,0.052363,0.006688
2.875000,0.052322,0.006697
2.885000,0.052281,0.006706
2.895000,0.052241,0.006716
2.905000,0.052200,0.006725
2.915000,0.052159,0.006734
2.925000,0.052118,0.006743
2.935000,0.052078,0.006753
2.945000,0.052037,0.006762
2.955000,0.051996,0.006771
2.965000,0.051955,0.006780
2.975000,0.051914,0.006789
2.985000,0.051874,0.006799
2.995000,0.051833,0.006808
3.005000,0.051792,0.006817
3.015000,0.051751,0.006826
3.025000,0.051710,0.006835
3.035000,0.051669,0.006844
3.045000,0.051628,0.006853
3.055000,0.051587,0.006862
3.065000,0.051546,0.006872
3.075000,0.051506,0.006881
3.085000,0.051465,0.006890
3.095000,0.051424,0.006899
3.105000,0.051383,0.006908
3.115000,0.051342,0.006917
3.125000,0.051301,0.006926
3.135000,0.051260,0.006935
3.145000,0.051219,0.006944
3.155000,0.051178,0.006953
3.165000,0.051137,0.006962
3.175000,0.051096,0.006971
3.185000,0.051055,0.006980
3.195000,0.051014,0.006989
3.205000,0.050973,0.006998
3.215000,0.050932,0.007007
3.225000,0.050890,0.007015
3.235000,0.050849,0.007024
3.245000,0.050808,0.007033
3.255000,0.050767,0.007042
3.265000,0.050726,0.007051
3.275000,0.050685,0.007060
3.285000,0.050644,0.007069
3.295000,0.050603,0.007078
3.305000,0.050561,0.007086
3.315000,0.050520,0.007095
3.325000,0.050479,0.007104
3.335000,0.050438,0.007113
3.345000,0.050397,0.007122
3.355000,0.050355,0.007130
3.365000,0.050314,0.007139
3.375000,0.050273,0.007148
3.385000,0.050232,0.007157
3.395000,0.050191,0.007166
3.405000,0.050149,0.007174
3.415000,0.050108,0.007183
3.425000,0.050067,0.007192
3.435000,0.050025,0.007200
3.445000,0.049984,0.007209
3.455000,0.049943,0.007218
3.465000,0.049901,0.007226
3.475000,0.049860,0.007235
3.485000,0.049819,0.007244
3.495000,0.049777,0.007252
3.505000,0.049736,0.007261
3.515000,0.049695,0.007270
3.525000,0.049653,0.007278
3.535000,0.049612,0.007287
3.545000,0.049571,0.007296
3.555000,0.049529,0.007304
3.565000,0.049488,0.007313
3.575000,0.049446,0.007321
3.585000,0.049405,0.007330
3.595000,0.049364,0.007339
3.605000,0.049322,0.007347
3.615000,0.049281,0.007356
3.625000,0.049239,0.007364
3.635000,0.049198,0.007373
3.645000,0.049156,0.007381
3.655000,0.049115,0.007390
3.665000,0.049073,0.007398
3.675000,0.049032,0.007407
3.685000,0.048990,0.007415
3.695000,0.048949,0.007424
3.705000,0.048907,0.007432
3.715000,0.048866,0.007441
3.725000,0.048824,0.007449
3.735000,0.048783,0.007458
3.745000,0.048741,0.007466
3.755000,0.048700,0.007475
3.765000,0.048658,0.007483
3.775000,0.048616,0.007491
3.785000,0.048575,0.007500
3.795000,0.048533,0.007508
3.805000,0.048492,0.007517
3.815000,0.048450,0.007525
3.825000,0.048408,0.007533
3.835000,0.048367,0.007542
3.845000,0.048325,0.007550
3.855000,0.048283,0.007558
3.865000,0.048242,0.007567
3.875000,0.048200,0.007575
3.885000,0.048158,0.007583
3.895000,0.048117,0.007592
3.905000,0.048075,0.007600
3.915000,0.048033,0.007608
3.925000,0.047992,0.007617
3.935000,0.047950,0.007625
3.945000,0.047908,0.007633
3.955000,0.047867,0.007642
3.965000,0.047825,0.007650
3.975000,0.047783,0.007658
3.985000,0.047741,0.007666
3.995000,0.047700,0.007675
4.005000,0.047658,0.007683
4.015000,0.047616,0.007691
4.025000,0.047574,0.007699
4.035000,0.047532,0.007707
4.045000,0.047491,0.007716
4.055000,0.047449,0.007724
4.065000,0.047407,0.007732
4.075000,0.047365,0.007740
4.085000,0.047323,0.007748
4.095000,0.047282,0.007757
4.105000,0.047240,0.007765
4.115000,0.047198,0.007773
4.125000,0.047156,0.007781
4.135000,0.047114,0.007789
4.145000,0.047072,0.007797
4.155000,0.047031,0.007806
4.165000,0.046989,0.007814
4.175000,0.046947,0.007822
4.185000,0.046905,0.007830
4.195000,0.046863,0.007838
4.205000,0.046821,0.007846
4.215000,0.046779,0.007854
4.225000,0.046737,0.007862
4.235000,0.046695,0.007870
4.245000,0.046653,0.007878
4.255000,0.046611,0.007886
4.265000,0.046570,0.007895
4.275000,0.046528,0.007903
4.285000,0.046486,0.007911
4.295000,0.046444,0.007919
4.305000,0.046402,0.007927
4.315000,0.046360,0.007935
4.325000,0.046318,0.007943
4.335000,0.046276,0.007951
4.345000,0.046234,0.007959
4.355000,0.046192,0.007967
4.365000,0.046150,0.007975
4.375000,0.046108,0.007983
4.385000,0.046066,0.007991
4.395000,0.046024,0.007999
4.405000,0.045982,0.008007
4.415000,0.045940,0.008015
4.425000,0.045898,0.008023
4.435000,0.045856,0.008031
4.445000,0.045814,0.008039
4.455000,0.045771,0.008046
4.465000,0.045729,0.008054
4.475000,0.045687,0.008062
4.485000,0.045645,0.008070
4.495000,0.045603,0.008078
4.505000,0.045561,0.008086
4.515000,0.045519,0.008094
4.525000,0.045477,0.008102
4.535000,0.045435,0.008110
4.545000,0.045393,0.008118
4.555000,0.045350,0.008125
4.565000,0.045308,0.008133
4.575000,0.045266,0.008141
4.585000,0.045224,0.008149
4.595000,0.045182,0.008157
4.605000,0.045140,0.008165
4.615000,0.045098,0.008173
4.625000,0.045056,0.008181
4.635000,0.045013,0.008188
4.645000,0.044971,0.008196
4.655000,0.044929,0.008204
4.665000,0.044887,0.008212
4.675000,0.044845,0.008220
4.685000,0.044802,0.008227
4.695000,0.044760,0.008235
4.705000,0.044718,0.008243
4.715000,0.044676,0.008251
4.725000,0.044634,0.008259
4.735000,0.044591,0.008266
4.745000,0.044549,0.008274
4.755000,0.044507,0.008282
4.765000,0.044465,0.008290
4.775000,0.044422,0.008297
4.785000,0.044380,0.008305
4.795000,0.044338,0.008313
4.805000,0.044296,0.008321
4.815000,0.044253,0.008328
4.825000,0.044211,0.008336
4.835000,0.044169,0.008344
4.845000,0.044127,0.008352
4.855000,0.044084,0.008359
4.865000,0.044042,0.008367
4.875000,0.044000,0.008375
4.885000,0.043957,0.008382
4.895000,0.043915,0.008390
4.905000,0.043873,0.008398
4.915000,0.043831,0.008406
4.925000,0.043788,0.008413
4.935000,0.043746,0.008421
4.945000,0.043704,0.008429
4.955000,0.043661,0.008436
4.965000,0.043619,0.008444
4.975000,0.043577,0.008452
4.985000,0.043534,0.008459
4.995000,0.043492,0.008467
5.005000,0.043449,0.008474
5.015000,0.043407,0.008482
5.025000,0.043365,0.008490
5.035000,0.043322,0.008497
5.045000,0.043280,0.008505
5.055000,0.043238,0.008513
5.065000,0.043195,0.008520
5.075000,0.043153,0.008528
5.085000,0.043110,0.008535
5.095000,0.043068,0.008543
5.105000,0.043026,0.008551
5.115000,0.042983,0.008558
5.125000,0.042941,0.008566
5.135000,0.042898,0.008573
5.145000,0.042856,0.008581
5.155000,0.042814,0.008589
5.165000,0.042771,0.008596
5.175000,0.042729,0.008604
5.185000,0.042686,0.008611
5.195000,0.042644,0.008619
5.205000,0.042601,0.008626
5.215000,0.042559,0.008634
5.225000,0.042516,0.008641
5.235000,0.042474,0.008649
5.245000,0.042432,0.008657
5.255000,0.042389,0.008664
5.265000,0.042347,0.008672
5.275000,0.042304,0.008679
5.285000,0.042262,0.008687
5.295000,0.042219,0.008694
5.305000,0.042177,0.008702
5.315000,0.042134,0.008709
5.325000,0.042092,0.008717
5.335000,0.042049,0.008724
5.345000,0.042007,0.008732
5.355000,0.041964,0.008739
5.365000,0.041922,0.008747
5.375000,0.041879,0.008754
5.385000,0.041837,0.008762
5.395000,0.041794,0.008769
5.405000,0.041752,0.008777
5.415000,0.041709,0.008784
5.425000,0.041666,0.008791
5.435000,0.041624,0.008799
5.445000,0.041581,0.008806
5.455000,0.041539,0.008814
5.465000,0.041496,0.008821
5.475000,0.041454,0.008829
5.485000,0.041411,0.008836
5.495000,0.041369,0.008844
5.505000,0.041326,0.008851
5.515000,0.041283,0.008858
5.525000,0.041241,0.008866
5.535000,0.041198,0.008873
5.545000,0.041156,0.008881
5.555000,0.041113,0.008888
5.565000,0.041071,0.008896
5.575000,0.041028,0.008903
5.585000,0.040985,0.008910
5.595000,0.040943,0.008918
5.605000,0.040900,0.008925
5.615000,0.040858,0.008933
5.625000,0.040815,0.008940
5.635000,0.040772,0.008947
5.645000,0.040730,0.008955
5.655000,0.040687,0.008962
5.665000,0.040644,0.008969
5.675000,0.040602,0.008977
5.685000,0.040559,0.008984
5.695000,0.040517,0.008992
5.705000,0.040474,0.008999
5.715000,0.040431,0.009006
5.725000,0.040389,0.009014
5.735000,0.040346,0.009021
5.745000,0.040303,0.009028
5.755000,0.040261,0.009036
5.765000,0.040218,0.009043
5.775000,0.040175,0.009050
5.785000,0.040133,0.009058
5.795000,0.040090,0.009065
5.805000,0.040047,0.009072
5.815000,0.040005,0.009080
5.825000,0.039962,0.009087
5.835000,0.039919,0.009094
5.845000,0.039877,0.009102
5.855000,0.039834,0.009109
5.865000,0.039791,0.009116
5.875000,0.039749,0.009124
5.885000,0.039706,0.009131
5.895000,0.039663,0.009138
5.905000,0.039620,0.009145
5.915000,0.039578,0.009153
5.925000,0.039535,0.009160
5.935000,0.039492,0.009167
5.945000,0.039450,0.009175
5.955000,0.039407,0.009182
5.965000,0.039364,0.009189
5.975000,0.039321,0.009196
5.985000,0.039279,0.009204
5.995000,0.039236,0.009211
6.005000,0.039193,0.009218
6.015000,0.039150,0.009225
6.025000,0.039108,0.009233
6.035000,0.039065,0.009240
6.045000,0.039022,0.009247
6.055000,0.038979,0.009254
6.065000,0.038937,0.009262
6.075000,0.038894,0.009269
6.085000,0.038851,0.009276
6.095000,0.038808,0.009283
6.105000,0.038766,0.009291
6.115000,0.038723,0.009298
6.125000,0.038680,0.009305
6.135000,0.038637,0.009312
6.145000,0.038595,0.009320
6.155000,0.038552,0.009327
6.165000,0.038509,0.009334
6.175000,0.038466,0.009341
6.185000,0.038423,0.009348
6.195000,0.038381,0.009356
6.205000,0.038338,0.009363
6.215000,0.038295,0.009370
6.225000,0.038252,0.009377
6.235000,0.038209,0.009384
6.245000,0.038167,0.009392
6.255000,0.038124,0.009399
6.265000,0.038081,0.009406
6.275000,0.038038,0.009413
6.285000,0.037995,0.009420
6.295000,0.037953,0.009428
6.305000,0.037910,0.009435
6.315000,0.037867,0.009442
6.325000,0.037824,0.009449
6.335000,0.037781,0.009456
6.345000,0.037739,0.009464
6.355000,0.037696,0.009471
6.365000,0.037653,0.009478
6.375000,0.037610,0.009485
6.385000,0.037567,0.009492
6.395000,0.037524,0.009499
6.405000,0.037482,0.009507
6.415000,0.037439,0.009514
6.425000,0.037396,0.009521
6.435000,0.037353,0.009528
6.445000,0.037310,0.009535
6.455000,0.037267,0.009542
6.465000,0.037224,0.009549
6.475000,0.037182,0.009557
6.485000,0.037139,0.009564
6.495000,0.037096,0.009571
6.505000,0.037053,0.009578
6.515000,0.037010,0.009585
6.525000,0.036967,0.009592
6.535000,0.036924,0.009599
6.545000,0.036882,0.009607
6.555000,0.036839,0.009614
6.565000,0.036796,0.009621
6.575000,0.036753,0.009628
6.585000,0.036710,0.009635
6.595000,0.036667,0.009642
6.605000,0.036624,0.009649
6.615000,0.036581,0.009656
6.625000,0.036538,0.009663
6.635000,0.036496,0.009671
6.645000,0.036453,0.009678
6.655000,0.036410,0.009685
6.665000,0.036367,0.009692
6.675000,0.036324,0.009699
6.685000,0.036281,0.009706
6.695000,0.036238,0.009713
6.705000,0.036195,0.009720
6.715000,0.036152,0.009727
6.725000,0.036109,0.009734
6.735000,0.036067,0.009742
6.745000,0.036024,0.009749
6.755000,0.035981,0.009756
6.765000,0.035938,0.009763
6.775000,0.035895,0.009770
6.785000,0.035852,0.009777
6.795000,0.035809,0.009784
6.805000,0.035766,0.009791
6.815000,0.035723,0.009798
6.825000,0.035680,0.009805
6.835000,0.035637,0.009812
6.845000,0.035594,0.009819
6.855000,0.035551,0.009826
6.865000,0.035509,0.009834
6.875000,0.035466,0.009841
6.885000,0.035423,0.009848
6.895000,0.035380,0.009855
6.905000,0.035337,0.009862
6.915000,0.035294,0.009869
6.925000,0.035251,0.009876
6.935000,0.035208,0.009883
6.945000,0.035165,0.009890
6.955000,0.035122,0.009897
6.965000,0.035079,0.009904
6.975000,0.035036,0.009911
6.985000,0.034993,0.009918
6.995000,0.034950,0.009925
7.005000,0.034907,0.009932
7.015000,0.034864,0.009939
7.025000,0.034821,0.009946
7.035000,0.034778,0.009953
7.045000,0.034735,0.009960
7.055000,0.034692,0.009967
7.065000,0.034649,0.009974
7.075000,0.034606,0.009981
7.085000,0.034564,0.009989
7.095000,0.034521,0.009996
7.105000,0.034478,0.010003
7.115000,0.034435,0.010010
7.125000,0.034392,0.010017
7.135000,0.034349,0.010024
7.145000,0.034306,0.010031
7.155000,0.034263,0.010038
7.165000,0.034220,0.010045
7.175000,0.034177,0.010052
7.184999,0.034134,0.010059
7.195000,0.034091,0.010066
7.205000,0.034048,0.010073
7.215000,0.034005,0.010080
7.225000,0.033962,0.010087
7.235000,0.033919,0.010094
7.245000,0.033876,0.010101
7.255000,0.033833,0.010108
7.265000,0.033790,0.010115
7.275000,0.033747,0.010122
7.285000,0.033704,0.010129
7.295000,0.033661,0.010136
7.305000,0.033618,0.010143
7.315000,0.033575,0.010150
7.325000,0.033532,0.010157
7.335000,0.033489,0.010164
7.345000,0.033446,0.010171
7.355000,0.033403,0.010178
7.365000,0.033360,0.010185
7.375000,0.033317,0.010192
7.385000,0.033274,0.010199
7.395000,0.033231,0.010206
7.405000,0.033188,0.010213
7.415000,0.033145,0.010220
7.425000,0.033102,0.010227
7.434999,0.033059,0.010234
7.445000,0.033016,0.010241
7.455000,0.032973,0.010248
7.465000,0.032930,0.010255
7.475000,0.032887,0.010262
7.485000,0.032844,0.010269
7.495000,0.032801,0.010276
7.505000,0.032758,0.010283
7.515000,0.032714,0.010289
7.525000,0.032671,0.010296
7.535000,0.032628,0.010303
7.545000,0.032585,0.010310
7.555000,0.032542,0.010317
7.565000,0.032499,0.010324
7.575000,0.032456,0.010331
7.585000,0.032413,0.010338
7.595000,0.032370,0.010345
7.605000,0.032327,0.010352
7.615000,0.032284,0.010359
7.625000,0.032241,0.010366
7.635000,0.032198,0.010373
7.645000,0.032155,0.010380
7.655000,0.032112,0.010387
7.665000,0.032069,0.010394
7.675000,0.032026,0.010401
7.684999,0.031983,0.010408
7.695000,0.031940,0.010415
7.705000,0.031897,0.010422
7.715000,0.031854,0.010429
7.725000,0.031811,0.010436
7.735000,0.031768,0.010443
7.745000,0.031725,0.010450
7.755000,0.031682,0.010457
7.765000,0.031639,0.010464
7.775000,0.031595,0.010470
7.785000,0.031552,0.010477
7.795000,0.031509,0.010484
7.805000,0.031466,0.010491
7.815000,0.031423,0.010498
7.825000,0.031380,0.010505
7.835000,0.031337,0.010512
7.845000,0.031294,0.010519
7.855000,0.031251,0.010526
7.865000,0.031208,0.010533
7.875000,0.031165,0.010540
7.885000,0.031122,0.010547
7.895000,0.031079,0.010554
7.905000,0.031036,0.010561
7.915000,0.030993,0.010568
7.925000,0.030950,0.010575
7.934999,0.030907,0.010582
7.945000,0.030863,0.010588
7.955000,0.030820,0.010595
7.965000,0.030777,0.010602
7.975000,0.030734,0.010609
7.985000,0.030691,0.010616
7.995000,0.030648,0.010623
8.005000,0.030605,0.010630
8.015000,0.030562,0.010637
8.025000,0.030519,0.010644
8.035000,0.030476,0.010651
8.045000,0.030433,0.010658
8.055000,0.030390,0.010665
8.065000,0.030347,0.010672
8.075000,0.030304,0.010679
8.085000,0.030261,0.010686
8.095000,0.030217,0.010692
8.105000,0.030174,0.010699
8.115000,0.030131,0.010706
8.125000,0.030088,0.010713
8.135000,0.030045,0.010720
8.145000,0.030002,0.010727
8.155000,0.029959,0.010734
8.165000,0.029916,0.010741
8.175000,0.029873,0.010748
8.184999,0.029830,0.010755
8.195000,0.029787,0.010762
8.205000,0.029744,0.010769
8.215000,0.029701,0.010776
8.225000,0.029657,0.010782
8.235000,0.029614,0.010789
8.245000,0.029571,0.010796
8.255000,0.029528,0.010803
8.265000,0.029485,0.010810
8.275000,0.029442,0.010817
8.285000,0.029399,0.010824
8.295000,0.029356,0.010831
8.305000,0.029313,0.010838
8.315000,0.029270,0.010845
8.325000,0.029227,0.010852
8.335000,0.029184,0.010859
8.345000,0.029140,0.010865
8.355000,0.029097,0.010872
8.365000,0.029054,0.010879
8.375000,0.029011,0.010886
8.385000,0.028968,0.010893
8.395000,0.028925,0.010900
8.405000,0.028882,0.010907
8.415000,0.028839,0.010914
8.425000,0.028796,0.010921
8.434999,0.028753,0.010928
8.445000,0.028710,0.010935
8.455000,0.028666,0.010941
8.465000,0.028623,0.010948
8.474999,0.028580,0.010955
8.485000,0.028537,0.010962
8.495000,0.028494,0.010969
8.505000,0.028451,0.010976
8.515000,0.028408,0.010983
8.525000,0.028365,0.010990
8.535000,0.028322,0.010997
8.545000,0.028279,0.011004
8.555000,0.028236,0.011011
8.565000,0.028193,0.011018
8.575000,0.028149,0.011024
8.585000,0.028106,0.011031
8.595000,0.028063,0.011038
8.605000,0.028020,0.011045
8.615000,0.027977,0.011052
8.625000,0.027934,0.011059
8.635000,0.027891,0.011066
8.645000,0.027848,0.011073
8.655000,0.027805,0.011080
8.665000,0.027762,0.011087
8.675000,0.027719,0.011094
8.684999,0.027675,0.011100
8.695000,0.027632,0.011107
8.705000,0.027589,0.011114
8.715000,0.027546,0.011121
8.724999,0.027503,0.011128
8.735000,0.027460,0.011135
8.745000,0.027417,0.011142
8.755000,0.027374,0.011149
8.765000,0.027331,0.011156
8.775000,0.027288,0.011163
8.785000,0.027245,0.011170
8.795000,0.027201,0.011176
8.805000,0.027158,0.011183
8.815000,0.027115,0.011190
8.825000,0.027072,0.011197
8.835000,0.027029,0.011204
8.845000,0.026986,0.011211
8.855000,0.026943,0.011218
8.865000,0.026900,0.011225
8.875000,0.026857,0.011232
8.885000,0.026814,0.011239
8.895000,0.026771,0.011246
8.905000,0.026727,0.011252
8.915000,0.026684,0.011259
8.925000,0.026641,0.011266
8.934999,0.026598,0.011273
8.945000,0.026555,0.011280
8.955000,0.026512,0.011287
8.965000,0.026469,0.011294
8.974999,0.026426,0.011301
8.985000,0.026383,0.011308
8.995000,0.026340,0.011315
9.005000,0.026297,0.011322
9.015000,0.026254,0.011329
9.025000,0.026210,0.011335
9.035000,0.026167,0.011342
9.045000,0.026124,0.011349
9.055000,0.026081,0.011356
9.065000,0.026038,0.011363
9.075000,0.025995,0.011370
9.085000,0.025952,0.011377
9.095000,0.025909,0.011384
9.105000,0.025866,0.011391
9.115000,0.025823,0.011398
9.125000,0.025780,0.011405
9.135000,0.025736,0.011411
9.145000,0.025693,0.011418
9.155000,0.025650,0.011425
9.165000,0.025607,0.011432
9.175000,0.025564,0.011439
9.184999,0.025521,0.011446
9.195000,0.025478,0.011453
9.205000,0.025435,0.011460
9.215000,0.025392,0.011467
9.224999,0.025349,0.011474
9.235000,0.025306,0.011481
9.245000,0.025263,0.011488
9.255000,0.025220,0.011495
9.265000,0.025176,0.011501
9.275000,0.025133,0.011508
9.285000,0.025090,0.011515
9.295000,0.025047,0.011522
9.305000,0.025004,0.011529
9.315000,0.024961,0.011536
9.325000,0.024918,0.011543
9.335000,0.024875,0.011550
9.345000,0.024832,0.011557
9.355000,0.024789,0.011564
9.365000,0.024746,0.011571
9.375000,0.024703,0.011578
9.385000,0.024660,0.011585
9.395000,0.024617,0.011592
9.405000,0.024573,0.011598
9.415000,0.024530,0.011605
9.425000,0.024487,0.011612
9.434999,0.024444,0.011619
9.445000,0.024401,0.011626
9.455000,0.024358,0.011633
9.465000,0.024315,0.011640
9.474999,0.024272,0.011647
9.485000,0.024229,0.011654
9.495000,0.024186,0.011661
9.505000,0.024143,0.011668
9.515000,0.024100,0.011675
9.525000,0.024057,0.011682
9.535000,0.024014,0.011689
9.545000,0.023971,0.011696
9.555000,0.023928,0.011703
9.565000,0.023885,0.011710
9.575000,0.023841,0.011716
9.585000,0.023798,0.011723
9.595000,0.023755,0.011730
9.605000,0.023712,0.011737
9.615000,0.023669,0.011744
9.625000,0.023626,0.011751
9.635000,0.023583,0.011758
9.645000,0.023540,0.011765
9.655000,0.023497,0.011772
9.665000,0.023454,0.011779
9.675000,0.023411,0.011786
9.684999,0.023368,0.011793
9.695000,0.023325,0.011800
9.705000,0.023282,0.011807
9.715000,0.023239,0.011814
9.724999,0.023196,0.011821
9.735000,0.023153,0.011828
9.745000,0.023110,0.011835
9.755000,0.023067,0.011842
9.765000,0.023024,0.011849
9.775000,0.022981,0.011856
9.785000,0.022938,0.011863
9.795000,0.022895,0.011870
9.805000,0.022851,0.011876
9.815000,0.022808,0.011883
9.825000,0.022765,0.011890
9.835000,0.022722,0.011897
9.845000,0.022679,0.011904
9.855000,0.022636,0.011911
9.865000,0.022593,0.011918
9.875000,0.022550,0.011925
9.885000,0.022507,0.011932
9.895000,0.022464,0.011939
9.905000,0.022421,0.011946
9.915000,0.022378,0.011953
9.925000,0.022335,0.011960
9.934999,0.022292,0.011967
9.945000,0.022249,0.011974
9.955000,0.022206,0.011981
9.965000,0.022163,0.011988
9.974999,0.022120,0.011995
9.985000,0.022077,0.012002
9.995000,0.022034,0.012009
10.005000,0.021991,0.012016
10.015000,0.021948,0.012023
10.025000,0.021905,0.012030
10.035000,0.021862,0.012037
10.045000,0.021819,0.012044
10.055000,0.021776,0.012051
10.065000,0.021733,0.012058
10.075000,0.021690,0.012065
10.085000,0.021647,0.012072
10.095000,0.021604,0.012079
10.105000,0.021561,0.012086
10.115000,0.021518,0.012093
10.125000,0.021475,0.012100
10.135000,0.021432,0.012107
10.145000,0.021389,0.012114
10.155000,0.021346,0.012121
10.165000,0.021303,0.012128
10.175000,0.021260,0.012135
10.184999,0.021217,0.012142
10.195000,0.021174,0.012149
10.205000,0.021131,0.012156
10.215000,0.021088,0.012163
10.224999,0.021045,0.012170
10.235000,0.021002,0.012177
10.245000,0.020959,0.012184
10.255000,0.020916,0.012191
10.264999,0.020873,0.012198
10.275000,0.020830,0.012205
10.285000,0.020787,0.012212
10.295000,0.020744,0.012219
10.305000,0.020701,0.012226
10.315000,0.020658,0.012233
10.325000,0.020615,0.012240
10.335000,0.020572,0.012247
10.345000,0.020529,0.012254
10.355000,0.020486,0.012261
10.365000,0.020443,0.012268
10.375000,0.020400,0.012275
10.385000,0.020357,0.012282
10.395000,0.020314,0.012289
10.405000,0.020271,0.012296
10.415000,0.020228,0.012303
10.425000,0.020185,0.012310
10.434999,0.020142,0.012317
10.445000,0.020099,0.012324
10.455000,0.020056,0.012331
10.465000,0.020013,0.012338
10.474999,0.019970,0.012345
10.485000,0.019927,0.012352
10.495000,0.019884,0.012359
10.505000,0.019841,0.012366
10.514999,0.019798,0.012373
10.525000,0.019755,0.012380
10.535000,0.019712,0.012387
10.545000,0.019669,0.012394
10.555000,0.019626,0.012401
10.565000,0.019583,0.012408
10.575000,0.019541,0.012416
10.585000,0.019498,0.012423
10.595000,0.019455,0.012430
10.605000,0.019412,0.012437
10.615000,0.019369,0.012444
10.625000,0.019326,0.012451
10.635000,0.019283,0.012458
10.645000,0.019240,0.012465
10.655000,0.019197,0.012472
10.665000,0.019154,0.012479
10.675000,0.019111,0.012486
10.684999,0.019068,0.012493
10.695000,0.019025,0.012500
10.705000,0.018982,0.012507
10.715000,0.018939,0.012514
10.724999,0.018896,0.012521
10.735000,0.018853,0.012528
10.745000,0.018810,0.012535
10.755000,0.018767,0.012542
10.764999,0.018724,0.012549
10.775000,0.018682,0.012557
10.785000,0.018639,0.012564
10.795000,0.018596,0.012571
10.805000,0.018553,0.012578
10.815000,0.018510,0.012585
10.825000,0.018467,0.012592
10.835000,0.018424,0.012599
10.845000,0.018381,0.012606
10.855000,0.018338,0.012613
10.865000,0.018295,0.012620
10.875000,0.018252,0.012627
10.885000,0.018209,0.012634
10.895000,0.018166,0.012641
10.905000,0.018123,0.012648
10.915000,0.018081,0.012656
10.925000,0.018038,0.012663
10.934999,0.017995,0.012670
10.945000,0.017952,0.012677
10.955000,0.017909,0.012684
10.965000,0.017866,0.012691
10.974999,0.017823,0.012698
10.985000,0.017780,0.012705
10.995000,0.017737,0.012712
11.005000,0.017694,0.012719
11.014999,0.017651,0.012726
11.025000,0.017608,0.012733
11.035000,0.017565,0.012740
11.045000,0.017523,0.012748
11.055000,0.017480,0.012755
11.065000,0.017437,0.012762
11.075000,0.017394,0.012769
11.085000,0.017351,0.012776
11.095000,0.017308,0.012783
11.105000,0.017265,0.012790
11.115000,0.017222,0.012797
11.125000,0.017179,0.012804
11.135000,0.017136,0.012811
11.145000,0.017094,0.012819
11.155000,0.017051,0.012826
11.165000,0.017008,0.012833
11.175000,0.016965,0.012840
11.184999,0.016922,0.012847
11.195000,0.016879,0.012854
11.205000,0.016836,0.012861
11.215000,0.016793,0.012868
11.224999,0.016750,0.012875
11.235000,0.016707,0.012882
11.245000,0.016665,0.012890
11.255000,0.016622,0.012897
11.264999,0.016579,0.012904
11.275000,0.016536,0.012911
11.285000,0.016493,0.012918
11.295000,0.016450,0.012925
11.305000,0.016407,0.012932
11.315000,0.016364,0.012939
11.325000,0.016322,0.012947
11.335000,0.016279,0.012954
11.345000,0.016236,0.012961
11.355000,0.016193,0.012968
11.365000,0.016150,0.012975
11.375000,0.016107,0.012982
11.385000,0.016064,0.012989
11.395000,0.016021,0.012996
11.405000,0.015979,0.013004
11.415000,0.015936,0.013011
11.425000,0.015893,0.013018
11.434999,0.015850,0.013025
11.445000,0.015807,0.013032
11.455000,0.015764,0.013039
11.465000,0.015721,0.013046
11.474999,0.015678,0.013053
11.485000,0.015636,0.013061
11.495000,0.015593,0.013068
11.505000,0.015550,0.013075
11.514999,0.015507,0.013082
11.525000,0.015464,0.013089
11.535000,0.015421,0.013096
11.545000,0.015378,0.013103
11.555000,0.015336,0.013111
11.565000,0.015293,0.013118
11.575000,0.015250,0.013125
11.585000,0.015207,0.013132
11.595000,0.015164,0.013139
11.605000,0.015121,0.013146
11.615000,0.015079,0.013154
11.625000,0.015036,0.013161
11.635000,0.014993,0.013168
11.645000,0.014950,0.013175
11.655000,0.014907,0.013182
11.665000,0.014864,0.013189
11.675000,0.014822,0.013197
11.684999,0.014779,0.013204
11.695000,0.014736,0.013211
11.705000,0.014693,0.013218
11.715000,0.014650,0.013225
11.724999,0.014607,0.013232
11.735000,0.014565,0.013240
11.745000,0.014522,0.013247
11.755000,0.014479,0.013254
11.764999,0.014436,0.013261
11.775000,0.014393,0.013268
11.785000,0.014350,0.013275
11.795000,0.014308,0.013283
11.804999,0.014265,0.013290
11.815000,0.014222,0.013297
11.825000,0.014179,0.013304
11.835000,0.014136,0.013311
11.845000,0.014093,0.013318
11.855000,0.014051,0.013326
11.865000,0.014008,0.013333
11.875000,0.013965,0.013340
11.885000,0.013922,0.013347
11.895000,0.013879,0.013354
11.905000,0.013837,0.013362
11.915000,0.013794,0.013369
11.925000,0.013751,0.013376
11.934999,0.013708,0.013383
11.945000,0.013665,0.013390
11.955000,0.013623,0.013398
11.965000,0.013580,0.013405
11.974999,0.013537,0.013412
11.985000,0.013494,0.013419
11.995000,0.013451,0.013426
12.005000,0.013409,0.013434
12.014999,0.013366,0.013441
12.025000,0.013323,0.013448
12.035000,0.013280,0.013455
12.045000,0.013237,0.013462
12.054999,0.013195,0.013470
12.065000,0.013152,0.013477
12.075000,0.013109,0.013484
12.085000,0.013066,0.013491
12.095000,0.013023,0.013498
12.105000,0.012981,0.013506
12.115000,0.012938,0.013513
12.125000,0.012895,0.013520
12.135000,0.012852,0.013527
12.145000,0.012810,0.013535
12.155000,0.012767,0.013542
12.165000,0.012724,0.013549
12.175000,0.012681,0.013556
12.184999,0.012638,0.013563
12.195000,0.012596,0.013571
12.205000,0.012553,0.013578
12.215000,0.012510,0.013585
12.224999,0.012467,0.013592
12.235000,0.012425,0.013600
12.245000,0.012382,0.013607
12.255000,0.012339,0.013614
12.264999,0.012296,0.013621
12.275000,0.012254,0.013629
12.285000,0.012211,0.013636
12.295000,0.012168,0.013643
12.304999,0.012125,0.013650
12.315000,0.012083,0.013658
12.325000,0.012040,0.013665
12.335000,0.011997,0.013672
12.345000,0.011954,0.013679
12.355000,0.011912,0.013687
12.365000,0.011869,0.013694
12.375000,0.011826,0.013701
12.385000,0.011783,0.013708
12.395000,0.011741,0.013716
12.405000,0.011698,0.013723
12.415000,0.011655,0.013730
12.425000,0.011612,0.013737
12.434999,0.011570,0.013745
12.445000,0.011527,0.013752
12.455000,0.011484,0.013759
12.465000,0.011441,0.013766
12.474999,0.011399,0.013774
12.485000,0.011356,0.013781
12.495000,0.011313,0.013788
12.505000,0.011270,0.013795
12.514999,0.011228,0.013803
12.525000,0.011185,0.013810
12.535000,0.011142,0.013817
12.545000,0.011099,0.013824
12.554999,0.011057,0.013832
12.565000,0.011014,0.013839
12.575000,0.010971,0.013846
12.585000,0.010929,0.013854
12.595000,0.010886,0.013861
12.605000,0.010843,0.013868
12.615000,0.010800,0.013875
12.625000,0.010758,0.013883
12.635000,0.010715,0.013890
12.645000,0.010672,0.013897
12.655000,0.010630,0.013905
12.665000,0.010587,0.013912
12.675000,0.010544,0.013919
12.684999,0.010502,0.013927
12.695000,0.010459,0.013934
12.705000,0.010416,0.013941
12.715000,0.010373,0.013948
12.724999,0.010331,0.013956
12.735000,0.010288,0.013963
12.745000,0.010245,0.013970
12.755000,0.010203,0.013978
12.764999,0.010160,0.013985
12.775000,0.010117,0.013992
12.785000,0.010075,0.014000
12.795000,0.010032,0.014007
12.804999,0.009989,0.014014
12.815000,0.009946,0.014021
12.825000,0.009904,0.014029
12.835000,0.009861,0.014036
12.845000,0.009818,0.014043
12.855000,0.009776,0.014051
12.865000,0.009733,0.014058
12.875000,0.009690,0.014065
12.885000,0.009648,0.014073
12.895000,0.009605,0.014080
12.905000,0.009562,0.014087
12.915000,0.009520,0.014095
12.925000,0.009477,0.014102
12.934999,0.009434,0.014109
12.945000,0.009392,0.014117
12.955000,0.009349,0.014124
12.965000,0.009306,0.014131
12.974999,0.009264,0.014139
12.985000,0.009221,0.014146
12.995000,0.009178,0.014153
13.005000,0.009136,0.014161
13.014999,0.009093,0.014168
13.025000,0.009050,0.014175
13.035000,0.009008,0.014183
13.045000,0.008965,0.014190
13.054999,0.008922,0.014197
13.065000,0.008880,0.014205
13.075000,0.008837,0.014212
13.085000,0.008794,0.014219
13.095000,0.008752,0.014227
13.105000,0.008709,0.014234
13.115000,0.008666,0.014241
13.125000,0.008624,0.014249
13.135000,0.008581,0.014256
13.145000,0.008538,0.014263
13.155000,0.008496,0.014271
13.165000,0.008453,0.014278
13.175000,0.008410,0.014285
13.184999,0.008368,0.014293
13.195000,0.008325,0.014300
13.205000,0.008283,0.014308
13.215000,0.008240,0.014315
13.224999,0.008197,0.014322
13.235000,0.008155,0.014330
13.245000,0.008112,0.014337
13.255000,0.008069,0.014344
13.264999,0.008027,0.014352
13.275000,0.007984,0.014359
13.285000,0.007941,0.014366
13.295000,0.007899,0.014374
13.304999,0.007856,0.014381
13.315000,0.007814,0.014389
13.325000,0.007771,0.014396
13.335000,0.007728,0.014403
13.345000,0.007686,0.014411
13.355000,0.007643,0.014418
13.365000,0.007601,0.014426
13.375000,0.007558,0.014433
13.385000,0.007515,0.014440
13.395000,0.007473,0.014448
13.405000,0.007430,0.014455
13.415000,0.007388,0.014463
13.425000,0.007345,0.014470
13.434999,0.007302,0.014477
13.445000,0.007260,0.014485
13.455000,0.007217,0.014492
13.465000,0.007175,0.014500
13.474999,0.007132,0.014507
13.485000,0.007089,0.014514
13.495000,0.007047,0.014522
13.505000,0.007004,0.014529
13.514999,0.006962,0.014537
13.525000,0.006919,0.014544
13.535000,0.006876,0.014551
13.545000,0.006834,0.014559
13.554999,0.006791,0.014566
13.565000,0.006749,0.014574
13.575000,0.006706,0.014581
13.585000,0.006663,0.014588
13.594999,0.006621,0.014596
13.605000,0.006578,0.014603
13.615000,0.006536,0.014611
13.625000,0.006493,0.014618
13.635000,0.006451,0.014626
13.645000,0.006408,0.014633
13.655000,0.006365,0.014640
13.665000,0.006323,0.014648
13.675000,0.006280,0.014655
13.684999,0.006238,0.014663
13.695000,0.006195,0.014670
13.705000,0.006153,0.014678
13.715000,0.006110,0.014685
13.724999,0.006067,0.014692
13.735000,0.006025,0.014700
13.745000,0.005982,0.014707
13.755000,0.005940,0.014715
13.764999,0.005897,0.014722
13.775000,0.005855,0.014730
13.785000,0.005812,0.014737
13.795000,0.005769,0.014744
13.804999,0.005727,0.014752
13.815000,0.005684,0.014759
13.825000,0.005642,0.014767
13.835000,0.005599,0.014774
13.844999,0.005557,0.014782
13.855000,0.005514,0.014789
13.865000,0.005472,0.014797
13.875000,0.005429,0.014804
13.885000,0.005386,0.014812
13.895000,0.005344,0.014819
13.905000,0.005301,0.014826
13.915000,0.005259,0.014834
13.925000,0.005216,0.014841
13.934999,0.005174,0.014849
13.945000,0.005131,0.014856
13.955000,0.005089,0.014864
13.965000,0.005046,0.014871
13.974999,0.005004,0.014879
13.985000,0.004961,0.014886
13.995000,0.004919,0.014894
14.005000,0.004876,0.014901
14.014999,0.004834,0.014909
14.025000,0.004791,0.014916
14.035000,0.004748,0.014923
14.045000,0.004706,0.014931
14.054999,0.004663,0.014938
14.065000,0.004621,0.014946
14.075000,0.004578,0.014953
14.085000,0.004536,0.014961
14.094999,0.004493,0.014968
14.105000,0.004451,0.014976
14.115000,0.004408,0.014983
14.125000,0.004366,0.014991
14.135000,0.004323,0.014998
14.145000,0.004281,0.015006
14.155000,0.004238,0.015013
14.165000,0.004196,0.015021
14.175000,0.004153,0.015028
14.184999,0.004111,0.015036
14.195000,0.004068,0.015043
14.205000,0.004026,0.015051
14.215000,0.003983,0.015058
14.224999,0.003941,0.015066
14.235000,0.003898,0.015073
14.245000,0.003856,0.015081
14.255000,0.003813,0.015088
14.264999,0.003771,0.015096
14.275000,0.003728,0.015103
14.285000,0.003686,0.015111
14.295000,0.003644,0.015119
14.304999,0.003601,0.015126
14.315000,0.003559,0.015134
14.325000,0.003516,0.015141
14.335000,0.003474,0.015149
14.344999,0.003431,0.015156
14.355000,0.003389,0.015164
14.365000,0.003346,0.015171
14.375000,0.003304,0.015179
14.385000,0.003261,0.015186
14.395000,0.003219,0.015194
14.405000,0.003176,0.015201
14.415000,0.003134,0.015209
14.425000,0.003091,0.015216
14.434999,0.003049,0.015224
14.445000,0.003007,0.015232
14.455000,0.002964,0.015239
14.465000,0.002922,0.015247
14.474999,0.002879,0.015254
14.485000,0.002837,0.015262
14.495000,0.002794,0.015269
14.505000,0.002752,0.015277
14.514999,0.002709,0.015284
14.525000,0.002667,0.015292
14.535000,0.002624,0.015299
14.545000,0.002582,0.015307
14.554999,0.002539,0.015314
14.565000,0.002497,0.015322
14.575000,0.002455,0.015330
14.585000,0.002412,0.015337
14.594999,0.002370,0.015345
14.605000,0.002327,0.015352
14.615000,0.002285,0.015360
14.625000,0.002242,0.015367
14.635000,0.002200,0.015375
14.645000,0.002157,0.015382
14.655000,0.002115,0.015390
14.665000,0.002073,0.015398
14.675000,0.002030,0.015405
14.684999,0.001988,0.015413
14.695000,0.001945,0.015420
14.705000,0.001903,0.015428
14.715000,0.001860,0.015435
14.724999,0.001818,0.015443
14.735000,0.001776,0.015451
14.745000,0.001733,0.015458
14.755000,0.001691,0.015466
14.764999,0.001648,0.015473
14.775000,0.001606,0.015481
14.785000,0.001563,0.015488
14.795000,0.001521,0.015496
14.804999,0.001479,0.015504
14.815000,0.001436,0.015511
14.825000,0.001394,0.015519
14.835000,0.001351,0.015526
14.844999,0.001309,0.015534
14.855000,0.001267,0.015542
14.865000,0.001224,0.015549
14.875000,0.001182,0.015557
14.885000,0.001139,0.015564
14.895000,0.001097,0.015572
14.905000,0.001055,0.015580
14.915000,0.001012,0.015587
14.925000,0.000970,0.015595
14.934999,0.000927,0.015602
14.945000,0.000885,0.015610
14.955000,0.000842,0.015617
14.965000,0.000800,0.015625
14.974999,0.000758,0.015633
14.985000,0.000715,0.015640
14.995000,0.000673,0.015648
15.005000,0.000631,0.015656
15.015000,0.000588,0.015663
15.025001,0.000546,0.015671
15.034999,0.000503,0.015678
15.044999,0.000461,0.015686
15.054999,0.000419,0.015694
15.065000,0.000376,0.015701
15.075000,0.000334,0.015709
15.085000,0.000291,0.015716
15.095000,0.000249,0.015724
15.105000,0.000207,0.015732
15.114999,0.000164,0.015739
15.124999,0.000122,0.015747
15.134999,0.000080,0.015755
15.145000,0.000037,0.015762
15.155000,-0.000005,0.015770
15.165000,-0.000047,0.015778
15.175000,-0.000090,0.015785
15.185000,-0.000132,0.015793
15.195001,-0.000175,0.015800
15.204999,-0.000217,0.015808
15.214999,-0.000259,0.015816
15.224999,-0.000302,0.015823
15.235000,-0.000344,0.015831
15.245000,-0.000386,0.015839
15.255000,-0.000429,0.015846
15.265000,-0.000471,0.015854
15.275001,-0.000513,0.015862
15.284999,-0.000556,0.015869
15.294999,-0.000598,0.015877
15.304999,-0.000640,0.015885
15.315000,-0.000683,0.015892
15.325000,-0.000725,0.015900
15.335000,-0.000767,0.015908
15.345000,-0.000810,0.015915
15.355000,-0.000852,0.015923
15.364999,-0.000894,0.015931
15.374999,-0.000937,0.015938
15.384999,-0.000979,0.015946
15.395000,-0.001021,0.015954
15.405000,-0.001064,0.015961
15.415000,-0.001106,0.015969
15.425000,-0.001148,0.015977
15.435000,-0.001191,0.015984
15.445001,-0.001233,0.015992
15.454999,-0.001275,0.016000
15.464999,-0.001318,0.016007
15.474999,-0.001360,0.016015
15.485000,-0.001402,0.016023
15.495000,-0.001445,0.016030
15.505000,-0.001487,0.016038
15.515000,-0.001529,0.016046
15.525001,-0.001572,0.016053
15.534999,-0.001614,0.016061
15.544999,-0.001656,0.016069
15.554999,-0.001699,0.016076
15.565000,-0.001741,0.016084
15.575000,-0.001783,0.016092
15.585000,-0.001826,0.016099
15.595000,-0.001868,0.016107
15.605000,-0.001910,0.016115
15.614999,-0.001952,0.016123
15.624999,-0.001995,0.016130
15.634999,-0.002037,0.016138
15.645000,-0.002079,0.016146
15.655000,-0.002122,0.016153
15.665000,-0.002164,0.016161
15.675000,-0.002206,0.016169
15.685000,-0.002249,0.016176
15.695001,-0.002291,0.016184
15.704999,-0.002333,0.016192
15.714999,-0.002375,0.016200
15.724999,-0.002418,0.016207
15.735000,-0.002460,0.016215
15.745000,-0.002502,0.016223
15.755000,-0.002545,0.016230
15.765000,-0.002587,0.016238
15.775001,-0.002629,0.016246
15.784999,-0.002671,0.016254
15.794999,-0.002714,0.016261
15.804999,-0.002756,0.016269
15.815000,-0.002798,0.016277
15.825000,-0.002841,0.016284
15.835000,-0.002883,0.016292
15.845000,-0.002925,0.016300
15.855000,-0.002967,0.016308
15.864999,-0.003010,0.016315
15.874999,-0.003052,0.016323
15.884999,-0.003094,0.016331
15.895000,-0.003136,0.016339
15.905000,-0.003179,0.016346
15.915000,-0.003221,0.016354
15.925000,-0.003263,0.016362
15.935000,-0.003305,0.016370
15.945001,-0.003348,0.016377
15.954999,-0.003390,0.016385
15.964999,-0.003432,0.016393
15.974999,-0.003474,0.016401
15.985000,-0.003517,0.016408
15.995000,-0.003559,0.016416
16.004999,-0.003601,0.016424
16.014999,-0.003643,0.016432
16.025000,-0.003686,0.016439
16.034998,-0.003728,0.016447
16.044998,-0.003770,0.016455
16.054998,-0.003812,0.016463
16.064999,-0.003855,0.016470
16.074999,-0.003897,0.016478
16.084999,-0.003939,0.016486
16.094999,-0.003981,0.016494
16.105000,-0.004024,0.016501
16.114998,-0.004066,0.016509
16.124998,-0.004108,0.016517
16.134998,-0.004150,0.016525
16.144999,-0.004192,0.016532
16.154999,-0.004235,0.016540
16.164999,-0.004277,0.016548
16.174999,-0.004319,0.016556
16.184999,-0.004361,0.016564
16.195000,-0.004404,0.016571
16.204998,-0.004446,0.016579
16.214998,-0.004488,0.016587
16.224998,-0.004530,0.016595
16.234999,-0.004573,0.016602
16.244999,-0.004615,0.016610
16.254999,-0.004657,0.016618
16.264999,-0.004699,0.016626
16.275000,-0.004741,0.016634
16.284998,-0.004784,0.016641
16.294998,-0.004826,0.016649
16.304998,-0.004868,0.016657
16.314999,-0.004910,0.016665
16.324999,-0.004953,0.016672
16.334999,-0.004995,0.016680
16.344999,-0.005037,0.016688
16.355000,-0.005079,0.016696
16.364998,-0.005121,0.016704
16.374998,-0.005163,0.016712
16.384998,-0.005206,0.016719
16.394999,-0.005248,0.016727
16.404999,-0.005290,0.016735
16.414999,-0.005332,0.016743
16.424999,-0.005374,0.016751
16.434999,-0.005417,0.016758
16.445000,-0.005459,0.016766
16.454998,-0.005501,0.016774
16.464998,-0.005543,0.016782
16.474998,-0.005585,0.016790
16.484999,-0.005628,0.016797
16.494999,-0.005670,0.016805
16.504999,-0.005712,0.016813
16.514999,-0.005754,0.016821
16.525000,-0.005796,0.016829
16.534998,-0.005838,0.016836
16.544998,-0.005881,0.016844
16.554998,-0.005923,0.016852
16.564999,-0.005965,0.016860
16.574999,-0.006007,0.016868
16.584999,-0.006049,0.016876
16.594999,-0.006092,0.016883
16.605000,-0.006134,0.016891
16.614998,-0.006176,0.016899
16.624998,-0.006218,0.016907
16.634998,-0.006260,0.016915
16.644999,-0.006302,0.016923
16.654999,-0.006345,0.016930
16.664999,-0.006387,0.016938
16.674999,-0.006429,0.016946
16.684999,-0.006471,0.016954
16.695000,-0.006513,0.016962
16.704998,-0.006555,0.016970
16.714998,-0.006598,0.016977
16.724998,-0.006640,0.016985
16.734999,-0.006682,0.016993
16.744999,-0.006724,0.017001
16.754999,-0.006766,0.017009
16.764999,-0.006808,0.017017
16.775000,-0.006851,0.017024
16.784998,-0.006893,0.017032
16.794998,-0.006935,0.017040
16.804998,-0.006977,0.017048
16.814999,-0.007019,0.017056
16.824999,-0.007061,0.017064
16.834999,-0.007103,0.017072
16.844999,-0.007146,0.017079
16.855000,-0.007188,0.017087
16.864998,-0.007230,0.017095
16.874998,-0.007272,0.017103
16.884998,-0.007314,0.017111
16.894999,-0.007356,0.017119
16.904999,-0.007398,0.017127
16.914999,-0.007441,0.017134
16.924999,-0.007483,0.017142
16.934999,-0.007525,0.017150
16.945000,-0.007567,0.017158
16.954998,-0.007609,0.017166
16.964998,-0.007651,0.017174
16.974998,-0.007693,0.017182
16.984999,-0.007735,0.017190
16.994999,-0.007778,0.017197
17.000000,-0.007803,0.017197


==> PaperGraphs/Test3_time30_height_a0_triple.txt <==
time,discharge,height
-1.000000,0.066000,0.000000
-0.995000,0.065970,0.000000
-0.985000,0.065910,0.000000
-0.975000,0.065850,0.000000
-0.965000,0.065790,0.000000
-0.955000,0.065730,0.000000
-0.945000,0.065670,0.000000
-0.935000,0.065610,0.000000
-0.925000,0.065550,0.000000
-0.915000,0.065490,0.000000
-0.905000,0.065430,0.000000
-0.895000,0.065370,0.000000
-0.885000,0.065310,0.000000
-0.875000,0.065250,0.000000
-0.865000,0.065190,0.000000
-0.855000,0.065130,0.000000
-0.845000,0.065070,0.000000
-0.835000,0.065010,0.000000
-0.825000,0.064950,0.000000
-0.815000,0.064890,0.000000
-0.805000,0.064830,0.000000
-0.795000,0.064770,0.000000
-0.785000,0.064710,0.000000
-0.775000,0.064650,0.000000
-0.765000,0.064590,0.000000
-0.755000,0.064530,0.000000
-0.745000,0.064470,0.000000
-0.735000,0.064410,0.000000
-0.725000,0.064350,0.000000
-0.715000,0.064290,0.000000
-0.705000,0.064230,0.000000
-0.695000,0.064170,0.000000
-0.685000,0.064110,0.000000
-0.675000,0.064050,0.000000
-0.665000,0.063990,0.000000
-0.655000,0.063930,0.000000
-0.645000,0.063870,0.000000
-0.635000,0.063810,0.000000
-0.625000,0.063750,0.000000
-0.615000,0.063690,0.000000
-0.605000,0.063630,0.000000
-0.595000,0.063570,0.000000
-0.585000,0.063510,0.000000
-0.575000,0.063450,0.000000
-0.565000,0.063390,0.000000
-0.555000,0.063330,0.000000
-0.545000,0.063270,0.000000
-0.535000,0.063210,0.000000
-0.525000,0.063150,0.000000
-0.515000,0.063090,0.000000
-0.505000,0.063030,0.000000
-0.495000,0.062970,0.000000
-0.485000,0.062910,0.000000
-0.475000,0.062850,0.000000
-0.465000,0.062790,0.000000
-0.455000,0.062730,0.000000
-0.445000,0.062670,0.000000
-0.435000,0.062610,0.000000
-0.425000,0.062550,0.000000
-0.415000,0.062490,0.000000
-0.405000,0.062430,0.000000
-0.395000,0.062370,0.000000
-0.385000,0.062310,0.000000
-0.375000,0.062250,0.000000
-0.365000,0.062190,0.000000
-0.355000,0.062130,0.000000
-0.345000,0.062070,0.000000
-0.335000,0.062010,0.000000
-0.325000,0.061950,0.000000
-0.315000,0.061890,0.000000
-0.305000,0.061830,0.000000
-0.295000,0.061770,0.000000
-0.285000,0.061710,0.000000
-0.275000,0.061650,0.000000
-0.265000,0.061590,0.000000
-0.255000,0.061530,0.000000
-0.245000,0.061470,0.000000
-0.235000,0.061456,0.000046
-0.225000,0.061456,0.000106
-0.215000,0.061456,0.000166
-0.205000,0.061456,0.000226
-0.195000,0.061456,0.000286
-0.185000,0.061456,0.000346
-0.175000,0.061456,0.000406
-0.165000,0.061456,0.000466
-0.155000,0.061456,0.000526
-0.145000,0.061456,0.000586
-0.135000,0.061456,0.000646
-0.125000,0.061456,0.000706
-0.115000,0.061456,0.000766
-0.105000,0.061456,0.000826
-0.095000,0.061456,0.000886
-0.085000,0.061456,0.000946
-0.075000,0.061456,0.001006
-0.065000,0.061456,0.001066
-0.055000,0.061456,0.001126
-0.045000,0.061456,0.001186
-0.035000,0.061456,0.001246
-0.025000,0.061456,0.001306
-0.015000,0.061456,0.001366
-0.005000,0.061456,0.001426
0.005000,0.061504,0.001534
0.015000,0.061499,0.001589
0.025000,0.061491,0.001641
0.035000,0.061480,0.001690
0.045000,0.061466,0.001736
0.055000,0.061450,0.001780
0.065000,0.061433,0.001823
0.075000,0.061414,0.001864
0.085000,0.061393,0.001903
0.095000,0.061371,0.001941
0.105000,0.061348,0.001978
0.115000,0.061324,0.002014
0.125000,0.061299,0.002049
0.135000,0.061273,0.002083
0.145000,0.061246,0.002116
0.155000,0.061219,0.002149
0.165000,0.061190,0.002180
0.175000,0.061161,0.002211
0.185000,0.061132,0.002242
0.195000,0.061101,0.002271
0.205000,0.061071,0.002301
0.215000,0.061039,0.002329
0.225000,0.061007,0.002357
0.235000,0.060975,0.002385
0.245000,0.060942,0.002412
0.255000,0.060909,0.002439
0.265000,0.060876,0.002466
0.275000,0.060842,0.002492
0.285000,0.060807,0.002517
0.295000,0.060773,0.002543
0.305000,0.060738,0.002568
0.315000,0.060702,0.002592
0.325000,0.060667,0.002617
0.335000,0.060631,0.002641
0.345000,0.060594,0.002664
0.355000,0.060558,0.002688
0.365000,0.060521,0.002711
0.375000,0.060484,0.002734
0.385000,0.060447,0.002757
0.395000,0.060409,0.002779
0.405000,0.060371,0.002801
0.415000,0.060333,0.002823
0.425000,0.060295,0.002845
0.435000,0.060257,0.002867
0.445000,0.060218,0.002888
0.455000,0.060179,0.002909
0.465000,0.060140,0.002930
0.475000,0.060101,0.002951
0.485000,0.060061,0.002971
0.495000,0.060022,0.002992
0.505000,0.059982,0.003012
0.515000,0.059942,0.003032
0.525000,0.059902,0.003052
0.535000,0.059862,0.003072
0.545000,0.059822,0.003092
0.555000,0.059781,0.003111
0.565000,0.059741,0.003131
0.575000,0.059700,0.003150
0.585000,0.059659,0.003169
0.595000,0.059618,0.003188
0.605000,0.059577,0.003207
0.615000,0.059535,0.003225
0.625000,0.059494,0.003244
0.635000,0.059453,0.003263
0.645000,0.059411,0.003281
0.655000,0.059369,0.003299
0.665000,0.059327,0.003317
0.675000,0.059285,0.003336
0.685000,0.059244,0.003354
0.695000,0.059201,0.003371
0.705000,0.059159,0.003389
0.715000,0.059117,0.003407
0.725000,0.059075,0.003425
0.735000,0.059032,0.003442
0.745000,0.058990,0.003460
0.755000,0.058947,0.003477
0.765000,0.058905,0.003495
0.775000,0.058862,0.003512
0.785000,0.058819,0.003529
0.795000,0.058777,0.003547
0.805000,0.058734,0.003564
0.815000,0.058691,0.003581
0.825000,0.058649,0.003599
0.835000,0.058607,0.003617
0.845000,0.058564,0.003634
0.855000,0.058521,0.003651
0.865000,0.058479,0.003669
0.875000,0.058435,0.003685
0.885000,0.058392,0.003702
0.895000,0.058349,0.003719
0.905000,0.058305,0.003735
0.915000,0.058261,0.003751
0.925000,0.058217,0.003767
0.935000,0.058172,0.003782
0.945000,0.058128,0.003798
0.955000,0.058083,0.003813
0.965000,0.058038,0.003828
0.975000,0.057993,0.003843
0.985000,0.057947,0.003857
0.995000,0.057902,0.003872
1.005000,0.057856,0.003886
1.015000,0.057810,0.003900
1.025000,0.057764,0.003914
1.035000,0.057717,0.003927
1.045000,0.057671,0.003941
1.055000,0.057624,0.003954
1.065000,0.057577,0.003967
1.075000,0.057530,0.003980
1.085000,0.057483,0.003993
1.095000,0.057436,0.004006
1.105000,0.057389,0.004018
1.115000,0.057341,0.004031
1.125000,0.057293,0.004043
1.135000,0.057246,0.004056
1.145000,0.057198,0.004068
1.155000,0.057150,0.004080
1.165000,0.057102,0.004092
1.175000,0.057054,0.004104
1.185000,0.057006,0.004116
1.195000,0.056958,0.004128
1.205000,0.056910,0.004140
1.215000,0.056862,0.004152
1.225000,0.056813,0.004163
1.235000,0.056765,0.004175
1.245000,0.056717,0.004187
1.255000,0.056668,0.004198
1.265000,0.056620,0.004210
1.275000,0.056572,0.004222
1.285000,0.056523,0.004233
1.295000,0.056475,0.004245
1.305000,0.056426,0.004256
1.315000,0.056378,0.004268
1.325000,0.056329,0.004279
1.335000,0.056281,0.004291
1.345000,0.056232,0.004302
1.355000,0.056183,0.004313
1.365000,0.056135,0.004325
1.375000,0.056086,0.004336
1.385000,0.056037,0.004347
1.395000,0.055988,0.004358
1.405000,0.055940,0.004370
1.415000,0.055891,0.004381
1.425000,0.055842,0.004392
1.435000,0.055793,0.004403
1.445000,0.055744,0.004414
1.455000,0.055695,0.004425
1.465000,0.055646,0.004436
1.475000,0.055597,0.004447
1.485000,0.055549,0.004459
1.495000,0.055500,0.004470
1.505000,0.055450,0.004480
1.515000,0.055401,0.004491
1.525000,0.055352,0.004502
1.535000,0.055303,0.004513
1.545000,0.055254,0.004524
1.555000,0.055205,0.004535
1.565000,0.055156,0.004546
1.575000,0.055107,0.004557
1.585000,0.055057,0.004567
1.595000,0.055008,0.004578
1.605000,0.054959,0.004589
1.615000,0.054910,0.004600
1.625000,0.054860,0.004610
1.635000,0.054811,0.004621
1.645000,0.054761,0.004631
1.655000,0.054712,0.004642
1.665000,0.054663,0.004653
1.675000,0.054613,0.004663
1.685000,0.054564,0.004674
1.695000,0.054514,0.004684
1.705000,0.054465,0.004695
1.715000,0.054415,0.004705
1.725000,0.054366,0.004716
1.735000,0.054316,0.004726
1.745000,0.054267,0.004737
1.755000,0.054217,0.004747
1.765000,0.054167,0.004757
1.775000,0.054118,0.004768
1.785000,0.054068,0.004778
1.795000,0.054018,0.004788
1.805000,0.053969,0.004799
1.815000,0.053919,0.004809
1.825000,0.053869,0.004819
1.835000,0.053819,0.004829
1.845000,0.053769,0.004839
1.855000,0.053720,0.004850
1.865000,0.053670,0.004860
1.875000,0.053620,0.004870
1.885000,0.053570,0.004880
1.895000,0.053520,0.004890
1.905000,0.053470,0.004900
1.915000,0.053420,0.004910
1.925000,0.053370,0.004920
1.935000,0.053320,0.004930
1.945000,0.053270,0.004940
1.955000,0.053220,0.004950
1.965000,0.053170,0.004960
1.975000,0.053120,0.004970
1.985000,0.053070,0.004980
1.995000,0.053020,0.004990
2.005000,0.052970,0.005000
2.015000,0.052920,0.005010
2.025000,0.052869,0.005019
2.035000,0.052819,0.005029
2.045000,0.052769,0.005039
2.055000,0.052719,0.005049
2.065000,0.052669,0.005059
2.075000,0.052618,0.005068
2.085000,0.052568,0.005078
2.095000,0.052518,0.005088
2.105000,0.052467,0.005097
2.115000,0.052417,0.005107
2.125000,0.052367,0.005117
2.135000,0.052316,0.005126
2.145000,0.052266,0.005136
2.155000,0.052215,0.005145
2.165000,0.052165,0.005155
2.175000,0.052115,0.005165
2.185000,0.052064,0.005174
2.195000,0.052014,0.005184
2.205000,0.051963,0.005193
2.215000,0.051913,0.005203
2.225000,0.051862,0.005212
2.235000,0.051811,0.005221
2.245000,0.051761,0.005231
2.255000,0.051710,0.005240
2.265000,0.051660,0.005250
2.275000,0.051609,0.005259
2.285000,0.051558,0.005268
2.295000,0.051508,0.005278
2.305000,0.051457,0.005287
2.315000,0.051406,0.005296
2.325000,0.051356,0.005306
2.335000,0.051305,0.005315
2.345000,0.051254,0.005324
2.355000,0.051203,0.005333
2.365000,0.051153,0.005343
2.375000,0.051102,0.005352
2.385000,0.051051,0.005361
2.395000,0.051000,0.005370
2.405000,0.050949,0.005379
2.415000,0.050898,0.005388
2.425000,0.050848,0.005398
2.435000,0.050797,0.005407
2.445000,0.050746,0.005416
2.455000,0.050695,0.005425
2.465000,0.050644,0.005434
2.475000,0.050593,0.005443
2.485000,0.050542,0.005452
2.495000,0.050491,0.005461
2.505000,0.050440,0.005470
2.515000,0.050389,0.005479
2.525000,0.050338,0.005488
2.535000,0.050287,0.005497
2.545000,0.050236,0.005506
2.555000,0.050185,0.005515
2.565000,0.050134,0.005524
2.575000,0.050083,0.005533
2.585000,0.050031,0.005541
2.595000,0.049980,0.005550
2.605000,0.049929,0.005559
2.615000,0.049878,0.005568
2.625000,0.049827,0.005577
2.635000,0.049776,0.005586
2.645000,0.049724,0.005594
2.655000,0.049673,0.005603
2.665000,0.049622,0.005612
2.675000,0.049571,0.005621
2.685000,0.049519,0.005629
2.695000,0.049468,0.005638
2.705000,0.049417,0.005647
2.715000,0.049366,0.005656
2.725000,0.049314,0.005664
2.735000,0.049263,0.005673
2.745000,0.049212,0.005682
2.755000,0.049160,0.005690
2.765000,0.049109,0.005699
2.775000,0.049058,0.005708
2.785000,0.049006,0.005716
2.795000,0.048955,0.005725
2.805000,0.048903,0.005733
2.815000,0.048852,0.005742
2.825000,0.048800,0.005750
2.835000,0.048749,0.005759
2.845000,0.048697,0.005767
2.855000,0.048646,0.005776
2.865000,0.048594,0.005784
2.875000,0.048543,0.005793
2.885000,0.048491,0.005801
2.895000,0.048440,0.005810
2.905000,0.048388,0.005818
2.915000,0.048337,0.005827
2.925000,0.048285,0.005835
2.935000,0.048234,0.005844
2.945000,0.048182,0.005852
2.955000,0.048130,0.005860
2.965000,0.048079,0.005869
2.975000,0.048027,0.005877
2.985000,0.047975,0.005885
2.995000,0.047924,0.005894
3.005000,0.047872,0.005902
3.015000,0.047820,0.005910
3.025000,0.047769,0.005919
3.035000,0.047717,0.005927
3.045000,0.047665,0.005935
3.055000,0.047614,0.005944
3.065000,0.047562,0.005952
3.075000,0.047510,0.005960
3.085000,0.047458,0.005968
3.095000,0.047406,0.005976
3.105000,0.047355,0.005985
3.115000,0.047303,0.005993
3.125000,0.047251,0.006001
3.135000,0.047199,0.006009
3.145000,0.047147,0.006017
3.155000,0.047096,0.006026
3.165000,0.047044,0.006034
3.175000,0.046992,0.006042
3.185000,0.046940,0.006050
3.195000,0.046888,0.006058
3.205000,0.046836,0.006066
3.215000,0.046784,0.006074
3.225000,0.046732,0.006082
3.235000,0.046680,0.006090
3.245000,0.046628,0.006098
3.255000,0.046576,0.006106
3.265000,0.046524,0.006114
3.275000,0.046472,0.006122
3.285000,0.046420,0.006130
3.295000,0.046368,0.006138
3.305000,0.046316,0.006146
3.315000,0.046264,0.006154
3.325000,0.046212,0.006162
3.335000,0.046160,0.006170
3.345000,0.046108,0.006178
3.355000,0.046056,0.006186
3.365000,0.046004,0.006194
3.375000,0.045952,0.006202
3.385000,0.045900,0.006210
3.395000,0.045848,0.006218
3.405000,0.045796,0.006226
3.415000,0.045744,0.006234
3.425000,0.045691,0.006241
3.435000,0.045639,0.006249
3.445000,0.045587,0.006257
3.455000,0.045535,0.006265
3.465000,0.045483,0.006273
3.475000,0.045431,0.006281
3.485000,0.045378,0.006288
3.495000,0.045326,0.006296
3.505000,0.045274,0.006304
3.515000,0.045222,0.006312
3.525000,0.045170,0.006320
3.535000,0.045117,0.006327
3.545000,0.045065,0.006335
3.555000,0.045013,0.006343
3.565000,0.044961,0.006351
3.575000,0.044908,0.006358
3.585000,0.044856,0.006366
3.595000,0.044804,0.006374
3.605000,0.044751,0.006381
3.615000,0.044699,0.006389
3.625000,0.044647,0.006397
3.635000,0.044594,0.006404
3.645000,0.044542,0.006412
3.655000,0.044490,0.006420
3.665000,0.044437,0.006427
3.675000,0.044385,0.006435
3.685000,0.044333,0.006443
3.695000,0.044280,0.006450
3.705000,0.044228,0.006458
3.715000,0.044175,0.006465
3.725000,0.044123,0.006473
3.735000,0.044070,0.006480
3.745000,0.044018,0.006488
3.755000,0.043966,0.006496
3.765000,0.043913,0.006503
3.775000,0.043861,0.006511
3.785000,0.043808,0.006518
3.795000,0.043756,0.006526
3.805000,0.043703,0.006533
3.815000,0.043651,0.006541
3.825000,0.043598,0.006548
3.835000,0.043546,0.006556
3.845000,0.043493,0.006563
3.855000,0.043441,0.006571
3.865000,0.043388,0.006578
3.875000,0.043336,0.006586
3.885000,0.043283,0.006593
3.895000,0.043230,0.006600
3.905000,0.043178,0.006608
3.915000,0.043125,0.006615
3.925000,0.043073,0.006623
3.935000,0.043020,0.006630
3.945000,0.042968,0.006638
3.955000,0.042915,0.006645
3.965000,0.042862,0.006652
3.975000,0.042810,0.006660
3.985000,0.042757,0.006667
3.995000,0.042704,0.006674
4.005000,0.042658,0.006683
4.015000,0.042617,0.006692
4.025000,0.042577,0.006702
4.035000,0.042536,0.006711
4.045000,0.042496,0.006721
4.055000,0.042455,0.006730
4.065000,0.042415,0.006740
4.075000,0.042374,0.006749
4.085000,0.042334,0.006759
4.095000,0.042293,0.006768
4.105000,0.042253,0.006778
4.115000,0.042212,0.006787
4.125000,0.042171,0.006796
4.135000,0.042131,0.006806
4.145000,0.042090,0.006815
4.155000,0.042050,0.006825
4.165000,0.042009,0.006834
4.175000,0.041968,0.006843
4.185000,0.041928,0.006853
4.195000,0.041887,0.006862
4.205000,0.041846,0.006871
4.215000,0.041805,0.006880
4.225000,0.041765,0.006890
4.235000,0.041724,0.006899
4.245000,0.041683,0.006908
4.255000,0.041642,0.006917
4.265000,0.041602,0.006927
4.275000,0.041561,0.006936
4.285000,0.041520,0.006945
4.295000,0.041479,0.006954
4.305000,0.041438,0.006963
4.315000,0.041397,0.006972
4.325000,0.041357,0.006982
4.335000,0.041316,0.006991
4.345000,0.041275,0.007000
4.355000,0.041234,0.007009
4.365000,0.041193,0.007018
4.375000,0.041152,0.007027
4.385000,0.041111,0.007036
4.395000,0.041070,0.007045
4.405000,0.041029,0.007054
4.415000,0.040988,0.007063
4.425000,0.040947,0.007072
4.435000,0.040906,0.007081
4.445000,0.040865,0.007090
4.455000,0.040824,0.007099
4.465000,0.040783,0.007108
4.475000,0.040742,0.007117
4.485000,0.040701,0.007126
4.495000,0.040660,0.007135
4.505000,0.040619,0.007144
4.515000,0.040578,0.007153
4.525000,0.040537,0.007162
4.535000,0.040496,0.007171
4.545000,0.040455,0.007180
4.555000,0.040413,0.007188
4.565000,0.040372,0.007197
4.575000,0.040331,0.007206
4.585000,0.040290,0.007215
4.595000,0.040249,0.007224
4.605000,0.040208,0.007233
4.615000,0.040166,0.007241
4.625000,0.040125,0.007250
4.635000,0.040084,0.007259
4.645000,0.040043,0.007268
4.655000,0.040001,0.007276
4.665000,0.039960,0.007285
4.675000,0.039919,0.007294
4.685000,0.039878,0.007303
4.695000,0.039836,0.007311
4.705000,0.039795,0.007320
4.715000,0.039754,0.007329
4.725000,0.039712,0.007337
4.735000,0.039671,0.007346
4.745000,0.039630,0.007355
4.755000,0.039588,0.007363
4.765000,0.039547,0.007372
4.775000,0.039506,0.007381
4.785000,0.039464,0.007389
4.795000,0.039423,0.007398
4.805000,0.039381,0.007406
4.815000,0.039340,0.007415
4.825000,0.039299,0.007424
4.835000,0.039257,0.007432
4.845000,0.039216,0.007441
4.855000,0.039174,0.007449
4.865000,0.039133,0.007458
4.875000,0.039091,0.007466
4.885000,0.039050,0.007475
4.895000,0.039008,0.007483
4.905000,0.038967,0.007492
4.915000,0.038925,0.007500
4.925000,0.038884,0.007509
4.935000,0.038842,0.007517
4.945000,0.038801,0.007526
4.955000,0.038759,0.007534
4.965000,0.038718,0.007543
4.975000,0.038676,0.007551
4.985000,0.038635,0.007560
4.995000,0.038593,0.007568
5.005000,0.038551,0.007576
5.015000,0.038510,0.007585
5.025000,0.038468,0.007593
5.035000,0.038427,0.007602
5.045000,0.038385,0.007610
5.055000,0.038343,0.007618
5.065000,0.038302,0.007627
5.075000,0.038260,0.007635
5.085000,0.038218,0.007643
5.095000,0.038177,0.007652
5.105000,0.038135,0.007660
5.115000,0.038093,0.007668
5.125000,0.038052,0.007677
5.135000,0.038010,0.007685
5.145000,0.037968,0.007693
5.155000,0.037926,0.007701
5.165000,0.037885,0.007710
5.175000,0.037843,0.007718
5.185000,0.037801,0.007726
5.195000,0.037759,0.007734
5.205000,0.037718,0.007743
5.215000,0.037676,0.007751
5.225000,0.037634,0.007759
5.235000,0.037592,0.007767
5.245000,0.037550,0.007775
5.255000,0.037509,0.007784
5.265000,0.037467,0.007792
5.275000,0.037425,0.007800
5.285000,0.037383,0.007808
5.295000,0.037341,0.007816
5.305000,0.037299,0.007824
5.315000,0.037258,0.007833
5.325000,0.037216,0.007841
5.335000,0.037174,0.007849
5.345000,0.037132,0.007857
5.355000,0.037090,0.007865
5.365000,0.037048,0.007873
5.375000,0.037006,0.007881
5.385000,0.036964,0.007889
5.395000,0.036922,0.007897
5.405000,0.036881,0.007906
5.415000,0.036839,0.007914
5.425000,0.036797,0.007922
5.435000,0.036755,0.007930
5.445000,0.036713,0.007938
5.455000,0.036671,0.007946
5.465000,0.036629,0.007954
5.475000,0.036587,0.007962
5.485000,0.036545,0.007970
5.495000,0.036503,0.007978
5.505000,0.036461,0.007986
5.515000,0.036419,0.007994
5.525000,0.036377,0.008002
5.535000,0.036335,0.008010
5.545000,0.036293,0.008018
5.555000,0.036251,0.008026
5.565000,0.036209,0.008034
5.575000,0.036167,0.008042
5.585000,0.036125,0.008050
5.595000,0.036082,0.008057
5.605000,0.036040,0.008065
5.615000,0.035998,0.008073
5.625000,0.035956,0.008081
5.635000,0.035914,0.008089
5.645000,0.035872,0.008097
5.655000,0.035830,0.008105
5.665000,0.035788,0.008113
5.675000,0.035746,0.008121
5.685000,0.035704,0.008129
5.695000,0.035661,0.008136
5.705000,0.035619,0.008144
5.715000,0.035577,0.008152
5.725000,0.035535,0.008160
5.735000,0.035493,0.008168
5.745000,0.035451,0.008176
5.755000,0.035408,0.008183
5.765000,0.035366,0.008191
5.775000,0.035324,0.008199
5.785000,0.035282,0.008207
5.795000,0.035240,0.008215
5.805000,0.035197,0.008222
5.815000,0.035155,0.008230
5.825000,0.035113,0.008238
5.835000,0.035071,0.008246
5.845000,0.035029,0.008254
5.855000,0.034986,0.008261
5.865000,0.034944,0.008269
5.875000,0.034902,0.008277
5.885000,0.034860,0.008285
5.895000,0.034817,0.008292
5.905000,0.034775,0.008300
5.915000,0.034733,0.008308
5.925000,0.034690,0.008315
5.935000,0.034648,0.008323
5.945000,0.034606,0.008331
5.955000,0.034564,0.008339
5.965000,0.034521,0.008346
5.975000,0.034479,0.008354
5.985000,0.034437,0.008362
5.995000,0.034394,0.008369
6.005000,0.034352,0.008377
6.015000,0.034310,0.008385
6.025000,0.034267,0.008392
6.035000,0.034225,0.008400
6.045000,0.034183,0.008408
6.055000,0.034140,0.008415
6.065000,0.034098,0.008423
6.075000,0.034055,0.008430
6.085000,0.034013,0.008438
6.095000,0.033971,0.008446
6.105000,0.033928,0.008453
6.115000,0.033886,0.008461
6.125000,0.033843,0.008468
6.135000,0.033801,0.008476
6.145000,0.033759,0.008484
6.155000,0.033716,0.008491
6.165000,0.033674,0.008499
6.175000,0.033631,0.008506
6.185000,0.033589,0.008514
6.195000,0.033547,0.008522
6.205000,0.033504,0.008529
6.215000,0.033462,0.008537
6.225000,0.033419,0.008544
6.235000,0.033377,0.008552
6.245000,0.033334,0.008559
6.255000,0.033292,0.008567
6.265000,0.033249,0.008574
6.275000,0.033207,0.008582
6.285000,0.033164,0.008589
6.295000,0.033122,0.008597
6.305000,0.033079,0.008604
6.315000,0.033037,0.008612
6.325000,0.032994,0.008619
6.335000,0.032952,0.008627
6.345000,0.032909,0.008634
6.355000,0.032867,0.008642
6.365000,0.032824,0.008649
6.375000,0.032782,0.008657
6.385000,0.032739,0.008664
6.395000,0.032697,0.008672
6.405000,0.032654,0.008679
6.415000,0.032612,0.008687
6.425000,0.032569,0.008694
6.435000,0.032526,0.008701
6.445000,0.032484,0.008709
6.455000,0.032441,0.008716
6.465000,0.032399,0.008724
6.475000,0.032356,0.008731
6.485000,0.032314,0.008739
6.495000,0.032271,0.008746
6.505000,0.032228,0.008753
6.515000,0.032186,0.008761
6.525000,0.032143,0.008768
6.535000,0.032101,0.008776
6.545000,0.032058,0.008783
6.555000,0.032015,0.008790
6.565000,0.031973,0.008798
6.575000,0.031930,0.008805
6.585000,0.031887,0.008812
6.595000,0.031845,0.008820
6.605000,0.031802,0.008827
6.615000,0.031760,0.008835
6.625000,0.031717,0.008842
6.635000,0.031674,0.008849
6.645000,0.031632,0.008857
6.655000,0.031589,0.008864
6.665000,0.031546,0.008871
6.675000,0.031504,0.008879
6.685000,0.031461,0.008886
6.695000,0.031418,0.008893
6.705000,0.031376,0.008901
6.715000,0.031333,0.008908
6.725000,0.031290,0.008915
6.735000,0.031248,0.008923
6.745000,0.031205,0.008930
6.755000,0.031162,0.008937
6.765000,0.031119,0.008944
6.775000,0.031077,0.008952
6.785000,0.031034,0.008959
6.795000,0.030991,0.008966
6.805000,0.030949,0.008974
6.815000,0.030906,0.008981
6.825000,0.030863,0.008988
6.835000,0.030820,0.008995
6.845000,0.030778,0.009003
6.855000,0.030735,0.009010
6.865000,0.030692,0.009017
6.875000,0.030649,0.009024
6.885000,0.030607,0.009032
6.895000,0.030564,0.009039
6.905000,0.030521,0.009046
6.915000,0.030478,0.009053
6.925000,0.030436,0.009061
6.935000,0.030393,0.009068
6.945000,0.030350,0.009075
6.955000,0.030307,0.009082
6.965000,0.030265,0.009090
6.975000,0.030222,0.009097
6.985000,0.030179,0.009104
6.995000,0.030136,0.009111
7.005000,0.030093,0.009118
7.015000,0.030051,0.009126
7.025000,0.030008,0.009133
7.035000,0.029965,0.009140
7.045000,0.029922,0.009147
7.055000,0.029879,0.009154
7.065000,0.029837,0.009162
7.075000,0.029794,0.009169
7.085000,0.029751,0.009176
7.095000,0.029708,0.009183
7.105000,0.029665,0.009190
7.115000,0.029623,0.009198
7.125000,0.029580,0.009205
7.135000,0.029537,0.009212
7.145000,0.029494,0.009219
7.155000,0.029451,0.009226
7.165000,0.029408,0.009233
7.175000,0.029366,0.009241
7.184999,0.029323,0.009248
7.195000,0.029280,0.009255
7.205000,0.029237,0.009262
7.215000,0.029194,0.009269
7.225000,0.029151,0.009276
7.235000,0.029108,0.009283
7.245000,0.029066,0.009291
7.255000,0.029023,0.009298
7.265000,0.028980,0.009305
7.275000,0.028937,0.009312
7.285000,0.028894,0.009319
7.295000,0.028851,0.009326
7.305000,0.028808,0.009333
7.315000,0.028765,0.009340
7.325000,0.028723,0.009348
7.335000,0.028680,0.009355
7.345000,0.028637,0.009362
7.355000,0.028594,0.009369
7.365000,0.028551,0.009376
7.375000,0.028508,0.009383
7.385000,0.028465,0.009390
7.395000,0.028422,0.009397
7.405000,0.028379,0.009404
7.415000,0.028336,0.009411
7.425000,0.028294,0.009419
7.434999,0.028251,0.009426
7.445000,0.028208,0.009433
7.455000,0.028165,0.009440
7.465000,0.028122,0.009447
7.475000,0.028079,0.009454
7.485000,0.028036,0.009461
7.495000,0.027993,0.009468
7.505000,0.027950,0.009475
7.515000,0.027907,0.009482
7.525000,0.027864,0.009489
7.535000,0.027821,0.009496
7.545000,0.027778,0.009503
7.555000,0.027735,0.009510
7.565000,0.027693,0.009518
7.575000,0.027650,0.009525
7.585000,0.027607,0.009532
7.595000,0.027564,0.009539
7.605000,0.027521,0.009546
7.615000,0.027478,0.009553
7.625000,0.027435,0.009560
7.635000,0.027392,0.009567
7.645000,0.027349,0.009574
7.655000,0.027306,0.009581
7.665000,0.027263,0.009588
7.675000,0.027220,0.009595
7.684999,0.027177,0.009602
7.695000,0.027134,0.009609
7.705000,0.027091,0.009616
7.715000,0.027048,0.009623
7.725000,0.027005,0.009630
7.735000,0.026962,0.009637
7.745000,0.026919,0.009644
7.755000,0.026876,0.009651
7.765000,0.026833,0.009658
7.775000,0.026790,0.009665
7.785000,0.026747,0.009672
7.795000,0.026704,0.009679
7.805000,0.026661,0.009686
7.815000,0.026618,0.009693
7.825000,0.026575,0.009700
7.835000,0.026532,0.009707
7.845000,0.026489,0.009714
7.855000,0.026446,0.009721
7.865000,0.026403,0.009728
7.875000,0.026360,0.009735
7.885000,0.026317,0.009742
7.895000,0.026274,0.009749
7.905000,0.026231,0.009756
7.915000,0.026188,0.009763
7.925000,0.026145,0.009770
7.934999,0.026102,0.009777
7.945000,0.026059,0.009784
7.955000,0.026016,0.009791
7.965000,0.025973,0.009798
7.975000,0.025930,0.009805
7.985000,0.025887,0.009812
7.995000,0.025844,0.009819
8.005000,0.025807,0.009827
8.015000,0.025776,0.009836
8.025000,0.025744,0.009844
8.035000,0.025713,0.009853
8.045000,0.025681,0.009861
8.055000,0.025650,0.009870
8.065000,0.025619,0.009879
8.075000,0.025587,0.009887
8.085000,0.025556,0.009896
8.095000,0.025525,0.009905
8.105000,0.025493,0.009913
8.115000,0.025462,0.009922
8.125000,0.025430,0.009930
8.135000,0.025399,0.009939
8.145000,0.025368,0.009948
8.155000,0.025336,0.009956
8.165000,0.025305,0.009965
8.175000,0.025273,0.009973
8.184999,0.025242,0.009982
8.195000,0.025211,0.009991
8.205000,0.025179,0.009999
8.215000,0.025148,0.010008
8.225000,0.025116,0.010016
8.235000,0.025085,0.010025
8.245000,0.025054,0.010034
8.255000,0.025022,0.010042
8.265000,0.024991,0.010051
8.275000,0.024959,0.010059
8.285000,0.024928,0.010068
8.295000,0.024897,0.010077
8.305000,0.024865,0.010085
8.315000,0.024834,0.010094
8.325000,0.024802,0.010102
8.335000,0.024771,0.010111
8.345000,0.024740,0.010120
8.355000,0.024708,0.010128
8.365000,0.024677,0.010137
8.375000,0.024645,0.010145
8.385000,0.024614,0.010154
8.395000,0.024582,0.010162
8.405000,0.024551,0.010171
8.415000,0.024520,0.010180
8.425000,0.024488,0.010188
8.434999,0.024457,0.010197
8.445000,0.024425,0.010205
8.455000,0.024394,0.010214
8.465000,0.024363,0.010223
8.474999,0.024331,0.010231
8.485000,0.024300,0.010240
8.495000,0.024268,0.010248
8.505000,0.024237,0.010257
8.515000,0.024205,0.010265
8.525000,0.024174,0.010274
8.535000,0.024143,0.010283
8.545000,0.024111,0.010291
8.555000,0.024080,0.010300
8.565000,0.024048,0.010308
8.575000,0.024017,0.010317
8.585000,0.023985,0.010325
8.595000,0.023954,0.010334
8.605000,0.023923,0.010343
8.615000,0.023891,0.010351
8.625000,0.023860,0.010360
8.635000,0.023828,0.010368
8.645000,0.023797,0.010377
8.655000,0.023765,0.010385
8.665000,0.023734,0.010394
8.675000,0.023703,0.010403
8.684999,0.023671,0.010411
8.695000,0.023640,0.010420
8.705000,0.023608,0.010428
8.715000,0.023577,0.010437
8.724999,0.023546,0.010446
8.735000,0.023514,0.010454
8.745000,0.023483,0.010463
8.755000,0.023451,0.010471
8.765000,0.023420,0.010480
8.775000,0.023388,0.010488
8.785000,0.023357,0.010497
8.795000,0.023325,0.010505
8.805000,0.023294,0.010514
8.815000,0.023263,0.010523
8.825000,0.023231,0.010531
8.835000,0.023200,0.010540
8.845000,0.023168,0.010548
8.855000,0.023137,0.010557
8.865000,0.023105,0.010565
8.875000,0.023074,0.010574
8.885000,0.023043,0.010583
8.895000,0.023011,0.010591
8.905000,0.022980,0.010600
8.915000,0.022948,0.010608
8.925000,0.022917,0.010617
8.934999,0.022886,0.010626
8.945000,0.022854,0.010634
8.955000,0.022823,0.010643
8.965000,0.022791,0.010651
8.974999,0.022760,0.010660
8.985000,0.022729,0.010669
8.995000,0.022697,0.010677
9.005000,0.022666,0.010686
9.015000,0.022634,0.010694
9.025000,0.022603,0.010703
9.035000,0.022572,0.010712
9.045000,0.022540,0.010720
9.055000,0.022509,0.010729
9.065000,0.022477,0.010737
9.075000,0.022446,0.010746
9.085000,0.022415,0.010755
9.095000,0.022383,0.010763
9.105000,0.022352,0.010772
9.115000,0.022320,0.010780
9.125000,0.022289,0.010789
9.135000,0.022258,0.010798
9.145000,0.022226,0.010806
9.155000,0.022195,0.010815
9.165000,0.022163,0.010823
9.175000,0.022132,0.010832
9.184999,0.022101,0.010841
9.195000,0.022069,0.010849
9.205000,0.022038,0.010858
9.215000,0.022007,0.010867
9.224999,0.021975,0.010875
9.235000,0.021944,0.010884
9.245000,0.021912,0.010892
9.255000,0.021881,0.010901
9.265000,0.021850,0.010910
9.275000,0.021818,0.010918
9.285000,0.021787,0.010927
9.295000,0.021756,0.010936
9.305000,0.021724,0.010944
9.315000,0.021693,0.010953
9.325000,0.021662,0.010962
9.335000,0.021630,0.010970
9.345000,0.021599,0.010979
9.355000,0.021568,0.010988
9.365000,0.021536,0.010996
9.375000,0.021505,0.011005
9.385000,0.021474,0.011014
9.395000,0.021442,0.011022
9.405000,0.021411,0.011031
9.415000,0.021380,0.011040
9.425000,0.021348,0.011048
9.434999,0.021317,0.011057
9.445000,0.021286,0.011066
9.455000,0.021254,0.011074
9.465000,0.021223,0.011083
9.474999,0.021192,0.011092
9.485000,0.021160,0.011100
9.495000,0.021129,0.011109
9.505000,0.021098,0.011118
9.515000,0.021067,0.011127
9.525000,0.021035,0.011135
9.535000,0.021004,0.011144
9.545000,0.020973,0.011153
9.555000,0.020941,0.011161
9.565000,0.020910,0.011170
9.575000,0.020879,0.011179
9.585000,0.020848,0.011188
9.595000,0.020816,0.011196
9.605000,0.020785,0.011205
9.615000,0.020754,0.011214
9.625000,0.020723,0.011223
9.635000,0.020691,0.011231
9.645000,0.020660,0.011240
9.655000,0.020629,0.011249
9.665000,0.020598,0.011258
9.675000,0.020566,0.011266
9.684999,0.020535,0.011275
9.695000,0.020504,0.011284
9.705000,0.020473,0.011293
9.715000,0.020442,0.011302
9.724999,0.020410,0.011310
9.735000,0.020379,0.011319
9.745000,0.020348,0.011328
9.755000,0.020317,0.011337
9.765000,0.020286,0.011346
9.775000,0.020254,0.011354
9.785000,0.020223,0.011363
9.795000,0.020192,0.011372
9.805000,0.020161,0.011381
9.815000,0.020130,0.011390
9.825000,0.020098,0.011398
9.835000,0.020067,0.011407
9.845000,0.020036,0.011416
9.855000,0.020005,0.011425
9.865000,0.019974,0.011434
9.875000,0.019943,0.011443
9.885000,0.019912,0.011452
9.895000,0.019880,0.011460
9.905000,0.019849,0.011469
9.915000,0.019818,0.011478
9.925000,0.019787,0.011487
9.934999,0.019756,0.011496
9.945000,0.019725,0.011505
9.955000,0.019694,0.011514
9.965000,0.019663,0.011523
9.974999,0.019632,0.011532
9.985000,0.019601,0.011541
9.995000,0.019569,0.011549
10.005000,0.019538,0.011558
10.015000,0.019507,0.011567
10.025000,0.019476,0.011576
10.035000,0.019445,0.011585
10.045000,0.019414,0.011594
10.055000,0.019383,0.011603
10.065000,0.019352,0.011612
10.075000,0.019321,0.011621
10.085000,0.019290,0.011630
10.095000,0.019259,0.011639
10.105000,0.019228,0.011648
10.115000,0.019197,0.011657
10.125000,0.019166,0.011666
10.135000,0.019135,0.011675
10.145000,0.019104,0.011684
10.155000,0.019073,0.011693
10.165000,0.019042,0.011702
10.175000,0.019011,0.011711
10.184999,0.018980,0.011720
10.195000,0.018949,0.011729
10.205000,0.018918,0.011738
10.215000,0.018887,0.011747
10.224999,0.018856,0.011756
10.235000,0.018826,0.011766
10.245000,0.018795,0.011775
10.255000,0.018764,0.011784
10.264999,0.018733,0.011793
10.275000,0.018702,0.011802
10.285000,0.018671,0.011811
10.295000,0.018640,0.011820
10.305000,0.018609,0.011829
10.315000,0.018578,0.011838
10.325000,0.018547,0.011847
10.335000,0.018517,0.011857
10.345000,0.018486,0.011866
10.355000,0.018455,0.011875
10.365000,0.018424,0.011884
10.375000,0.018393,0.011893
10.385000,0.018362,0.011902
10.395000,0.018332,0.011912
10.405000,0.018301,0.011921
10.415000,0.018270,0.011930
10.425000,0.018239,0.011939
10.434999,0.018208,0.011948
10.445000,0.018178,0.011958
10.455000,0.018147,0.011967
10.465000,0.018116,0.011976
10.474999,0.018085,0.011985
10.485000,0.018055,0.011995
10.495000,0.018024,0.012004
10.505000,0.017993,0.012013
10.514999,0.017963,0.012023
10.525000,0.017932,0.012032
10.535000,0.017901,0.012041
10.545000,0.017870,0.012050
10.555000,0.017840,0.012060
10.565000,0.017809,0.012069
10.575000,0.017778,0.012078
10.585000,0.017748,0.012088
10.595000,0.017717,0.012097
10.605000,0.017687,0.012107
10.615000,0.017656,0.012116
10.625000,0.017625,0.012125
10.635000,0.017595,0.012135
10.645000,0.017564,0.012144
10.655000,0.017534,0.012154
10.665000,0.017503,0.012163
10.675000,0.017472,0.012172
10.684999,0.017442,0.012182
10.695000,0.017411,0.012191
10.705000,0.017381,0.012201
10.715000,0.017350,0.012210
10.724999,0.017320,0.012220
10.735000,0.017289,0.012229
10.745000,0.017259,0.012239
10.755000,0.017228,0.012248
10.764999,0.017198,0.012258
10.775000,0.017167,0.012267
10.785000,0.017137,0.012277
10.795000,0.017106,0.012286
10.805000,0.017076,0.012296
10.815000,0.017046,0.012306
10.825000,0.017015,0.012315
10.835000,0.016985,0.012325
10.845000,0.016954,0.012334
10.855000,0.016924,0.012344
10.865000,0.016894,0.012354
10.875000,0.016863,0.012363
10.885000,0.016833,0.012373
10.895000,0.016803,0.012383
10.905000,0.016772,0.012392
10.915000,0.016742,0.012402
10.925000,0.016712,0.012412
10.934999,0.016681,0.012421
10.945000,0.016651,0.012431
10.955000,0.016621,0.012441
10.965000,0.016591,0.012451
10.974999,0.016560,0.012460
10.985000,0.016530,0.012470
10.995000,0.016500,0.012480
11.005000,0.016470,0.012490
11.014999,0.016440,0.012500
11.025000,0.016409,0.012509
11.035000,0.016379,0.012519
11.045000,0.016349,0.012529
11.055000,0.016319,0.012539
11.065000,0.016289,0.012549
11.075000,0.016259,0.012559
11.085000,0.016229,0.012569
11.095000,0.016199,0.012579
11.105000,0.016169,0.012589
11.115000,0.016139,0.012599
11.125000,0.016109,0.012609
11.135000,0.016079,0.012619
11.145000,0.016049,0.012629
11.155000,0.016019,0.012639
11.165000,0.015989,0.012649
11.175000,0.015959,0.012659
11.184999,0.015929,0.012669
11.195000,0.015899,0.012679
11.205000,0.015869,0.012689
11.215000,0.015839,0.012699
11.224999,0.015809,0.012709
11.235000,0.015779,0.012719
11.245000,0.015749,0.012729
11.255000,0.015720,0.012740
11.264999,0.015690,0.012750
11.275000,0.015660,0.012760
11.285000,0.015630,0.012770
11.295000,0.015600,0.012780
11.305000,0.015571,0.012791
11.315000,0.015541,0.012801
11.325000,0.015511,0.012811
11.335000,0.015482,0.012822
11.345000,0.015452,0.012832
11.355000,0.015422,0.012842
11.365000,0.015393,0.012853
11.375000,0.015363,0.012863
11.385000,0.015333,0.012873
11.395000,0.015304,0.012884
11.405000,0.015274,0.012894
11.415000,0.015245,0.012905
11.425000,0.015215,0.012915
11.434999,0.015186,0.012926
11.445000,0.015156,0.012936
11.455000,0.015127,0.012947
11.465000,0.015097,0.012957
11.474999,0.015068,0.012968
11.485000,0.015038,0.012978
11.495000,0.015009,0.012989
11.505000,0.014980,0.013000
11.514999,0.014950,0.013010
11.525000,0.014921,0.013021
11.535000,0.014892,0.013032
11.545000,0.014862,0.013042
11.555000,0.014833,0.013053
11.565000,0.014804,0.013064
11.575000,0.014775,0.013075
11.585000,0.014746,0.013086
11.595000,0.014716,0.013096
11.605000,0.014687,0.013107
11.615000,0.014658,0.013118
11.625000,0.014629,0.013129
11.635000,0.014600,0.013140
11.645000,0.014571,0.013151
11.655000,0.014542,0.013162
11.665000,0.014513,0.013173
11.675000,0.014484,0.013184
11.684999,0.014455,0.013195
11.695000,0.014427,0.013207
11.705000,0.014398,0.013218
11.715000,0.014369,0.013229
11.724999,0.014340,0.013240
11.735000,0.014311,0.013251
11.745000,0.014283,0.013263
11.755000,0.014254,0.013274
11.764999,0.014226,0.013286
11.775000,0.014197,0.013297
11.785000,0.014168,0.013308
11.795000,0.014140,0.013320
11.804999,0.014112,0.013332
11.815000,0.014083,0.013343
11.825000,0.014055,0.013355
11.835000,0.014027,0.013367
11.845000,0.013999,0.013379
11.855000,0.013971,0.013391
11.865000,0.013943,0.013403
11.875000,0.013915,0.013415
11.885000,0.013888,0.013428
11.895000,0.013860,0.013440
11.905000,0.013833,0.013453
11.915000,0.013806,0.013466
11.925000,0.013779,0.013479
11.934999,0.013752,0.013492
11.945000,0.013725,0.013505
11.955000,0.013699,0.013519
11.965000,0.013673,0.013533
11.974999,0.013647,0.013547
11.985000,0.013622,0.013562
11.995000,0.013597,0.013577
12.005000,0.013572,0.013592
12.014999,0.013548,0.013608
12.025000,0.013524,0.013624
12.035000,0.013501,0.013641
12.045000,0.013479,0.013659
12.054999,0.013457,0.013677
12.065000,0.013435,0.013695
12.075000,0.013415,0.013715
12.085000,0.013395,0.013735
12.095000,0.013376,0.013756
12.105000,0.013358,0.013778
12.115000,0.013341,0.013801
12.125000,0.013325,0.013825
12.135000,0.013310,0.013850
12.145000,0.013295,0.013875
12.155000,0.013282,0.013902
12.165000,0.013270,0.013930
12.175000,0.013259,0.013959
12.184999,0.013249,0.013989
12.195000,0.013240,0.014020
12.205000,0.013231,0.014051
12.215000,0.013224,0.014084
12.224999,0.013217,0.014117
12.235000,0.013211,0.014151
12.245000,0.013205,0.014185
12.255000,0.013200,0.014220
12.264999,0.013195,0.014255
12.275000,0.013190,0.014290
12.285000,0.013185,0.014325
12.295000,0.013180,0.014360
12.304999,0.013174,0.014394
12.315000,0.013168,0.014428
12.325000,0.013161,0.014461
12.335000,0.013154,0.014494
12.345000,0.013146,0.014526
12.355000,0.013137,0.014557
12.365000,0.013127,0.014587
12.375000,0.013116,0.014616
12.385000,0.013104,0.014644
12.395000,0.013091,0.014671
12.405000,0.013077,0.014697
12.415000,0.013062,0.014722
12.425000,0.013045,0.014745
12.434999,0.013028,0.014768
12.445000,0.013010,0.014790
12.455000,0.012991,0.014811
12.465000,0.012971,0.014831
12.474999,0.012950,0.014850
12.485000,0.012929,0.014869
12.495000,0.012907,0.014887
12.505000,0.012884,0.014904
12.514999,0.012860,0.014920
12.525000,0.012836,0.014936
12.535000,0.012811,0.014951
12.545000,0.012786,0.014966
12.554999,0.012761,0.014981
12.565000,0.012735,0.014995
12.575000,0.012708,0.015008
12.585000,0.012682,0.015022
12.595000,0.012655,0.015035
12.605000,0.012627,0.015047
12.615000,0.012600,0.015060
12.625000,0.012572,0.015072
12.635000,0.012544,0.015084
12.645000,0.012516,0.015096
12.655000,0.012488,0.015108
12.665000,0.012459,0.015119
12.675000,0.012431,0.015131
12.684999,0.012402,0.015142
12.695000,0.012374,0.015154
12.705000,0.012345,0.015165
12.715000,0.012316,0.015176
12.724999,0.012287,0.015187
12.735000,0.012258,0.015198
12.745000,0.012229,0.015209
12.755000,0.012200,0.015220
12.764999,0.012171,0.015231
12.775000,0.012142,0.015242
12.785000,0.012113,0.015253
12.795000,0.012084,0.015264
12.804999,0.012054,0.015274
12.815000,0.012025,0.015285
12.825000,0.011996,0.015296
12.835000,0.011967,0.015307
12.845000,0.011937,0.015317
12.855000,0.011908,0.015328
12.865000,0.011879,0.015339
12.875000,0.011850,0.015350
12.885000,0.011820,0.015360
12.895000,0.011791,0.015371
12.905000,0.011762,0.015382
12.915000,0.011733,0.015393
12.925000,0.011704,0.015404
12.934999,0.011674,0.015414
12.945000,0.011645,0.015425
12.955000,0.011616,0.015436
12.965000,0.011587,0.015447
12.974999,0.011557,0.015457
12.985000,0.011528,0.015468
12.995000,0.011499,0.015479
13.005000,0.011470,0.015490
13.014999,0.011440,0.015500
13.025000,0.011411,0.015511
13.035000,0.011382,0.015522
13.045000,0.011353,0.015533
13.054999,0.011324,0.015544
13.065000,0.011295,0.015555
13.075000,0.011265,0.015565
13.085000,0.011236,0.015576
13.095000,0.011207,0.015587
13.105000,0.011178,0.015598
13.115000,0.011149,0.015609
13.125000,0.011120,0.015620
13.135000,0.011090,0.015630
13.145000,0.011061,0.015641
13.155000,0.011032,0.015652
13.165000,0.011003,0.015663
13.175000,0.010974,0.015674
13.184999,0.010945,0.015685
13.195000,0.010916,0.015696
13.205000,0.010887,0.015707
13.215000,0.010858,0.015718
13.224999,0.010829,0.015729
13.235000,0.010800,0.015740
13.245000,0.010771,0.015751
13.255000,0.010742,0.015762
13.264999,0.010713,0.015773
13.275000,0.010684,0.015784
13.285000,0.010655,0.015795
13.295000,0.010626,0.015806
13.304999,0.010597,0.015817
13.315000,0.010568,0.015828
13.325000,0.010539,0.015839
13.335000,0.010510,0.015850
13.345000,0.010481,0.015861
13.355000,0.010452,0.015872
13.365000,0.010423,0.015883
13.375000,0.010394,0.015894
13.385000,0.010365,0.015905
13.395000,0.010336,0.015916
13.405000,0.010307,0.015927
13.415000,0.010278,0.015938
13.425000,0.010250,0.015950
13.434999,0.010221,0.015961
13.445000,0.010192,0.015972
13.455000,0.010163,0.015983
13.465000,0.010134,0.015994
13.474999,0.010105,0.016005
13.485000,0.010077,0.016017
13.495000,0.010048,0.016028
13.505000,0.010019,0.016039
13.514999,0.009990,0.016050
13.525000,0.009961,0.016061
13.535000,0.009933,0.016073
13.545000,0.009904,0.016084
13.554999,0.009875,0.016095
13.565000,0.009846,0.016106
13.575000,0.009818,0.016118
13.585000,0.009789,0.016129
13.594999,0.009760,0.016140
13.605000,0.009732,0.016152
13.615000,0.009703,0.016163
13.625000,0.009674,0.016174
13.635000,0.009646,0.016186
13.645000,0.009617,0.016197
13.655000,0.009588,0.016208
13.665000,0.009560,0.016220
13.675000,0.009531,0.016231
13.684999,0.009503,0.016243
13.695000,0.009474,0.016254
13.705000,0.009445,0.016265
13.715000,0.009417,0.016277
13.724999,0.009388,0.016288
13.735000,0.009360,0.016300
13.745000,0.009331,0.016311
13.755000,0.009303,0.016323
13.764999,0.009274,0.016334
13.775000,0.009246,0.016346
13.785000,0.009217,0.016357
13.795000,0.009189,0.016369
13.804999,0.009160,0.016380
13.815000,0.009132,0.016392
13.825000,0.009103,0.016403
13.835000,0.009075,0.016415
13.844999,0.009047,0.016427
13.855000,0.009018,0.016438
13.865000,0.008990,0.016450
13.875000,0.008961,0.016461
13.885000,0.008933,0.016473
13.895000,0.008905,0.016485
13.905000,0.008876,0.016496
13.915000,0.008848,0.016508
13.925000,0.008820,0.016520
13.934999,0.008792,0.016532
13.945000,0.008763,0.016543
13.955000,0.008735,0.016555
13.965000,0.008707,0.016567
13.974999,0.008678,0.016578
13.985000,0.008650,0.016590
13.995000,0.008622,0.016602
14.005000,0.008594,0.016614
14.014999,0.008566,0.016626
14.025000,0.008538,0.016638
14.035000,0.008509,0.016649
14.045000,0.008481,0.016661
14.054999,0.008453,0.016673
14.065000,0.008425,0.016685
14.075000,0.008397,0.016697
14.085000,0.008369,0.016709
14.094999,0.008341,0.016721
14.105000,0.008313,0.016733
14.115000,0.008285,0.016745
14.125000,0.008257,0.016757
14.135000,0.008229,0.016769
14.145000,0.008201,0.016781
14.155000,0.008173,0.016793
14.165000,0.008145,0.016805
14.175000,0.008117,0.016817
14.184999,0.008089,0.016829
14.195000,0.008061,0.016841
14.205000,0.008033,0.016853
14.215000,0.008005,0.016865
14.224999,0.007977,0.016877
14.235000,0.007950,0.016890
14.245000,0.007922,0.016902
14.255000,0.007894,0.016914
14.264999,0.007866,0.016926
14.275000,0.007838,0.016938
14.285000,0.007811,0.016951
14.295000,0.007783,0.016963
14.304999,0.007755,0.016975
14.315000,0.007728,0.016988
14.325000,0.007700,0.017000
14.335000,0.007672,0.017012
14.344999,0.007645,0.017025
14.355000,0.007617,0.017037
14.365000,0.007589,0.017049
14.375000,0.007562,0.017062
14.385000,0.007534,0.017074
14.395000,0.007507,0.017087
14.405000,0.007479,0.017099
14.415000,0.007452,0.017112
14.425000,0.007424,0.017124
14.434999,0.007397,0.017137
14.445000,0.007369,0.017149
14.455000,0.007342,0.017162
14.465000,0.007315,0.017175
14.474999,0.007287,0.017187
14.485000,0.007260,0.017200
14.495000,0.007233,0.017213
14.505000,0.007205,0.017225
14.514999,0.007178,0.017238
14.525000,0.007151,0.017251
14.535000,0.007124,0.017264
14.545000,0.007097,0.017277
14.554999,0.007069,0.017289
14.565000,0.007042,0.017302
14.575000,0.007015,0.017315
14.585000,0.006988,0.017328
14.594999,0.006961,0.017341
14.605000,0.006934,0.017354
14.615000,0.006907,0.017367
14.625000,0.006880,0.017380
14.635000,0.006853,0.017393
14.645000,0.006827,0.017407
14.655000,0.006800,0.017420
14.665000,0.006773,0.017433
14.675000,0.006746,0.017446
14.684999,0.006720,0.017460
14.695000,0.006693,0.017473
14.705000,0.006667,0.017487
14.715000,0.006641,0.017501
14.724999,0.006614,0.017514
14.735000,0.006588,0.017528
14.745000,0.006562,0.017542
14.755000,0.006536,0.017556
14.764999,0.006511,0.017571
14.775000,0.006486,0.017586
14.785000,0.006461,0.017601
14.795000,0.006436,0.017616
14.804999,0.006412,0.017632
14.815000,0.006388,0.017648
14.825000,0.006365,0.017665
14.835000,0.006342,0.017682
14.844999,0.006320,0.017700
14.855000,0.006300,0.017720
14.865000,0.006280,0.017740
14.875000,0.006262,0.017762
14.885000,0.006245,0.017785
14.895000,0.006230,0.017810
14.905000,0.006218,0.017838
14.915000,0.006208,0.017868
14.925000,0.006200,0.017900
14.934999,0.006196,0.017936
14.945000,0.006195,0.017975
14.955000,0.006199,0.018019
14.965000,0.006206,0.018066
14.974999,0.006219,0.018119
14.985000,0.006236,0.018176
14.995000,0.006258,0.018238
15.005000,0.006285,0.018305
15.015000,0.006317,0.018377
15.025001,0.006354,0.018454
15.034999,0.006394,0.018534
15.044999,0.006437,0.018617
15.054999,0.006482,0.018702
15.065000,0.006528,0.018788
15.075000,0.006574,0.018874
15.085000,0.006619,0.018959
15.095000,0.006661,0.019041
15.105000,0.006701,0.019121
15.114999,0.006736,0.019196
15.124999,0.006766,0.019266
15.134999,0.006792,0.019332
15.145000,0.006812,0.019392
15.155000,0.006828,0.019448
15.165000,0.006838,0.019498
15.175000,0.006844,0.019544
15.185000,0.006845,0.019585
15.195001,0.006842,0.019622
15.204999,0.006835,0.019655
15.214999,0.006826,0.019686
15.224999,0.006813,0.019713
15.235000,0.006797,0.019737
15.245000,0.006780,0.019760
15.255000,0.006760,0.019780
15.265000,0.006739,0.019799
15.275001,0.006716,0.019816
15.284999,0.006692,0.019832
15.294999,0.006667,0.019847
15.304999,0.006641,0.019861
15.315000,0.006615,0.019875
15.325000,0.006587,0.019887
15.335000,0.006559,0.019899
15.345000,0.006531,0.019911
15.355000,0.006502,0.019922
15.364999,0.006473,0.019933
15.374999,0.006444,0.019944
15.384999,0.006415,0.019955
15.395000,0.006385,0.019965
15.405000,0.006355,0.019975
15.415000,0.006325,0.019985
15.425000,0.006295,0.019995
15.435000,0.006265,0.020005
15.445001,0.006235,0.020015
15.454999,0.006205,0.020025
15.464999,0.006174,0.020034
15.474999,0.006144,0.020044
15.485000,0.006113,0.020053
15.495000,0.006083,0.020063
15.505000,0.006052,0.020072
15.515000,0.006022,0.020082
15.525001,0.005991,0.020091
15.534999,0.005961,0.020101
15.544999,0.005930,0.020110
15.554999,0.005900,0.020120
15.565000,0.005869,0.020129
15.575000,0.005839,0.020139
15.585000,0.005808,0.020148
15.595000,0.005778,0.020158
15.605000,0.005747,0.020167
15.614999,0.005716,0.020176
15.624999,0.005686,0.020186
15.634999,0.005655,0.020195
15.645000,0.005624,0.020204
15.655000,0.005594,0.020214
15.665000,0.005563,0.020223
15.675000,0.005532,0.020232
15.685000,0.005502,0.020242
15.695001,0.005471,0.020251
15.704999,0.005441,0.020261
15.714999,0.005410,0.020270
15.724999,0.005379,0.020279
15.735000,0.005349,0.020289
15.745000,0.005318,0.020298
15.755000,0.005287,0.020307
15.765000,0.005256,0.020316
15.775001,0.005226,0.020326
15.784999,0.005195,0.020335
15.794999,0.005165,0.020345
15.804999,0.005134,0.020354
15.815000,0.005103,0.020363
15.825000,0.005073,0.020373
15.835000,0.005042,0.020382
15.845000,0.005011,0.020391
15.855000,0.004981,0.020401
15.864999,0.004950,0.020410
15.874999,0.004919,0.020419
15.884999,0.004889,0.020429
15.895000,0.004858,0.020438
15.905000,0.004827,0.020447
15.915000,0.004797,0.020457
15.925000,0.004766,0.020466
15.935000,0.004735,0.020475
15.945001,0.004704,0.020484
15.954999,0.004674,0.020494
15.964999,0.004643,0.020503
15.974999,0.004612,0.020512
15.985000,0.004582,0.020522
15.995000,0.004551,0.020531
16.004999,0.004520,0.020540
16.014999,0.004490,0.020550
16.025000,0.004459,0.020559
16.034998,0.004428,0.020568
16.044998,0.004397,0.020577
16.054998,0.004367,0.020587
16.064999,0.004336,0.020596
16.074999,0.004305,0.020605
16.084999,0.004275,0.020615
16.094999,0.004244,0.020624
16.105000,0.004213,0.020633
16.114998,0.004182,0.020642
16.124998,0.004152,0.020652
16.134998,0.004121,0.020661
16.144999,0.004090,0.020670
16.154999,0.004060,0.020680
16.164999,0.004029,0.020689
16.174999,0.003998,0.020698
16.184999,0.003967,0.020707
16.195000,0.003937,0.020717
16.204998,0.003906,0.020726
16.214998,0.003875,0.020735
16.224998,0.003845,0.020745
16.234999,0.003814,0.020754
16.244999,0.003783,0.020763
16.254999,0.003752,0.020772
16.264999,0.003722,0.020782
16.275000,0.003691,0.020791
16.284998,0.003660,0.020800
16.294998,0.003629,0.020809
16.304998,0.003598,0.020818
16.314999,0.003568,0.020828
16.324999,0.003537,0.020837
16.334999,0.003506,0.020846
16.344999,0.003476,0.020856
16.355000,0.003445,0.020865
16.364998,0.003414,0.020874
16.374998,0.003383,0.020883
16.384998,0.003352,0.020892
16.394999,0.003322,0.020902
16.404999,0.003291,0.020911
16.414999,0.003260,0.020920
16.424999,0.003229,0.020929
16.434999,0.003199,0.020939
16.445000,0.003168,0.020948
16.454998,0.003137,0.020957
16.464998,0.003106,0.020966
16.474998,0.003075,0.020975
16.484999,0.003045,0.020985
16.494999,0.003014,0.020994
16.504999,0.002983,0.021003
16.514999,0.002952,0.021012
16.525000,0.002922,0.021022
16.534998,0.002891,0.021031
16.544998,0.002860,0.021040
16.554998,0.002829,0.021049
16.564999,0.002798,0.021058
16.574999,0.002768,0.021068
16.584999,0.002737,0.021077
16.594999,0.002706,0.021086
16.605000,0.002675,0.021095
16.614998,0.002645,0.021104
16.624998,0.002614,0.021114
16.634998,0.002583,0.021123
16.644999,0.002552,0.021132
16.654999,0.002521,0.021141
16.664999,0.002491,0.021151
16.674999,0.002460,0.021160
16.684999,0.002429,0.021169
16.695000,0.002398,0.021178
16.704998,0.002367,0.021187
16.714998,0.002337,0.021197
16.724998,0.002306,0.021206
16.734999,0.002275,0.021215
16.744999,0.002244,0.021224
16.754999,0.002213,0.021233
16.764999,0.002183,0.021243
16.775000,0.002152,0.021252
16.784998,0.002121,0.021261
16.794998,0.002090,0.021270
16.804998,0.002059,0.021279
16.814999,0.002029,0.021289
16.824999,0.001998,0.021298
16.834999,0.001967,0.021307
16.844999,0.001936,0.021316
16.855000,0.001905,0.021325
16.864998,0.001875,0.021335
16.874998,0.001844,0.021344
16.884998,0.001813,0.021353
16.894999,0.001782,0.021362
16.904999,0.001751,0.021371
16.914999,0.001721,0.021381
16.924999,0.001690,0.021390
16.934999,0.001659,0.021399
16.945000,0.001628,0.021408
16.954998,0.001597,0.021417
16.964998,0.001566,0.021426
16.974998,0.001536,0.021436
16.984999,0.001505,0.021445
16.994999,0.001474,0.021454
17.000000,0.001454,0.021454


==> PaperGraphs/Test3_time30_height_a1_single.txt <==
time,discharge,height
-1.000000,0.065000,0.000000
-0.995000,0.064975,0.000000
-0.985000,0.064925,0.000000
-0.975000,0.064875,0.000000
-0.965000,0.064825,0.000000
-0.955000,0.064775,0.000000
-0.945000,0.064747,0.000022
-0.935000,0.064757,0.000082
-0.925000,0.064760,0.000135
-0.915000,0.064760,0.000185
-0.905000,0.064761,0.000236
-0.895000,0.064761,0.000286
-0.885000,0.064760,0.000335
-0.875000,0.064760,0.000385
-0.865000,0.064760,0.000435
-0.855000,0.064760,0.000485
-0.845000,0.064759,0.000534
-0.835000,0.064759,0.000584
-0.825000,0.064759,0.000633
-0.815000,0.064758,0.000683
-0.805000,0.064758,0.000733
-0.795000,0.064757,0.000782
-0.785000,0.064757,0.000832
-0.775000,0.064756,0.000881
-0.765000,0.064756,0.000931
-0.755000,0.064755,0.000980
-0.745000,0.064755,0.001030
-0.735000,0.064754,0.001079
-0.725000,0.064754,0.001129
-0.715000,0.064753,0.001178
-0.705000,0.064753,0.001228
-0.695000,0.064752,0.001277
-0.685000,0.064751,0.001326
-0.675000,0.064751,0.001376
-0.665000,0.064750,0.001425
-0.655000,0.064750,0.001475
-0.645000,0.064749,0.001524
-0.635000,0.064749,0.001574
-0.625000,0.064748,0.001623
-0.615000,0.064748,0.001673
-0.605000,0.064747,0.001722
-0.595000,0.064746,0.001771
-0.585000,0.064746,0.001821
-0.575000,0.064745,0.001870
-0.565000,0.064745,0.001920
-0.555000,0.064744,0.001969
-0.545000,0.064743,0.002018
-0.535000,0.064743,0.002068
-0.525000,0.064742,0.002117
-0.515000,0.064742,0.002167
-0.505000,0.064741,0.002216
-0.495000,0.064740,0.002265
-0.485000,0.064740,0.002315
-0.475000,0.064739,0.002364
-0.465000,0.064738,0.002413
-0.455000,0.064738,0.002463
-0.445000,0.064737,0.002512
-0.435000,0.064737,0.002562
-0.425000,0.064736,0.002611
-0.415000,0.064735,0.002660
-0.405000,0.064735,0.002710
-0.395000,0.064734,0.002759
-0.385000,0.064733,0.002808
-0.375000,0.064733,0.002858
-0.365000,0.064732,0.002907
-0.355000,0.064732,0.002957
-0.345000,0.064731,0.003006
-0.335000,0.064730,0.003055
-0.325000,0.064730,0.003105
-0.315000,0.064729,0.003154
-0.305000,0.064728,0.003203
-0.295000,0.064728,0.003253
-0.285000,0.064727,0.003302
-0.275000,0.064726,0.003351
-0.265000,0.064726,0.003401
-0.255000,0.064725,0.003450
-0.245000,0.064724,0.003499
-0.235000,0.064724,0.003549
-0.225000,0.064723,0.003598
-0.215000,0.064722,0.003647
-0.205000,0.064722,0.003697
-0.195000,0.064721,0.003746
-0.185000,0.064720,0.003795
-0.175000,0.064720,0.003845
-0.165000,0.064719,0.003894
-0.155000,0.064718,0.003943
-0.145000,0.064718,0.003993
-0.135000,0.064717,0.004042
-0.125000,0.064716,0.004091
-0.115000,0.064716,0.004141
-0.105000,0.064715,0.004190
-0.095000,0.064714,0.004239
-0.085000,0.064714,0.004289
-0.075000,0.064713,0.004338
-0.065000,0.064712,0.004387
-0.055000,0.064712,0.004437
-0.045000,0.064711,0.004486
-0.035000,0.064710,0.004535
-0.025000,0.064709,0.004584
-0.015000,0.064709,0.004634
-0.005000,0.064709,0.004684
0.005000,0.064736,0.004761
0.015000,0.064737,0.004812
0.025000,0.064737,0.004862
0.035000,0.064736,0.004911
0.045000,0.064734,0.004959
0.055000,0.064731,0.005006
0.065000,0.064728,0.005053
0.075000,0.064724,0.005099
0.085000,0.064719,0.005144
0.095000,0.064714,0.005189
0.105000,0.064708,0.005233
0.115000,0.064702,0.005277
0.125000,0.064695,0.005320
0.135000,0.064687,0.005362
0.145000,0.064679,0.005404
0.155000,0.064671,0.005446
0.165000,0.064662,0.005487
0.175000,0.064652,0.005527
0.185000,0.064643,0.005568
0.195000,0.064632,0.005607
0.205000,0.064622,0.005647
0.215000,0.064610,0.005685
0.225000,0.064599,0.005724
0.235000,0.064587,0.005762
0.245000,0.064575,0.005800
0.255000,0.064562,0.005837
0.265000,0.064549,0.005874
0.275000,0.064536,0.005911
0.285000,0.064522,0.005947
0.295000,0.064508,0.005983
0.305000,0.064494,0.006019
0.315000,0.064479,0.006054
0.325000,0.064464,0.006089
0.335000,0.064449,0.006124
0.345000,0.064434,0.006159
0.355000,0.064418,0.006193
0.365000,0.064402,0.006227
0.375000,0.064386,0.006261
0.385000,0.064369,0.006294
0.395000,0.064353,0.006328
0.405000,0.064336,0.006361
0.415000,0.064318,0.006393
0.425000,0.064301,0.006426
0.435000,0.064283,0.006458
0.445000,0.064265,0.006490
0.455000,0.064247,0.006522
0.465000,0.064229,0.006554
0.475000,0.064210,0.006585
0.485000,0.064191,0.006616
0.495000,0.064172,0.006647
0.505000,0.064153,0.006678
0.515000,0.064134,0.006709
0.525000,0.064114,0.006739
0.535000,0.064094,0.006769
0.545000,0.064074,0.006799
0.555000,0.064054,0.006829
0.565000,0.064034,0.006859
0.575000,0.064013,0.006888
0.585000,0.063993,0.006918
0.595000,0.063972,0.006947
0.605000,0.063951,0.006976
0.615000,0.063930,0.007005
0.625000,0.063909,0.007034
0.635000,0.063887,0.007062
0.645000,0.063865,0.007090
0.655000,0.063844,0.007119
0.665000,0.063822,0.007147
0.675000,0.063800,0.007175
0.685000,0.063777,0.007202
0.695000,0.063755,0.007230
0.705000,0.063733,0.007258
0.715000,0.063710,0.007285
0.725000,0.063687,0.007312
0.735000,0.063664,0.007339
0.745000,0.063641,0.007366
0.755000,0.063618,0.007393
0.765000,0.063595,0.007420
0.775000,0.063571,0.007446
0.785000,0.063548,0.007473
0.795000,0.063524,0.007499
0.805000,0.063500,0.007525
0.815000,0.063476,0.007551
0.825000,0.063452,0.007577
0.835000,0.063428,0.007603
0.845000,0.063404,0.007629
0.855000,0.063379,0.007654
0.865000,0.063355,0.007680
0.875000,0.063330,0.007705
0.885000,0.063306,0.007731
0.895000,0.063281,0.007756
0.905000,0.063256,0.007781
0.915000,0.063231,0.007806
0.925000,0.063206,0.007831
0.935000,0.063180,0.007855
0.945000,0.063155,0.007880
0.955000,0.063130,0.007905
0.965000,0.063104,0.007929
0.975000,0.063079,0.007954
0.985000,0.063053,0.007978
0.995000,0.063027,0.008002
1.005000,0.063001,0.008026
1.015000,0.062975,0.008050
1.025000,0.062949,0.008074
1.035000,0.062923,0.008098
1.045000,0.062896,0.008121
1.055000,0.062870,0.008145
1.065000,0.062844,0.008169
1.075000,0.062817,0.008192
1.085000,0.062790,0.008215
1.095000,0.062764,0.008239
1.105000,0.062737,0.008262
1.115000,0.062710,0.008285
1.125000,0.062683,0.008308
1.135000,0.062656,0.008331
1.145000,0.062629,0.008354
1.155000,0.062602,0.008377
1.165000,0.062574,0.008399
1.175000,0.062547,0.008422
1.185000,0.062520,0.008445
1.195000,0.062492,0.008467
1.205000,0.062464,0.008489
1.215000,0.062437,0.008512
1.225000,0.062409,0.008534
1.235000,0.062381,0.008556
1.245000,0.062353,0.008578
1.255000,0.062325,0.008600
1.265000,0.062297,0.008622
1.275000,0.062269,0.008644
1.285000,0.062241,0.008666
1.295000,0.062213,0.008688
1.305000,0.062184,0.008709
1.315000,0.062156,0.008731
1.325000,0.062128,0.008753
1.335000,0.062099,0.008774
1.345000,0.062071,0.008796
1.355000,0.062042,0.008817
1.365000,0.062013,0.008838
1.375000,0.061984,0.008859
1.385000,0.061956,0.008881
1.395000,0.061927,0.008902
1.405000,0.061898,0.008923
1.415000,0.061869,0.008944
1.425000,0.061840,0.008965
1.435000,0.061811,0.008986
1.445000,0.061781,0.009006
1.455000,0.061752,0.009027
1.465000,0.061723,0.009048
1.475000,0.061693,0.009068
1.485000,0.061664,0.009089
1.495000,0.061634,0.009109
1.505000,0.061605,0.009130
1.515000,0.061575,0.009150
1.525000,0.061546,0.009171
1.535000,0.061516,0.009191
1.545000,0.061486,0.009211
1.555000,0.061456,0.009231
1.565000,0.061426,0.009251
1.575000,0.061397,0.009272
1.585000,0.061367,0.009292
1.595000,0.061336,0.009311
1.605000,0.061306,0.009331
1.615000,0.061276,0.009351
1.625000,0.061246,0.009371
1.635000,0.061216,0.009391
1.645000,0.061186,0.009411
1.655000,0.061155,0.009430
1.665000,0.061125,0.009450
1.675000,0.061094,0.009469
1.685000,0.061064,0.009489
1.695000,0.061033,0.009508
1.705000,0.061003,0.009528
1.715000,0.060972,0.009547
1.725000,0.060941,0.009566
1.735000,0.060911,0.009586
1.745000,0.060880,0.009605
1.755000,0.060849,0.009624
1.765000,0.060818,0.009643
1.775000,0.060787,0.009662
1.785000,0.060756,0.009681
1.795000,0.060725,0.009700
1.805000,0.060694,0.009719
1.815000,0.060663,0.009738
1.825000,0.060632,0.009757
1.835000,0.060601,0.009776
1.845000,0.060569,0.009794
1.855000,0.060538,0.009813
1.865000,0.060507,0.009832
1.875000,0.060476,0.009851
1.885000,0.060444,0.009869
1.895000,0.060413,0.009888
1.905000,0.060381,0.009906
1.915000,0.060350,0.009925
1.925000,0.060318,0.009943
1.935000,0.060286,0.009961
1.945000,0.060255,0.009980
1.955000,0.060223,0.009998
1.965000,0.060191,0.010016
1.975000,0.060160,0.010035
1.985000,0.060128,0.010053
1.995000,0.060096,0.010071
2.005000,0.060064,0.010089
2.015000,0.060032,0.010107
2.025000,0.060000,0.010125
2.035000,0.059968,0.010143
2.045000,0.059936,0.010161
2.055000,0.059904,0.010179
2.065000,0.059872,0.010197
2.075000,0.059840,0.010215
2.085000,0.059808,0.010233
2.095000,0.059775,0.010250
2.105000,0.059743,0.010268
2.115000,0.059711,0.010286
2.125000,0.059678,0.010303
2.135000,0.059646,0.010321
2.145000,0.059614,0.010339
2.155000,0.059581,0.010356
2.165000,0.059549,0.010374
2.175000,0.059516,0.010391
2.185000,0.059484,0.010409
2.195000,0.059451,0.010426
2.205000,0.059418,0.010443
2.215000,0.059386,0.010461
2.225000,0.059353,0.010478
2.235000,0.059320,0.010495
2.245000,0.059288,0.010513
2.255000,0.059255,0.010530
2.265000,0.059222,0.010547
2.275000,0.059189,0.010564
2.285000,0.059156,0.010581
2.295000,0.059123,0.010598
2.305000,0.059090,0.010615
2.315000,0.059057,0.010632
2.325000,0.059024,0.010649
2.335000,0.058991,0.010666
2.345000,0.058958,0.010683
2.355000,0.058925,0.010700
2.365000,0.058892,0.010717
2.375000,0.058859,0.010734
2.385000,0.058826,0.010751
2.395000,0.058792,0.010767
2.405000,0.058759,0.010784
2.415000,0.058726,0.010801
2.425000,0.058692,0.010817
2.435000,0.058659,0.010834
2.445000,0.058626,0.010851
2.455000,0.058592,0.010867
2.465000,0.058559,0.010884
2.475000,0.058525,0.010900
2.485000,0.058492,0.010917
2.495000,0.058458,0.010933
2.505000,0.058425,0.010950
2.515000,0.058391,0.010966
2.525000,0.058358,0.010983
2.535000,0.058324,0.010999
2.545000,0.058290,0.011015
2.555000,0.058257,0.011032
2.565000,0.058223,0.011048
2.575000,0.058189,0.011064
2.585000,0.058155,0.011080
2.595000,0.058122,0.011097
2.605000,0.058088,0.011113
2.615000,0.058054,0.011129
2.625000,0.058020,0.011145
2.635000,0.057986,0.011161
2.645000,0.057952,0.011177
2.655000,0.057918,0.011193
2.665000,0.057884,0.011209
2.675000,0.057850,0.011225
2.685000,0.057816,0.011241
2.695000,0.057782,0.011257
2.705000,0.057748,0.011273
2.715000,0.057714,0.011289
2.725000,0.057680,0.011305
2.735000,0.057645,0.011320
2.745000,0.057611,0.011336
2.755000,0.057577,0.011352
2.765000,0.057543,0.011368
2.775000,0.057508,0.011383
2.785000,0.057474,0.011399
2.795000,0.057440,0.011415
2.805000,0.057405,0.011430
2.815000,0.057371,0.011446
2.825000,0.057337,0.011462
2.835000,0.057302,0.011477
2.845000,0.057268,0.011493
2.855000,0.057233,0.011508
2.865000,0.057199,0.011524
2.875000,0.057164,0.011539
2.885000,0.057130,0.011555
2.895000,0.057095,0.011570
2.905000,0.057061,0.011586
2.915000,0.057026,0.011601
2.925000,0.056991,0.011616
2.935000,0.056957,0.011632
2.945000,0.056922,0.011647
2.955000,0.056887,0.011662
2.965000,0.056853,0.011678
2.975000,0.056818,0.011693
2.985000,0.056783,0.011708
2.995000,0.056748,0.011723
3.005000,0.056713,0.011738
3.015000,0.056679,0.011754
3.025000,0.056644,0.011769
3.035000,0.056609,0.011784
3.045000,0.056574,0.011799
3.055000,0.056539,0.011814
3.065000,0.056504,0.011829
3.075000,0.056469,0.011844
3.085000,0.056434,0.011859
3.095000,0.056399,0.011874
3.105000,0.056364,0.011889
3.115000,0.056329,0.011904
3.125000,0.056294,0.011919
3.135000,0.056259,0.011934
3.145000,0.056224,0.011949
3.155000,0.056189,0.011964
3.165000,0.056153,0.011978
3.175000,0.056118,0.011993
3.185000,0.056083,0.012008
3.195000,0.056048,0.012023
3.205000,0.056013,0.012038
3.215000,0.055977,0.012052
3.225000,0.055942,0.012067
3.235000,0.055907,0.012082
3.245000,0.055871,0.012096
3.255000,0.055836,0.012111
3.265000,0.055801,0.012126
3.275000,0.055765,0.012140
3.285000,0.055730,0.012155
3.295000,0.055695,0.012170
3.305000,0.055659,0.012184
3.315000,0.055624,0.012199
3.325000,0.055588,0.012213
3.335000,0.055553,0.012228
3.345000,0.055517,0.012242
3.355000,0.055482,0.012257
3.365000,0.055446,0.012271
3.375000,0.055410,0.012285
3.385000,0.055375,0.012300
3.395000,0.055339,0.012314
3.405000,0.055304,0.012329
3.415000,0.055268,0.012343
3.425000,0.055232,0.012357
3.435000,0.055197,0.012372
3.445000,0.055161,0.012386
3.455000,0.055125,0.012400
3.465000,0.055090,0.012415
3.475000,0.055054,0.012429
3.485000,0.055018,0.012443
3.495000,0.054982,0.012457
3.505000,0.054946,0.012471
3.515000,0.054911,0.012486
3.525000,0.054875,0.012500
3.535000,0.054839,0.012514
3.545000,0.054803,0.012528
3.555000,0.054767,0.012542
3.565000,0.054731,0.012556
3.575000,0.054695,0.012570
3.585000,0.054659,0.012584
3.595000,0.054623,0.012598
3.605000,0.054587,0.012612
3.615000,0.054551,0.012626
3.625000,0.054515,0.012640
3.635000,0.054479,0.012654
3.645000,0.054443,0.012668
3.655000,0.054407,0.012682
3.665000,0.054371,0.012696
3.675000,0.054335,0.012710
3.685000,0.054299,0.012724
3.695000,0.054263,0.012738
3.705000,0.054227,0.012752
3.715000,0.054191,0.012766
3.725000,0.054154,0.012779
3.735000,0.054118,0.012793
3.745000,0.054082,0.012807
3.755000,0.054046,0.012821
3.765000,0.054009,0.012834
3.775000,0.053973,0.012848
3.785000,0.053937,0.012862
3.795000,0.053901,0.012876
3.805000,0.053864,0.012889
3.815000,0.053828,0.012903
3.825000,0.053792,0.012917
3.835000,0.053755,0.012930
3.845000,0.053719,0.012944
3.855000,0.053683,0.012958
3.865000,0.053646,0.012971
3.875000,0.053610,0.012985
3.885000,0.053573,0.012998
3.895000,0.053537,0.013012
3.905000,0.053500,0.013025
3.915000,0.053464,0.013039
3.925000,0.053427,0.013052
3.935000,0.053391,0.013066
3.945000,0.053354,0.013079
3.955000,0.053318,0.013093
3.965000,0.053281,0.013106
3.975000,0.053245,0.013120
3.985000,0.053208,0.013133
3.995000,0.053172,0.013147
4.005000,0.053135,0.013160
4.015000,0.053098,0.013173
4.025000,0.053062,0.013187
4.035000,0.053025,0.013200
4.045000,0.052988,0.013213
4.055000,0.052952,0.013227
4.065000,0.052915,0.013240
4.075000,0.052878,0.013253
4.085000,0.052842,0.013267
4.095000,0.052805,0.013280
4.105000,0.052768,0.013293
4.115000,0.052731,0.013306
4.125000,0.052695,0.013320
4.135000,0.052658,0.013333
4.145000,0.052621,0.013346
4.155000,0.052584,0.013359
4.165000,0.052547,0.013372
4.175000,0.052511,0.013386
4.185000,0.052474,0.013399
4.195000,0.052437,0.013412
4.205000,0.052400,0.013425
4.215000,0.052363,0.013438
4.225000,0.052326,0.013451
4.235000,0.052289,0.013464
4.245000,0.052252,0.013477
4.255000,0.052215,0.013490
4.265000,0.052178,0.013503
4.275000,0.052141,0.013516
4.285000,0.052104,0.013529
4.295000,0.052067,0.013542
4.305000,0.052030,0.013555
4.315000,0.051993,0.013568
4.325000,0.051956,0.013581
4.335000,0.051919,0.013594
4.345000,0.051882,0.013607
4.355000,0.051845,0.013620
4.365000,0.051808,0.013633
4.375000,0.051771,0.013646
4.385000,0.051734,0.013659
4.395000,0.051697,0.013672
4.405000,0.051660,0.013685
4.415000,0.051622,0.013697
4.425000,0.051585,0.013710
4.435000,0.051548,0.013723
4.445000,0.051511,0.013736
4.455000,0.051474,0.013749
4.465000,0.051436,0.013761
4.475000,0.051399,0.013774
4.485000,0.051362,0.013787
4.495000,0.051325,0.013800
4.505000,0.051287,0.013812
4.515000,0.051250,0.013825
4.525000,0.051213,0.013838
4.535000,0.051176,0.013851
4.545000,0.051138,0.013863
4.555000,0.051101,0.013876
4.565000,0.051064,0.013889
4.575000,0.051026,0.013901
4.585000,0.050989,0.013914
4.595000,0.050951,0.013926
4.605000,0.050914,0.013939
4.615000,0.050877,0.013952
4.625000,0.050839,0.013964
4.635000,0.050802,0.013977
4.645000,0.050764,0.013989
4.655000,0.050727,0.014002
4.665000,0.050690,0.014015
4.675000,0.050652,0.014027
4.685000,0.050615,0.014040
4.695000,0.050577,0.014052
4.705000,0.050540,0.014065
4.715000,0.050502,0.014077
4.725000,0.050465,0.014090
4.735000,0.050427,0.014102
4.745000,0.050389,0.014114
4.755000,0.050352,0.014127
4.765000,0.050314,0.014139
4.775000,0.050277,0.014152
4.785000,0.050239,0.014164
4.795000,0.050202,0.014177
4.805000,0.050164,0.014189
4.815000,0.050126,0.014201
4.825000,0.050089,0.014214
4.835000,0.050051,0.014226
4.845000,0.050013,0.014238
4.855000,0.049976,0.014251
4.865000,0.049938,0.014263
4.875000,0.049900,0.014275
4.885000,0.049863,0.014288
4.895000,0.049825,0.014300
4.905000,0.049787,0.014312
4.915000,0.049750,0.014325
4.925000,0.049712,0.014337
4.935000,0.049674,0.014349
4.945000,0.049636,0.014361
4.955000,0.049599,0.014374
4.965000,0.049561,0.014386
4.975000,0.049523,0.014398
4.985000,0.049485,0.014410
4.995000,0.049447,0.014422
5.005000,0.049410,0.014435
5.015000,0.049372,0.014447
5.025000,0.049334,0.014459
5.035000,0.049296,0.014471
5.045000,0.049258,0.014483
5.055000,0.049220,0.014495
5.065000,0.049182,0.014507
5.075000,0.049145,0.014520
5.085000,0.049107,0.014532
5.095000,0.049069,0.014544
5.105000,0.049031,0.014556
5.115000,0.048993,0.014568
5.125000,0.048955,0.014580
5.135000,0.048917,0.014592
5.145000,0.048879,0.014604
5.155000,0.048841,0.014616
5.165000,0.048803,0.014628
5.175000,0.048765,0.014640
5.185000,0.048727,0.014652
5.195000,0.048689,0.014664
5.205000,0.048651,0.014676
5.215000,0.048613,0.014688
5.225000,0.048575,0.014700
5.235000,0.048537,0.014712
5.245000,0.048499,0.014724
5.255000,0.048461,0.014736
5.265000,0.048423,0.014748
5.275000,0.048385,0.014760
5.285000,0.048347,0.014772
5.295000,0.048308,0.014783
5.305000,0.048270,0.014795
5.315000,0.048232,0.014807
5.325000,0.048194,0.014819
5.335000,0.048156,0.014831
5.345000,0.048118,0.014843
5.355000,0.048080,0.014855
5.365000,0.048041,0.014866
5.375000,0.048003,0.014878
5.385000,0.047965,0.014890
5.395000,0.047927,0.014902
5.405000,0.047889,0.014914
5.415000,0.047850,0.014925
5.425000,0.047812,0.014937
5.435000,0.047774,0.014949
5.445000,0.047736,0.014961
5.455000,0.047698,0.014973
5.465000,0.047659,0.014984
5.475000,0.047621,0.014996
5.485000,0.047583,0.015008
5.495000,0.047544,0.015019
5.505000,0.047506,0.015031
5.515000,0.047468,0.015043
5.525000,0.047430,0.015055
5.535000,0.047391,0.015066
5.545000,0.047353,0.015078
5.555000,0.047315,0.015090
5.565000,0.047276,0.015101
5.575000,0.047238,0.015113
5.585000,0.047200,0.015125
5.595000,0.047161,0.015136
5.605000,0.047123,0.015148
5.615000,0.047084,0.015159
5.625000,0.047046,0.015171
5.635000,0.047008,0.015183
5.645000,0.046969,0.015194
5.655000,0.046931,0.015206
5.665000,0.046892,0.015217
5.675000,0.046854,0.015229
5.685000,0.046815,0.015240
5.695000,0.046777,0.015252
5.705000,0.046739,0.015264
5.715000,0.046700,0.015275
5.725000,0.046662,0.015287
5.735000,0.046623,0.015298
5.745000,0.046585,0.015310
5.755000,0.046546,0.015321
5.765000,0.046508,0.015333
5.775000,0.046469,0.015344
5.785000,0.046431,0.015356
5.795000,0.046392,0.015367
5.805000,0.046353,0.015378
5.815000,0.046315,0.015390
5.825000,0.046276,0.015401
5.835000,0.046238,0.015413
5.845000,0.046199,0.015424
5.855000,0.046161,0.015436
5.865000,0.046122,0.015447
5.875000,0.046083,0.015458
5.885000,0.046045,0.015470
5.895000,0.046006,0.015481
5.905000,0.045968,0.015493
5.915000,0.045929,0.015504
5.925000,0.045890,0.015515
5.935000,0.045852,0.015527
5.945000,0.045813,0.015538
5.955000,0.045774,0.015549
5.965000,0.045736,0.015561
5.975000,0.045697,0.015572
5.985000,0.045658,0.015583
5.995000,0.045620,0.015595
6.005000,0.045581,0.015606
6.015000,0.045542,0.015617
6.025000,0.045504,0.015629
6.035000,0.045465,0.015640
6.045000,0.045426,0.015651
6.055000,0.045387,0.015662
6.065000,0.045349,0.015674
6.075000,0.045310,0.015685
6.085000,0.045271,0.015696
6.095000,0.045232,0.015707
6.105000,0.045194,0.015719
6.115000,0.045155,0.015730
6.125000,0.045116,0.015741
6.135000,0.045077,0.015752
6.145000,0.045038,0.015763
6.155000,0.045000,0.015775
6.165000,0.044961,0.015786
6.175000,0.044922,0.015797
6.185000,0.044883,0.015808
6.195000,0.044844,0.015819
6.205000,0.044806,0.015831
6.215000,0.044767,0.015842
6.225000,0.044728,0.015853
6.235000,0.044689,0.015864
6.245000,0.044650,0.015875
6.255000,0.044611,0.015886
6.265000,0.044572,0.015897
6.275000,0.044533,0.015908
6.285000,0.044495,0.015920
6.295000,0.044456,0.015931
6.305000,0.044417,0.015942
6.315000,0.044378,0.015953
6.325000,0.044339,0.015964
6.335000,0.044300,0.015975
6.345000,0.044261,0.015986
6.355000,0.044222,0.015997
6.365000,0.044183,0.016008
6.375000,0.044144,0.016019
6.385000,0.044105,0.016030
6.395000,0.044066,0.016041
6.405000,0.044027,0.016052
6.415000,0.043988,0.016063
6.425000,0.043949,0.016074
6.435000,0.043910,0.016085
6.445000,0.043871,0.016096
6.455000,0.043832,0.016107
6.465000,0.043793,0.016118
6.475000,0.043754,0.016129
6.485000,0.043715,0.016140
6.495000,0.043676,0.016151
6.505000,0.043637,0.016162
6.515000,0.043598,0.016173
6.525000,0.043559,0.016184
6.535000,0.043520,0.016195
6.545000,0.043481,0.016206
6.555000,0.043442,0.016217
6.565000,0.043403,0.016228
6.575000,0.043364,0.016239
6.585000,0.043324,0.016249
6.595000,0.043285,0.016260
6.605000,0.043246,0.016271
6.615000,0.043207,0.016282
6.625000,0.043168,0.016293
6.635000,0.043129,0.016304
6.645000,0.043090,0.016315
6.655000,0.043051,0.016326
6.665000,0.043011,0.016336
6.675000,0.042972,0.016347
6.685000,0.042933,0.016358
6.695000,0.042894,0.016369
6.705000,0.042855,0.016380
6.715000,0.042816,0.016391
6.725000,0.042776,0.016401
6.735000,0.042737,0.016412
6.745000,0.042698,0.016423
6.755000,0.042659,0.016434
6.765000,0.042620,0.016445
6.775000,0.042580,0.016455
6.785000,0.042541,0.016466
6.795000,0.042502,0.016477
6.805000,0.042463,0.016488
6.815000,0.042423,0.016498
6.825000,0.042384,0.016509
6.835000,0.042345,0.016520
6.845000,0.042306,0.016531
6.855000,0.042266,0.016541
6.865000,0.042227,0.016552
6.875000,0.042188,0.016563
6.885000,0.042149,0.016574
6.895000,0.042109,0.016584
6.905000,0.042070,0.016595
6.915000,0.042031,0.016606
6.925000,0.041991,0.016616
6.935000,0.041952,0.016627
6.945000,0.041913,0.016638
6.955000,0.041873,0.016648
6.965000,0.041834,0.016659
6.975000,0.041795,0.016670
6.985000,0.041756,0.016681
6.995000,0.041716,0.016691
7.005000,0.041677,0.016702
7.015000,0.041637,0.016712
7.025000,0.041598,0.016723
7.035000,0.041559,0.016734
7.045000,0.041519,0.016744
7.055000,0.041480,0.016755
7.065000,0.041441,0.016766
7.075000,0.041401,0.016776
7.085000,0.041362,0.016787
7.095000,0.041322,0.016797
7.105000,0.041283,0.016808
7.115000,0.041244,0.016819
7.125000,0.041204,0.016829
7.135000,0.041165,0.016840
7.145000,0.041125,0.016850
7.155000,0.041086,0.016861
7.165000,0.041046,0.016871
7.175000,0.041007,0.016882
7.184999,0.040968,0.016893
7.195000,0.040928,0.016903
7.205000,0.040889,0.016914
7.215000,0.040849,0.016924
7.225000,0.040810,0.016935
7.235000,0.040770,0.016945
7.245000,0.040731,0.016956
7.255000,0.040691,0.016966
7.265000,0.040652,0.016977
7.275000,0.040612,0.016987
7.285000,0.040573,0.016998
7.295000,0.040533,0.017008
7.305000,0.040494,0.017019
7.315000,0.040454,0.017029
7.325000,0.040415,0.017040
7.335000,0.040375,0.017050
7.345000,0.040336,0.017061
7.355000,0.040296,0.017071
7.365000,0.040257,0.017082
7.375000,0.040217,0.017092
7.385000,0.040177,0.017102
7.395000,0.040138,0.017113
7.405000,0.040098,0.017123
7.415000,0.040059,0.017134
7.425000,0.040019,0.017144
7.434999,0.039980,0.017155
7.445000,0.039940,0.017165
7.455000,0.039900,0.017175
7.465000,0.039861,0.017186
7.475000,0.039821,0.017196
7.485000,0.039782,0.017207
7.495000,0.039742,0.017217
7.505000,0.039702,0.017227
7.515000,0.039663,0.017238
7.525000,0.039623,0.017248
7.535000,0.039583,0.017258
7.545000,0.039544,0.017269
7.555000,0.039504,0.017279
7.565000,0.039465,0.017290
7.575000,0.039425,0.017300
7.585000,0.039385,0.017310
7.595000,0.039346,0.017321
7.605000,0.039306,0.017331
7.615000,0.039266,0.017341
7.625000,0.039227,0.017352
7.635000,0.039187,0.017362
7.645000,0.039147,0.017372
7.655000,0.039108,0.017383
7.665000,0.039068,0.017393
7.675000,0.039028,0.017403
7.684999,0.038988,0.017413
7.695000,0.038949,0.017424
7.705000,0.038909,0.017434
7.715000,0.038869,0.017444
7.725000,0.038830,0.017455
7.735000,0.038790,0.017465
7.745000,0.038750,0.017475
7.755000,0.038710,0.017485
7.765000,0.038671,0.017496
7.775000,0.038631,0.017506
7.785000,0.038591,0.017516
7.795000,0.038551,0.017526
7.805000,0.038512,0.017537
7.815000,0.038472,0.017547
7.825000,0.038432,0.017557
7.835000,0.038392,0.017567
7.845000,0.038353,0.017578
7.855000,0.038313,0.017588
7.865000,0.038273,0.017598
7.875000,0.038233,0.017608
7.885000,0.038193,0.017618
7.895000,0.038154,0.017629
7.905000,0.038114,0.017639
7.915000,0.038074,0.017649
7.925000,0.038034,0.017659
7.934999,0.037994,0.017669
7.945000,0.037954,0.017679
7.955000,0.037915,0.017690
7.965000,0.037875,0.017700
7.975000,0.037835,0.017710
7.985000,0.037795,0.017720
7.995000,0.037755,0.017730
8.005000,0.037715,0.017740
8.015000,0.037676,0.017751
8.025000,0.037636,0.017761
8.035000,0.037596,0.017771
8.045000,0.037556,0.017781
8.055000,0.037516,0.017791
8.065000,0.037476,0.017801
8.075000,0.037436,0.017811
8.085000,0.037397,0.017822
8.095000,0.037357,0.017832
8.105000,0.037317,0.017842
8.115000,0.037277,0.017852
8.125000,0.037237,0.017862
8.135000,0.037197,0.017872
8.145000,0.037157,0.017882
8.155000,0.037117,0.017892
8.165000,0.037077,0.017902
8.175000,0.037037,0.017912
8.184999,0.036997,0.017922
8.195000,0.036957,0.017932
8.205000,0.036918,0.017943
8.215000,0.036878,0.017953
8.225000,0.036838,0.017963
8.235000,0.036798,0.017973
8.245000,0.036758,0.017983
8.255000,0.036718,0.017993
8.265000,0.036678,0.018003
8.275000,0.036638,0.018013
8.285000,0.036598,0.018023
8.295000,0.036558,0.018033
8.305000,0.036518,0.018043
8.315000,0.036478,0.018053
8.325000,0.036438,0.018063
8.335000,0.036398,0.018073
8.345000,0.036358,0.018083
8.355000,0.036318,0.018093
8.365000,0.036278,0.018103
8.375000,0.036238,0.018113
8.385000,0.036198,0.018123
8.395000,0.036158,0.018133
8.405000,0.036118,0.018143
8.415000,0.036078,0.018153
8.425000,0.036038,0.018163
8.434999,0.035998,0.018173
8.445000,0.035958,0.018183
8.455000,0.035918,0.018193
8.465000,0.035878,0.018203
8.474999,0.035838,0.018213
8.485000,0.035798,0.018223
8.495000,0.035758,0.018233
8.505000,0.035718,0.018243
8.515000,0.035678,0.018253
8.525000,0.035637,0.018262
8.535000,0.035597,0.018272
8.545000,0.035557,0.018282
8.555000,0.035517,0.018292
8.565000,0.035477,0.018302
8.575000,0.035437,0.018312
8.585000,0.035397,0.018322
8.595000,0.035357,0.018332
8.605000,0.035317,0.018342
8.615000,0.035277,0.018352
8.625000,0.035237,0.018362
8.635000,0.035197,0.018372
8.645000,0.035156,0.018381
8.655000,0.035116,0.018391
8.665000,0.035076,0.018401
8.675000,0.035036,0.018411
8.684999,0.034996,0.018421
8.695000,0.034956,0.018431
8.705000,0.034916,0.018441
8.715000,0.034876,0.018451
8.724999,0.034835,0.018460
8.735000,0.034795,0.018470
8.745000,0.034755,0.018480
8.755000,0.034715,0.018490
8.765000,0.034675,0.018500
8.775000,0.034635,0.018510
8.785000,0.034595,0.018520
8.795000,0.034554,0.018529
8.805000,0.034514,0.018539
8.815000,0.034474,0.018549
8.825000,0.034434,0.018559
8.835000,0.034394,0.018569
8.845000,0.034354,0.018579
8.855000,0.034313,0.018588
8.865000,0.034273,0.018598
8.875000,0.034233,0.018608
8.885000,0.034193,0.018618
8.895000,0.034153,0.018628
8.905000,0.034112,0.018637
8.915000,0.034072,0.018647
8.925000,0.034032,0.018657
8.934999,0.033992,0.018667
8.945000,0.033952,0.018677
8.955000,0.033911,0.018686
8.965000,0.033871,0.018696
8.974999,0.033831,0.018706
8.985000,0.033791,0.018716
8.995000,0.033750,0.018725
9.005000,0.033710,0.018735
9.015000,0.033670,0.018745
9.025000,0.033630,0.018755
9.035000,0.033589,0.018764
9.045000,0.033549,0.018774
9.055000,0.033509,0.018784
9.065000,0.033469,0.018794
9.075000,0.033428,0.018803
9.085000,0.033388,0.018813
9.095000,0.033348,0.018823
9.105000,0.033308,0.018833
9.115000,0.033267,0.018842
9.125000,0.033227,0.018852
9.135000,0.033187,0.018862
9.145000,0.033147,0.018872
9.155000,0.033106,0.018881
9.165000,0.033066,0.018891
9.175000,0.033026,0.018901
9.184999,0.032985,0.018910
9.195000,0.032945,0.018920
9.205000,0.032905,0.018930
9.215000,0.032864,0.018939
9.224999,0.032824,0.018949
9.235000,0.032784,0.018959
9.245000,0.032744,0.018969
9.255000,0.032703,0.018978
9.265000,0.032663,0.018988
9.275000,0.032623,0.018998
9.285000,0.032582,0.019007
9.295000,0.032542,0.019017
9.305000,0.032502,0.019027
9.315000,0.032461,0.019036
9.325000,0.032421,0.019046
9.335000,0.032381,0.019056
9.345000,0.032340,0.019065
9.355000,0.032300,0.019075
9.365000,0.032259,0.019084
9.375000,0.032219,0.019094
9.385000,0.032179,0.019104
9.395000,0.032138,0.019113
9.405000,0.032098,0.019123
9.415000,0.032058,0.019133
9.425000,0.032017,0.019142
9.434999,0.031977,0.019152
9.445000,0.031937,0.019162
9.455000,0.031896,0.019171
9.465000,0.031856,0.019181
9.474999,0.031815,0.019190
9.485000,0.031775,0.019200
9.495000,0.031735,0.019210
9.505000,0.031694,0.019219
9.515000,0.031654,0.019229
9.525000,0.031613,0.019238
9.535000,0.031573,0.019248
9.545000,0.031533,0.019258
9.555000,0.031492,0.019267
9.565000,0.031452,0.019277
9.575000,0.031411,0.019286
9.585000,0.031371,0.019296
9.595000,0.031331,0.019306
9.605000,0.031290,0.019315
9.615000,0.031250,0.019325
9.625000,0.031209,0.019334
9.635000,0.031169,0.019344
9.645000,0.031128,0.019353
9.655000,0.031088,0.019363
9.665000,0.031048,0.019373
9.675000,0.031007,0.019382
9.684999,0.030967,0.019392
9.695000,0.030926,0.019401
9.705000,0.030886,0.019411
9.715000,0.030845,0.019420
9.724999,0.030805,0.019430
9.735000,0.030764,0.019439
9.745000,0.030724,0.019449
9.755000,0.030683,0.019458
9.765000,0.030643,0.019468
9.775000,0.030602,0.019477
9.785000,0.030562,0.019487
9.795000,0.030522,0.019497
9.805000,0.030481,0.019506
9.815000,0.030441,0.019516
9.825000,0.030400,0.019525
9.835000,0.030360,0.019535
9.845000,0.030319,0.019544
9.855000,0.030279,0.019554
9.865000,0.030238,0.019563
9.875000,0.030198,0.019573
9.885000,0.030157,0.019582
9.895000,0.030117,0.019592
9.905000,0.030076,0.019601
9.915000,0.030036,0.019611
9.925000,0.029995,0.019620
9.934999,0.029955,0.019630
9.945000,0.029914,0.019639
9.955000,0.029874,0.019649
9.965000,0.029833,0.019658
9.974999,0.029792,0.019667
9.985000,0.029752,0.019677
9.995000,0.029711,0.019686
10.005000,0.029671,0.019696
10.015000,0.029630,0.019705
10.025000,0.029590,0.019715
10.035000,0.029549,0.019724
10.045000,0.029509,0.019734
10.055000,0.029468,0.019743
10.065000,0.029428,0.019753
10.075000,0.029387,0.019762
10.085000,0.029347,0.019772
10.095000,0.029306,0.019781
10.105000,0.029265,0.019790
10.115000,0.029225,0.019800
10.125000,0.029184,0.019809
10.135000,0.029144,0.019819
10.145000,0.029103,0.019828
10.155000,0.029063,0.019838
10.165000,0.029022,0.019847
10.175000,0.028981,0.019856
10.184999,0.028941,0.019866
10.195000,0.028900,0.019875
10.205000,0.028860,0.019885
10.215000,0.028819,0.019894
10.224999,0.028778,0.019903
10.235000,0.028738,0.019913
10.245000,0.028697,0.019922
10.255000,0.028657,0.019932
10.264999,0.028616,0.019941
10.275000,0.028576,0.019951
10.285000,0.028535,0.019960
10.295000,0.028494,0.019969
10.305000,0.028454,0.019979
10.315000,0.028413,0.019988
10.325000,0.028372,0.019997
10.335000,0.028332,0.020007
10.345000,0.028291,0.020016
10.355000,0.028251,0.020026
10.365000,0.028210,0.020035
10.375000,0.028169,0.020044
10.385000,0.028129,0.020054
10.395000,0.028088,0.020063
10.405000,0.028047,0.020072
10.415000,0.028007,0.020082
10.425000,0.027966,0.020091
10.434999,0.027925,0.020100
10.445000,0.027885,0.020110
10.455000,0.027844,0.020119
10.465000,0.027804,0.020129
10.474999,0.027763,0.020138
10.485000,0.027722,0.020147
10.495000,0.027682,0.020157
10.505000,0.027641,0.020166
10.514999,0.027600,0.020175
10.525000,0.027560,0.020185
10.535000,0.027519,0.020194
10.545000,0.027478,0.020203
10.555000,0.027438,0.020213
10.565000,0.027397,0.020222
10.575000,0.027356,0.020231
10.585000,0.027316,0.020241
10.595000,0.027275,0.020250
10.605000,0.027234,0.020259
10.615000,0.027194,0.020269
10.625000,0.027153,0.020278
10.635000,0.027112,0.020287
10.645000,0.027071,0.020296
10.655000,0.027031,0.020306
10.665000,0.026990,0.020315
10.675000,0.026949,0.020324
10.684999,0.026909,0.020334
10.695000,0.026868,0.020343
10.705000,0.026827,0.020352
10.715000,0.026787,0.020362
10.724999,0.026746,0.020371
10.735000,0.026705,0.020380
10.745000,0.026664,0.020389
10.755000,0.026624,0.020399
10.764999,0.026583,0.020408
10.775000,0.026542,0.020417
10.785000,0.026502,0.020427
10.795000,0.026461,0.020436
10.805000,0.026420,0.020445
10.815000,0.026379,0.020454
10.825000,0.026339,0.020464
10.835000,0.026298,0.020473
10.845000,0.026257,0.020482
10.855000,0.026217,0.020492
10.865000,0.026176,0.020501
10.875000,0.026135,0.020510
10.885000,0.026094,0.020519
10.895000,0.026054,0.020529
10.905000,0.026013,0.020538
10.915000,0.025972,0.020547
10.925000,0.025931,0.020556
10.934999,0.025891,0.020566
10.945000,0.025850,0.020575
10.955000,0.025809,0.020584
10.965000,0.025768,0.020593
10.974999,0.025728,0.020603
10.985000,0.025687,0.020612
10.995000,0.025646,0.020621
11.005000,0.025605,0.020630
11.014999,0.025564,0.020639
11.025000,0.025524,0.020649
11.035000,0.025483,0.020658
11.045000,0.025442,0.020667
11.055000,0.025401,0.020676
11.065000,0.025361,0.020686
11.075000,0.025320,0.020695
11.085000,0.025279,0.020704
11.095000,0.025238,0.020713
11.105000,0.025197,0.020722
11.115000,0.025157,0.020732
11.125000,0.025116,0.020741
11.135000,0.025075,0.020750
11.145000,0.025034,0.020759
11.155000,0.024994,0.020769
11.165000,0.024953,0.020778
11.175000,0.024912,0.020787
11.184999,0.024871,0.020796
11.195000,0.024830,0.020805
11.205000,0.024790,0.020815
11.215000,0.024749,0.020824
11.224999,0.024708,0.020833
11.235000,0.024667,0.020842
11.245000,0.024626,0.020851
11.255000,0.024585,0.020860
11.264999,0.024545,0.020870
11.275000,0.024504,0.020879
11.285000,0.024463,0.020888
11.295000,0.024422,0.020897
11.305000,0.024381,0.020906
11.315000,0.024341,0.020916
11.325000,0.024300,0.020925
11.335000,0.024259,0.020934
11.345000,0.024218,0.020943
11.355000,0.024177,0.020952
11.365000,0.024136,0.020961
11.375000,0.024096,0.020971
11.385000,0.024055,0.020980
11.395000,0.024014,0.020989
11.405000,0.023973,0.020998
11.415000,0.023932,0.021007
11.425000,0.023891,0.021016
11.434999,0.023850,0.021025
11.445000,0.023810,0.021035
11.455000,0.023769,0.021044
11.465000,0.023728,0.021053
11.474999,0.023687,0.021062
11.485000,0.023646,0.021071
11.495000,0.023605,0.021080
11.505000,0.023564,0.021089
11.514999,0.023524,0.021099
11.525000,0.023483,0.021108
11.535000,0.023442,0.021117
11.545000,0.023401,0.021126
11.555000,0.023360,0.021135
11.565000,0.023319,0.021144
11.575000,0.023278,0.021153
11.585000,0.023238,0.021163
11.595000,0.023197,0.021172
11.605000,0.023156,0.021181
11.615000,0.023115,0.021190
11.625000,0.023074,0.021199
11.635000,0.023033,0.021208
11.645000,0.022992,0.021217
11.655000,0.022951,0.021226
11.665000,0.022910,0.021235
11.675000,0.022870,0.021245
11.684999,0.022829,0.021254
11.695000,0.022788,0.021263
11.705000,0.022747,0.021272
11.715000,0.022706,0.021281
11.724999,0.022665,0.021290
11.735000,0.022624,0.021299
11.745000,0.022583,0.021308
11.755000,0.022542,0.021317
11.764999,0.022502,0.021327
11.775000,0.022461,0.021336
11.785000,0.022420,0.021345
11.795000,0.022379,0.021354
11.804999,0.022338,0.021363
11.815000,0.022297,0.021372
11.825000,0.022256,0.021381
11.835000,0.022215,0.021390
11.845000,0.022174,0.021399
11.855000,0.022133,0.021408
11.865000,0.022092,0.021417
11.875000,0.022051,0.021426
11.885000,0.022010,0.021435
11.895000,0.021970,0.021445
11.905000,0.021929,0.021454
11.915000,0.021888,0.021463
11.925000,0.021847,0.021472
11.934999,0.021806,0.021481
11.945000,0.021765,0.021490
11.955000,0.021724,0.021499
11.965000,0.021683,0.021508
11.974999,0.021642,0.021517
11.985000,0.021601,0.021526
11.995000,0.021560,0.021535
12.005000,0.021519,0.021544
12.014999,0.021478,0.021553
12.025000,0.021437,0.021562
12.035000,0.021396,0.021571
12.045000,0.021356,0.021581
12.054999,0.021315,0.021590
12.065000,0.021274,0.021599
12.075000,0.021233,0.021608
12.085000,0.021192,0.021617
12.095000,0.021151,0.021626
12.105000,0.021110,0.021635
12.115000,0.021069,0.021644
12.125000,0.021028,0.021653
12.135000,0.020987,0.021662
12.145000,0.020946,0.021671
12.155000,0.020905,0.021680
12.165000,0.020864,0.021689
12.175000,0.020823,0.021698
12.184999,0.020782,0.021707
12.195000,0.020741,0.021716
12.205000,0.020700,0.021725
12.215000,0.020659,0.021734
12.224999,0.020618,0.021743
12.235000,0.020577,0.021752
12.245000,0.020536,0.021761
12.255000,0.020495,0.021770
12.264999,0.020454,0.021779
12.275000,0.020413,0.021788
12.285000,0.020372,0.021797
12.295000,0.020331,0.021806
12.304999,0.020290,0.021815
12.315000,0.020249,0.021824
12.325000,0.020208,0.021833
12.335000,0.020167,0.021842
12.345000,0.020126,0.021851
12.355000,0.020085,0.021860
12.365000,0.020044,0.021869
12.375000,0.020003,0.021878
12.385000,0.019962,0.021887
12.395000,0.019921,0.021896
12.405000,0.019880,0.021905
12.415000,0.019839,0.021914
12.425000,0.019798,0.021923
12.434999,0.019757,0.021932
12.445000,0.019716,0.021941
12.455000,0.019675,0.021950
12.465000,0.019634,0.021959
12.474999,0.019593,0.021968
12.485000,0.019552,0.021977
12.495000,0.019511,0.021986
12.505000,0.019470,0.021995
12.514999,0.019429,0.022004
12.525000,0.019388,0.022013
12.535000,0.019347,0.022022
12.545000,0.019306,0.022031
12.554999,0.019265,0.022040
12.565000,0.019224,0.022049
12.575000,0.019183,0.022058
12.585000,0.019142,0.022067
12.595000,0.019101,0.022076
12.605000,0.019060,0.022085
12.615000,0.019019,0.022094
12.625000,0.018978,0.022103
12.635000,0.018937,0.022112
12.645000,0.018896,0.022121
12.655000,0.018855,0.022130
12.665000,0.018814,0.022139
12.675000,0.018773,0.022148
12.684999,0.018732,0.022157
12.695000,0.018691,0.022166
12.705000,0.018650,0.022175
12.715000,0.018609,0.022184
12.724999,0.018568,0.022193
12.735000,0.018527,0.022202
12.745000,0.018486,0.022211
12.755000,0.018444,0.022219
12.764999,0.018403,0.022228
12.775000,0.018362,0.022237
12.785000,0.018321,0.022246
12.795000,0.018280,0.022255
12.804999,0.018239,0.022264
12.815000,0.018198,0.022273
12.825000,0.018157,0.022282
12.835000,0.018116,0.022291
12.845000,0.018075,0.022300
12.855000,0.018034,0.022309
12.865000,0.017993,0.022318
12.875000,0.017952,0.022327
12.885000,0.017911,0.022336
12.895000,0.017870,0.022345
12.905000,0.017829,0.022354
12.915000,0.017788,0.022363
12.925000,0.017746,0.022371
12.934999,0.017705,0.022380
12.945000,0.017664,0.022389
12.955000,0.017623,0.022398
12.965000,0.017582,0.022407
12.974999,0.017541,0.022416
12.985000,0.017500,0.022425
12.995000,0.017459,0.022434
13.005000,0.017418,0.022443
13.014999,0.017377,0.022452
13.025000,0.017336,0.022461
13.035000,0.017295,0.022470
13.045000,0.017254,0.022479
13.054999,0.017213,0.022488
13.065000,0.017171,0.022496
13.075000,0.017130,0.022505
13.085000,0.017089,0.022514
13.095000,0.017048,0.022523
13.105000,0.017007,0.022532
13.115000,0.016966,0.022541
13.125000,0.016925,0.022550
13.135000,0.016884,0.022559
13.145000,0.016843,0.022568
13.155000,0.016802,0.022577
13.165000,0.016761,0.022586
13.175000,0.016719,0.022594
13.184999,0.016678,0.022603
13.195000,0.016637,0.022612
13.205000,0.016596,0.022621
13.215000,0.016555,0.022630
13.224999,0.016514,0.022639
13.235000,0.016473,0.022648
13.245000,0.016432,0.022657
13.255000,0.016391,0.022666
13.264999,0.016350,0.022675
13.275000,0.016308,0.022683
13.285000,0.016267,0.022692
13.295000,0.016226,0.022701
13.304999,0.016185,0.022710
13.315000,0.016144,0.022719
13.325000,0.016103,0.022728
13.335000,0.016062,0.022737
13.345000,0.016021,0.022746
13.355000,0.015980,0.022755
13.365000,0.015938,0.022763
13.375000,0.015897,0.022772
13.385000,0.015856,0.022781
13.395000,0.015815,0.022790
13.405000,0.015774,0.022799
13.415000,0.015733,0.022808
13.425000,0.015692,0.022817
13.434999,0.015651,0.022826
13.445000,0.015610,0.022835
13.455000,0.015568,0.022843
13.465000,0.015527,0.022852
13.474999,0.015486,0.022861
13.485000,0.015445,0.022870
13.495000,0.015404,0.022879
13.505000,0.015363,0.022888
13.514999,0.015322,0.022897
13.525000,0.015281,0.022906
13.535000,0.015239,0.022914
13.545000,0.015198,0.022923
13.554999,0.015157,0.022932
13.565000,0.015116,0.022941
13.575000,0.015075,0.022950
13.585000,0.015034,0.022959
13.594999,0.014993,0.022968
13.605000,0.014951,0.022976
13.615000,0.014910,0.022985
13.625000,0.014869,0.022994
13.635000,0.014828,0.023003
13.645000,0.014787,0.023012
13.655000,0.014746,0.023021
13.665000,0.014705,0.023030
13.675000,0.014663,0.023038
13.684999,0.014622,0.023047
13.695000,0.014581,0.023056
13.705000,0.014540,0.023065
13.715000,0.014499,0.023074
13.724999,0.014458,0.023083
13.735000,0.014417,0.023092
13.745000,0.014375,0.023100
13.755000,0.014334,0.023109
13.764999,0.014293,0.023118
13.775000,0.014252,0.023127
13.785000,0.014211,0.023136
13.795000,0.014170,0.023145
13.804999,0.014129,0.023153
13.815000,0.014087,0.023162
13.825000,0.014046,0.023171
13.835000,0.014005,0.023180
13.844999,0.013964,0.023189
13.855000,0.013923,0.023198
13.865000,0.013882,0.023207
13.875000,0.013840,0.023215
13.885000,0.013799,0.023224
13.895000,0.013758,0.023233
13.905000,0.013717,0.023242
13.915000,0.013676,0.023251
13.925000,0.013635,0.023260
13.934999,0.013593,0.023268
13.945000,0.013552,0.023277
13.955000,0.013511,0.023286
13.965000,0.013470,0.023295
13.974999,0.013429,0.023304
13.985000,0.013388,0.023313
13.995000,0.013346,0.023321
14.005000,0.013305,0.023330
14.014999,0.013264,0.023339
14.025000,0.013223,0.023348
14.035000,0.013182,0.023357
14.045000,0.013140,0.023365
14.054999,0.013099,0.023374
14.065000,0.013058,0.023383
14.075000,0.013017,0.023392
14.085000,0.012976,0.023401
14.094999,0.012935,0.023410
14.105000,0.012893,0.023418
14.115000,0.012852,0.023427
14.125000,0.012811,0.023436
14.135000,0.012770,0.023445
14.145000,0.012729,0.023454
14.155000,0.012687,0.023462
14.165000,0.012646,0.023471
14.175000,0.012605,0.023480
14.184999,0.012564,0.023489
14.195000,0.012523,0.023498
14.205000,0.012482,0.023507
14.215000,0.012440,0.023515
14.224999,0.012399,0.023524
14.235000,0.012358,0.023533
14.245000,0.012317,0.023542
14.255000,0.012276,0.023551
14.264999,0.012234,0.023559
14.275000,0.012193,0.023568
14.285000,0.012152,0.023577
14.295000,0.012111,0.023586
14.304999,0.012070,0.023595
14.315000,0.012028,0.023603
14.325000,0.011987,0.023612
14.335000,0.011946,0.023621
14.344999,0.011905,0.023630
14.355000,0.011864,0.023639
14.365000,0.011822,0.023647
14.375000,0.011781,0.023656
14.385000,0.011740,0.023665
14.395000,0.011699,0.023674
14.405000,0.011658,0.023683
14.415000,0.011616,0.023691
14.425000,0.011575,0.023700
14.434999,0.011534,0.023709
14.445000,0.011493,0.023718
14.455000,0.011451,0.023726
14.465000,0.011410,0.023735
14.474999,0.011369,0.023744
14.485000,0.011328,0.023753
14.495000,0.011287,0.023762
14.505000,0.011245,0.023770
14.514999,0.011204,0.023779
14.525000,0.011163,0.023788
14.535000,0.011122,0.023797
14.545000,0.011081,0.023806
14.554999,0.011039,0.023814
14.565000,0.010998,0.023823
14.575000,0.010957,0.023832
14.585000,0.010916,0.023841
14.594999,0.010874,0.023849
14.605000,0.010833,0.023858
14.615000,0.010792,0.023867
14.625000,0.010751,0.023876
14.635000,0.010710,0.023885
14.645000,0.010668,0.023893
14.655000,0.010627,0.023902
14.665000,0.010586,0.023911
14.675000,0.010545,0.023920
14.684999,0.010503,0.023928
14.695000,0.010462,0.023937
14.705000,0.010421,0.023946
14.715000,0.010380,0.023955
14.724999,0.010339,0.023964
14.735000,0.010297,0.023972
14.745000,0.010256,0.023981
14.755000,0.010215,0.023990
14.764999,0.010174,0.023999
14.775000,0.010132,0.024007
14.785000,0.010091,0.024016
14.795000,0.010050,0.024025
14.804999,0.010009,0.024034
14.815000,0.009967,0.024042
14.825000,0.009926,0.024051
14.835000,0.009885,0.024060
14.844999,0.009844,0.024069
14.855000,0.009802,0.024077
14.865000,0.009761,0.024086
14.875000,0.009720,0.024095
14.885000,0.009679,0.024104
14.895000,0.009638,0.024113
14.905000,0.009596,0.024121
14.915000,0.009555,0.024130
14.925000,0.009514,0.024139
14.934999,0.009473,0.024148
14.945000,0.009431,0.024156
14.955000,0.009390,0.024165
14.965000,0.009349,0.024174
14.974999,0.009308,0.024183
14.985000,0.009266,0.024191
14.995000,0.009225,0.024200
15.005000,0.009184,0.024209
15.015000,0.009143,0.024218
15.025001,0.009101,0.024226
15.034999,0.009060,0.024235
15.044999,0.009019,0.024244
15.054999,0.008978,0.024253
15.065000,0.008936,0.024261
15.075000,0.008895,0.024270
15.085000,0.008854,0.024279
15.095000,0.008813,0.024288
15.105000,0.008771,0.024296
15.114999,0.008730,0.024305
15.124999,0.008689,0.024314
15.134999,0.008648,0.024323
15.145000,0.008606,0.024331
15.155000,0.008565,0.024340
15.165000,0.008524,0.024349
15.175000,0.008483,0.024358
15.185000,0.008441,0.024366
15.195001,0.008400,0.024375
15.204999,0.008359,0.024384
15.214999,0.008318,0.024393
15.224999,0.008276,0.024401
15.235000,0.008235,0.024410
15.245000,0.008194,0.024419
15.255000,0.008153,0.024428
15.265000,0.008111,0.024436
15.275001,0.008070,0.024445
15.284999,0.008029,0.024454
15.294999,0.007988,0.024463
15.304999,0.007946,0.024471
15.315000,0.007905,0.024480
15.325000,0.007864,0.024489
15.335000,0.007822,0.024497
15.345000,0.007781,0.024506
15.355000,0.007740,0.024515
15.364999,0.007699,0.024524
15.374999,0.007657,0.024532
15.384999,0.007616,0.024541
15.395000,0.007575,0.024550
15.405000,0.007534,0.024559
15.415000,0.007492,0.024567
15.425000,0.007451,0.024576
15.435000,0.007410,0.024585
15.445001,0.007369,0.024594
15.454999,0.007327,0.024602
15.464999,0.007286,0.024611
15.474999,0.007245,0.024620
15.485000,0.007203,0.024628
15.495000,0.007162,0.024637
15.505000,0.007121,0.024646
15.515000,0.007080,0.024655
15.525001,0.007038,0.024663
15.534999,0.006997,0.024672
15.544999,0.006956,0.024681
15.554999,0.006915,0.024690
15.565000,0.006873,0.024698
15.575000,0.006832,0.024707
15.585000,0.006791,0.024716
15.595000,0.006749,0.024724
15.605000,0.006708,0.024733
15.614999,0.006667,0.024742
15.624999,0.006626,0.024751
15.634999,0.006584,0.024759
15.645000,0.006543,0.024768
15.655000,0.006502,0.024777
15.665000,0.006461,0.024786
15.675000,0.006419,0.024794
15.685000,0.006378,0.024803
15.695001,0.006337,0.024812
15.704999,0.006295,0.024820
15.714999,0.006254,0.024829
15.724999,0.006213,0.024838
15.735000,0.006172,0.024847
15.745000,0.006130,0.024855
15.755000,0.006089,0.024864
15.765000,0.006048,0.024873
15.775001,0.006006,0.024881
15.784999,0.005965,0.024890
15.794999,0.005924,0.024899
15.804999,0.005883,0.024908
15.815000,0.005841,0.024916
15.825000,0.005800,0.024925
15.835000,0.005759,0.024934
15.845000,0.005717,0.024942
15.855000,0.005676,0.024951
15.864999,0.005635,0.024960
15.874999,0.005594,0.024969
15.884999,0.005552,0.024977
15.895000,0.005511,0.024986
15.905000,0.005470,0.024995
15.915000,0.005428,0.025003
15.925000,0.005387,0.025012
15.935000,0.005346,0.025021
15.945001,0.005305,0.025030
15.954999,0.005263,0.025038
15.964999,0.005222,0.025047
15.974999,0.005181,0.025056
15.985000,0.005139,0.025064
15.995000,0.005098,0.025073
16.004999,0.005057,0.025082
16.014999,0.005016,0.025091
16.025000,0.004974,0.025099
16.034998,0.004933,0.025108
16.044998,0.004892,0.025117
16.054998,0.004850,0.025125
16.064999,0.004809,0.025134
16.074999,0.004768,0.025143
16.084999,0.004726,0.025151
16.094999,0.004685,0.025160
16.105000,0.004644,0.025169
16.114998,0.004603,0.025178
16.124998,0.004561,0.025186
16.134998,0.004520,0.025195
16.144999,0.004479,0.025204
16.154999,0.004437,0.025212
16.164999,0.004396,0.025221
16.174999,0.004355,0.025230
16.184999,0.004313,0.025238
16.195000,0.004272,0.025247
16.204998,0.004231,0.025256
16.214998,0.004190,0.025265
16.224998,0.004148,0.025273
16.234999,0.004107,0.025282
16.244999,0.004066,0.025291
16.254999,0.004024,0.025299
16.264999,0.003983,0.025308
16.275000,0.003942,0.025317
16.284998,0.003900,0.025325
16.294998,0.003859,0.025334
16.304998,0.003818,0.025343
16.314999,0.003777,0.025351
16.324999,0.003735,0.025360
16.334999,0.003694,0.025369
16.344999,0.003653,0.025378
16.355000,0.003611,0.025386
16.364998,0.003570,0.025395
16.374998,0.003529,0.025404
16.384998,0.003487,0.025412
16.394999,0.003446,0.025421
16.404999,0.003405,0.025430
16.414999,0.003363,0.025438
16.424999,0.003322,0.025447
16.434999,0.003281,0.025456
16.445000,0.003240,0.025465
16.454998,0.003198,0.025473
16.464998,0.003157,0.025482
16.474998,0.003116,0.025491
16.484999,0.003074,0.025499
16.494999,0.003033,0.025508
16.504999,0.002992,0.025517
16.514999,0.002951,0.025525
16.525000,0.002909,0.025534
16.534998,0.002868,0.025543
16.544998,0.002827,0.025552
16.554998,0.002785,0.025560
16.564999,0.002744,0.025569
16.574999,0.002703,0.025578
16.584999,0.002662,0.025587
16.594999,0.002621,0.025596
16.605000,0.002579,0.025604
16.614998,0.002538,0.025613
16.624998,0.002497,0.025622
16.634998,0.002456,0.025631
16.644999,0.002415,0.025640
16.654999,0.002374,0.025649
16.664999,0.002333,0.025658
16.674999,0.002292,0.025667
16.684999,0.002251,0.025676
16.695000,0.002210,0.025685
16.704998,0.002169,0.025694
16.714998,0.002129,0.025704
16.724998,0.002088,0.025713
16.734999,0.002047,0.025722
16.744999,0.002007,0.025732
16.754999,0.001966,0.025741
16.764999,0.001926,0.025751
16.775000,0.001886,0.025761
16.784998,0.001846,0.025771
16.794998,0.001807,0.025782
16.804998,0.001767,0.025792
16.814999,0.001728,0.025803
16.824999,0.001689,0.025814
16.834999,0.001651,0.025826
16.844999,0.001613,0.025838
16.855000,0.001575,0.025850
16.864998,0.001538,0.025863
16.874998,0.001501,0.025876
16.884998,0.001466,0.025891
16.894999,0.001431,0.025906
16.904999,0.001397,0.025922
16.914999,0.001364,0.025939
16.924999,0.001333,0.025958
16.934999,0.001304,0.025979
16.945000,0.001276,0.026001
16.954998,0.001252,0.026027
16.964998,0.001230,0.026055
16.974998,0.001212,0.026087
16.984999,0.001200,0.026125
16.994999,0.001204,0.026179
17.000000,0.001179,0.026179


==> PaperGraphs/Test3_time30_height_a1_triple.txt <==
time,discharge,height
-1.000000,0.066000,0.000000
-0.995000,0.065970,0.000000
-0.985000,0.065910,0.000000
-0.975000,0.065850,0.000000
-0.965000,0.065790,0.000000
-0.955000,0.065730,0.000000
-0.945000,0.065670,0.000000
-0.935000,0.065610,0.000000
-0.925000,0.065550,0.000000
-0.915000,0.065490,0.000000
-0.905000,0.065430,0.000000
-0.895000,0.065370,0.000000
-0.885000,0.065310,0.000000
-0.875000,0.065250,0.000000
-0.865000,0.065190,0.000000
-0.855000,0.065130,0.000000
-0.845000,0.065070,0.000000
-0.835000,0.065010,0.000000
-0.825000,0.064950,0.000000
-0.815000,0.064890,0.000000
-0.805000,0.064830,0.000000
-0.795000,0.064770,0.000000
-0.785000,0.064710,0.000000
-0.775000,0.064650,0.000000
-0.765000,0.064590,0.000000
-0.755000,0.064530,0.000000
-0.745000,0.064470,0.000000
-0.735000,0.064410,0.000000
-0.725000,0.064350,0.000000
-0.715000,0.064290,0.000000
-0.705000,0.064230,0.000000
-0.695000,0.064170,0.000000
-0.685000,0.064110,0.000000
-0.675000,0.064050,0.000000
-0.665000,0.063990,0.000000
-0.655000,0.063930,0.000000
-0.645000,0.063870,0.000000
-0.635000,0.063810,0.000000
-0.625000,0.063750,0.000000
-0.615000,0.063690,0.000000
-0.605000,0.063630,0.000000
-0.595000,0.063570,0.000000
-0.585000,0.063510,0.000000
-0.575000,0.063450,0.000000
-0.565000,0.063408,0.000018
-0.555000,0.063412,0.000082
-0.545000,0.063412,0.000142
-0.535000,0.063412,0.000202
-0.525000,0.063412,0.000262
-0.515000,0.063413,0.000323
-0.505000,0.063413,0.000383
-0.495000,0.063413,0.000443
-0.485000,0.063413,0.000503
-0.475000,0.063413,0.000563
-0.465000,0.063412,0.000622
-0.455000,0.063412,0.000682
-0.445000,0.063412,0.000742
-0.435000,0.063412,0.000802
-0.425000,0.063412,0.000862
-0.415000,0.063412,0.000922
-0.405000,0.063412,0.000982
-0.395000,0.063412,0.001042
-0.385000,0.063412,0.001102
-0.375000,0.063412,0.001162
-0.365000,0.063411,0.001221
-0.355000,0.063411,0.001281
-0.345000,0.063411,0.001341
-0.335000,0.063411,0.001401
-0.325000,0.063411,0.001461
-0.315000,0.063411,0.001521
-0.305000,0.063411,0.001581
-0.295000,0.063410,0.001640
-0.285000,0.063410,0.001700
-0.275000,0.063410,0.001760
-0.265000,0.063410,0.001820
-0.255000,0.063410,0.001880
-0.245000,0.063409,0.001939
-0.235000,0.063409,0.001999
-0.225000,0.063409,0.002059
-0.215000,0.063409,0.002119
-0.205000,0.063409,0.002179
-0.195000,0.063408,0.002238
-0.185000,0.063408,0.002298
-0.175000,0.063408,0.002358
-0.165000,0.063408,0.002418
-0.155000,0.063407,0.002477
-0.145000,0.063407,0.002537
-0.135000,0.063407,0.002597
-0.125000,0.063407,0.002657
-0.115000,0.063407,0.002717
-0.105000,0.063406,0.002776
-0.095000,0.063406,0.002836
-0.085000,0.063406,0.002896
-0.075000,0.063406,0.002956
-0.065000,0.063405,0.003015
-0.055000,0.063405,0.003075
-0.045000,0.063405,0.003135
-0.035000,0.063405,0.003195
-0.025000,0.063404,0.003254
-0.015000,0.063404,0.003314
-0.005000,0.063405,0.003375
0.005000,0.063436,0.003466
0.015000,0.063435,0.003525
0.025000,0.063432,0.003582
0.035000,0.063427,0.003637
0.045000,0.063421,0.003691
0.055000,0.063414,0.003744
0.065000,0.063406,0.003796
0.075000,0.063397,0.003847
0.085000,0.063386,0.003897
0.095000,0.063375,0.003945
0.105000,0.063363,0.003993
0.115000,0.063350,0.004040
0.125000,0.063336,0.004086
0.135000,0.063322,0.004132
0.145000,0.063307,0.004177
0.155000,0.063291,0.004221
0.165000,0.063274,0.004264
0.175000,0.063257,0.004307
0.185000,0.063239,0.004349
0.195000,0.063220,0.004390
0.205000,0.063201,0.004431
0.215000,0.063182,0.004472
0.225000,0.063162,0.004512
0.235000,0.063141,0.004551
0.245000,0.063120,0.004590
0.255000,0.063099,0.004629
0.265000,0.063077,0.004667
0.275000,0.063054,0.004704
0.285000,0.063032,0.004742
0.295000,0.063008,0.004778
0.305000,0.062985,0.004815
0.315000,0.062961,0.004851
0.325000,0.062937,0.004887
0.335000,0.062912,0.004922
0.345000,0.062887,0.004957
0.355000,0.062862,0.004992
0.365000,0.062836,0.005026
0.375000,0.062810,0.005060
0.385000,0.062784,0.005094
0.395000,0.062757,0.005127
0.405000,0.062730,0.005160
0.415000,0.062703,0.005193
0.425000,0.062676,0.005226
0.435000,0.062648,0.005258
0.445000,0.062620,0.005290
0.455000,0.062592,0.005322
0.465000,0.062563,0.005353
0.475000,0.062534,0.005384
0.485000,0.062506,0.005416
0.495000,0.062476,0.005446
0.505000,0.062447,0.005477
0.515000,0.062417,0.005507
0.525000,0.062387,0.005537
0.535000,0.062357,0.005567
0.545000,0.062327,0.005597
0.555000,0.062297,0.005627
0.565000,0.062266,0.005656
0.575000,0.062235,0.005685
0.585000,0.062204,0.005714
0.595000,0.062173,0.005743
0.605000,0.062141,0.005771
0.615000,0.062110,0.005800
0.625000,0.062078,0.005828
0.635000,0.062046,0.005856
0.645000,0.062014,0.005884
0.655000,0.061981,0.005911
0.665000,0.061949,0.005939
0.675000,0.061916,0.005966
0.685000,0.061883,0.005993
0.695000,0.061851,0.006021
0.705000,0.061817,0.006047
0.715000,0.061784,0.006074
0.725000,0.061751,0.006101
0.735000,0.061717,0.006127
0.745000,0.061683,0.006153
0.755000,0.061650,0.006180
0.765000,0.061616,0.006206
0.775000,0.061582,0.006232
0.785000,0.061547,0.006257
0.795000,0.061513,0.006283
0.805000,0.061478,0.006308
0.815000,0.061444,0.006334
0.825000,0.061409,0.006359
0.835000,0.061374,0.006384
0.845000,0.061339,0.006409
0.855000,0.061304,0.006434
0.865000,0.061269,0.006459
0.875000,0.061233,0.006483
0.885000,0.061198,0.006508
0.895000,0.061162,0.006532
0.905000,0.061127,0.006557
0.915000,0.061091,0.006581
0.925000,0.061055,0.006605
0.935000,0.061019,0.006629
0.945000,0.060983,0.006653
0.955000,0.060946,0.006676
0.965000,0.060910,0.006700
0.975000,0.060873,0.006723
0.985000,0.060837,0.006747
0.995000,0.060800,0.006770
1.005000,0.060763,0.006793
1.015000,0.060727,0.006817
1.025000,0.060690,0.006840
1.035000,0.060653,0.006863
1.045000,0.060615,0.006885
1.055000,0.060578,0.006908
1.065000,0.060541,0.006931
1.075000,0.060504,0.006954
1.085000,0.060466,0.006976
1.095000,0.060428,0.006998
1.105000,0.060391,0.007021
1.115000,0.060353,0.007043
1.125000,0.060315,0.007065
1.135000,0.060277,0.007087
1.145000,0.060239,0.007109
1.155000,0.060201,0.007131
1.165000,0.060163,0.007153
1.175000,0.060125,0.007175
1.185000,0.060086,0.007196
1.195000,0.060048,0.007218
1.205000,0.060009,0.007239
1.215000,0.059971,0.007261
1.225000,0.059932,0.007282
1.235000,0.059893,0.007303
1.245000,0.059855,0.007325
1.255000,0.059816,0.007346
1.265000,0.059777,0.007367
1.275000,0.059738,0.007388
1.285000,0.059699,0.007409
1.295000,0.059660,0.007430
1.305000,0.059620,0.007450
1.315000,0.059581,0.007471
1.325000,0.059542,0.007492
1.335000,0.059502,0.007512
1.345000,0.059463,0.007533
1.355000,0.059423,0.007553
1.365000,0.059384,0.007574
1.375000,0.059344,0.007594
1.385000,0.059304,0.007614
1.395000,0.059264,0.007634
1.405000,0.059224,0.007654
1.415000,0.059185,0.007675
1.425000,0.059145,0.007695
1.435000,0.059104,0.007714
1.445000,0.059064,0.007734
1.455000,0.059024,0.007754
1.465000,0.058984,0.007774
1.475000,0.058944,0.007794
1.485000,0.058903,0.007813
1.495000,0.058863,0.007833
1.505000,0.058822,0.007852
1.515000,0.058782,0.007872
1.525000,0.058741,0.007891
1.535000,0.058700,0.007910
1.545000,0.058660,0.007930
1.555000,0.058619,0.007949
1.565000,0.058578,0.007968
1.575000,0.058537,0.007987
1.585000,0.058496,0.008006
1.595000,0.058455,0.008025
1.605000,0.058414,0.008044
1.615000,0.058373,0.008063
1.625000,0.058332,0.008082
1.635000,0.058291,0.008101
1.645000,0.058250,0.008120
1.655000,0.058208,0.008138
1.665000,0.058167,0.008157
1.675000,0.058126,0.008176
1.685000,0.058084,0.008194
1.695000,0.058043,0.008213
1.705000,0.058001,0.008231
1.715000,0.057960,0.008250
1.725000,0.057918,0.008268
1.735000,0.057876,0.008286
1.745000,0.057835,0.008305
1.755000,0.057793,0.008323
1.765000,0.057751,0.008341
1.775000,0.057709,0.008359
1.785000,0.057667,0.008377
1.795000,0.057625,0.008395
1.805000,0.057583,0.008413
1.815000,0.057541,0.008431
1.825000,0.057499,0.008449
1.835000,0.057457,0.008467
1.845000,0.057415,0.008485
1.855000,0.057373,0.008503
1.865000,0.057330,0.008520
1.875000,0.057288,0.008538
1.885000,0.057246,0.008556
1.895000,0.057203,0.008573
1.905000,0.057161,0.008591
1.915000,0.057118,0.008608
1.925000,0.057076,0.008626
1.935000,0.057033,0.008643
1.945000,0.056991,0.008661
1.955000,0.056948,0.008678
1.965000,0.056905,0.008695
1.975000,0.056863,0.008713
1.985000,0.056820,0.008730
1.995000,0.056777,0.008747
2.005000,0.056734,0.008764
2.015000,0.056692,0.008782
2.025000,0.056649,0.008799
2.035000,0.056606,0.008816
2.045000,0.056563,0.008833
2.055000,0.056520,0.008850
2.065000,0.056477,0.008867
2.075000,0.056434,0.008884
2.085000,0.056390,0.008900
2.095000,0.056347,0.008917
2.105000,0.056304,0.008934
2.115000,0.056261,0.008951
2.125000,0.056218,0.008968
2.135000,0.056174,0.008984
2.145000,0.056131,0.009001
2.155000,0.056088,0.009018
2.165000,0.056044,0.009034
2.175000,0.056001,0.009051
2.185000,0.055957,0.009067
2.195000,0.055914,0.009084
2.205000,0.055870,0.009100
2.215000,0.055827,0.009117
2.225000,0.055783,0.009133
2.235000,0.055739,0.009149
2.245000,0.055696,0.009166
2.255000,0.055652,0.009182
2.265000,0.055608,0.009198
2.275000,0.055564,0.009214
2.285000,0.055521,0.009231
2.295000,0.055477,0.009247
2.305000,0.055433,0.009263
2.315000,0.055389,0.009279
2.325000,0.055345,0.009295
2.335000,0.055301,0.009311
2.345000,0.055257,0.009327
2.355000,0.055213,0.009343
2.365000,0.055169,0.009359
2.375000,0.055125,0.009375
2.385000,0.055081,0.009391
2.395000,0.055037,0.009407
2.405000,0.054992,0.009422
2.415000,0.054948,0.009438
2.425000,0.054904,0.009454
2.435000,0.054860,0.009470
2.445000,0.054815,0.009485
2.455000,0.054771,0.009501
2.465000,0.054727,0.009517
2.475000,0.054682,0.009532
2.485000,0.054638,0.009548
2.495000,0.054594,0.009564
2.505000,0.054549,0.009579
2.515000,0.054505,0.009595
2.525000,0.054460,0.009610
2.535000,0.054416,0.009626
2.545000,0.054371,0.009641
2.555000,0.054327,0.009657
2.565000,0.054282,0.009672
2.575000,0.054237,0.009687
2.585000,0.054193,0.009703
2.595000,0.054148,0.009718
2.605000,0.054103,0.009733
2.615000,0.054059,0.009749
2.625000,0.054014,0.009764
2.635000,0.053969,0.009779
2.645000,0.053924,0.009794
2.655000,0.053879,0.009809
2.665000,0.053834,0.009824
2.675000,0.053790,0.009840
2.685000,0.053745,0.009855
2.695000,0.053700,0.009870
2.705000,0.053655,0.009885
2.715000,0.053610,0.009900
2.725000,0.053565,0.009915
2.735000,0.053520,0.009930
2.745000,0.053475,0.009945
2.755000,0.053430,0.009960
2.765000,0.053385,0.009975
2.775000,0.053340,0.009990
2.785000,0.053295,0.010005
2.795000,0.053250,0.010020
2.805000,0.053204,0.010034
2.815000,0.053159,0.010049
2.825000,0.053114,0.010064
2.835000,0.053069,0.010079
2.845000,0.053024,0.010094
2.855000,0.052978,0.010108
2.865000,0.052933,0.010123
2.875000,0.052888,0.010138
2.885000,0.052843,0.010153
2.895000,0.052797,0.010167
2.905000,0.052752,0.010182
2.915000,0.052707,0.010197
2.925000,0.052662,0.010212
2.935000,0.052616,0.010226
2.945000,0.052571,0.010241
2.955000,0.052526,0.010256
2.965000,0.052480,0.010270
2.975000,0.052435,0.010285
2.985000,0.052389,0.010299
2.995000,0.052344,0.010314
3.005000,0.052299,0.010329
3.015000,0.052253,0.010343
3.025000,0.052208,0.010358
3.035000,0.052162,0.010372
3.045000,0.052117,0.010387
3.055000,0.052072,0.010402
3.065000,0.052026,0.010416
3.075000,0.051981,0.010431
3.085000,0.051935,0.010445
3.095000,0.051890,0.010460
3.105000,0.051845,0.010475
3.115000,0.051799,0.010489
3.125000,0.051754,0.010504
3.135000,0.051709,0.010519
3.145000,0.051663,0.010533
3.155000,0.051618,0.010548
3.165000,0.051573,0.010563
3.175000,0.051527,0.010577
3.185000,0.051482,0.010592
3.195000,0.051437,0.010607
3.205000,0.051392,0.010622
3.215000,0.051347,0.010637
3.225000,0.051302,0.010652
3.235000,0.051257,0.010667
3.245000,0.051212,0.010682
3.255000,0.051167,0.010697
3.265000,0.051122,0.010712
3.275000,0.051078,0.010728
3.285000,0.051033,0.010743
3.295000,0.050989,0.010759
3.305000,0.050945,0.010775
3.315000,0.050901,0.010791
3.325000,0.050857,0.010807
3.335000,0.050813,0.010823
3.345000,0.050770,0.010840
3.355000,0.050727,0.010857
3.365000,0.050685,0.010875
3.375000,0.050642,0.010892
3.385000,0.050601,0.010911
3.395000,0.050560,0.010930
3.405000,0.050519,0.010949
3.415000,0.050479,0.010969
3.425000,0.050440,0.010990
3.435000,0.050401,0.011011
3.445000,0.050363,0.011033
3.455000,0.050327,0.011057
3.465000,0.050291,0.011081
3.475000,0.050256,0.011106
3.485000,0.050223,0.011133
3.495000,0.050190,0.011160
3.505000,0.050159,0.011189
3.515000,0.050129,0.011219
3.525000,0.050101,0.011251
3.535000,0.050073,0.011283
3.545000,0.050047,0.011317
3.555000,0.050022,0.011352
3.565000,0.049998,0.011388
3.575000,0.049976,0.011426
3.585000,0.049954,0.011464
3.595000,0.049933,0.011503
3.605000,0.049912,0.011542
3.615000,0.049892,0.011582
3.625000,0.049873,0.011623
3.635000,0.049854,0.011664
3.645000,0.049836,0.011706
3.655000,0.049817,0.011747
3.665000,0.049799,0.011789
3.675000,0.049781,0.011831
3.685000,0.049763,0.011873
3.695000,0.049745,0.011915
3.705000,0.049727,0.011957
3.715000,0.049710,0.012000
3.725000,0.049692,0.012042
3.735000,0.049675,0.012085
3.745000,0.049657,0.012127
3.755000,0.049640,0.012170
3.765000,0.049623,0.012213
3.775000,0.049605,0.012255
3.785000,0.049588,0.012298
3.795000,0.049571,0.012341
3.805000,0.049554,0.012384
3.815000,0.049537,0.012427
3.825000,0.049521,0.012471
3.835000,0.049504,0.012514
3.845000,0.049488,0.012558
3.855000,0.049471,0.012601
3.865000,0.049455,0.012645
3.875000,0.049439,0.012689
3.885000,0.049423,0.012733
3.895000,0.049407,0.012777
3.905000,0.049391,0.012821
3.915000,0.049375,0.012865
3.925000,0.049360,0.012910
3.935000,0.049344,0.012954
3.945000,0.049329,0.012999
3.955000,0.049313,0.013043
3.965000,0.049298,0.013088
3.975000,0.049283,0.013133
3.985000,0.049268,0.013178
3.995000,0.049253,0.013223
4.005000,0.049235,0.013260
4.015000,0.049210,0.013285
4.025000,0.049178,0.013303
4.035000,0.049144,0.013319
4.045000,0.049108,0.013333
4.055000,0.049072,0.013347
4.065000,0.049036,0.013361
4.075000,0.048999,0.013374
4.085000,0.048962,0.013387
4.095000,0.048926,0.013401
4.105000,0.048889,0.013414
4.115000,0.048852,0.013427
4.125000,0.048815,0.013440
4.135000,0.048779,0.013454
4.145000,0.048742,0.013467
4.155000,0.048705,0.013480
4.165000,0.048668,0.013493
4.175000,0.048631,0.013506
4.185000,0.048595,0.013520
4.195000,0.048558,0.013533
4.205000,0.048521,0.013546
4.215000,0.048484,0.013559
4.225000,0.048447,0.013572
4.235000,0.048410,0.013585
4.245000,0.048373,0.013598
4.255000,0.048336,0.013612
4.265000,0.048300,0.013625
4.275000,0.048263,0.013638
4.285000,0.048226,0.013651
4.295000,0.048189,0.013664
4.305000,0.048152,0.013677
4.315000,0.048115,0.013690
4.325000,0.048078,0.013703
4.335000,0.048041,0.013716
4.345000,0.048004,0.013729
4.355000,0.047967,0.013742
4.365000,0.047930,0.013755
4.375000,0.047892,0.013767
4.385000,0.047855,0.013780
4.395000,0.047818,0.013793
4.405000,0.047781,0.013806
4.415000,0.047744,0.013819
4.425000,0.047707,0.013832
4.435000,0.047670,0.013845
4.445000,0.047633,0.013858
4.455000,0.047595,0.013870
4.465000,0.047558,0.013883
4.475000,0.047521,0.013896
4.485000,0.047484,0.013909
4.495000,0.047447,0.013922
4.505000,0.047409,0.013934
4.515000,0.047372,0.013947
4.525000,0.047335,0.013960
4.535000,0.047298,0.013973
4.545000,0.047260,0.013985
4.555000,0.047223,0.013998
4.565000,0.047186,0.014011
4.575000,0.047148,0.014023
4.585000,0.047111,0.014036
4.595000,0.047074,0.014049
4.605000,0.047036,0.014061
4.615000,0.046999,0.014074
4.625000,0.046962,0.014087
4.635000,0.046924,0.014099
4.645000,0.046887,0.014112
4.655000,0.046850,0.014125
4.665000,0.046812,0.014137
4.675000,0.046775,0.014150
4.685000,0.046737,0.014162
4.695000,0.046700,0.014175
4.705000,0.046662,0.014187
4.715000,0.046625,0.014200
4.725000,0.046587,0.014212
4.735000,0.046550,0.014225
4.745000,0.046512,0.014237
4.755000,0.046475,0.014250
4.765000,0.046437,0.014262
4.775000,0.046400,0.014275
4.785000,0.046362,0.014287
4.795000,0.046325,0.014300
4.805000,0.046287,0.014312
4.815000,0.046250,0.014325
4.825000,0.046212,0.014337
4.835000,0.046174,0.014349
4.845000,0.046137,0.014362
4.855000,0.046099,0.014374
4.865000,0.046062,0.014387
4.875000,0.046024,0.014399
4.885000,0.045986,0.014411
4.895000,0.045949,0.014424
4.905000,0.045911,0.014436
4.915000,0.045873,0.014448
4.925000,0.045836,0.014461
4.935000,0.045798,0.014473
4.945000,0.045760,0.014485
4.955000,0.045722,0.014497
4.965000,0.045685,0.014510
4.975000,0.045647,0.014522
4.985000,0.045609,0.014534
4.995000,0.045571,0.014546
5.005000,0.045534,0.014559
5.015000,0.045496,0.014571
5.025000,0.045458,0.014583
5.035000,0.045420,0.014595
5.045000,0.045382,0.014607
5.055000,0.045345,0.014620
5.065000,0.045307,0.014632
5.075000,0.045269,0.014644
5.085000,0.045231,0.014656
5.095000,0.045193,0.014668
5.105000,0.045155,0.014680
5.115000,0.045117,0.014692
5.125000,0.045080,0.014705
5.135000,0.045042,0.014717
5.145000,0.045004,0.014729
5.155000,0.044966,0.014741
5.165000,0.044928,0.014753
5.175000,0.044890,0.014765
5.185000,0.044852,0.014777
5.195000,0.044814,0.014789
5.205000,0.044776,0.014801
5.215000,0.044738,0.014813
5.225000,0.044700,0.014825
5.235000,0.044662,0.014837
5.245000,0.044624,0.014849
5.255000,0.044586,0.014861
5.265000,0.044548,0.014873
5.275000,0.044510,0.014885
5.285000,0.044472,0.014897
5.295000,0.044434,0.014909
5.305000,0.044396,0.014921
5.315000,0.044358,0.014933
5.325000,0.044320,0.014945
5.335000,0.044282,0.014957
5.345000,0.044244,0.014969
5.355000,0.044205,0.014980
5.365000,0.044167,0.014992
5.375000,0.044129,0.015004
5.385000,0.044091,0.015016
5.395000,0.044053,0.015028
5.405000,0.044015,0.015040
5.415000,0.043977,0.015052
5.425000,0.043939,0.015064
5.435000,0.043900,0.015075
5.445000,0.043862,0.015087
5.455000,0.043824,0.015099
5.465000,0.043786,0.015111
5.475000,0.043748,0.015123
5.485000,0.043709,0.015134
5.495000,0.043671,0.015146
5.505000,0.043633,0.015158
5.515000,0.043595,0.015170
5.525000,0.043556,0.015181
5.535000,0.043518,0.015193
5.545000,0.043480,0.015205
5.555000,0.043442,0.015217
5.565000,0.043403,0.015228
5.575000,0.043365,0.015240
5.585000,0.043327,0.015252
5.595000,0.043288,0.015263
5.605000,0.043250,0.015275
5.615000,0.043212,0.015287
5.625000,0.043173,0.015298
5.635000,0.043135,0.015310
5.645000,0.043097,0.015322
5.655000,0.043058,0.015333
5.665000,0.043020,0.015345
5.675000,0.042982,0.015357
5.685000,0.042943,0.015368
5.695000,0.042905,0.015380
5.705000,0.042866,0.015391
5.715000,0.042828,0.015403
5.725000,0.042790,0.015415
5.735000,0.042751,0.015426
5.745000,0.042713,0.015438
5.755000,0.042674,0.015449
5.765000,0.042636,0.015461
5.775000,0.042597,0.015472
5.785000,0.042559,0.015484
5.795000,0.042520,0.015495
5.805000,0.042482,0.015507
5.815000,0.042443,0.015518
5.825000,0.042405,0.015530
5.835000,0.042366,0.015541
5.845000,0.042328,0.015553
5.855000,0.042289,0.015564
5.865000,0.042251,0.015576
5.875000,0.042212,0.015587
5.885000,0.042174,0.015599
5.895000,0.042135,0.015610
5.905000,0.042097,0.015622
5.915000,0.042058,0.015633
5.925000,0.042019,0.015644
5.935000,0.041981,0.015656
5.945000,0.041942,0.015667
5.955000,0.041904,0.015679
5.965000,0.041865,0.015690
5.975000,0.041826,0.015701
5.985000,0.041788,0.015713
5.995000,0.041749,0.015724
6.005000,0.041711,0.015736
6.015000,0.041672,0.015747
6.025000,0.041633,0.015758
6.035000,0.041595,0.015770
6.045000,0.041556,0.015781
6.055000,0.041517,0.015792
6.065000,0.041479,0.015804
6.075000,0.041440,0.015815
6.085000,0.041401,0.015826
6.095000,0.041363,0.015838
6.105000,0.041324,0.015849
6.115000,0.041285,0.015860
6.125000,0.041246,0.015871
6.135000,0.041208,0.015883
6.145000,0.041169,0.015894
6.155000,0.041130,0.015905
6.165000,0.041091,0.015916
6.175000,0.041053,0.015928
6.185000,0.041014,0.015939
6.195000,0.040975,0.015950
6.205000,0.040936,0.015961
6.215000,0.040898,0.015973
6.225000,0.040859,0.015984
6.235000,0.040820,0.015995
6.245000,0.040781,0.016006
6.255000,0.040742,0.016017
6.265000,0.040704,0.016029
6.275000,0.040665,0.016040
6.285000,0.040626,0.016051
6.295000,0.040587,0.016062
6.305000,0.040548,0.016073
6.315000,0.040509,0.016084
6.325000,0.040470,0.016095
6.335000,0.040432,0.016107
6.345000,0.040393,0.016118
6.355000,0.040354,0.016129
6.365000,0.040315,0.016140
6.375000,0.040276,0.016151
6.385000,0.040237,0.016162
6.395000,0.040198,0.016173
6.405000,0.040159,0.016184
6.415000,0.040120,0.016195
6.425000,0.040082,0.016207
6.435000,0.040043,0.016218
6.445000,0.040004,0.016229
6.455000,0.039965,0.016240
6.465000,0.039926,0.016251
6.475000,0.039887,0.016262
6.485000,0.039848,0.016273
6.495000,0.039809,0.016284
6.505000,0.039770,0.016295
6.515000,0.039731,0.016306
6.525000,0.039692,0.016317
6.535000,0.039653,0.016328
6.545000,0.039614,0.016339
6.555000,0.039575,0.016350
6.565000,0.039536,0.016361
6.575000,0.039497,0.016372
6.585000,0.039458,0.016383
6.595000,0.039419,0.016394
6.605000,0.039380,0.016405
6.615000,0.039341,0.016416
6.625000,0.039302,0.016427
6.635000,0.039263,0.016438
6.645000,0.039224,0.016449
6.655000,0.039185,0.016460
6.665000,0.039146,0.016471
6.675000,0.039107,0.016482
6.685000,0.039068,0.016493
6.695000,0.039029,0.016504
6.705000,0.038990,0.016515
6.715000,0.038951,0.016526
6.725000,0.038912,0.016537
6.735000,0.038873,0.016548
6.745000,0.038834,0.016559
6.755000,0.038795,0.016570
6.765000,0.038756,0.016581
6.775000,0.038717,0.016592
6.785000,0.038678,0.016603
6.795000,0.038639,0.016614
6.805000,0.038600,0.016625
6.815000,0.038561,0.016636
6.825000,0.038522,0.016647
6.835000,0.038483,0.016658
6.845000,0.038445,0.016670
6.855000,0.038406,0.016681
6.865000,0.038367,0.016692
6.875000,0.038328,0.016703
6.885000,0.038289,0.016714
6.895000,0.038250,0.016725
6.905000,0.038211,0.016736
6.915000,0.038173,0.016748
6.925000,0.038134,0.016759
6.935000,0.038095,0.016770
6.945000,0.038056,0.016781
6.955000,0.038018,0.016793
6.965000,0.037979,0.016804
6.975000,0.037940,0.016815
6.985000,0.037902,0.016827
6.995000,0.037863,0.016838
7.005000,0.037825,0.016850
7.015000,0.037786,0.016861
7.025000,0.037748,0.016873
7.035000,0.037709,0.016884
7.045000,0.037671,0.016896
7.055000,0.037633,0.016908
7.065000,0.037594,0.016919
7.075000,0.037556,0.016931
7.085000,0.037518,0.016943
7.095000,0.037480,0.016955
7.105000,0.037442,0.016967
7.115000,0.037403,0.016978
7.125000,0.037365,0.016990
7.135000,0.037327,0.017002
7.145000,0.037290,0.017015
7.155000,0.037252,0.017027
7.165000,0.037214,0.017039
7.175000,0.037176,0.017051
7.184999,0.037139,0.017064
7.195000,0.037101,0.017076
7.205000,0.037064,0.017089
7.215000,0.037026,0.017101
7.225000,0.036989,0.017114
7.235000,0.036952,0.017127
7.245000,0.036914,0.017139
7.255000,0.036877,0.017152
7.265000,0.036840,0.017165
7.275000,0.036804,0.017179
7.285000,0.036767,0.017192
7.295000,0.036730,0.017205
7.305000,0.036694,0.017219
7.315000,0.036657,0.017232
7.325000,0.036621,0.017246
7.335000,0.036585,0.017260
7.345000,0.036549,0.017274
7.355000,0.036513,0.017288
7.365000,0.036477,0.017302
7.375000,0.036442,0.017317
7.385000,0.036406,0.017331
7.395000,0.036371,0.017346
7.405000,0.036336,0.017361
7.415000,0.036301,0.017376
7.425000,0.036267,0.017392
7.434999,0.036233,0.017408
7.445000,0.036199,0.017424
7.455000,0.036165,0.017440
7.465000,0.036132,0.017457
7.475000,0.036099,0.017474
7.485000,0.036067,0.017492
7.495000,0.036036,0.017511
7.505000,0.036005,0.017530
7.515000,0.035975,0.017550
7.525000,0.035946,0.017571
7.535000,0.035918,0.017593
7.545000,0.035892,0.017617
7.555000,0.035867,0.017642
7.565000,0.035845,0.017670
7.575000,0.035825,0.017700
7.585000,0.035808,0.017733
7.595000,0.035795,0.017770
7.605000,0.035786,0.017811
7.615000,0.035782,0.017857
7.625000,0.035784,0.017909
7.635000,0.035792,0.017967
7.645000,0.035808,0.018033
7.655000,0.035830,0.018105
7.665000,0.035860,0.018185
7.675000,0.035897,0.018272
7.684999,0.035940,0.018365
7.695000,0.035987,0.018462
7.705000,0.036036,0.018561
7.715000,0.036087,0.018662
7.725000,0.036137,0.018762
7.735000,0.036184,0.018859
7.745000,0.036229,0.018954
7.755000,0.036269,0.019044
7.765000,0.036304,0.019129
7.775000,0.036336,0.019211
7.785000,0.036363,0.019288
7.795000,0.036386,0.019361
7.805000,0.036405,0.019430
7.815000,0.036422,0.019497
7.825000,0.036436,0.019561
7.835000,0.036447,0.019622
7.845000,0.036457,0.019682
7.855000,0.036465,0.019740
7.865000,0.036471,0.019796
7.875000,0.036477,0.019852
7.885000,0.036481,0.019906
7.895000,0.036485,0.019960
7.905000,0.036488,0.020013
7.915000,0.036490,0.020065
7.925000,0.036492,0.020117
7.934999,0.036493,0.020168
7.945000,0.036493,0.020218
7.955000,0.036493,0.020268
7.965000,0.036493,0.020318
7.975000,0.036493,0.020368
7.985000,0.036492,0.020417
7.995000,0.036491,0.020466
8.005000,0.036486,0.020506
8.015000,0.036473,0.020533
8.025000,0.036451,0.020551
8.035000,0.036426,0.020566
8.045000,0.036398,0.020578
8.055000,0.036370,0.020590
8.065000,0.036341,0.020601
8.075000,0.036312,0.020612
8.085000,0.036283,0.020623
8.095000,0.036253,0.020633
8.105000,0.036224,0.020644
8.115000,0.036195,0.020655
8.125000,0.036165,0.020665
8.135000,0.036136,0.020676
8.145000,0.036106,0.020686
8.155000,0.036077,0.020697
8.165000,0.036047,0.020707
8.175000,0.036018,0.020718
8.184999,0.035988,0.020728
8.195000,0.035959,0.020739
8.205000,0.035930,0.020750
8.215000,0.035900,0.020760
8.225000,0.035871,0.020771
8.235000,0.035841,0.020781
8.245000,0.035812,0.020792
8.255000,0.035782,0.020802
8.265000,0.035753,0.020813
8.275000,0.035723,0.020823
8.285000,0.035694,0.020834
8.295000,0.035664,0.020844
8.305000,0.035635,0.020855
8.315000,0.035605,0.020865
8.325000,0.035576,0.020876
8.335000,0.035546,0.020886
8.345000,0.035517,0.020897
8.355000,0.035487,0.020907
8.365000,0.035458,0.020918
8.375000,0.035428,0.020928
8.385000,0.035398,0.020938
8.395000,0.035369,0.020949
8.405000,0.035339,0.020959
8.415000,0.035310,0.020970
8.425000,0.035280,0.020980
8.434999,0.035251,0.020991
8.445000,0.035221,0.021001
8.455000,0.035192,0.021012
8.465000,0.035162,0.021022
8.474999,0.035132,0.021032
8.485000,0.035103,0.021043
8.495000,0.035073,0.021053
8.505000,0.035044,0.021064
8.515000,0.035014,0.021074
8.525000,0.034984,0.021084
8.535000,0.034955,0.021095
8.545000,0.034925,0.021105
8.555000,0.034896,0.021116
8.565000,0.034866,0.021126
8.575000,0.034836,0.021136
8.585000,0.034807,0.021147
8.595000,0.034777,0.021157
8.605000,0.034747,0.021167
8.615000,0.034718,0.021178
8.625000,0.034688,0.021188
8.635000,0.034659,0.021199
8.645000,0.034629,0.021209
8.655000,0.034599,0.021219
8.665000,0.034570,0.021230
8.675000,0.034540,0.021240
8.684999,0.034510,0.021250
8.695000,0.034481,0.021261
8.705000,0.034451,0.021271
8.715000,0.034421,0.021281
8.724999,0.034391,0.021291
8.735000,0.034362,0.021302
8.745000,0.034332,0.021312
8.755000,0.034302,0.021322
8.765000,0.034273,0.021333
8.775000,0.034243,0.021343
8.785000,0.034213,0.021353
8.795000,0.034184,0.021364
8.805000,0.034154,0.021374
8.815000,0.034124,0.021384
8.825000,0.034094,0.021394
8.835000,0.034065,0.021405
8.845000,0.034035,0.021415
8.855000,0.034005,0.021425
8.865000,0.033975,0.021435
8.875000,0.033946,0.021446
8.885000,0.033916,0.021456
8.895000,0.033886,0.021466
8.905000,0.033856,0.021476
8.915000,0.033827,0.021487
8.925000,0.033797,0.021497
8.934999,0.033767,0.021507
8.945000,0.033737,0.021517
8.955000,0.033708,0.021528
8.965000,0.033678,0.021538
8.974999,0.033648,0.021548
8.985000,0.033618,0.021558
8.995000,0.033588,0.021568
9.005000,0.033559,0.021579
9.015000,0.033529,0.021589
9.025000,0.033499,0.021599
9.035000,0.033469,0.021609
9.045000,0.033439,0.021619
9.055000,0.033410,0.021630
9.065000,0.033380,0.021640
9.075000,0.033350,0.021650
9.085000,0.033320,0.021660
9.095000,0.033290,0.021670
9.105000,0.033260,0.021680
9.115000,0.033231,0.021691
9.125000,0.033201,0.021701
9.135000,0.033171,0.021711
9.145000,0.033141,0.021721
9.155000,0.033111,0.021731
9.165000,0.033081,0.021741
9.175000,0.033052,0.021752
9.184999,0.033022,0.021762
9.195000,0.032992,0.021772
9.205000,0.032962,0.021782
9.215000,0.032932,0.021792
9.224999,0.032902,0.021802
9.235000,0.032872,0.021812
9.245000,0.032842,0.021822
9.255000,0.032813,0.021833
9.265000,0.032783,0.021843
9.275000,0.032753,0.021853
9.285000,0.032723,0.021863
9.295000,0.032693,0.021873
9.305000,0.032663,0.021883
9.315000,0.032633,0.021893
9.325000,0.032603,0.021903
9.335000,0.032573,0.021913
9.345000,0.032543,0.021923
9.355000,0.032513,0.021933
9.365000,0.032484,0.021944
9.375000,0.032454,0.021954
9.385000,0.032424,0.021964
9.395000,0.032394,0.021974
9.405000,0.032364,0.021984
9.415000,0.032334,0.021994
9.425000,0.032304,0.022004
9.434999,0.032274,0.022014
9.445000,0.032244,0.022024
9.455000,0.032214,0.022034
9.465000,0.032184,0.022044
9.474999,0.032154,0.022054
9.485000,0.032124,0.022064
9.495000,0.032094,0.022074
9.505000,0.032064,0.022084
9.515000,0.032034,0.022094
9.525000,0.032004,0.022104
9.535000,0.031974,0.022114
9.545000,0.031944,0.022124
9.555000,0.031914,0.022134
9.565000,0.031884,0.022144
9.575000,0.031854,0.022154
9.585000,0.031824,0.022164
9.595000,0.031794,0.022174
9.605000,0.031764,0.022184
9.615000,0.031734,0.022194
9.625000,0.031704,0.022204
9.635000,0.031674,0.022214
9.645000,0.031644,0.022224
9.655000,0.031614,0.022234
9.665000,0.031584,0.022244
9.675000,0.031554,0.022254
9.684999,0.031524,0.022264
9.695000,0.031494,0.022274
9.705000,0.031464,0.022284
9.715000,0.031434,0.022294
9.724999,0.031404,0.022304
9.735000,0.031374,0.022314
9.745000,0.031344,0.022324
9.755000,0.031314,0.022334
9.765000,0.031283,0.022343
9.775000,0.031253,0.022353
9.785000,0.031223,0.022363
9.795000,0.031193,0.022373
9.805000,0.031163,0.022383
9.815000,0.031133,0.022393
9.825000,0.031103,0.022403
9.835000,0.031073,0.022413
9.845000,0.031043,0.022423
9.855000,0.031013,0.022433
9.865000,0.030983,0.022443
9.875000,0.030953,0.022453
9.885000,0.030922,0.022462
9.895000,0.030892,0.022472
9.905000,0.030862,0.022482
9.915000,0.030832,0.022492
9.925000,0.030802,0.022502
9.934999,0.030772,0.022512
9.945000,0.030742,0.022522
9.955000,0.030712,0.022532
9.965000,0.030681,0.022541
9.974999,0.030651,0.022551
9.985000,0.030621,0.022561
9.995000,0.030591,0.022571
10.005000,0.030561,0.022581
10.015000,0.030531,0.022591
10.025000,0.030501,0.022601
10.035000,0.030470,0.022610
10.045000,0.030440,0.022620
10.055000,0.030410,0.022630
10.065000,0.030380,0.022640
10.075000,0.030350,0.022650
10.085000,0.030320,0.022660
10.095000,0.030289,0.022669
10.105000,0.030259,0.022679
10.115000,0.030229,0.022689
10.125000,0.030199,0.022699
10.135000,0.030169,0.022709
10.145000,0.030139,0.022719
10.155000,0.030108,0.022728
10.165000,0.030078,0.022738
10.175000,0.030048,0.022748
10.184999,0.030018,0.022758
10.195000,0.029988,0.022768
10.205000,0.029957,0.022777
10.215000,0.029927,0.022787
10.224999,0.029897,0.022797
10.235000,0.029867,0.022807
10.245000,0.029837,0.022816
10.255000,0.029806,0.022826
10.264999,0.029776,0.022836
10.275000,0.029746,0.022846
10.285000,0.029716,0.022856
10.295000,0.029685,0.022865
10.305000,0.029655,0.022875
10.315000,0.029625,0.022885
10.325000,0.029595,0.022895
10.335000,0.029564,0.022904
10.345000,0.029534,0.022914
10.355000,0.029504,0.022924
10.365000,0.029474,0.022934
10.375000,0.029443,0.022943
10.385000,0.029413,0.022953
10.395000,0.029383,0.022963
10.405000,0.029353,0.022973
10.415000,0.029322,0.022982
10.425000,0.029292,0.022992
10.434999,0.029262,0.023002
10.445000,0.029231,0.023011
10.455000,0.029201,0.023021
10.465000,0.029171,0.023031
10.474999,0.029141,0.023041
10.485000,0.029110,0.023050
10.495000,0.029080,0.023060
10.505000,0.029050,0.023070
10.514999,0.029019,0.023079
10.525000,0.028989,0.023089
10.535000,0.028959,0.023099
10.545000,0.028929,0.023109
10.555000,0.028898,0.023118
10.565000,0.028868,0.023128
10.575000,0.028838,0.023138
10.585000,0.028807,0.023147
10.595000,0.028777,0.023157
10.605000,0.028747,0.023167
10.615000,0.028716,0.023176
10.625000,0.028686,0.023186
10.635000,0.028656,0.023196
10.645000,0.028625,0.023205
10.655000,0.028595,0.023215
10.665000,0.028565,0.023225
10.675000,0.028534,0.023234
10.684999,0.028504,0.023244
10.695000,0.028474,0.023254
10.705000,0.028443,0.023263
10.715000,0.028413,0.023273
10.724999,0.028383,0.023283
10.735000,0.028352,0.023292
10.745000,0.028322,0.023302
10.755000,0.028291,0.023311
10.764999,0.028261,0.023321
10.775000,0.028231,0.023331
10.785000,0.028200,0.023340
10.795000,0.028170,0.023350
10.805000,0.028140,0.023360
10.815000,0.028109,0.023369
10.825000,0.028079,0.023379
10.835000,0.028048,0.023388
10.845000,0.028018,0.023398
10.855000,0.027988,0.023408
10.865000,0.027957,0.023417
10.875000,0.027927,0.023427
10.885000,0.027896,0.023436
10.895000,0.027866,0.023446
10.905000,0.027836,0.023456
10.915000,0.027805,0.023465
10.925000,0.027775,0.023475
10.934999,0.027744,0.023484
10.945000,0.027714,0.023494
10.955000,0.027684,0.023504
10.965000,0.027653,0.023513
10.974999,0.027623,0.023523
10.985000,0.027592,0.023532
10.995000,0.027562,0.023542
11.005000,0.027531,0.023551
11.014999,0.027501,0.023561
11.025000,0.027470,0.023570
11.035000,0.027440,0.023580
11.045000,0.027410,0.023590
11.055000,0.027379,0.023599
11.065000,0.027349,0.023609
11.075000,0.027318,0.023618
11.085000,0.027288,0.023628
11.095000,0.027257,0.023637
11.105000,0.027227,0.023647
11.115000,0.027196,0.023656
11.125000,0.027166,0.023666
11.135000,0.027136,0.023676
11.145000,0.027105,0.023685
11.155000,0.027075,0.023695
11.165000,0.027044,0.023704
11.175000,0.027014,0.023714
11.184999,0.026983,0.023723
11.195000,0.026953,0.023733
11.205000,0.026922,0.023742
11.215000,0.026892,0.023752
11.224999,0.026861,0.023761
11.235000,0.026831,0.023771
11.245000,0.026800,0.023780
11.255000,0.026770,0.023790
11.264999,0.026739,0.023799
11.275000,0.026709,0.023809
11.285000,0.026678,0.023818
11.295000,0.026648,0.023828
11.305000,0.026617,0.023837
11.315000,0.026587,0.023847
11.325000,0.026556,0.023856
11.335000,0.026526,0.023866
11.345000,0.026495,0.023875
11.355000,0.026465,0.023885
11.365000,0.026434,0.023894
11.375000,0.026403,0.023903
11.385000,0.026373,0.023913
11.395000,0.026342,0.023922
11.405000,0.026312,0.023932
11.415000,0.026281,0.023941
11.425000,0.026251,0.023951
11.434999,0.026220,0.023960
11.445000,0.026190,0.023970
11.455000,0.026159,0.023979
11.465000,0.026129,0.023989
11.474999,0.026098,0.023998
11.485000,0.026068,0.024008
11.495000,0.026037,0.024017
11.505000,0.026006,0.024026
11.514999,0.025976,0.024036
11.525000,0.025945,0.024045
11.535000,0.025915,0.024055
11.545000,0.025884,0.024064
11.555000,0.025854,0.024074
11.565000,0.025823,0.024083
11.575000,0.025792,0.024092
11.585000,0.025762,0.024102
11.595000,0.025731,0.024111
11.605000,0.025701,0.024121
11.615000,0.025670,0.024130
11.625000,0.025640,0.024140
11.635000,0.025609,0.024149
11.645000,0.025578,0.024158
11.655000,0.025548,0.024168
11.665000,0.025517,0.024177
11.675000,0.025487,0.024187
11.684999,0.025456,0.024196
11.695000,0.025425,0.024205
11.705000,0.025395,0.024215
11.715000,0.025364,0.024224
11.724999,0.025333,0.024233
11.735000,0.025303,0.024243
11.745000,0.025272,0.024252
11.755000,0.025242,0.024262
11.764999,0.025211,0.024271
11.775000,0.025180,0.024280
11.785000,0.025150,0.024290
11.795000,0.025119,0.024299
11.804999,0.025089,0.024309
11.815000,0.025058,0.024318
11.825000,0.025027,0.024327
11.835000,0.024997,0.024337
11.845000,0.024966,0.024346
11.855000,0.024935,0.024355
11.865000,0.024905,0.024365
11.875000,0.024874,0.024374
11.885000,0.024843,0.024383
11.895000,0.024813,0.024393
11.905000,0.024782,0.024402
11.915000,0.024751,0.024411
11.925000,0.024721,0.024421
11.934999,0.024690,0.024430
11.945000,0.024659,0.024439
11.955000,0.024629,0.024449
11.965000,0.024598,0.024458
11.974999,0.024567,0.024467
11.985000,0.024537,0.024477
11.995000,0.024506,0.024486
12.005000,0.024475,0.024495
12.014999,0.024445,0.024505
12.025000,0.024414,0.024514
12.035000,0.024383,0.024523
12.045000,0.024353,0.024533
12.054999,0.024322,0.024542
12.065000,0.024291,0.024551
12.075000,0.024261,0.024561
12.085000,0.024230,0.024570
12.095000,0.024199,0.024579
12.105000,0.024169,0.024589
12.115000,0.024138,0.024598
12.125000,0.024107,0.024607
12.135000,0.024076,0.024616
12.145000,0.024046,0.024626
12.155000,0.024015,0.024635
12.165000,0.023984,0.024644
12.175000,0.023954,0.024654
12.184999,0.023923,0.024663
12.195000,0.023892,0.024672
12.205000,0.023861,0.024681
12.215000,0.023831,0.024691
12.224999,0.023800,0.024700
12.235000,0.023769,0.024709
12.245000,0.023739,0.024719
12.255000,0.023708,0.024728
12.264999,0.023677,0.024737
12.275000,0.023646,0.024746
12.285000,0.023616,0.024756
12.295000,0.023585,0.024765
12.304999,0.023554,0.024774
12.315000,0.023523,0.024783
12.325000,0.023493,0.024793
12.335000,0.023462,0.024802
12.345000,0.023431,0.024811
12.355000,0.023400,0.024820
12.365000,0.023370,0.024830
12.375000,0.023339,0.024839
12.385000,0.023308,0.024848
12.395000,0.023277,0.024857
12.405000,0.023247,0.024867
12.415000,0.023216,0.024876
12.425000,0.023185,0.024885
12.434999,0.023154,0.024894
12.445000,0.023124,0.024904
12.455000,0.023093,0.024913
12.465000,0.023062,0.024922
12.474999,0.023031,0.024931
12.485000,0.023001,0.024941
12.495000,0.022970,0.024950
12.505000,0.022939,0.024959
12.514999,0.022908,0.024968
12.525000,0.022877,0.024977
12.535000,0.022847,0.024987
12.545000,0.022816,0.024996
12.554999,0.022785,0.025005
12.565000,0.022754,0.025014
12.575000,0.022723,0.025023
12.585000,0.022693,0.025033
12.595000,0.022662,0.025042
12.605000,0.022631,0.025051
12.615000,0.022600,0.025060
12.625000,0.022569,0.025069
12.635000,0.022539,0.025079
12.645000,0.022508,0.025088
12.655000,0.022477,0.025097
12.665000,0.022446,0.025106
12.675000,0.022415,0.025115
12.684999,0.022385,0.025125
12.695000,0.022354,0.025134
12.705000,0.022323,0.025143
12.715000,0.022292,0.025152
12.724999,0.022261,0.025161
12.735000,0.022230,0.025170
12.745000,0.022200,0.025180
12.755000,0.022169,0.025189
12.764999,0.022138,0.025198
12.775000,0.022107,0.025207
12.785000,0.022076,0.025216
12.795000,0.022045,0.025225
12.804999,0.022015,0.025235
12.815000,0.021984,0.025244
12.825000,0.021953,0.025253
12.835000,0.021922,0.025262
12.845000,0.021891,0.025271
12.855000,0.021860,0.025280
12.865000,0.021829,0.025289
12.875000,0.021799,0.025299
12.885000,0.021768,0.025308
12.895000,0.021737,0.025317
12.905000,0.021706,0.025326
12.915000,0.021675,0.025335
12.925000,0.021644,0.025344
12.934999,0.021613,0.025353
12.945000,0.021583,0.025363
12.955000,0.021552,0.025372
12.965000,0.021521,0.025381
12.974999,0.021490,0.025390
12.985000,0.021459,0.025399
12.995000,0.021428,0.025408
13.005000,0.021397,0.025417
13.014999,0.021367,0.025427
13.025000,0.021336,0.025436
13.035000,0.021305,0.025445
13.045000,0.021274,0.025454
13.054999,0.021243,0.025463
13.065000,0.021212,0.025472
13.075000,0.021181,0.025481
13.085000,0.021150,0.025490
13.095000,0.021119,0.025499
13.105000,0.021089,0.025509
13.115000,0.021058,0.025518
13.125000,0.021027,0.025527
13.135000,0.020996,0.025536
13.145000,0.020965,0.025545
13.155000,0.020934,0.025554
13.165000,0.020903,0.025563
13.175000,0.020872,0.025572
13.184999,0.020841,0.025581
13.195000,0.020810,0.025590
13.205000,0.020779,0.025599
13.215000,0.020749,0.025609
13.224999,0.020718,0.025618
13.235000,0.020687,0.025627
13.245000,0.020656,0.025636
13.255000,0.020625,0.025645
13.264999,0.020594,0.025654
13.275000,0.020563,0.025663
13.285000,0.020532,0.025672
13.295000,0.020501,0.025681
13.304999,0.020470,0.025690
13.315000,0.020439,0.025699
13.325000,0.020408,0.025708
13.335000,0.020377,0.025717
13.345000,0.020346,0.025726
13.355000,0.020316,0.025736
13.365000,0.020285,0.025745
13.375000,0.020254,0.025754
13.385000,0.020223,0.025763
13.395000,0.020192,0.025772
13.405000,0.020161,0.025781
13.415000,0.020130,0.025790
13.425000,0.020099,0.025799
13.434999,0.020068,0.025808
13.445000,0.020037,0.025817
13.455000,0.020006,0.025826
13.465000,0.019975,0.025835
13.474999,0.019944,0.025844
13.485000,0.019913,0.025853
13.495000,0.019882,0.025862
13.505000,0.019851,0.025871
13.514999,0.019820,0.025880
13.525000,0.019789,0.025889
13.535000,0.019758,0.025898
13.545000,0.019727,0.025907
13.554999,0.019696,0.025916
13.565000,0.019665,0.025925
13.575000,0.019634,0.025934
13.585000,0.019603,0.025943
13.594999,0.019572,0.025952
13.605000,0.019541,0.025961
13.615000,0.019510,0.025970
13.625000,0.019479,0.025979
13.635000,0.019448,0.025988
13.645000,0.019417,0.025997
13.655000,0.019386,0.026006
13.665000,0.019355,0.026015
13.675000,0.019324,0.026024
13.684999,0.019293,0.026033
13.695000,0.019262,0.026042
13.705000,0.019231,0.026051
13.715000,0.019200,0.026060
13.724999,0.019169,0.026069
13.735000,0.019138,0.026078
13.745000,0.019107,0.026087
13.755000,0.019076,0.026096
13.764999,0.019045,0.026105
13.775000,0.019014,0.026114
13.785000,0.018983,0.026123
13.795000,0.018952,0.026132
13.804999,0.018921,0.026141
13.815000,0.018890,0.026150
13.825000,0.018859,0.026159
13.835000,0.018828,0.026168
13.844999,0.018797,0.026177
13.855000,0.018766,0.026186
13.865000,0.018735,0.026195
13.875000,0.018704,0.026204
13.885000,0.018673,0.026213
13.895000,0.018642,0.026222
13.905000,0.018611,0.026231
13.915000,0.018580,0.026240
13.925000,0.018549,0.026249
13.934999,0.018518,0.026258
13.945000,0.018487,0.026267
13.955000,0.018456,0.026276
13.965000,0.018425,0.026285
13.974999,0.018394,0.026294
13.985000,0.018363,0.026303
13.995000,0.018332,0.026312
14.005000,0.018301,0.026321
14.014999,0.018270,0.026330
14.025000,0.018239,0.026339
14.035000,0.018208,0.026348
14.045000,0.018176,0.026356
14.054999,0.018145,0.026365
14.065000,0.018114,0.026374
14.075000,0.018083,0.026383
14.085000,0.018052,0.026392
14.094999,0.018021,0.026401
14.105000,0.017990,0.026410
14.115000,0.017959,0.026419
14.125000,0.017928,0.026428
14.135000,0.017897,0.026437
14.145000,0.017866,0.026446
14.155000,0.017835,0.026455
14.165000,0.017804,0.026464
14.175000,0.017773,0.026473
14.184999,0.017742,0.026482
14.195000,0.017710,0.026490
14.205000,0.017679,0.026499
14.215000,0.017648,0.026508
14.224999,0.017617,0.026517
14.235000,0.017586,0.026526
14.245000,0.017555,0.026535
14.255000,0.017524,0.026544
14.264999,0.017493,0.026553
14.275000,0.017462,0.026562
14.285000,0.017431,0.026571
14.295000,0.017400,0.026580
14.304999,0.017369,0.026589
14.315000,0.017337,0.026597
14.325000,0.017306,0.026606
14.335000,0.017275,0.026615
14.344999,0.017244,0.026624
14.355000,0.017213,0.026633
14.365000,0.017182,0.026642
14.375000,0.017151,0.026651
14.385000,0.017120,0.026660
14.395000,0.017089,0.026669
14.405000,0.017057,0.026677
14.415000,0.017026,0.026686
14.425000,0.016995,0.026695
14.434999,0.016964,0.026704
14.445000,0.016933,0.026713
14.455000,0.016902,0.026722
14.465000,0.016871,0.026731
14.474999,0.016840,0.026740
14.485000,0.016809,0.026749
14.495000,0.016778,0.026758
14.505000,0.016746,0.026766
14.514999,0.016715,0.026775
14.525000,0.016684,0.026784
14.535000,0.016653,0.026793
14.545000,0.016622,0.026802
14.554999,0.016591,0.026811
14.565000,0.016560,0.026820
14.575000,0.016529,0.026829
14.585000,0.016498,0.026838
14.594999,0.016467,0.026847
14.605000,0.016436,0.026856
14.615000,0.016405,0.026865
14.625000,0.016374,0.026874
14.635000,0.016343,0.026883
14.645000,0.016312,0.026892
14.655000,0.016281,0.026901
14.665000,0.016250,0.026910
14.675000,0.016219,0.026919
14.684999,0.016188,0.026928
14.695000,0.016157,0.026937
14.705000,0.016126,0.026946
14.715000,0.016095,0.026955
14.724999,0.016064,0.026964
14.735000,0.016034,0.026974
14.745000,0.016003,0.026983
14.755000,0.015972,0.026992
14.764999,0.015942,0.027002
14.775000,0.015911,0.027011
14.785000,0.015881,0.027021
14.795000,0.015850,0.027030
14.804999,0.015820,0.027040
14.815000,0.015790,0.027050
14.825000,0.015759,0.027059
14.835000,0.015729,0.027069
14.844999,0.015699,0.027079
14.855000,0.015669,0.027089
14.865000,0.015640,0.027100
14.875000,0.015610,0.027110
14.885000,0.015580,0.027120
14.895000,0.015551,0.027131
14.905000,0.015522,0.027142
14.915000,0.015493,0.027153
14.925000,0.015464,0.027164
14.934999,0.015435,0.027175
14.945000,0.015407,0.027187
14.955000,0.015379,0.027199
14.965000,0.015351,0.027211
14.974999,0.015323,0.027223
14.985000,0.015295,0.027235
14.995000,0.015268,0.027248
15.005000,0.015241,0.027261
15.015000,0.015215,0.027275
15.025001,0.015188,0.027288
15.034999,0.015163,0.027303
15.044999,0.015137,0.027317
15.054999,0.015112,0.027332
15.065000,0.015087,0.027347
15.075000,0.015063,0.027363
15.085000,0.015039,0.027379
15.095000,0.015016,0.027396
15.105000,0.014993,0.027413
15.114999,0.014970,0.027430
15.124999,0.014949,0.027449
15.134999,0.014927,0.027467
15.145000,0.014906,0.027486
15.155000,0.014886,0.027506
15.165000,0.014867,0.027527
15.175000,0.014848,0.027548
15.185000,0.014829,0.027569
15.195001,0.014811,0.027591
15.204999,0.014794,0.027614
15.214999,0.014778,0.027638
15.224999,0.014762,0.027662
15.235000,0.014746,0.027686
15.245000,0.014732,0.027712
15.255000,0.014718,0.027738
15.265000,0.014704,0.027764
15.275001,0.014691,0.027791
15.284999,0.014679,0.027819
15.294999,0.014667,0.027847
15.304999,0.014656,0.027876
15.315000,0.014646,0.027906
15.325000,0.014636,0.027936
15.335000,0.014627,0.027967
15.345000,0.014618,0.027998
15.355000,0.014610,0.028030
15.364999,0.014602,0.028062
15.374999,0.014595,0.028095
15.384999,0.014588,0.028128
15.395000,0.014582,0.028162
15.405000,0.014576,0.028196
15.415000,0.014570,0.028230
15.425000,0.014565,0.028265
15.435000,0.014560,0.028300
15.445001,0.014555,0.028335
15.454999,0.014551,0.028371
15.464999,0.014547,0.028407
15.474999,0.014544,0.028444
15.485000,0.014540,0.028480
15.495000,0.014537,0.028517
15.505000,0.014534,0.028554
15.515000,0.014532,0.028592
15.525001,0.014529,0.028629
15.534999,0.014527,0.028667
15.544999,0.014525,0.028705
15.554999,0.014523,0.028743
15.565000,0.014521,0.028781
15.575000,0.014520,0.028820
15.585000,0.014518,0.028858
15.595000,0.014517,0.028897
15.605000,0.014515,0.028935
15.614999,0.014514,0.028974
15.624999,0.014513,0.029013
15.634999,0.014512,0.029052
15.645000,0.014511,0.029091
15.655000,0.014511,0.029131
15.665000,0.014510,0.029170
15.675000,0.014509,0.029209
15.685000,0.014508,0.029248
15.695001,0.014508,0.029288
15.704999,0.014507,0.029327
15.714999,0.014507,0.029367
15.724999,0.014506,0.029406
15.735000,0.014506,0.029446
15.745000,0.014506,0.029486
15.755000,0.014505,0.029525
15.765000,0.014505,0.029565
15.775001,0.014504,0.029604
15.784999,0.014504,0.029644
15.794999,0.014504,0.029684
15.804999,0.014504,0.029723
15.815000,0.014503,0.029763
15.825000,0.014503,0.029803
15.835000,0.014503,0.029843
15.845000,0.014502,0.029882
15.855000,0.014502,0.029922
15.864999,0.014502,0.029962
15.874999,0.014501,0.030001
15.884999,0.014501,0.030041
15.895000,0.014500,0.030080
15.905000,0.014500,0.030120
15.915000,0.014499,0.030159
15.925000,0.014499,0.030199
15.935000,0.014498,0.030238
15.945001,0.014498,0.030278
15.954999,0.014497,0.030317
15.964999,0.014496,0.030356
15.974999,0.014495,0.030395
15.985000,0.014495,0.030435
15.995000,0.014494,0.030474
16.004999,0.014493,0.030513
16.014999,0.014492,0.030552
16.025000,0.014491,0.030591
16.034998,0.014490,0.030630
16.044998,0.014489,0.030669
16.054998,0.014488,0.030708
16.064999,0.014486,0.030746
16.074999,0.014485,0.030785
16.084999,0.014484,0.030824
16.094999,0.014483,0.030863
16.105000,0.014481,0.030901
16.114998,0.014480,0.030940
16.124998,0.014478,0.030978
16.134998,0.014477,0.031017
16.144999,0.014475,0.031055
16.154999,0.014474,0.031094
16.164999,0.014472,0.031132
16.174999,0.014471,0.031171
16.184999,0.014469,0.031209
16.195000,0.014468,0.031248
16.204998,0.014466,0.031286
16.214998,0.014465,0.031325
16.224998,0.014463,0.031363
16.234999,0.014461,0.031401
16.244999,0.014460,0.031440
16.254999,0.014458,0.031478
16.264999,0.014456,0.031516
16.275000,0.014455,0.031555
16.284998,0.014453,0.031593
16.294998,0.014451,0.031631
16.304998,0.014449,0.031669
16.314999,0.014448,0.031708
16.324999,0.014446,0.031746
16.334999,0.014444,0.031784
16.344999,0.014442,0.031822
16.355000,0.014440,0.031860
16.364998,0.014438,0.031898
16.374998,0.014436,0.031936
16.384998,0.014434,0.031974
16.394999,0.014432,0.032012
16.404999,0.014430,0.032050
16.414999,0.014428,0.032088
16.424999,0.014426,0.032126
16.434999,0.014424,0.032164
16.445000,0.014422,0.032202
16.454998,0.014420,0.032240
16.464998,0.014418,0.032278
16.474998,0.014416,0.032316
16.484999,0.014414,0.032354
16.494999,0.014412,0.032392
16.504999,0.014410,0.032430
16.514999,0.014409,0.032469
16.525000,0.014407,0.032507
16.534998,0.014406,0.032546
16.544998,0.014404,0.032584
16.554998,0.014403,0.032623
16.564999,0.014402,0.032662
16.574999,0.014400,0.032700
16.584999,0.014399,0.032739
16.594999,0.014399,0.032779
16.605000,0.014398,0.032818
16.614998,0.014397,0.032857
16.624998,0.014396,0.032896
16.634998,0.014396,0.032936
16.644999,0.014395,0.032975
16.654999,0.014395,0.033015
16.664999,0.014395,0.033055
16.674999,0.014394,0.033094
16.684999,0.014394,0.033134
16.695000,0.014394,0.033174
16.704998,0.014394,0.033214
16.714998,0.014393,0.033253
16.724998,0.014393,0.033293
16.734999,0.014393,0.033333
16.744999,0.014393,0.033373
16.754999,0.014392,0.033412
16.764999,0.014392,0.033452
16.775000,0.014392,0.033492
16.784998,0.014391,0.033531
16.794998,0.014391,0.033571
16.804998,0.014390,0.033610
16.814999,0.014390,0.033650
16.824999,0.014389,0.033689
16.834999,0.014388,0.033728
16.844999,0.014388,0.033768
16.855000,0.014387,0.033807
16.864998,0.014386,0.033846
16.874998,0.014385,0.033885
16.884998,0.014384,0.033924
16.894999,0.014383,0.033963
16.904999,0.014382,0.034002
16.914999,0.014381,0.034041
16.924999,0.014379,0.034079
16.934999,0.014378,0.034118
16.945000,0.014377,0.034157
16.954998,0.014375,0.034195
16.964998,0.014374,0.034234
16.974998,0.014372,0.034272
16.984999,0.014371,0.034311
16.994999,0.014369,0.034349
17.000000,0.014349,0.034349


==> PaperGraphs/Test3_time30_height_a5_single.txt <==
time,discharge,height
-1.000000,0.065000,0.000000
-0.995000,0.067319,0.002344
-0.985000,0.067484,0.002559
-0.975000,0.067583,0.002708
-0.965000,0.067654,0.002829
-0.955000,0.067711,0.002936
-0.945000,0.067759,0.003034
-0.935000,0.067799,0.003124
-0.925000,0.067835,0.003210
-0.915000,0.067867,0.003292
-0.905000,0.067896,0.003371
-0.895000,0.067922,0.003447
-0.885000,0.067946,0.003521
-0.875000,0.067968,0.003593
-0.865000,0.067989,0.003664
-0.855000,0.068008,0.003733
-0.845000,0.068026,0.003801
-0.835000,0.068043,0.003868
-0.825000,0.068059,0.003934
-0.815000,0.068074,0.003999
-0.805000,0.068088,0.004063
-0.795000,0.068102,0.004127
-0.785000,0.068115,0.004190
-0.775000,0.068127,0.004252
-0.765000,0.068139,0.004314
-0.755000,0.068150,0.004375
-0.745000,0.068161,0.004436
-0.735000,0.068172,0.004497
-0.725000,0.068182,0.004557
-0.715000,0.068191,0.004616
-0.705000,0.068201,0.004676
-0.695000,0.068210,0.004735
-0.685000,0.068218,0.004793
-0.675000,0.068227,0.004852
-0.665000,0.068235,0.004910
-0.655000,0.068243,0.004968
-0.645000,0.068250,0.005025
-0.635000,0.068258,0.005083
-0.625000,0.068265,0.005140
-0.615000,0.068272,0.005197
-0.605000,0.068278,0.005253
-0.595000,0.068285,0.005310
-0.585000,0.068291,0.005366
-0.575000,0.068297,0.005422
-0.565000,0.068303,0.005478
-0.555000,0.068309,0.005534
-0.545000,0.068315,0.005590
-0.535000,0.068320,0.005645
-0.525000,0.068326,0.005701
-0.515000,0.068331,0.005756
-0.505000,0.068336,0.005811
-0.495000,0.068341,0.005866
-0.485000,0.068346,0.005921
-0.475000,0.068351,0.005976
-0.465000,0.068356,0.006031
-0.455000,0.068360,0.006085
-0.445000,0.068365,0.006140
-0.435000,0.068369,0.006194
-0.425000,0.068373,0.006248
-0.415000,0.068377,0.006302
-0.405000,0.068381,0.006356
-0.395000,0.068385,0.006410
-0.385000,0.068389,0.006464
-0.375000,0.068393,0.006518
-0.365000,0.068397,0.006572
-0.355000,0.068401,0.006626
-0.345000,0.068404,0.006679
-0.335000,0.068408,0.006733
-0.325000,0.068411,0.006786
-0.315000,0.068415,0.006840
-0.305000,0.068418,0.006893
-0.295000,0.068421,0.006946
-0.285000,0.068424,0.006999
-0.275000,0.068427,0.007052
-0.265000,0.068431,0.007106
-0.255000,0.068434,0.007159
-0.245000,0.068437,0.007212
-0.235000,0.068439,0.007264
-0.225000,0.068442,0.007317
-0.215000,0.068445,0.007370
-0.205000,0.068448,0.007423
-0.195000,0.068450,0.007475
-0.185000,0.068453,0.007528
-0.175000,0.068456,0.007581
-0.165000,0.068458,0.007633
-0.155000,0.068461,0.007686
-0.145000,0.068463,0.007738
-0.135000,0.068466,0.007791
-0.125000,0.068468,0.007843
-0.115000,0.068470,0.007895
-0.105000,0.068473,0.007948
-0.095000,0.068475,0.008000
-0.085000,0.068477,0.008052
-0.075000,0.068479,0.008104
-0.065000,0.068482,0.008157
-0.055000,0.068484,0.008209
-0.045000,0.068486,0.008261
-0.035000,0.068488,0.008313
-0.025000,0.068490,0.008365
-0.015000,0.068492,0.008417
-0.005000,0.068495,0.008470
0.005000,0.068542,0.008567
0.015000,0.068584,0.008659
0.025000,0.068624,0.008749
0.035000,0.068662,0.008837
0.045000,0.068699,0.008924
0.055000,0.068734,0.009009
0.065000,0.068768,0.009093
0.075000,0.068800,0.009175
0.085000,0.068831,0.009256
0.095000,0.068861,0.009336
0.105000,0.068889,0.009414
0.115000,0.068917,0.009492
0.125000,0.068943,0.009568
0.135000,0.068969,0.009644
0.145000,0.068993,0.009718
0.155000,0.069016,0.009791
0.165000,0.069039,0.009864
0.175000,0.069060,0.009935
0.185000,0.069081,0.010006
0.195000,0.069101,0.010076
0.205000,0.069120,0.010145
0.215000,0.069138,0.010213
0.225000,0.069155,0.010280
0.235000,0.069172,0.010347
0.245000,0.069188,0.010413
0.255000,0.069203,0.010478
0.265000,0.069218,0.010543
0.275000,0.069231,0.010606
0.285000,0.069245,0.010670
0.295000,0.069257,0.010732
0.305000,0.069269,0.010794
0.315000,0.069281,0.010856
0.325000,0.069291,0.010916
0.335000,0.069302,0.010977
0.345000,0.069311,0.011036
0.355000,0.069320,0.011095
0.365000,0.069329,0.011154
0.375000,0.069337,0.011212
0.385000,0.069345,0.011270
0.395000,0.069352,0.011327
0.405000,0.069358,0.011383
0.415000,0.069365,0.011440
0.425000,0.069370,0.011495
0.435000,0.069376,0.011551
0.445000,0.069380,0.011605
0.455000,0.069385,0.011660
0.465000,0.069389,0.011714
0.475000,0.069392,0.011767
0.485000,0.069395,0.011820
0.495000,0.069398,0.011873
0.505000,0.069401,0.011926
0.515000,0.069403,0.011978
0.525000,0.069404,0.012029
0.535000,0.069405,0.012080
0.545000,0.069406,0.012131
0.555000,0.069407,0.012182
0.565000,0.069407,0.012232
0.575000,0.069407,0.012282
0.585000,0.069406,0.012331
0.595000,0.069406,0.012381
0.605000,0.069404,0.012429
0.615000,0.069403,0.012478
0.625000,0.069401,0.012526
0.635000,0.069399,0.012574
0.645000,0.069397,0.012622
0.655000,0.069394,0.012669
0.665000,0.069391,0.012716
0.675000,0.069388,0.012763
0.685000,0.069384,0.012809
0.695000,0.069381,0.012856
0.705000,0.069377,0.012902
0.715000,0.069372,0.012947
0.725000,0.069368,0.012993
0.735000,0.069363,0.013038
0.745000,0.069358,0.013083
0.755000,0.069352,0.013127
0.765000,0.069347,0.013172
0.775000,0.069341,0.013216
0.785000,0.069335,0.013260
0.795000,0.069328,0.013303
0.805000,0.069322,0.013347
0.815000,0.069315,0.013390
0.825000,0.069308,0.013433
0.835000,0.069300,0.013475
0.845000,0.069293,0.013518
0.855000,0.069285,0.013560
0.865000,0.069277,0.013602
0.875000,0.069269,0.013644
0.885000,0.069261,0.013686
0.895000,0.069252,0.013727
0.905000,0.069243,0.013768
0.915000,0.069234,0.013809
0.925000,0.069225,0.013850
0.935000,0.069216,0.013891
0.945000,0.069206,0.013931
0.955000,0.069196,0.013971
0.965000,0.069186,0.014011
0.975000,0.069176,0.014051
0.985000,0.069166,0.014091
0.995000,0.069155,0.014130
1.005000,0.069145,0.014170
1.015000,0.069134,0.014209
1.025000,0.069123,0.014248
1.035000,0.069111,0.014286
1.045000,0.069100,0.014325
1.055000,0.069088,0.014363
1.065000,0.069076,0.014401
1.075000,0.069064,0.014439
1.085000,0.069052,0.014477
1.095000,0.069040,0.014515
1.105000,0.069028,0.014553
1.115000,0.069015,0.014590
1.125000,0.069002,0.014627
1.135000,0.068989,0.014664
1.145000,0.068976,0.014701
1.155000,0.068963,0.014738
1.165000,0.068950,0.014775
1.175000,0.068936,0.014811
1.185000,0.068922,0.014847
1.195000,0.068908,0.014883
1.205000,0.068894,0.014919
1.215000,0.068880,0.014955
1.225000,0.068866,0.014991
1.235000,0.068852,0.015027
1.245000,0.068837,0.015062
1.255000,0.068822,0.015097
1.265000,0.068807,0.015132
1.275000,0.068792,0.015167
1.285000,0.068777,0.015202
1.295000,0.068762,0.015237
1.305000,0.068747,0.015272
1.315000,0.068731,0.015306
1.325000,0.068715,0.015340
1.335000,0.068700,0.015375
1.345000,0.068684,0.015409
1.355000,0.068668,0.015443
1.365000,0.068651,0.015476
1.375000,0.068635,0.015510
1.385000,0.068619,0.015544
1.395000,0.068602,0.015577
1.405000,0.068585,0.015610
1.415000,0.068569,0.015644
1.425000,0.068552,0.015677
1.435000,0.068535,0.015710
1.445000,0.068517,0.015742
1.455000,0.068500,0.015775
1.465000,0.068483,0.015808
1.475000,0.068465,0.015840
1.485000,0.068448,0.015873
1.495000,0.068430,0.015905
1.505000,0.068412,0.015937
1.515000,0.068394,0.015969
1.525000,0.068376,0.016001
1.535000,0.068358,0.016033
1.545000,0.068339,0.016064
1.555000,0.068321,0.016096
1.565000,0.068303,0.016128
1.575000,0.068284,0.016159
1.585000,0.068265,0.016190
1.595000,0.068246,0.016221
1.605000,0.068227,0.016252
1.615000,0.068208,0.016283
1.625000,0.068189,0.016314
1.635000,0.068170,0.016345
1.645000,0.068151,0.016376
1.655000,0.068131,0.016406
1.665000,0.068112,0.016437
1.675000,0.068092,0.016467
1.685000,0.068072,0.016497
1.695000,0.068052,0.016527
1.705000,0.068032,0.016557
1.715000,0.068012,0.016587
1.725000,0.067992,0.016617
1.735000,0.067972,0.016647
1.745000,0.067952,0.016677
1.755000,0.067931,0.016706
1.765000,0.067911,0.016736
1.775000,0.067890,0.016765
1.785000,0.067869,0.016794
1.795000,0.067849,0.016824
1.805000,0.067828,0.016853
1.815000,0.067807,0.016882
1.825000,0.067786,0.016911
1.835000,0.067765,0.016940
1.845000,0.067743,0.016968
1.855000,0.067722,0.016997
1.865000,0.067701,0.017026
1.875000,0.067679,0.017054
1.885000,0.067657,0.017082
1.895000,0.067636,0.017111
1.905000,0.067614,0.017139
1.915000,0.067592,0.017167
1.925000,0.067570,0.017195
1.935000,0.067548,0.017223
1.945000,0.067526,0.017251
1.955000,0.067504,0.017279
1.965000,0.067482,0.017307
1.975000,0.067459,0.017334
1.985000,0.067437,0.017362
1.995000,0.067414,0.017389
2.005000,0.067392,0.017417
2.015000,0.067369,0.017444
2.025000,0.067347,0.017472
2.035000,0.067324,0.017499
2.045000,0.067301,0.017526
2.055000,0.067278,0.017553
2.065000,0.067255,0.017580
2.075000,0.067232,0.017607
2.085000,0.067208,0.017633
2.095000,0.067185,0.017660
2.105000,0.067162,0.017687
2.115000,0.067138,0.017713
2.125000,0.067115,0.017740
2.135000,0.067091,0.017766
2.145000,0.067068,0.017793
2.155000,0.067044,0.017819
2.165000,0.067020,0.017845
2.175000,0.066996,0.017871
2.185000,0.066972,0.017897
2.195000,0.066948,0.017923
2.205000,0.066924,0.017949
2.215000,0.066900,0.017975
2.225000,0.066876,0.018001
2.235000,0.066852,0.018027
2.245000,0.066827,0.018052
2.255000,0.066803,0.018078
2.265000,0.066779,0.018104
2.275000,0.066754,0.018129
2.285000,0.066729,0.018154
2.295000,0.066705,0.018180
2.305000,0.066680,0.018205
2.315000,0.066655,0.018230
2.325000,0.066630,0.018255
2.335000,0.066605,0.018280
2.345000,0.066580,0.018305
2.355000,0.066555,0.018330
2.365000,0.066530,0.018355
2.375000,0.066505,0.018380
2.385000,0.066480,0.018405
2.395000,0.066454,0.018429
2.405000,0.066429,0.018454
2.415000,0.066403,0.018478
2.425000,0.066378,0.018503
2.435000,0.066352,0.018527
2.445000,0.066327,0.018552
2.455000,0.066301,0.018576
2.465000,0.066275,0.018600
2.475000,0.066249,0.018624
2.485000,0.066224,0.018649
2.495000,0.066198,0.018673
2.505000,0.066172,0.018697
2.515000,0.066146,0.018721
2.525000,0.066119,0.018744
2.535000,0.066093,0.018768
2.545000,0.066067,0.018792
2.555000,0.066041,0.018816
2.565000,0.066014,0.018839
2.575000,0.065988,0.018863
2.585000,0.065962,0.018887
2.595000,0.065935,0.018910
2.605000,0.065909,0.018934
2.615000,0.065882,0.018957
2.625000,0.065855,0.018980
2.635000,0.065828,0.019003
2.645000,0.065802,0.019027
2.655000,0.065775,0.019050
2.665000,0.065748,0.019073
2.675000,0.065721,0.019096
2.685000,0.065694,0.019119
2.695000,0.065667,0.019142
2.705000,0.065640,0.019165
2.715000,0.065613,0.019188
2.725000,0.065586,0.019211
2.735000,0.065558,0.019233
2.745000,0.065531,0.019256
2.755000,0.065504,0.019279
2.765000,0.065476,0.019301
2.775000,0.065449,0.019324
2.785000,0.065421,0.019346
2.795000,0.065394,0.019369
2.805000,0.065366,0.019391
2.815000,0.065338,0.019413
2.825000,0.065311,0.019436
2.835000,0.065283,0.019458
2.845000,0.065255,0.019480
2.855000,0.065227,0.019502
2.865000,0.065199,0.019524
2.875000,0.065171,0.019546
2.885000,0.065143,0.019568
2.895000,0.065115,0.019590
2.905000,0.065087,0.019612
2.915000,0.065059,0.019634
2.925000,0.065031,0.019656
2.935000,0.065003,0.019678
2.945000,0.064974,0.019699
2.955000,0.064946,0.019721
2.965000,0.064918,0.019743
2.975000,0.064889,0.019764
2.985000,0.064861,0.019786
2.995000,0.064832,0.019807
3.005000,0.064804,0.019829
3.015000,0.064775,0.019850
3.025000,0.064746,0.019871
3.035000,0.064718,0.019893
3.045000,0.064689,0.019914
3.055000,0.064660,0.019935
3.065000,0.064631,0.019956
3.075000,0.064602,0.019977
3.085000,0.064574,0.019999
3.095000,0.064545,0.020020
3.105000,0.064516,0.020041
3.115000,0.064487,0.020062
3.125000,0.064457,0.020082
3.135000,0.064428,0.020103
3.145000,0.064399,0.020124
3.155000,0.064370,0.020145
3.165000,0.064341,0.020166
3.175000,0.064311,0.020186
3.185000,0.064282,0.020207
3.195000,0.064253,0.020228
3.205000,0.064223,0.020248
3.215000,0.064194,0.020269
3.225000,0.064164,0.020289
3.235000,0.064135,0.020310
3.245000,0.064105,0.020330
3.255000,0.064075,0.020350
3.265000,0.064046,0.020371
3.275000,0.064016,0.020391
3.285000,0.063986,0.020411
3.295000,0.063956,0.020431
3.305000,0.063926,0.020451
3.315000,0.063897,0.020472
3.325000,0.063867,0.020492
3.335000,0.063837,0.020512
3.345000,0.063807,0.020532
3.355000,0.063777,0.020552
3.365000,0.063747,0.020572
3.375000,0.063716,0.020591
3.385000,0.063686,0.020611
3.395000,0.063656,0.020631
3.405000,0.063626,0.020651
3.415000,0.063596,0.020671
3.425000,0.063565,0.020690
3.435000,0.063535,0.020710
3.445000,0.063504,0.020729
3.455000,0.063474,0.020749
3.465000,0.063444,0.020769
3.475000,0.063413,0.020788
3.485000,0.063382,0.020807
3.495000,0.063352,0.020827
3.505000,0.063321,0.020846
3.515000,0.063291,0.020866
3.525000,0.063260,0.020885
3.535000,0.063229,0.020904
3.545000,0.063198,0.020923
3.555000,0.063168,0.020943
3.565000,0.063137,0.020962
3.575000,0.063106,0.020981
3.585000,0.063075,0.021000
3.595000,0.063044,0.021019
3.605000,0.063013,0.021038
3.615000,0.062982,0.021057
3.625000,0.062951,0.021076
3.635000,0.062920,0.021095
3.645000,0.062889,0.021114
3.655000,0.062857,0.021132
3.665000,0.062826,0.021151
3.675000,0.062795,0.021170
3.685000,0.062764,0.021189
3.695000,0.062732,0.021207
3.705000,0.062701,0.021226
3.715000,0.062670,0.021245
3.725000,0.062638,0.021263
3.735000,0.062607,0.021282
3.745000,0.062575,0.021300
3.755000,0.062544,0.021319
3.765000,0.062512,0.021337
3.775000,0.062481,0.021356
3.785000,0.062449,0.021374
3.795000,0.062417,0.021392
3.805000,0.062386,0.021411
3.815000,0.062354,0.021429
3.825000,0.062322,0.021447
3.835000,0.062290,0.021465
3.845000,0.062258,0.021483
3.855000,0.062227,0.021502
3.865000,0.062195,0.021520
3.875000,0.062163,0.021538
3.885000,0.062131,0.021556
3.895000,0.062099,0.021574
3.905000,0.062067,0.021592
3.915000,0.062035,0.021610
3.925000,0.062003,0.021628
3.935000,0.061970,0.021645
3.945000,0.061938,0.021663
3.955000,0.061906,0.021681
3.965000,0.061874,0.021699
3.975000,0.061842,0.021717
3.985000,0.061809,0.021734
3.995000,0.061777,0.021752
4.005000,0.061745,0.021770
4.015000,0.061712,0.021787
4.025000,0.061680,0.021805
4.035000,0.061647,0.021822
4.045000,0.061615,0.021840
4.055000,0.061582,0.021857
4.065000,0.061550,0.021875
4.075000,0.061517,0.021892
4.085000,0.061485,0.021910
4.095000,0.061452,0.021927
4.105000,0.061419,0.021944
4.115000,0.061387,0.021962
4.125000,0.061354,0.021979
4.135000,0.061321,0.021996
4.145000,0.061288,0.022013
4.155000,0.061255,0.022030
4.165000,0.061223,0.022048
4.175000,0.061190,0.022065
4.185000,0.061157,0.022082
4.195000,0.061124,0.022099
4.205000,0.061091,0.022116
4.215000,0.061058,0.022133
4.225000,0.061025,0.022150
4.235000,0.060992,0.022167
4.245000,0.060959,0.022184
4.255000,0.060926,0.022201
4.265000,0.060892,0.022217
4.275000,0.060859,0.022234
4.285000,0.060826,0.022251
4.295000,0.060793,0.022268
4.305000,0.060759,0.022284
4.315000,0.060726,0.022301
4.325000,0.060693,0.022318
4.335000,0.060659,0.022334
4.345000,0.060626,0.022351
4.355000,0.060593,0.022368
4.365000,0.060559,0.022384
4.375000,0.060526,0.022401
4.385000,0.060492,0.022417
4.395000,0.060459,0.022434
4.405000,0.060425,0.022450
4.415000,0.060391,0.022466
4.425000,0.060358,0.022483
4.435000,0.060324,0.022499
4.445000,0.060291,0.022516
4.455000,0.060257,0.022532
4.465000,0.060223,0.022548
4.475000,0.060189,0.022564
4.485000,0.060156,0.022581
4.495000,0.060122,0.022597
4.505000,0.060088,0.022613
4.515000,0.060054,0.022629
4.525000,0.060020,0.022645
4.535000,0.059986,0.022661
4.545000,0.059952,0.022677
4.555000,0.059918,0.022693
4.565000,0.059884,0.022709
4.575000,0.059850,0.022725
4.585000,0.059816,0.022741
4.595000,0.059782,0.022757
4.605000,0.059748,0.022773
4.615000,0.059714,0.022789
4.625000,0.059679,0.022804
4.635000,0.059645,0.022820
4.645000,0.059611,0.022836
4.655000,0.059577,0.022852
4.665000,0.059543,0.022868
4.675000,0.059508,0.022883
4.685000,0.059474,0.022899
4.695000,0.059440,0.022915
4.705000,0.059405,0.022930
4.715000,0.059371,0.022946
4.725000,0.059336,0.022961
4.735000,0.059302,0.022977
4.745000,0.059267,0.022992
4.755000,0.059233,0.023008
4.765000,0.059198,0.023023
4.775000,0.059164,0.023039
4.785000,0.059129,0.023054
4.795000,0.059094,0.023069
4.805000,0.059060,0.023085
4.815000,0.059025,0.023100
4.825000,0.058990,0.023115
4.835000,0.058956,0.023131
4.845000,0.058921,0.023146
4.855000,0.058886,0.023161
4.865000,0.058851,0.023176
4.875000,0.058816,0.023191
4.885000,0.058782,0.023207
4.895000,0.058747,0.023222
4.905000,0.058712,0.023237
4.915000,0.058677,0.023252
4.925000,0.058642,0.023267
4.935000,0.058607,0.023282
4.945000,0.058572,0.023297
4.955000,0.058537,0.023312
4.965000,0.058502,0.023327
4.975000,0.058467,0.023342
4.985000,0.058432,0.023357
4.995000,0.058396,0.023371
5.005000,0.058361,0.023386
5.015000,0.058326,0.023401
5.025000,0.058291,0.023416
5.035000,0.058256,0.023431
5.045000,0.058220,0.023445
5.055000,0.058185,0.023460
5.065000,0.058150,0.023475
5.075000,0.058115,0.023490
5.085000,0.058079,0.023504
5.095000,0.058044,0.023519
5.105000,0.058008,0.023533
5.115000,0.057973,0.023548
5.125000,0.057938,0.023563
5.135000,0.057902,0.023577
5.145000,0.057867,0.023592
5.155000,0.057831,0.023606
5.165000,0.057795,0.023620
5.175000,0.057760,0.023635
5.185000,0.057724,0.023649
5.195000,0.057689,0.023664
5.205000,0.057653,0.023678
5.215000,0.057617,0.023692
5.225000,0.057582,0.023707
5.235000,0.057546,0.023721
5.245000,0.057510,0.023735
5.255000,0.057475,0.023750
5.265000,0.057439,0.023764
5.275000,0.057403,0.023778
5.285000,0.057367,0.023792
5.295000,0.057331,0.023806
5.305000,0.057295,0.023820
5.315000,0.057259,0.023834
5.325000,0.057224,0.023849
5.335000,0.057188,0.023863
5.345000,0.057152,0.023877
5.355000,0.057116,0.023891
5.365000,0.057080,0.023905
5.375000,0.057044,0.023919
5.385000,0.057008,0.023933
5.395000,0.056971,0.023946
5.405000,0.056935,0.023960
5.415000,0.056899,0.023974
5.425000,0.056863,0.023988
5.435000,0.056827,0.024002
5.445000,0.056791,0.024016
5.455000,0.056755,0.024030
5.465000,0.056718,0.024043
5.475000,0.056682,0.024057
5.485000,0.056646,0.024071
5.495000,0.056609,0.024084
5.505000,0.056573,0.024098
5.515000,0.056537,0.024112
5.525000,0.056500,0.024125
5.535000,0.056464,0.024139
5.545000,0.056428,0.024153
5.555000,0.056391,0.024166
5.565000,0.056355,0.024180
5.575000,0.056318,0.024193
5.585000,0.056282,0.024207
5.595000,0.056245,0.024220
5.605000,0.056209,0.024234
5.615000,0.056172,0.024247
5.625000,0.056135,0.024260
5.635000,0.056099,0.024274
5.645000,0.056062,0.024287
5.655000,0.056026,0.024301
5.665000,0.055989,0.024314
5.675000,0.055952,0.024327
5.685000,0.055916,0.024341
5.695000,0.055879,0.024354
5.705000,0.055842,0.024367
5.715000,0.055805,0.024380
5.725000,0.055768,0.024393
5.735000,0.055732,0.024407
5.745000,0.055695,0.024420
5.755000,0.055658,0.024433
5.765000,0.055621,0.024446
5.775000,0.055584,0.024459
5.785000,0.055547,0.024472
5.795000,0.055510,0.024485
5.805000,0.055473,0.024498
5.815000,0.055436,0.024511
5.825000,0.055399,0.024524
5.835000,0.055362,0.024537
5.845000,0.055325,0.024550
5.855000,0.055288,0.024563
5.865000,0.055251,0.024576
5.875000,0.055214,0.024589
5.885000,0.055177,0.024602
5.895000,0.055140,0.024615
5.905000,0.055102,0.024627
5.915000,0.055065,0.024640
5.925000,0.055028,0.024653
5.935000,0.054991,0.024666
5.945000,0.054953,0.024678
5.955000,0.054916,0.024691
5.965000,0.054879,0.024704
5.975000,0.054842,0.024717
5.985000,0.054804,0.024729
5.995000,0.054767,0.024742
6.005000,0.054729,0.024755
6.015000,0.054692,0.024767
6.025000,0.054655,0.024780
6.035000,0.054617,0.024792
6.045000,0.054580,0.024805
6.055000,0.054542,0.024817
6.065000,0.054505,0.024830
6.075000,0.054467,0.024842
6.085000,0.054430,0.024855
6.095000,0.054392,0.024867
6.105000,0.054355,0.024880
6.115000,0.054317,0.024892
6.125000,0.054279,0.024904
6.135000,0.054242,0.024917
6.145000,0.054204,0.024929
6.155000,0.054166,0.024941
6.165000,0.054129,0.024954
6.175000,0.054091,0.024966
6.185000,0.054053,0.024978
6.195000,0.054015,0.024990
6.205000,0.053978,0.025003
6.215000,0.053940,0.025015
6.225000,0.053902,0.025027
6.235000,0.053864,0.025039
6.245000,0.053826,0.025051
6.255000,0.053789,0.025064
6.265000,0.053751,0.025076
6.275000,0.053713,0.025088
6.285000,0.053675,0.025100
6.295000,0.053637,0.025112
6.305000,0.053599,0.025124
6.315000,0.053561,0.025136
6.325000,0.053523,0.025148
6.335000,0.053485,0.025160
6.345000,0.053447,0.025172
6.355000,0.053409,0.025184
6.365000,0.053371,0.025196
6.375000,0.053333,0.025208
6.385000,0.053294,0.025219
6.395000,0.053256,0.025231
6.405000,0.053218,0.025243
6.415000,0.053180,0.025255
6.425000,0.053142,0.025267
6.435000,0.053104,0.025279
6.445000,0.053065,0.025290
6.455000,0.053027,0.025302
6.465000,0.052989,0.025314
6.475000,0.052950,0.025325
6.485000,0.052912,0.025337
6.495000,0.052874,0.025349
6.505000,0.052836,0.025361
6.515000,0.052797,0.025372
6.525000,0.052759,0.025384
6.535000,0.052720,0.025395
6.545000,0.052682,0.025407
6.555000,0.052644,0.025418
6.565000,0.052605,0.025430
6.575000,0.052567,0.025442
6.585000,0.052528,0.025453
6.595000,0.052490,0.025465
6.605000,0.052451,0.025476
6.615000,0.052412,0.025487
6.625000,0.052374,0.025499
6.635000,0.052335,0.025510
6.645000,0.052297,0.025522
6.655000,0.052258,0.025533
6.665000,0.052219,0.025544
6.675000,0.052181,0.025556
6.685000,0.052142,0.025567
6.695000,0.052103,0.025578
6.705000,0.052065,0.025590
6.715000,0.052026,0.025601
6.725000,0.051987,0.025612
6.735000,0.051948,0.025623
6.745000,0.051910,0.025635
6.755000,0.051871,0.025646
6.765000,0.051832,0.025657
6.775000,0.051793,0.025668
6.785000,0.051754,0.025679
6.795000,0.051716,0.025691
6.805000,0.051677,0.025702
6.815000,0.051638,0.025713
6.825000,0.051599,0.025724
6.835000,0.051560,0.025735
6.845000,0.051521,0.025746
6.855000,0.051482,0.025757
6.865000,0.051443,0.025768
6.875000,0.051404,0.025779
6.885000,0.051365,0.025790
6.895000,0.051326,0.025801
6.905000,0.051287,0.025812
6.915000,0.051248,0.025823
6.925000,0.051209,0.025834
6.935000,0.051169,0.025844
6.945000,0.051130,0.025855
6.955000,0.051091,0.025866
6.965000,0.051052,0.025877
6.975000,0.051013,0.025888
6.985000,0.050974,0.025899
6.995000,0.050934,0.025909
7.005000,0.050895,0.025920
7.015000,0.050856,0.025931
7.025000,0.050817,0.025942
7.035000,0.050777,0.025952
7.045000,0.050738,0.025963
7.055000,0.050699,0.025974
7.065000,0.050659,0.025984
7.075000,0.050620,0.025995
7.085000,0.050581,0.026006
7.095000,0.050541,0.026016
7.105000,0.050502,0.026027
7.115000,0.050462,0.026037
7.125000,0.050423,0.026048
7.135000,0.050384,0.026059
7.145000,0.050344,0.026069
7.155000,0.050305,0.026080
7.165000,0.050265,0.026090
7.175000,0.050226,0.026101
7.184999,0.050186,0.026111
7.195000,0.050146,0.026121
7.205000,0.050107,0.026132
7.215000,0.050067,0.026142
7.225000,0.050028,0.026153
7.235000,0.049988,0.026163
7.245000,0.049948,0.026173
7.255000,0.049909,0.026184
7.265000,0.049869,0.026194
7.275000,0.049829,0.026204
7.285000,0.049790,0.026215
7.295000,0.049750,0.026225
7.305000,0.049710,0.026235
7.315000,0.049670,0.026245
7.325000,0.049631,0.026256
7.335000,0.049591,0.026266
7.345000,0.049551,0.026276
7.355000,0.049511,0.026286
7.365000,0.049471,0.026296
7.375000,0.049431,0.026306
7.385000,0.049392,0.026317
7.395000,0.049352,0.026327
7.405000,0.049312,0.026337
7.415000,0.049272,0.026347
7.425000,0.049232,0.026357
7.434999,0.049192,0.026367
7.445000,0.049152,0.026377
7.455000,0.049112,0.026387
7.465000,0.049072,0.026397
7.475000,0.049032,0.026407
7.485000,0.048992,0.026417
7.495000,0.048952,0.026427
7.505000,0.048912,0.026437
7.515000,0.048872,0.026447
7.525000,0.048832,0.026457
7.535000,0.048792,0.026467
7.545000,0.048751,0.026476
7.555000,0.048711,0.026486
7.565000,0.048671,0.026496
7.575000,0.048631,0.026506
7.585000,0.048591,0.026516
7.595000,0.048551,0.026526
7.605000,0.048510,0.026535
7.615000,0.048470,0.026545
7.625000,0.048430,0.026555
7.635000,0.048389,0.026564
7.645000,0.048349,0.026574
7.655000,0.048309,0.026584
7.665000,0.048269,0.026594
7.675000,0.048228,0.026603
7.684999,0.048188,0.026613
7.695000,0.048148,0.026623
7.705000,0.048107,0.026632
7.715000,0.048067,0.026642
7.725000,0.048026,0.026651
7.735000,0.047986,0.026661
7.745000,0.047945,0.026670
7.755000,0.047905,0.026680
7.765000,0.047864,0.026689
7.775000,0.047824,0.026699
7.785000,0.047783,0.026708
7.795000,0.047743,0.026718
7.805000,0.047702,0.026727
7.815000,0.047662,0.026737
7.825000,0.047621,0.026746
7.835000,0.047581,0.026756
7.845000,0.047540,0.026765
7.855000,0.047499,0.026774
7.865000,0.047459,0.026784
7.875000,0.047418,0.026793
7.885000,0.047377,0.026802
7.895000,0.047337,0.026812
7.905000,0.047296,0.026821
7.915000,0.047255,0.026830
7.925000,0.047215,0.026840
7.934999,0.047174,0.026849
7.945000,0.047133,0.026858
7.955000,0.047092,0.026867
7.965000,0.047052,0.026877
7.975000,0.047011,0.026886
7.985000,0.046970,0.026895
7.995000,0.046929,0.026904
8.005000,0.046888,0.026913
8.015000,0.046847,0.026922
8.025000,0.046807,0.026932
8.035000,0.046766,0.026941
8.045000,0.046725,0.026950
8.055000,0.046684,0.026959
8.065000,0.046643,0.026968
8.075000,0.046602,0.026977
8.085000,0.046561,0.026986
8.095000,0.046520,0.026995
8.105000,0.046479,0.027004
8.115000,0.046438,0.027013
8.125000,0.046397,0.027022
8.135000,0.046356,0.027031
8.145000,0.046315,0.027040
8.155000,0.046274,0.027049
8.165000,0.046233,0.027058
8.175000,0.046192,0.027067
8.184999,0.046150,0.027075
8.195000,0.046109,0.027084
8.205000,0.046068,0.027093
8.215000,0.046027,0.027102
8.225000,0.045986,0.027111
8.235000,0.045945,0.027120
8.245000,0.045903,0.027128
8.255000,0.045862,0.027137
8.265000,0.045821,0.027146
8.275000,0.045780,0.027155
8.285000,0.045738,0.027163
8.295000,0.045697,0.027172
8.305000,0.045656,0.027181
8.315000,0.045614,0.027189
8.325000,0.045573,0.027198
8.335000,0.045532,0.027207
8.345000,0.045490,0.027215
8.355000,0.045449,0.027224
8.365000,0.045408,0.027233
8.375000,0.045366,0.027241
8.385000,0.045325,0.027250
8.395000,0.045283,0.027258
8.405000,0.045242,0.027267
8.415000,0.045201,0.027276
8.425000,0.045159,0.027284
8.434999,0.045118,0.027293
8.445000,0.045076,0.027301
8.455000,0.045035,0.027310
8.465000,0.044993,0.027318
8.474999,0.044951,0.027326
8.485000,0.044910,0.027335
8.495000,0.044868,0.027343
8.505000,0.044827,0.027352
8.515000,0.044785,0.027360
8.525000,0.044743,0.027368
8.535000,0.044702,0.027377
8.545000,0.044660,0.027385
8.555000,0.044619,0.027394
8.565000,0.044577,0.027402
8.575000,0.044535,0.027410
8.585000,0.044493,0.027418
8.595000,0.044452,0.027427
8.605000,0.044410,0.027435
8.615000,0.044368,0.027443
8.625000,0.044327,0.027452
8.635000,0.044285,0.027460
8.645000,0.044243,0.027468
8.655000,0.044201,0.027476
8.665000,0.044159,0.027484
8.675000,0.044117,0.027492
8.684999,0.044076,0.027501
8.695000,0.044034,0.027509
8.705000,0.043992,0.027517
8.715000,0.043950,0.027525
8.724999,0.043908,0.027533
8.735000,0.043866,0.027541
8.745000,0.043824,0.027549
8.755000,0.043782,0.027557
8.765000,0.043740,0.027565
8.775000,0.043698,0.027573
8.785000,0.043656,0.027581
8.795000,0.043614,0.027589
8.805000,0.043572,0.027597
8.815000,0.043530,0.027605
8.825000,0.043488,0.027613
8.835000,0.043446,0.027621
8.845000,0.043404,0.027629
8.855000,0.043362,0.027637
8.865000,0.043320,0.027645
8.875000,0.043278,0.027653
8.885000,0.043236,0.027661
8.895000,0.043194,0.027669
8.905000,0.043151,0.027676
8.915000,0.043109,0.027684
8.925000,0.043067,0.027692
8.934999,0.043025,0.027700
8.945000,0.042983,0.027708
8.955000,0.042940,0.027715
8.965000,0.042898,0.027723
8.974999,0.042856,0.027731
8.985000,0.042814,0.027739
8.995000,0.042771,0.027746
9.005000,0.042729,0.027754
9.015000,0.042687,0.027762
9.025000,0.042644,0.027769
9.035000,0.042602,0.027777
9.045000,0.042560,0.027785
9.055000,0.042517,0.027792
9.065000,0.042475,0.027800
9.075000,0.042433,0.027808
9.085000,0.042390,0.027815
9.095000,0.042348,0.027823
9.105000,0.042305,0.027830
9.115000,0.042263,0.027838
9.125000,0.042220,0.027845
9.135000,0.042178,0.027853
9.145000,0.042135,0.027860
9.155000,0.042093,0.027868
9.165000,0.042050,0.027875
9.175000,0.042008,0.027883
9.184999,0.041965,0.027890
9.195000,0.041923,0.027898
9.205000,0.041880,0.027905
9.215000,0.041838,0.027913
9.224999,0.041795,0.027920
9.235000,0.041752,0.027927
9.245000,0.041710,0.027935
9.255000,0.041667,0.027942
9.265000,0.041624,0.027949
9.275000,0.041582,0.027957
9.285000,0.041539,0.027964
9.295000,0.041496,0.027971
9.305000,0.041454,0.027979
9.315000,0.041411,0.027986
9.325000,0.041368,0.027993
9.335000,0.041325,0.028000
9.345000,0.041283,0.028008
9.355000,0.041240,0.028015
9.365000,0.041197,0.028022
9.375000,0.041154,0.028029
9.385000,0.041112,0.028037
9.395000,0.041069,0.028044
9.405000,0.041026,0.028051
9.415000,0.040983,0.028058
9.425000,0.040940,0.028065
9.434999,0.040897,0.028072
9.445000,0.040854,0.028079
9.455000,0.040811,0.028086
9.465000,0.040768,0.028093
9.474999,0.040726,0.028101
9.485000,0.040683,0.028108
9.495000,0.040640,0.028115
9.505000,0.040597,0.028122
9.515000,0.040554,0.028129
9.525000,0.040511,0.028136
9.535000,0.040468,0.028143
9.545000,0.040425,0.028150
9.555000,0.040382,0.028157
9.565000,0.040339,0.028164
9.575000,0.040295,0.028170
9.585000,0.040252,0.028177
9.595000,0.040209,0.028184
9.605000,0.040166,0.028191
9.615000,0.040123,0.028198
9.625000,0.040080,0.028205
9.635000,0.040037,0.028212
9.645000,0.039994,0.028219
9.655000,0.039950,0.028225
9.665000,0.039907,0.028232
9.675000,0.039864,0.028239
9.684999,0.039821,0.028246
9.695000,0.039778,0.028253
9.705000,0.039734,0.028259
9.715000,0.039691,0.028266
9.724999,0.039648,0.028273
9.735000,0.039605,0.028280
9.745000,0.039561,0.028286
9.755000,0.039518,0.028293
9.765000,0.039475,0.028300
9.775000,0.039431,0.028306
9.785000,0.039388,0.028313
9.795000,0.039345,0.028320
9.805000,0.039301,0.028326
9.815000,0.039258,0.028333
9.825000,0.039215,0.028340
9.835000,0.039171,0.028346
9.845000,0.039128,0.028353
9.855000,0.039084,0.028359
9.865000,0.039041,0.028366
9.875000,0.038997,0.028372
9.885000,0.038954,0.028379
9.895000,0.038910,0.028385
9.905000,0.038867,0.028392
9.915000,0.038823,0.028398
9.925000,0.038780,0.028405
9.934999,0.038736,0.028411
9.945000,0.038693,0.028418
9.955000,0.038649,0.028424
9.965000,0.038606,0.028431
9.974999,0.038562,0.028437
9.985000,0.038519,0.028444
9.995000,0.038475,0.028450
10.005000,0.038431,0.028456
10.015000,0.038388,0.028463
10.025000,0.038344,0.028469
10.035000,0.038301,0.028476
10.045000,0.038257,0.028482
10.055000,0.038213,0.028488
10.065000,0.038170,0.028495
10.075000,0.038126,0.028501
10.085000,0.038082,0.028507
10.095000,0.038038,0.028513
10.105000,0.037995,0.028520
10.115000,0.037951,0.028526
10.125000,0.037907,0.028532
10.135000,0.037864,0.028539
10.145000,0.037820,0.028545
10.155000,0.037776,0.028551
10.165000,0.037732,0.028557
10.175000,0.037688,0.028563
10.184999,0.037645,0.028570
10.195000,0.037601,0.028576
10.205000,0.037557,0.028582
10.215000,0.037513,0.028588
10.224999,0.037469,0.028594
10.235000,0.037425,0.028600
10.245000,0.037382,0.028607
10.255000,0.037338,0.028613
10.264999,0.037294,0.028619
10.275000,0.037250,0.028625
10.285000,0.037206,0.028631
10.295000,0.037162,0.028637
10.305000,0.037118,0.028643
10.315000,0.037074,0.028649
10.325000,0.037030,0.028655
10.335000,0.036986,0.028661
10.345000,0.036942,0.028667
10.355000,0.036898,0.028673
10.365000,0.036855,0.028680
10.375000,0.036811,0.028686
10.385000,0.036767,0.028692
10.395000,0.036723,0.028698
10.405000,0.036679,0.028704
10.415000,0.036635,0.028710
10.425000,0.036591,0.028716
10.434999,0.036546,0.028721
10.445000,0.036502,0.028727
10.455000,0.036458,0.028733
10.465000,0.036414,0.028739
10.474999,0.036370,0.028745
10.485000,0.036326,0.028751
10.495000,0.036282,0.028757
10.505000,0.036238,0.028763
10.514999,0.036194,0.028769
10.525000,0.036150,0.028775
10.535000,0.036106,0.028781
10.545000,0.036062,0.028787
10.555000,0.036018,0.028793
10.565000,0.035973,0.028798
10.575000,0.035929,0.028804
10.585000,0.035885,0.028810
10.595000,0.035841,0.028816
10.605000,0.035797,0.028822
10.615000,0.035753,0.028828
10.625000,0.035709,0.028834
10.635000,0.035664,0.028839
10.645000,0.035620,0.028845
10.655000,0.035576,0.028851
10.665000,0.035532,0.028857
10.675000,0.035488,0.028863
10.684999,0.035443,0.028868
10.695000,0.035399,0.028874
10.705000,0.035355,0.028880
10.715000,0.035311,0.028886
10.724999,0.035267,0.028892
10.735000,0.035222,0.028897
10.745000,0.035178,0.028903
10.755000,0.035134,0.028909
10.764999,0.035090,0.028915
10.775000,0.035045,0.028920
10.785000,0.035001,0.028926
10.795000,0.034957,0.028932
10.805000,0.034913,0.028938
10.815000,0.034868,0.028943
10.825000,0.034824,0.028949
10.835000,0.034780,0.028955
10.845000,0.034736,0.028961
10.855000,0.034691,0.028966
10.865000,0.034647,0.028972
10.875000,0.034603,0.028978
10.885000,0.034558,0.028983
10.895000,0.034514,0.028989
10.905000,0.034470,0.028995
10.915000,0.034426,0.029001
10.925000,0.034381,0.029006
10.934999,0.034337,0.029012
10.945000,0.034293,0.029018
10.955000,0.034248,0.029023
10.965000,0.034204,0.029029
10.974999,0.034160,0.029035
10.985000,0.034115,0.029040
10.995000,0.034071,0.029046
11.005000,0.034027,0.029052
11.014999,0.033982,0.029057
11.025000,0.033938,0.029063
11.035000,0.033894,0.029069
11.045000,0.033849,0.029074
11.055000,0.033805,0.029080
11.065000,0.033761,0.029086
11.075000,0.033716,0.029091
11.085000,0.033672,0.029097
11.095000,0.033628,0.029103
11.105000,0.033583,0.029108
11.115000,0.033539,0.029114
11.125000,0.033495,0.029120
11.135000,0.033450,0.029125
11.145000,0.033406,0.029131
11.155000,0.033362,0.029137
11.165000,0.033317,0.029142
11.175000,0.033273,0.029148
11.184999,0.033229,0.029154
11.195000,0.033184,0.029159
11.205000,0.033140,0.029165
11.215000,0.033096,0.029171
11.224999,0.033051,0.029176
11.235000,0.033007,0.029182
11.245000,0.032963,0.029188
11.255000,0.032918,0.029193
11.264999,0.032874,0.029199
11.275000,0.032830,0.029205
11.285000,0.032786,0.029211
11.295000,0.032741,0.029216
11.305000,0.032697,0.029222
11.315000,0.032653,0.029228
11.325000,0.032608,0.029233
11.335000,0.032564,0.029239
11.345000,0.032520,0.029245
11.355000,0.032475,0.029250
11.365000,0.032431,0.029256
11.375000,0.032387,0.029262
11.385000,0.032342,0.029267
11.395000,0.032298,0.029273
11.405000,0.032254,0.029279
11.415000,0.032209,0.029284
11.425000,0.032165,0.029290
11.434999,0.032121,0.029296
11.445000,0.032077,0.029302
11.455000,0.032032,0.029307
11.465000,0.031988,0.029313
11.474999,0.031944,0.029319
11.485000,0.031900,0.029325
11.495000,0.031855,0.029330
11.505000,0.031811,0.029336
11.514999,0.031767,0.029342
11.525000,0.031722,0.029347
11.535000,0.031678,0.029353
11.545000,0.031634,0.029359
11.555000,0.031590,0.029365
11.565000,0.031546,0.029371
11.575000,0.031501,0.029376
11.585000,0.031457,0.029382
11.595000,0.031413,0.029388
11.605000,0.031369,0.029394
11.615000,0.031324,0.029399
11.625000,0.031280,0.029405
11.635000,0.031236,0.029411
11.645000,0.031192,0.029417
11.655000,0.031148,0.029423
11.665000,0.031104,0.029429
11.675000,0.031059,0.029434
11.684999,0.031015,0.029440
11.695000,0.030971,0.029446
11.705000,0.030927,0.029452
11.715000,0.030883,0.029458
11.724999,0.030839,0.029464
11.735000,0.030795,0.029470
11.745000,0.030750,0.029475
11.755000,0.030706,0.029481
11.764999,0.030662,0.029487
11.775000,0.030618,0.029493
11.785000,0.030574,0.029499
11.795000,0.030530,0.029505
11.804999,0.030486,0.029511
11.815000,0.030442,0.029517
11.825000,0.030398,0.029523
11.835000,0.030354,0.029529
11.845000,0.030310,0.029535
11.855000,0.030266,0.029541
11.865000,0.030222,0.029547
11.875000,0.030178,0.029553
11.885000,0.030134,0.029559
11.895000,0.030090,0.029565
11.905000,0.030046,0.029571
11.915000,0.030002,0.029577
11.925000,0.029958,0.029583
11.934999,0.029914,0.029589
11.945000,0.029870,0.029595
11.955000,0.029826,0.029601
11.965000,0.029782,0.029607
11.974999,0.029738,0.029613
11.985000,0.029694,0.029619
11.995000,0.029650,0.029625
12.005000,0.029607,0.029632
12.014999,0.029563,0.029638
12.025000,0.029519,0.029644
12.035000,0.029475,0.029650
12.045000,0.029431,0.029656
12.054999,0.029387,0.029662
12.065000,0.029344,0.029669
12.075000,0.029300,0.029675
12.085000,0.029256,0.029681
12.095000,0.029212,0.029687
12.105000,0.029169,0.029694
12.115000,0.029125,0.029700
12.125000,0.029081,0.029706
12.135000,0.029037,0.029712
12.145000,0.028994,0.029719
12.155000,0.028950,0.029725
12.165000,0.028906,0.029731
12.175000,0.028863,0.029738
12.184999,0.028819,0.029744
12.195000,0.028775,0.029750
12.205000,0.028732,0.029757
12.215000,0.028688,0.029763
12.224999,0.028645,0.029770
12.235000,0.028601,0.029776
12.245000,0.028558,0.029783
12.255000,0.028514,0.029789
12.264999,0.028470,0.029795
12.275000,0.028427,0.029802
12.285000,0.028383,0.029808
12.295000,0.028340,0.029815
12.304999,0.028296,0.029821
12.315000,0.028253,0.029828
12.325000,0.028210,0.029835
12.335000,0.028166,0.029841
12.345000,0.028123,0.029848
12.355000,0.028079,0.029854
12.365000,0.028036,0.029861
12.375000,0.027993,0.029868
12.385000,0.027949,0.029874
12.395000,0.027906,0.029881
12.405000,0.027863,0.029888
12.415000,0.027819,0.029894
12.425000,0.027776,0.029901
12.434999,0.027733,0.029908
12.445000,0.027690,0.029915
12.455000,0.027646,0.029921
12.465000,0.027603,0.029928
12.474999,0.027560,0.029935
12.485000,0.027517,0.029942
12.495000,0.027474,0.029949
12.505000,0.027430,0.029955
12.514999,0.027387,0.029962
12.525000,0.027344,0.029969
12.535000,0.027301,0.029976
12.545000,0.027258,0.029983
12.554999,0.027215,0.029990
12.565000,0.027172,0.029997
12.575000,0.027129,0.030004
12.585000,0.027086,0.030011
12.595000,0.027043,0.030018
12.605000,0.027000,0.030025
12.615000,0.026957,0.030032
12.625000,0.026914,0.030039
12.635000,0.026871,0.030046
12.645000,0.026828,0.030053
12.655000,0.026785,0.030060
12.665000,0.026743,0.030068
12.675000,0.026700,0.030075
12.684999,0.026657,0.030082
12.695000,0.026614,0.030089
12.705000,0.026571,0.030096
12.715000,0.026529,0.030104
12.724999,0.026486,0.030111
12.735000,0.026443,0.030118
12.745000,0.026401,0.030126
12.755000,0.026358,0.030133
12.764999,0.026315,0.030140
12.775000,0.026273,0.030148
12.785000,0.026230,0.030155
12.795000,0.026187,0.030162
12.804999,0.026145,0.030170
12.815000,0.026102,0.030177
12.825000,0.026060,0.030185
12.835000,0.026017,0.030192
12.845000,0.025975,0.030200
12.855000,0.025932,0.030207
12.865000,0.025890,0.030215
12.875000,0.025847,0.030222
12.885000,0.025805,0.030230
12.895000,0.025763,0.030238
12.905000,0.025720,0.030245
12.915000,0.025678,0.030253
12.925000,0.025636,0.030261
12.934999,0.025593,0.030268
12.945000,0.025551,0.030276
12.955000,0.025509,0.030284
12.965000,0.025467,0.030292
12.974999,0.025425,0.030300
12.985000,0.025382,0.030307
12.995000,0.025340,0.030315
13.005000,0.025298,0.030323
13.014999,0.025256,0.030331
13.025000,0.025214,0.030339
13.035000,0.025172,0.030347
13.045000,0.025130,0.030355
13.054999,0.025088,0.030363
13.065000,0.025046,0.030371
13.075000,0.025004,0.030379
13.085000,0.024962,0.030387
13.095000,0.024920,0.030395
13.105000,0.024878,0.030403
13.115000,0.024836,0.030411
13.125000,0.024794,0.030419
13.135000,0.024752,0.030427
13.145000,0.024711,0.030436
13.155000,0.024669,0.030444
13.165000,0.024627,0.030452
13.175000,0.024585,0.030460
13.184999,0.024544,0.030469
13.195000,0.024502,0.030477
13.205000,0.024460,0.030485
13.215000,0.024419,0.030494
13.224999,0.024377,0.030502
13.235000,0.024335,0.030510
13.245000,0.024294,0.030519
13.255000,0.024252,0.030527
13.264999,0.024211,0.030536
13.275000,0.024169,0.030544
13.285000,0.024128,0.030553
13.295000,0.024086,0.030561
13.304999,0.024045,0.030570
13.315000,0.024004,0.030579
13.325000,0.023962,0.030587
13.335000,0.023921,0.030596
13.345000,0.023879,0.030604
13.355000,0.023838,0.030613
13.365000,0.023797,0.030622
13.375000,0.023756,0.030631
13.385000,0.023714,0.030639
13.395000,0.023673,0.030648
13.405000,0.023632,0.030657
13.415000,0.023591,0.030666
13.425000,0.023550,0.030675
13.434999,0.023509,0.030684
13.445000,0.023468,0.030693
13.455000,0.023427,0.030702
13.465000,0.023386,0.030711
13.474999,0.023345,0.030720
13.485000,0.023304,0.030729
13.495000,0.023263,0.030738
13.505000,0.023222,0.030747
13.514999,0.023181,0.030756
13.525000,0.023140,0.030765
13.535000,0.023099,0.030774
13.545000,0.023058,0.030783
13.554999,0.023017,0.030792
13.565000,0.022977,0.030802
13.575000,0.022936,0.030811
13.585000,0.022895,0.030820
13.594999,0.022855,0.030830
13.605000,0.022814,0.030839
13.615000,0.022773,0.030848
13.625000,0.022733,0.030858
13.635000,0.022692,0.030867
13.645000,0.022651,0.030876
13.655000,0.022611,0.030886
13.665000,0.022570,0.030895
13.675000,0.022530,0.030905
13.684999,0.022489,0.030914
13.695000,0.022449,0.030924
13.705000,0.022409,0.030934
13.715000,0.022368,0.030943
13.724999,0.022328,0.030953
13.735000,0.022287,0.030962
13.745000,0.022247,0.030972
13.755000,0.022207,0.030982
13.764999,0.022167,0.030992
13.775000,0.022126,0.031001
13.785000,0.022086,0.031011
13.795000,0.022046,0.031021
13.804999,0.022006,0.031031
13.815000,0.021966,0.031041
13.825000,0.021926,0.031051
13.835000,0.021885,0.031060
13.844999,0.021845,0.031070
13.855000,0.021805,0.031080
13.865000,0.021765,0.031090
13.875000,0.021725,0.031100
13.885000,0.021685,0.031110
13.895000,0.021645,0.031120
13.905000,0.021606,0.031131
13.915000,0.021566,0.031141
13.925000,0.021526,0.031151
13.934999,0.021486,0.031161
13.945000,0.021446,0.031171
13.955000,0.021406,0.031181
13.965000,0.021367,0.031192
13.974999,0.021327,0.031202
13.985000,0.021287,0.031212
13.995000,0.021248,0.031223
14.005000,0.021208,0.031233
14.014999,0.021168,0.031243
14.025000,0.021129,0.031254
14.035000,0.021089,0.031264
14.045000,0.021050,0.031275
14.054999,0.021010,0.031285
14.065000,0.020970,0.031295
14.075000,0.020931,0.031306
14.085000,0.020892,0.031317
14.094999,0.020852,0.031327
14.105000,0.020813,0.031338
14.115000,0.020773,0.031348
14.125000,0.020734,0.031359
14.135000,0.020695,0.031370
14.145000,0.020655,0.031380
14.155000,0.020616,0.031391
14.165000,0.020577,0.031402
14.175000,0.020538,0.031413
14.184999,0.020498,0.031423
14.195000,0.020459,0.031434
14.205000,0.020420,0.031445
14.215000,0.020381,0.031456
14.224999,0.020342,0.031467
14.235000,0.020303,0.031478
14.245000,0.020264,0.031489
14.255000,0.020225,0.031500
14.264999,0.020186,0.031511
14.275000,0.020147,0.031522
14.285000,0.020108,0.031533
14.295000,0.020069,0.031544
14.304999,0.020030,0.031555
14.315000,0.019991,0.031566
14.325000,0.019952,0.031577
14.335000,0.019913,0.031588
14.344999,0.019874,0.031599
14.355000,0.019836,0.031611
14.365000,0.019797,0.031622
14.375000,0.019758,0.031633
14.385000,0.019719,0.031644
14.395000,0.019681,0.031656
14.405000,0.019642,0.031667
14.415000,0.019603,0.031678
14.425000,0.019565,0.031690
14.434999,0.019526,0.031701
14.445000,0.019488,0.031713
14.455000,0.019449,0.031724
14.465000,0.019411,0.031736
14.474999,0.019372,0.031747
14.485000,0.019334,0.031759
14.495000,0.019296,0.031771
14.505000,0.019257,0.031782
14.514999,0.019219,0.031794
14.525000,0.019181,0.031806
14.535000,0.019143,0.031818
14.545000,0.019104,0.031829
14.554999,0.019066,0.031841
14.565000,0.019028,0.031853
14.575000,0.018990,0.031865
14.585000,0.018952,0.031877
14.594999,0.018914,0.031889
14.605000,0.018876,0.031901
14.615000,0.018838,0.031913
14.625000,0.018800,0.031925
14.635000,0.018762,0.031937
14.645000,0.018724,0.031949
14.655000,0.018686,0.031961
14.665000,0.018649,0.031974
14.675000,0.018611,0.031986
14.684999,0.018573,0.031998
14.695000,0.018536,0.032011
14.705000,0.018498,0.032023
14.715000,0.018460,0.032035
14.724999,0.018423,0.032048
14.735000,0.018385,0.032060
14.745000,0.018348,0.032073
14.755000,0.018310,0.032085
14.764999,0.018273,0.032098
14.775000,0.018236,0.032111
14.785000,0.018198,0.032123
14.795000,0.018161,0.032136
14.804999,0.018124,0.032149
14.815000,0.018087,0.032162
14.825000,0.018050,0.032175
14.835000,0.018013,0.032188
14.844999,0.017975,0.032200
14.855000,0.017939,0.032213
14.865000,0.017902,0.032227
14.875000,0.017865,0.032240
14.885000,0.017828,0.032253
14.895000,0.017791,0.032266
14.905000,0.017754,0.032279
14.915000,0.017717,0.032292
14.925000,0.017681,0.032306
14.934999,0.017644,0.032319
14.945000,0.017607,0.032332
14.955000,0.017571,0.032346
14.965000,0.017534,0.032359
14.974999,0.017498,0.032373
14.985000,0.017461,0.032386
14.995000,0.017425,0.032400
15.005000,0.017388,0.032413
15.015000,0.017352,0.032427
15.025001,0.017316,0.032441
15.034999,0.017280,0.032455
15.044999,0.017243,0.032468
15.054999,0.017207,0.032482
15.065000,0.017171,0.032496
15.075000,0.017135,0.032510
15.085000,0.017099,0.032524
15.095000,0.017063,0.032538
15.105000,0.017027,0.032552
15.114999,0.016991,0.032566
15.124999,0.016955,0.032580
15.134999,0.016920,0.032595
15.145000,0.016884,0.032609
15.155000,0.016848,0.032623
15.165000,0.016812,0.032637
15.175000,0.016777,0.032652
15.185000,0.016741,0.032666
15.195001,0.016706,0.032681
15.204999,0.016670,0.032695
15.214999,0.016635,0.032710
15.224999,0.016599,0.032724
15.235000,0.016564,0.032739
15.245000,0.016528,0.032753
15.255000,0.016493,0.032768
15.265000,0.016458,0.032783
15.275001,0.016423,0.032798
15.284999,0.016387,0.032812
15.294999,0.016352,0.032827
15.304999,0.016317,0.032842
15.315000,0.016282,0.032857
15.325000,0.016247,0.032872
15.335000,0.016212,0.032887
15.345000,0.016177,0.032902
15.355000,0.016142,0.032917
15.364999,0.016108,0.032933
15.374999,0.016073,0.032948
15.384999,0.016038,0.032963
15.395000,0.016003,0.032978
15.405000,0.015969,0.032994
15.415000,0.015934,0.033009
15.425000,0.015899,0.033024
15.435000,0.015865,0.033040
15.445001,0.015830,0.033055
15.454999,0.015796,0.033071
15.464999,0.015761,0.033086
15.474999,0.015727,0.033102
15.485000,0.015693,0.033118
15.495000,0.015658,0.033133
15.505000,0.015624,0.033149
15.515000,0.015590,0.033165
15.525001,0.015556,0.033181
15.534999,0.015522,0.033197
15.544999,0.015487,0.033212
15.554999,0.015453,0.033228
15.565000,0.015419,0.033244
15.575000,0.015385,0.033260
15.585000,0.015351,0.033276
15.595000,0.015318,0.033293
15.605000,0.015284,0.033309
15.614999,0.015250,0.033325
15.624999,0.015216,0.033341
15.634999,0.015182,0.033357
15.645000,0.015149,0.033374
15.655000,0.015115,0.033390
15.665000,0.015081,0.033406
15.675000,0.015048,0.033423
15.685000,0.015014,0.033439
15.695001,0.014981,0.033456
15.704999,0.014947,0.033472
15.714999,0.014914,0.033489
15.724999,0.014881,0.033506
15.735000,0.014847,0.033522
15.745000,0.014814,0.033539
15.755000,0.014781,0.033556
15.765000,0.014748,0.033573
15.775001,0.014714,0.033589
15.784999,0.014681,0.033606
15.794999,0.014648,0.033623
15.804999,0.014615,0.033640
15.815000,0.014582,0.033657
15.825000,0.014549,0.033674
15.835000,0.014516,0.033691
15.845000,0.014483,0.033708
15.855000,0.014451,0.033726
15.864999,0.014418,0.033743
15.874999,0.014385,0.033760
15.884999,0.014352,0.033777
15.895000,0.014320,0.033795
15.905000,0.014287,0.033812
15.915000,0.014254,0.033829
15.925000,0.014222,0.033847
15.935000,0.014189,0.033864
15.945001,0.014157,0.033882
15.954999,0.014124,0.033899
15.964999,0.014092,0.033917
15.974999,0.014060,0.033935
15.985000,0.014027,0.033952
15.995000,0.013995,0.033970
16.004999,0.013963,0.033988
16.014999,0.013931,0.034006
16.025000,0.013898,0.034023
16.034998,0.013866,0.034041
16.044998,0.013834,0.034059
16.054998,0.013802,0.034077
16.064999,0.013770,0.034095
16.074999,0.013738,0.034113
16.084999,0.013706,0.034131
16.094999,0.013674,0.034149
16.105000,0.013643,0.034168
16.114998,0.013611,0.034186
16.124998,0.013579,0.034204
16.134998,0.013547,0.034222
16.144999,0.013516,0.034241
16.154999,0.013484,0.034259
16.164999,0.013452,0.034277
16.174999,0.013421,0.034296
16.184999,0.013389,0.034314
16.195000,0.013358,0.034333
16.204998,0.013326,0.034351
16.214998,0.013295,0.034370
16.224998,0.013263,0.034388
16.234999,0.013232,0.034407
16.244999,0.013201,0.034426
16.254999,0.013170,0.034445
16.264999,0.013138,0.034463
16.275000,0.013107,0.034482
16.284998,0.013076,0.034501
16.294998,0.013045,0.034520
16.304998,0.013014,0.034539
16.314999,0.012983,0.034558
16.324999,0.012952,0.034577
16.334999,0.012921,0.034596
16.344999,0.012890,0.034615
16.355000,0.012859,0.034634
16.364998,0.012828,0.034653
16.374998,0.012797,0.034672
16.384998,0.012767,0.034692
16.394999,0.012736,0.034711
16.404999,0.012705,0.034730
16.414999,0.012674,0.034749
16.424999,0.012644,0.034769
16.434999,0.012613,0.034788
16.445000,0.012583,0.034808
16.454998,0.012552,0.034827
16.464998,0.012522,0.034847
16.474998,0.012491,0.034866
16.484999,0.012461,0.034886
16.494999,0.012430,0.034905
16.504999,0.012400,0.034925
16.514999,0.012370,0.034945
16.525000,0.012340,0.034965
16.534998,0.012309,0.034984
16.544998,0.012279,0.035004
16.554998,0.012249,0.035024
16.564999,0.012219,0.035044
16.574999,0.012189,0.035064
16.584999,0.012159,0.035084
16.594999,0.012129,0.035104
16.605000,0.012099,0.035124
16.614998,0.012069,0.035144
16.624998,0.012039,0.035164
16.634998,0.012009,0.035184
16.644999,0.011980,0.035205
16.654999,0.011950,0.035225
16.664999,0.011920,0.035245
16.674999,0.011890,0.035265
16.684999,0.011861,0.035286
16.695000,0.011831,0.035306
16.704998,0.011801,0.035326
16.714998,0.011772,0.035347
16.724998,0.011742,0.035367
16.734999,0.011713,0.035388
16.744999,0.011683,0.035408
16.754999,0.011654,0.035429
16.764999,0.011625,0.035450
16.775000,0.011595,0.035470
16.784998,0.011566,0.035491
16.794998,0.011537,0.035512
16.804998,0.011508,0.035533
16.814999,0.011478,0.035553
16.824999,0.011449,0.035574
16.834999,0.011420,0.035595
16.844999,0.011391,0.035616
16.855000,0.011362,0.035637
16.864998,0.011333,0.035658
16.874998,0.011304,0.035679
16.884998,0.011275,0.035700
16.894999,0.011246,0.035721
16.904999,0.011217,0.035742
16.914999,0.011188,0.035763
16.924999,0.011160,0.035785
16.934999,0.011131,0.035806
16.945000,0.011102,0.035827
16.954998,0.011073,0.035848
16.964998,0.011045,0.035870
16.974998,0.011016,0.035891
16.984999,0.010988,0.035912
16.994999,0.010959,0.035934
17.000000,0.010934,0.035934


==> Simulation_half.txt <==
time,discharge
3.16E-02,0
9.48E-02,0
0.158034885,0
0.221248839,0
0.284462794,0
0.347676748,0
0.410890702,0
0.474104656,0
0.53731861,0
0.600532564,0
0.663746518,0
0.726960472,0
0.790174427,0
0.853388381,0
0.916602335,0
0.979816289,0
1.043030243,0
1.106244197,0
1.169458151,0
1.232672105,0
1.29588606,0
1.359100014,0
1.422313968,0
1.485527922,0
1.548741876,0
1.61195583,0
1.675169784,0
1.738383738,0
1.801597693,0
1.864811647,0
1.928025601,0
1.991239555,0
2.054453509,0
2.117667463,0
2.180881417,0
2.244095371,0
2.307309326,0
2.37052328,0
2.433737234,0
2.496951188,0
2.560165142,0
2.623379096,0
2.68659305,0
2.749807004,0
2.813020959,0
2.876234913,0
2.939448867,0
3.002662821,0
3.065876775,0
3.129090729,0
3.192304683,0
3.255518637,0
3.318732592,0
3.381946546,0
3.4451605,0
3.508374454,0
3.571588408,0
3.634802362,0
3.698016316,0
3.76123027,0
3.824444225,0
3.887658179,0
3.950872133,0
4.014086087,0
4.077300041,0
4.140513995,0
4.203727949,0
4.266941903,0
4.330155858,0
4.393369812,0
4.456583766,0
4.51979772,0
4.583011674,0
4.646225628,0
4.709439582,0
4.772653536,0
4.83586749,0
4.899081445,0
4.962295399,0
5.025509353,0
5.088723307,0
5.151937261,0
5.215151215,0
5.278365169,0
5.341579123,0
5.404793078,0
5.468007032,0
5.531220986,0
5.59443494,0
5.657648894,0
5.720862848,0
5.784076802,0
5.847290756,0
5.910504711,0
5.973718665,0
6.036932619,0
6.100146573,0
6.163360527,0
6.226574481,0
6.289788435,0
6.353002389,0
6.416216344,0
6.479430298,0
6.542644252,0
6.605858206,0
6.66907216,0
6.732286114,0
6.795500068,0
6.858714022,0
6.921927977,0
6.985141931,0
7.048355885,0
7.111569839,0
7.174783793,0
7.237997747,0
7.301211701,0
7.364425655,0
7.42763961,0
7.490853564,0
7.554067518,0
7.617281472,0
7.680495426,0
7.74370938,0
7.806923334,0
7.870137288,0
7.933351243,0
7.996565197,0
8.059779151,0
8.122993105,0
8.186207059,0
8.249421013,0
8.312634967,0
8.375848921,0
8.439062876,0
8.50227683,0
8.565490784,0
8.628704738,0
8.691918692,0
8.755132646,0
8.8183466,0
8.881560554,0
8.944774509,0
9.007988463,0
9.071202417,0
9.134416371,0
9.197630325,0
9.260844279,0
9.324058233,1.05E-73
9.387272187,9.71E-70
9.450486142,6.16E-66
9.513700096,2.70E-62
9.57691405,8.27E-59
9.640128004,1.79E-55
9.703341958,2.77E-52
9.766555912,3.10E-49
9.829769866,2.53E-46
9.89298382,1.52E-43
9.956197775,6.82E-41
10.01941173,2.30E-38
10.08262568,5.86E-36
10.14583964,1.15E-33
10.20905359,1.73E-31
10.27226755,2.04E-29
10.3354815,1.89E-27
10.39869545,1.39E-25
10.46190941,8.16E-24
10.52512336,3.86E-22
10.58833732,1.49E-20
10.65155127,4.68E-19
10.71476522,1.21E-17
10.77797918,2.62E-16
10.84119313,4.73E-15
10.90440709,7.19E-14
10.96762104,9.26E-13
11.03083499,1.02E-11
11.09404895,9.63E-11
11.1572629,7.86E-10
11.22047686,5.58E-09
11.28369081,3.46E-08
11.34690477,1.88E-07
11.41011872,9.07E-07
11.47333267,3.87E-06
11.53654663,1.47E-05
11.59976058,4.95E-05
11.66297454,1.49E-04
11.72618849,3.98E-04
11.78940244,9.50E-04
11.8526164,2.02E-03
11.91583035,3.84E-03
11.97904431,6.59E-03
12.04225826,1.03E-02
12.10547221,1.49E-02
12.16868617,2.02E-02
12.23190012,2.60E-02
12.29511408,3.19E-02
12.35832803,3.79E-02
12.42154199,4.37E-02
12.48475594,4.92E-02
12.54796989,5.44E-02
12.61118385,5.94E-02
12.6743978,6.40E-02
12.73761176,6.84E-02
12.80082571,7.26E-02
12.86403966,7.66E-02
12.92725362,8.05E-02
12.99046757,8.42E-02
13.05368153,8.78E-02
13.11689548,9.14E-02
13.18010943,9.49E-02
13.24332339,9.84E-02
13.30653734,0.10188325
13.3697513,0.10534805
13.43296525,0.10881375
13.49617921,0.112286984
13.55939316,0.115772973
13.62260711,0.11927581
13.68582107,0.122798698
13.74903502,0.126344142
13.81224898,0.129914102
13.87546293,0.133510119
13.93867688,0.137133405
14.00189084,0.140784925
14.06510479,0.144465449
14.12831875,0.148175598
14.1915327,0.151915881
14.25474665,0.155686718
14.31796061,0.159488459
14.38117456,0.163321402
14.44438852,0.167185803
14.50760247,0.171081884
14.57081643,0.17500984
14.63403038,0.178969845
14.69724433,0.182962053
14.76045829,0.186986606
14.82367224,0.191043632
14.8868862,0.195133248
14.95010015,0.199255562
15.0133141,0.203410674
15.07652806,0.207598678
15.13974201,0.21181966
15.20295597,0.216073701
15.26616992,0.220360878
15.32938388,0.224681263
15.39259783,0.229034924
15.45581178,0.233421924
15.51902574,0.237842326
15.58223969,0.242296187
15.64545365,0.246783561
15.7086676,0.251304503
15.77188155,0.255859061
15.83509551,0.260447286
15.89830946,0.265069221
15.96152342,0.269724913
16.02473737,0.274414405
16.08795132,0.279137736
16.15116528,0.283894948
16.21437923,0.288686079
16.27759319,0.293511166
16.34080714,0.298370247
16.4040211,0.303263355
16.46723505,0.308190526
16.530449,0.313151794
16.59366296,0.31814719
16.65687691,0.323176747
16.72009087,0.328240496
16.78330482,0.333338468
16.84651877,0.338470693
16.90973273,0.343637201
16.97294668,0.34883802
17.03616064,0.35407318
17.09937459,0.359342708
17.16258854,0.364646633
17.2258025,0.369984981
17.28901645,0.375357781
17.35223041,0.380765059
17.41544436,0.386206841
17.47865832,0.391683155
17.54187227,0.397194026
17.60508622,0.40273948
17.66830018,0.408319543
17.73151413,0.413934242
17.79472809,0.419583601
17.85794204,0.425267646
17.92115599,0.430986402
17.98436995,0.436739895
18.0475839,0.442528151
18.11079786,0.448351193
18.17401181,0.454209048
18.23722576,0.46010174
18.30043972,0.466029296
18.36365367,0.471991739
18.42686763,0.477989095
18.49008158,0.48402139
18.55329554,0.490088648
18.61650949,0.496190895
18.67972344,0.502328156
18.7429374,0.508500456
18.80615135,0.514707822
18.86936531,0.520950279
18.93257926,0.527227852
18.99579321,0.533540567
19.05900717,0.53988845
19.12222112,0.546271526
19.18543508,0.552689823
19.24864903,0.559143366
19.31186298,0.565632182
19.37507694,0.572156297
19.43829089,0.578715738
19.50150485,0.585310531
19.5647188,0.591940703
19.62793276,0.598606282
19.69114671,0.605307294
19.75436066,0.612043768
19.81757462,0.61881573
19.88078857,0.625623209
19.94400253,0.632466232
20.00721648,0.639344827
20.07043043,0.646259024
20.13364439,0.653208849
20.19685834,0.660194333
20.2600723,0.667215503
20.32328625,0.67427239
20.38650021,0.681365022
20.44971416,0.688493428
20.51292811,0.695657639
20.57614207,0.702857684
20.63935602,0.710093594
20.70256998,0.717365399
20.76578393,0.72467313
20.82899788,0.732016816
20.89221184,0.739396491
20.95542579,0.746812184
21.01863975,0.754263927
21.0818537,0.761751753
21.14506765,0.769275692
21.20828161,0.776835778
21.27149556,0.784432042
21.33470952,0.792064519
21.39792347,0.799733239
21.46113743,0.807438238
21.52435138,0.815179548
21.58756533,0.822957203
21.65077929,0.830771237
21.71399324,0.838621685
21.7772072,0.84650858
21.84042115,0.854431959
21.9036351,0.862391855
21.96684906,0.870388305
22.03006301,0.878421343
22.09327697,0.886491006
22.15649092,0.894597331
22.21970487,0.902740352
22.28291883,0.910920108
22.34613278,0.919136635
22.40934674,0.927389971
22.47256069,0.935680152
22.53577465,0.944007218
22.5989886,0.952371205
22.66220255,0.960772153
22.72541651,0.969210101
22.78863046,0.977685086
22.85184442,0.98619715
22.91505837,0.994746331
22.97827232,1.003332669
23.04148628,1.011956204
23.10470023,1.020616977
23.16791419,1.02931503
23.23112814,1.038050402
23.29434209,1.046823135
23.35755605,1.055633272
23.42077,1.064480854
23.48398396,1.073365923
23.54719791,1.082288523
23.61041187,1.091248695
23.67362582,1.100246485
23.73683977,1.109281934
23.80005373,1.118355087
23.86326768,1.127465989
23.92648164,1.136614683
23.98969559,1.145801216
24.05290954,1.155025631
24.1161235,1.164287974
24.17933745,1.173588292
24.24255141,1.182926631
24.30576536,1.192303036
24.36897931,1.201717555
24.43219327,1.211170235
24.49540722,1.220661124
24.55862118,1.230190269
24.62183513,1.239757718
24.68504909,1.249363521
24.74826304,1.259007725
24.81147699,1.26869038
24.87469095,1.278411535
24.9379049,1.28817124
25.00111886,1.297969546
25.06433281,1.307806503
25.12754676,1.317682161
25.19076072,1.327596572
25.25397467,1.337549787
25.31718863,1.347541859
25.38040258,1.357572839
25.44361653,1.367642779
25.50683049,1.377751734
25.57004444,1.387899756
25.6332584,1.398086898
25.69647235,1.408313215
25.75968631,1.418578761
25.82290026,1.42888359
25.88611421,1.439227758
25.94932817,1.449611319
26.01254212,1.460034329
26.07575608,1.470496845
26.13897003,1.480998923
26.20218398,1.491540619
26.26539794,1.502121991
26.32861189,1.512743096
26.39182585,1.523403991
26.4550398,1.534104735
26.51825376,1.544845387
26.58146771,1.555626004
26.64468166,1.566446647
26.70789562,1.577307375
26.77110957,1.588208247
26.83432353,1.599149325
26.89753748,1.610130668
26.96075143,1.621152337
27.02396539,1.632214395
27.08717934,1.643316902
27.1503933,1.65445992
27.21360725,1.665643513
27.2768212,1.676867742
27.34003516,1.688132671
27.40324911,1.699438363
27.46646307,1.710784883
27.52967702,1.722172293
27.59289098,1.733600659
27.65610493,1.745070046
27.71931888,1.756580518
27.78253284,1.768132142
27.84574679,1.779724984
27.90896075,1.791359108
27.9721747,1.803034583
28.03538865,1.814751476
28.09860261,1.826509853
28.16181656,1.838309782
28.22503052,1.850151331
28.28824447,1.86203457
28.35145842,1.873959566
28.41467238,1.885926388
28.47788633,1.897935107
28.54110029,1.909985791
28.60431424,1.922078511
28.6675282,1.934213338
28.73074215,1.946390343
28.7939561,1.958609596
28.85717006,1.970871169
28.92038401,1.983175134
28.98359797,1.995521563
29.04681192,2.007910529
29.11002587,2.020342104
29.17323983,2.032816363
29.23645378,2.045333377
29.29966774,2.057893223
29.36288169,2.070495972
29.42609564,2.083141701
29.4893096,2.095830484
29.55252355,2.108562396
29.61573751,2.121337513
29.67895146,2.134155911
29.74216542,2.147017666
29.80537937,2.159922854
29.86859332,2.172871552
29.93180728,2.185863838
29.99502123,2.198899788
30.05823519,2.211979481
30.12144914,2.225102995
30.18466309,2.238270409
30.24787705,2.2514818
30.27784556,2.287799028
30.30763726,2.317122179
30.33728776,2.341155344
30.36682379,2.361172865
30.39626556,2.378133585
30.42562842,2.392762241
30.45492413,2.405607956
30.48416168,2.417084563
30.51334799,2.427497995
30.54248842,2.437070451
30.57158708,2.445966583
30.60064721,2.454317344
30.62967127,2.462235158
30.65866123,2.46981928
30.68761862,2.477155131
30.71654461,2.48431231
30.74544017,2.491344056
30.77430605,2.498288745
30.80314283,2.505172698
30.83195102,2.512013355
30.86073099,2.518822101
30.88948306,2.525606447
30.91820751,2.532371543
30.94690455,2.539121138
30.97557438,2.545858144
31.00421716,2.552584953
31.03283302,2.559303604
31.0614221,2.566015866
31.08998451,2.572723283
31.11852035,2.5794272
31.14702972,2.586128787
31.17551271,2.592829049
31.20396941,2.599528847
31.2323999,2.606228912
31.26080425,2.612929863
31.28918254,2.619632217
31.31753484,2.626336409
31.34586124,2.633042799
31.37416179,2.639751686
31.40243657,2.646463315
31.43068565,2.653177889
31.45890909,2.659895575
31.48710697,2.666616508
31.51527934,2.673340799
31.54342627,2.680068536
31.57154784,2.686799793
31.5996441,2.693534628
31.62771513,2.700273088
31.65576097,2.707015211
31.68378171,2.713761027
31.7117774,2.720510558
31.7397481,2.727263825
31.76769388,2.734020841
31.79561481,2.740781617
31.82351093,2.747546163
31.85138233,2.754314483
31.87922905,2.761086583
31.90705115,2.767862466
31.93484871,2.774642133
31.96262178,2.781425586
31.99037042,2.788212824
32.0180947,2.795003847
32.04579467,2.801798655
32.07347038,2.808597245
32.10112192,2.815399617
32.12874932,2.822205768
32.15635265,2.829015696
32.18393197,2.8358294
32.21148734,2.842646876
32.23901882,2.849468122
32.26652646,2.856293136
32.29401032,2.863121915
32.32147046,2.869954455
32.34890694,2.876790755
32.37631982,2.883630812
32.40370914,2.890474622
32.43107497,2.897322183
32.45841737,2.904173492
32.48573639,2.911028546
32.51303208,2.917887342
32.5403045,2.924749877
32.56755372,2.931616149
32.59477977,2.938486153
32.62198272,2.945359887
32.64916263,2.952237349
32.67631954,2.959118535
32.70345351,2.966003441
32.73056459,2.972892066
32.75765285,2.979784406
32.78471833,2.986680457
32.81176108,2.993580218
32.83878116,3.000483685
32.86577863,3.007390854
32.89275353,3.014301723
32.91970592,3.021216288
32.94663584,3.028134547
32.97354336,3.035056496
33.00042852,3.041982133
33.02729138,3.048911453
33.05413198,3.055844455
33.08095039,3.062781134
33.10774664,3.069721489
33.13452079,3.076665514
33.16127289,3.083613208
33.18800299,3.090564568
33.21471115,3.097519589
33.2413974,3.104478269
33.26806181,3.111440604
33.29470442,3.118406592
33.32132528,3.125376229
33.34792443,3.132349512
33.37450194,3.139326438
33.40105784,3.146307003
33.42759219,3.153291204
33.45410504,3.160279038
33.48059643,3.167270502
33.5070664,3.174265592
33.53351502,3.181264304
33.55994233,3.188266637
33.58634836,3.195272586
33.61273318,3.202282147
33.63909683,3.209295319
33.66543936,3.216312096
33.6917608,3.223332476
33.71806122,3.230356456
33.74434065,3.237384032
33.77059915,3.244415201
33.79683675,3.251449959
33.82305351,3.258488303
33.84924946,3.265530229
33.87542466,3.272575734
33.90157916,3.279624814
33.92771298,3.286677467
33.95382619,3.293733687
33.97991883,3.300793473
34.00599094,3.307856821
34.03204256,3.314923726
34.05807374,3.321994186
34.08408452,3.329068196
34.11007496,3.336145754
34.13604508,3.343226855
34.16199494,3.350311496
34.18792458,3.357399674
34.21383404,3.364491385
34.23972337,3.371586625
34.26559261,3.378685391
34.29144178,3.385787696
34.31727091,3.392893534
34.34308005,3.4000029
34.36886924,3.407115784
34.39463852,3.414232181
34.42038794,3.421352085
34.44611754,3.42847549
34.47182736,3.435602391
34.49751744,3.442732782
34.52318783,3.449866658
34.54883856,3.457004016
34.57446967,3.464144849
34.60008122,3.471289155
34.62567323,3.478436927
34.65124575,3.485588163
34.67679883,3.492742857
34.7023325,3.499901006
34.72784679,3.507062605
34.75334177,3.514227651
34.77881745,3.521396139
34.80427389,3.528568066
34.82971112,3.535743427
34.85512919,3.542922218
34.88052812,3.550104436
34.90590797,3.557290076
34.93126877,3.564479134
34.95661057,3.571671606
34.98193339,3.578867488
35.00723728,3.586066776
35.03252228,3.593269466
35.05778843,3.600475554
35.08303576,3.607685035
35.10826432,3.614897906
35.13347414,3.622114163
35.15866526,3.6293338
35.18383772,3.636556815
35.20899155,3.643783202
35.2341268,3.651012958
35.25924351,3.658246079
35.2843417,3.66548256
35.30942142,3.672722397
35.33448271,3.679965585
35.35952559,3.687212121
35.38455012,3.694462001
35.40955632,3.701715219
35.43454423,3.708971771
35.4595139,3.716231654
35.48446535,3.723494863
35.50939862,3.730761392
35.53431375,3.73803124
35.55921078,3.745304399
35.58408974,3.752580867
35.60895066,3.759860639
35.63379359,3.76714371
35.65861856,3.774430076
35.6834256,3.781719732
35.70821475,3.789012674
35.73298605,3.796308897
35.75773953,3.803608397
35.78247522,3.810911169
35.80719316,3.818217209
35.83189339,3.825526512
35.85657595,3.832839073
35.88124085,3.840154888
35.90588815,3.847473952
35.93051787,3.854796261
35.95513005,3.862121809
35.97972472,3.869450593
36.00430192,3.876782606
36.02886168,3.884117846
36.05340403,3.891456306
36.07792902,3.898797982
36.10243666,3.906142869
36.12692701,3.913490963
36.15140008,3.920842259
36.17585592,3.928196751
36.20029455,3.935554435
36.22471601,3.942915306
36.24912034,3.950279359
36.27350756,3.95764659
36.29787771,3.965016993
36.32223082,3.972390563
36.34656692,3.979767295
36.37088605,3.987147185
36.39518825,3.994530227
36.41947353,4.001916416
36.44374194,4.009305748
36.4679935,4.016698216
36.49222825,4.024093817
36.51644622,4.031492545
36.54064744,4.038894394
36.56483195,4.046299361
36.58899977,4.053707439
36.61315094,4.061118623
36.63728548,4.068532909
36.66140344,4.07595029
36.68550484,4.083370762
36.70958971,4.09079432
36.73365808,4.098220958
36.75770999,4.105650671
36.78174547,4.113083454
36.80576454,4.120519301
36.82976723,4.127958207
36.85375359,4.135400166
36.87772363,4.142845174
36.90167739,4.150293224
36.9256149,4.157744312
36.94953619,4.165198432
36.97344129,4.172655579
36.99733023,4.180115747
37.02120304,4.18757893
37.04505975,4.195045123
37.06890039,4.202514321
37.09272499,4.209986518
37.11653357,4.217461708
37.14032618,4.224939886
37.16410283,4.232421046
37.18786356,4.239905183
37.2116084,4.247392291
37.23533737,4.254882364
37.25905051,4.262375397
37.28274784,4.269871384
37.3064294,4.277370319
37.33009521,4.284872196
37.3537453,4.292377011
37.3773797,4.299884756
37.40099843,4.307395427
37.42460154,4.314909017
37.44818904,4.32242552
37.47176096,4.329944932
37.49531734,4.337467245
37.51885819,4.344992454
37.54238356,4.352520553
37.56589346,4.360051537
37.58938793,4.367585399
37.61286698,4.375122133
37.63633066,4.382661734
37.65977899,4.390204195
37.683212,4.39774951
37.70662971,4.405297674
37.73003215,4.41284868
37.75341934,4.420402522
37.77679133,4.427959195
37.80014813,4.435518691
37.82348977,4.443081006
37.84681627,4.450646132
37.87012767,4.458214064
37.893424,4.465784796
37.91670527,4.473358321
37.93997152,4.480934633
37.96322277,4.488513726
37.98645906,4.496095594
38.00968039,4.50368023
38.03288681,4.511267629
38.05607834,4.518857783
38.07925501,4.526450687
38.10241684,4.534046335
38.12556386,4.541644719
38.14869609,4.549245834
38.17181356,4.556849673
38.1949163,4.56445623
38.21800433,4.572065498
38.24107768,4.579677471
38.26413638,4.587292143
38.28718045,4.594909507
38.31020991,4.602529556
38.3332248,4.610152285
38.35622513,4.617777686
38.37921094,4.625405754
38.40218225,4.63303648
38.42513908,4.64066986
38.44808146,4.648305886
38.47100941,4.655944552
38.49392297,4.663585852
38.51682215,4.671229777
38.53970698,4.678876323
38.56257749,4.686525482
38.5854337,4.694177248
38.60827563,4.701831613
38.63110331,4.709488572
38.65391677,4.717148117
38.67671603,4.724810242
38.69950111,4.73247494
38.72227204,4.740142204
38.74502885,4.747812028
38.76777155,4.755484404
38.79050018,4.763159326
38.81321475,4.770836787
38.83591529,4.77851678
38.85860183,4.786199298
38.88127439,4.793884335
38.90393299,4.801571883
38.92657766,4.809261936
38.94920842,4.816954487
38.97182529,4.824649528
38.99442831,4.832347053
39.01701748,4.840047055
39.03959285,4.847749526
39.06215442,4.85545446
39.08470223,4.863161851
39.1072363,4.870871689
39.12975665,4.87858397
39.1522633,4.886298685
39.17475628,4.894015828
39.19723561,4.901735392
39.21970132,4.909457368
39.24215342,4.917181752
39.26459195,4.924908534
39.28701692,4.932637708
39.30942835,4.940369267
39.33182628,4.948103204
39.35421072,4.955839511
39.3765817,4.963578182
39.39893923,4.971319209
39.42128335,4.979062585
39.44361407,4.986808302
39.46593142,4.994556354
39.48823542,5.002306733
39.51052608,5.010059431
39.53280345,5.017814443
39.55506753,5.025571759
39.57731835,5.033331374
39.59955593,5.041093279
39.6217803,5.048857468
39.64399147,5.056623932
39.66618948,5.064392665
39.68837433,5.072163659
39.71054605,5.079936908
39.73270467,5.087712402
39.75485021,5.095490136
39.77698269,5.103270101
39.79910212,5.11105229
39.82120854,5.118836696
39.84330196,5.126623311
39.86538241,5.134412128
39.88744991,5.14220314
39.90950447,5.149996338
39.93154613,5.157791715
39.9535749,5.165589265
39.9755908,5.173388978
39.99759386,5.181190848
40.01958409,5.188994868
40.04156153,5.196801029
40.06352618,5.204609324
40.08547807,5.212419746
40.10741722,5.220232287
40.12934366,5.228046939
40.1512574,5.235863694
40.17315846,5.243682546
40.19504687,5.251503486
40.21692265,5.259326507
40.23878582,5.267151602
40.26063639,5.274978761
40.28247439,5.282807979
40.30429985,5.290639247
40.32611277,5.298472557
40.34791319,5.306307901
40.36970112,5.314145257
40.39147658,5.321984477
40.4132396,5.329824967
40.43499019,5.337665909
40.45672838,5.345506781
40.47845419,5.353347362
40.50016763,5.361187659
40.52186874,5.369027835
40.54355753,5.376868145
40.56523402,5.384708892
40.58689824,5.39255039
40.60855021,5.400392941
40.63018995,5.408236801
40.65181748,5.416082163
40.67343283,5.423929138
40.69503602,5.43177775
40.71662707,5.43962795
40.738206,5.447479627
40.75977284,5.455332635
40.78132762,5.463186812
40.80287034,5.471041996
40.82440104,5.478898035
40.84591973,5.486754791
40.86742645,5.494612149
40.88892121,5.50247001
40.91040403,5.510328291
40.93187495,5.518186926
40.95333397,5.526045862
40.97478112,5.533905055
40.99621643,5.541764469
41.01763992,5.549624077
41.03905161,5.557483857
41.06045152,5.565343791
41.08183967,5.573203864
41.10321609,5.581064066
41.1245808,5.588924387
41.14593382,5.59678482
41.16727516,5.60464536
41.18860487,5.612506001
41.20992294,5.620366741
41.23122942,5.628227576
41.25252431,5.636088505
41.27380764,5.643949527
41.29507943,5.651810639
41.31633971,5.659671841
41.33758849,5.667533133
41.3588258,5.675394514
41.38005165,5.683255985
41.40126607,5.691117544
41.42246908,5.698979194
41.4436607,5.706840933
41.46484095,5.714702763
41.48600985,5.722564684
41.50716742,5.730426696
41.52831369,5.7382888
41.54944867,5.746150997
41.57057239,5.754013287
41.59168486,5.761875672
41.6127861,5.769738152
41.63387614,5.777600728
41.654955,5.785463401
41.67602269,5.793326172
41.69707924,5.801189041
41.71812467,5.809052009
41.73915899,5.816915078
41.76018223,5.824778249
41.78119441,5.832641521
41.80219554,5.840504897
41.82318566,5.848368376
41.84416476,5.856231961
41.86513289,5.864095652
41.88609004,5.871959449
41.90703626,5.879823355
41.92797155,5.887687369
41.94889593,5.895551493
41.96980943,5.903415727
41.99071206,5.911280073
42.01160384,5.919144532
42.03248479,5.927009104
42.05335493,5.93487379
42.07421429,5.942738592
42.09506287,5.95060351
42.1159007,5.958468545
42.1367278,5.966333698
42.15754418,5.97419897
42.17834987,5.982064361
42.19914488,5.989929874
42.21992923,5.997795508
42.24070294,6.005661264
42.26146603,6.013527144
42.28221852,6.021393148
42.30296043,6.029259278
42.32369177,6.037125533
42.34441256,6.044991915
42.36512283,6.052858425
42.38582258,6.060725063
42.40651184,6.068591831
42.42719063,6.076458729
42.44785896,6.084325758
42.46851685,6.092192919
42.48916432,6.100060212
42.50980139,6.107927639
42.53042808,6.115795201
42.5510444,6.123662898
42.57165037,6.131530731
42.59224601,6.1393987
42.61283133,6.147266807
42.63340636,6.155135053
42.65397111,6.163003438
42.6745256,6.170871962
42.69506985,6.178740628
42.71560387,6.186609435
42.73612769,6.194478384
42.75664131,6.202347476
42.77714475,6.210216712
42.79763804,6.218086093
42.81812119,6.225955619
42.83859422,6.233825291
42.85905714,6.24169511
42.87950998,6.249565076
42.89995274,6.25743519
42.92038544,6.265305454
42.94080811,6.273175867
42.96122076,6.281046431
42.9816234,6.288917146
43.00201606,6.296788013
43.02239874,6.304659032
43.04277147,6.312530205
43.06313426,6.320401531
43.08348713,6.328273012
43.10383009,6.336144649
43.12416317,6.344016442
43.14448637,6.351888391
43.16479972,6.359760498
43.18510323,6.367632763
43.20539691,6.375505186
43.22568078,6.383377769
43.24595487,6.391250512
43.26621918,6.399123416
43.28647373,6.406996481
43.30671854,6.414869708
43.32695362,6.422743098
43.34717898,6.430616651
43.36739466,6.438490369
43.38760065,6.44636425
43.40779698,6.454238297
43.42798366,6.46211251
43.44816071,6.469986889
43.46832814,6.477861436
43.48848597,6.485736149
43.50863421,6.493611032
43.52877289,6.501486083
43.548902,6.509361303
43.56902158,6.517236693
43.58913164,6.525112254
43.60923218,6.532987986
43.62932324,6.540863889
43.64940481,6.548739964
43.66947692,6.556616211
43.68953958,6.56449263
43.70959281,6.572369223
43.72963663,6.580245988
43.74967103,6.588122926
43.76969606,6.596000036
43.78971171,6.603877319
43.809718,6.611754772
43.82971494,6.619632396
43.84970257,6.627510189
43.86968087,6.635388148
43.88964988,6.64326627
43.90960961,6.651144552
43.92956007,6.659022988
43.94950127,6.666901573
43.96943324,6.674780297
43.98935598,6.682659151
44.00926952,6.690538121
44.02917386,6.698417191
44.04906902,6.70629634
44.06895502,6.714175542
44.08883188,6.722054765
44.10869961,6.72993397
44.12855822,6.737813109
44.14840773,6.745692121
44.16824816,6.753570935
44.18807953,6.761449461
44.20790186,6.769327593
44.22771516,6.777205198
44.24751945,6.785082119
44.26731476,6.792958167
44.28710111,6.800833114
44.30687851,6.808706685
44.32664701,6.816578555
44.34640661,6.824448336
44.36615736,6.832315568
44.38589928,6.840179706
44.40563241,6.848040108
44.42535679,6.855896019
44.44507245,6.863746553
44.46477945,6.871590678
44.48447783,6.87942719
44.50416765,6.88725469
44.52384898,6.895071561
44.54352187,6.902875939
44.5631864,6.91066568
44.58284267,6.918438328
44.60249075,6.92619108
44.62213075,6.933920747
44.64176278,6.941623715
44.66138696,6.949295904
44.68100342,6.956932723
44.70061232,6.964529026
44.72021382,6.972079073
44.73980808,6.979576479
44.75939529,6.987014177
44.77897567,6.994384381
44.79854942,7.001678541
44.8181168,7.008887325
44.83767804,7.016000584
44.85723343,7.023007343
44.87678325,7.029895792
44.89632766,7.036653394
44.91586682,7.043266786
44.93540106,7.049721727
44.95493072,7.056003247
44.97445614,7.062095721
44.9939777,7.067982949
45.01349577,7.073648265
45.03301076,7.079074665
45.05252306,7.084244947
45.07203283,7.089142076
45.09154036,7.093749072
45.11104606,7.098049205
45.13055032,7.102026342
45.15005329,7.105665393
45.1695553,7.108952121
45.18905649,7.111873767
45.20855706,7.114419044
45.22805708,7.116578553
45.24755659,7.118344913
45.26705562,7.119712978
45.28655419,7.12068003
45.30605228,7.121245933
45.3255499,7.121413266
45.34504726,7.121187218
45.3645448,7.120575652
45.38404291,7.119589369
45.403542,7.118242093
45.42304247,7.116550417
45.44254469,7.114533705
45.462049,7.112213953
45.48155574,7.109615615
45.50106521,7.106765394
45.52057768,7.103691992
45.54009341,7.100425838
45.5596126,7.096998791
45.57913543,7.093443816
45.59866205,7.089794649
45.61819258,7.086085451
45.63772707,7.082350454
45.65726556,7.078623603
45.67680806,7.074938214
45.69635453,7.071326621
45.7159049,7.067819855
45.73545905,7.064447327
45.75501686,7.061236533
45.77457816,7.058212789
45.79414274,7.05539898
45.81371039,7.05281535
45.83328087,7.050479315
45.85285391,7.048405311
45.87242924,7.04660468
45.89200655,7.045085583
45.91158555,7.043852962
45.93116495,7.042909582
45.95074329,7.042254996
45.97032038,7.041884119
45.9898961,7.041788883
46.00947032,7.041958382
46.02904296,7.042379046
46.04861393,7.043034863
46.0681832,7.043907613
46.08775076,7.04497714
46.1073166,7.046221644
46.12688075,7.047617991
46.14644325,7.049142043
46.16600418,7.050768994
46.18556362,7.052473715
46.20512166,7.054231095
46.22467841,7.056016383
46.244234,7.057805507
46.26378856,7.059575385
46.2833422,7.061304236
46.30289495,7.062971891
46.32244694,7.064559848
46.34199832,7.066051559
46.36154921,7.067432608
46.38109966,7.068690908
46.40064978,7.069816605
46.42019964,7.070802251
46.4397493,7.071642744
46.45929879,7.072335315
46.47884813,7.072879427
46.49839734,7.073276667
46.51794641,7.073530592
46.53749535,7.073646559
46.55704417,7.073631516
46.57659298,7.073493707
46.59614191,7.07324255
46.6156911,7.072888431
46.63524064,7.072442484
46.65479064,7.071916356
46.67434118,7.071321987
46.69389235,7.0706714
46.71344419,7.069976501
46.73299676,7.069248895
46.75255011,7.068499724
46.77210424,7.06773952
46.79165918,7.066978083
46.81121493,7.066224377
46.83077149,7.065486454
46.85032883,7.064771391
46.86988694,7.06408526
46.88944579,7.063433105
46.90900534,7.062818949
46.92856556,7.062245817
46.9481264,7.061715765
46.96768781,7.06122994
46.98724975,7.060788634
47.00681218,7.060391362
47.02637505,7.060036937
47.04593831,7.059723559
47.06550192,7.0594489
47.08506583,7.059210197
47.10463002,7.05900434
47.12419444,7.058827961
47.14375906,7.058677517
47.16332386,7.05854937
47.18288881,7.058439862
47.20245388,7.058345379
47.22201908,7.058262415
47.24158437,7.058187623
47.26114975,7.058117855
47.28071522,7.058050203
47.30028078,7.057982024
47.31984641,7.057910962
47.33941213,7.057834958
47.35897794,7.057752256
47.37854385,7.057661405
47.39810986,7.057561251
47.41767599,7.057450925
47.43724224,7.057329829
47.45680862,7.057197614
47.47637516,7.057054164
47.49594185,7.056899566
47.51550871,7.056734089
47.53507576,7.056558158
47.554643,7.056372327
47.57421044,7.056177252
47.5937781,7.055973673
47.61334598,7.055762384
47.63291409,7.055544213
47.65248244,7.055320007
47.67205103,7.055090608
47.69161987,7.054856842
47.71118897,7.054619503
47.73075833,7.054379346
47.75032796,7.054137072
47.76989784,7.053893325
47.789468,7.05364869
47.80903842,7.053403683
47.82860911,7.053158755
47.84818007,7.052914291
47.8677513,7.05267061
47.88732279,7.052427971
47.90689455,7.052186572
47.92646658,7.051946557
47.94603887,7.05170802
47.96561142,7.051471011
47.98518424,7.05123554
48.00475731,7.051001583
48.02433065,7.050769088
48.04390423,7.050537977
48.06347808,7.050308158
48.08305218,7.050079522
48.10262652,7.04985195
48.12220113,7.04962532
48.14177598,7.049399507
48.16135108,7.049174384
48.18092643,7.048949833
48.20050203,7.048725736
48.22007787,7.048501986
48.23965396,7.048278482
48.25923031,7.048055136
48.27880689,7.047831866
48.29838373,7.047608604
48.31796081,7.047385289
48.33753813,7.047161873
48.35711571,7.046938317
48.37669353,7.046714591
48.3962716,7.046490674
48.41584991,7.046266553
48.43542848,7.046042221
48.45500729,7.045817679
48.47458635,7.045592933
48.49416566,7.045367992
48.51374521,7.04514287
48.53332502,7.044917584
48.55290507,7.044692154
48.57248537,7.0444666
48.59206593,7.044240944
48.61164673,7.044015208
48.63122778,7.043789415
48.65080908,7.043563587
48.67039063,7.043337744
48.68997243,7.043111907
48.70955448,7.042886096
48.72913678,7.042660329
48.74871933,7.042434622
48.76830212,7.04220899
48.78788517,7.041983447
48.80746847,7.041758006
48.82705201,7.041532677
48.84663581,7.041307469
48.86621985,7.041082392
48.88580414,7.040857453
48.90538869,7.040632656
48.92497348,7.040408009
48.94455851,7.040183515
48.9641438,7.039959177
48.98372934,7.039734999
49.00331512,7.039510983
49.02290115,7.039287131
49.04248743,7.039063445
49.06207395,7.038839925
49.08166073,7.038616574
49.10124775,7.038393392
49.12083501,7.03817038
49.14042253,7.037947538
49.16001029,7.037724868
49.1795983,7.037502369
49.19918655,7.037280044
49.21877505,7.037057892
49.23836379,7.036835915
49.25795278,7.036614113
49.27754202,7.036392487
49.2971315,7.036171039
49.31672123,7.035949769
49.3363112,7.035728679
49.35590142,7.03550777
49.37549188,7.035287043
49.39508258,7.0350665
49.41467353,7.034846141
49.43426473,7.034625968
49.45385616,7.034405983
49.47344784,7.034186187
49.49303977,7.033966581
49.51263194,7.033747167
49.53222435,7.033527945
49.551817,7.033308918
49.5714099,7.033090087
49.59100303,7.032871453
49.61059641,7.032653018
49.63019004,7.032434782
49.6497839,7.032216748
49.66937801,7.031998916
49.68897235,7.031781287
49.70856694,7.031563864
49.72816177,7.031346647
49.74775684,7.031129637
49.76735215,7.030912837
49.7869477,7.030696246
49.80654349,7.030479867
49.82613952,7.030263702
49.84573579,7.03004775
49.8653323,7.029832014
49.88492905,7.029616496
49.90452604,7.029401196
49.92412326,7.029186117
49.94372073,7.028971261
49.96331843,7.028756628
49.98291637,7.028542221
50.00251455,7.028328042
50.02211296,7.028114093
50.04171162,7.027900377
50.06131051,7.027686895
50.08090963,7.027473649
50.100509,7.027260644
50.1201086,7.027047881
50.13970843,7.026835363
50.1593085,7.026623093
50.17890881,7.026411074
50.19850935,7.02619931
50.21811013,7.025987803
50.23771114,7.025776557
50.25731238,7.025565576
50.27691386,7.025354863
50.29651558,7.025144422
50.31611752,7.024934256
50.3357197,7.024724369
50.35532211,7.024514766
50.37492476,7.024305448
50.39452764,7.024096421
50.41413075,7.023887687
50.43373409,7.02367925
50.45333766,7.023471114
50.47294146,7.023263281
50.4925455,7.023055754
50.51214976,7.022848537
50.53175426,7.022641631
50.55135898,7.02243504
50.57096393,7.022228764
50.59056912,7.022022807
50.61017453,7.021817169
50.62978017,7.021611853
50.64938604,7.021406858
50.66899213,7.021202186
50.68859845,7.020997838
50.708205,7.020793814
50.72781178,7.020590115
50.74741878,7.02038674
50.76702601,7.020183689
50.78663346,7.019980963
50.80624114,7.019778561
50.82584904,7.019576483
50.84545717,7.019374728
50.86506552,7.019173296
50.8846741,7.018972188
50.9042829,7.018771401
50.92389192,7.018570936
50.94350116,7.018370791
50.96311063,7.018170967
50.98272032,7.017971462
51.00233023,7.017772274
51.02194036,7.017573404
51.04155072,7.017374847
51.06116129,7.017176604
51.08077208,7.016978671
51.1003831,7.016781045
51.11999433,7.016583724
51.13960579,7.016386703
51.15921746,7.016189978
51.17882935,7.015993545
51.19844146,7.015797398
51.21805378,7.015601532
51.23766633,7.015405941
51.25727909,7.015210619
51.27689207,7.015015559
51.29650527,7.014820755
51.31611868,7.0146262
51.33573231,7.014431888
51.35534615,7.014237812
51.37496022,7.014043966
51.39457449,7.013850346
51.41418898,7.013656945
51.43380369,7.013463761
51.45341861,7.013270789
51.47303375,7.013078028
51.4926491,7.012885475
51.51226467,7.012693131
51.53188044,7.012500995
51.55149644,7.01230907
51.57111264,7.012117358
51.59072906,7.011925862
51.61034569,7.011734586
51.62996254,7.011543537
51.6495796,7.011352719
51.66919687,7.011162139
51.68881435,7.010971804
51.70843204,7.01078172
51.72804995,7.010591895
51.74766806,7.010402336
51.76728639,7.010213049
51.78690493,7.010024041
51.80652368,7.009835318
51.82614263,7.009646885
51.8457618,7.009458748
51.86538118,7.009270909
51.88500077,7.009083372
51.90462056,7.008896139
51.92424056,7.008709213
51.94386078,7.008522593
51.9634812,7.008336281
51.98310182,7.008150274
52.00272266,7.007964571
52.0223437,7.007779171
52.04196494,7.007594071
52.0615864,7.007409268
52.08120805,7.007224758
52.10082992,7.007040539
52.12045199,7.006856606
52.14007426,7.006672957
52.15969674,7.006489586
52.17931942,7.006306492
52.19894231,7.006123669
52.2185654,7.005941116
52.23818869,7.005758828
52.25781219,7.005576803
52.27743589,7.005395039
52.29705979,7.005213533
52.31668389,7.005032283
52.3363082,7.004851287
52.35593271,7.004670544
52.37555742,7.004490052
52.39518233,7.004309811
52.41480744,7.004129819
52.43443275,7.003950075
52.45405826,7.003770579
52.47368397,7.00359133
52.49330988,7.003412328
52.51293599,7.003233572
52.5325623,7.003055063
52.55218881,7.0028768
52.57181552,7.002698783
52.59144243,7.002521011
52.61106953,7.002343486
52.63069683,7.002166208
52.65032433,7.001989176
52.66995203,7.00181239
52.68957992,7.001635851
52.70920801,7.00145956
52.7288363,7.001283517
52.74846478,7.001107722
52.76809346,7.000932175
52.78772234,7.000756878
52.80735141,7.000581831
52.82698067,7.000407034
52.84661013,7.000232487
52.86623979,7.000058192
52.88586964,6.999884148
52.90549968,6.999710357
52.92512992,6.999536818
52.94476035,6.999363532
52.96439097,6.999190498
52.98402179,6.999017718
53.0036528,6.998845191
53.023284,6.998672917
53.04291539,6.998500895
53.06254698,6.998329127
53.08217876,6.998157611
53.10181073,6.997986347
53.12144289,6.997815334
53.14107524,6.997644572
53.16070778,6.997474061
53.18034051,6.997303799
53.19997343,6.997133786
53.21960654,6.996964021
53.23923984,6.996794504
53.25887333,6.996625233
53.27850701,6.996456207
53.29814088,6.996287427
53.31777493,6.996118891
53.33740917,6.995950598
53.35704361,6.995782548
53.37667822,6.995614739
53.39631303,6.995447172
53.41594802,6.995279845
53.4355832,6.995112759
53.45521857,6.994945912
53.47485412,6.994779303
53.49448986,6.994612934
53.51412578,6.994446802
53.53376189,6.994280909
53.55339819,6.994115252
53.57303467,6.993949833
53.59267133,6.993784651
53.61230818,6.993619706
53.63194521,6.993454997
53.65158243,6.993290524
53.67121983,6.993126288
53.69085741,6.992962288
53.71049518,6.992798523
53.73013313,6.992634995
53.74977126,6.992471702
53.76940958,6.992308644
53.78904807,6.992145821
53.80868675,6.991983234
53.82832561,6.991820881
53.84796465,6.991658763
53.86760387,6.991496879
53.88724328,6.99133523
53.90688286,6.991173814
53.92652263,6.991012631
53.94616257,6.990851681
53.96580269,6.990690964
53.985443,6.99053048
54.00508348,6.990370227
54.02472414,6.990210206
54.04436498,6.990050415
54.064006,6.989890856
54.0836472,6.989731527
54.10328857,6.989572427
54.12293013,6.989413557
54.14257186,6.989254916
54.16221376,6.989096504
54.18185585,6.988938319
54.20149811,6.988780362
54.22114055,6.988622633
54.24078316,6.98846513
54.26042595,6.988307854
54.28006892,6.988150805
54.29971206,6.987993981
54.31935538,6.987837382
54.33899887,6.987681009
54.35864254,6.98752486
54.37828638,6.987368936
54.39793039,6.987213237
54.41757458,6.987057761
54.43721894,6.986902509
54.45686348,6.98674748
54.47650819,6.986592675
54.49615307,6.986438093
54.51579813,6.986283733
54.53544336,6.986129595
54.55508876,6.98597568
54.57473433,6.985821986
54.59438008,6.985668514
54.61402599,6.985515263
54.63367208,6.985362233
54.65331834,6.985209423
54.67296477,6.985056834
54.69261137,6.984904465
54.71225814,6.984752315
54.73190508,6.984600384
54.75155219,6.984448673
54.77119947,6.98429718
54.79084692,6.984145905
54.81049454,6.983994848
54.83014233,6.983844008
54.84979029,6.983693385
54.86943841,6.983542979
54.88908671,6.98339279
54.90873517,6.983242816
54.9283838,6.983093057
54.94803259,6.982943514
54.96768156,6.982794186
54.98733069,6.982645072
55.00697999,6.982496172
55.02662945,6.982347486
55.04627908,6.982199013
55.06592888,6.982050753
55.08557884,6.981902706
55.10522897,6.981754871
55.12487927,6.981607249
55.14452973,6.981459838
55.16418035,6.981312638
55.18383114,6.98116565
55.20348209,6.981018873
55.22313321,6.980872306
55.24278449,6.98072595
55.26243594,6.980579804
55.28208755,6.980433868
55.30173932,6.980288141
55.32139125,6.980142624
55.34104335,6.979997316
55.36069561,6.979852217
55.38034804,6.979707326
55.40000062,6.979562643
55.41965337,6.979418168
55.43930628,6.979273901
55.45895935,6.979129842
55.47861258,6.978985989
55.49826598,6.978842343
55.51791953,6.978698904
55.53757325,6.978555671
55.55722712,6.978412643
55.57688116,6.978269821
55.59653535,6.978127204
55.61618971,6.977984792
55.63584422,6.977842585
55.65549889,6.977700581
55.67515373,6.977558781
55.69480872,6.977417185
55.71446387,6.977275792
55.73411918,6.977134602
55.75377464,6.976993613
55.77343027,6.976852827
55.79308605,6.976712243
55.81274199,6.97657186
55.83239809,6.976431679
55.85205434,6.976291697
55.87171075,6.976151917
55.89136732,6.976012336
55.91102404,6.975872955
55.93068092,6.975733774
55.95033796,6.975594791
55.96999515,6.975456008
55.9896525,6.975317423
56.00931,6.975179037
56.02896766,6.975040848
56.04862547,6.974902858
56.06828343,6.974765065
56.08794156,6.974627469
56.10759983,6.97449007
56.12725826,6.974352868
56.14691684,6.974215863
56.16657558,6.974079054
56.18623447,6.973942441
56.20589351,6.973806023
56.22555271,6.973669801
56.24521206,6.973533775
56.26487156,6.973397943
56.28453121,6.973262306
56.30419102,6.973126864
56.32385097,6.972991616
56.34351108,6.972856562
56.36317134,6.972721701
56.38283175,6.972587034
56.40249231,6.97245256
56.42215303,6.972318279
56.44181389,6.97218419
56.4614749,6.972050293
56.48113607,6.971916589
56.50079738,6.971783075
56.52045885,6.971649754
56.54012046,6.971516623
56.55978222,6.971383683
56.57944413,6.971250933
56.59910619,6.971118374
56.6187684,6.970986004
56.63843076,6.970853824
56.65809326,6.970721833
56.67775592,6.970590031
56.69741872,6.970458418
56.71708167,6.970326993
56.73674476,6.970195756
56.75640801,6.970064706
56.7760714,6.969933845
56.79573493,6.96980317
56.81539862,6.969672682
56.83506245,6.969542381
56.85472642,6.969412267
56.87439055,6.969282338
56.89405481,6.969152595
56.91371923,6.969023038
56.93338379,6.968893666
56.95304849,6.96876448
56.97271334,6.968635478
56.99237833,6.968506661
57.01204347,6.968378028
57.03170875,6.96824958
57.05137418,6.968121315
57.07103975,6.967993235
57.09070547,6.967865337
57.11037132,6.967737624
57.13003732,6.967610093
57.14970347,6.967482745
57.16936976,6.967355579
57.18903618,6.967228597
57.20870276,6.967101796
57.22836947,6.966975177
57.24803633,6.96684874
57.26770333,6.966722484
57.28737047,6.966596409
57.30703775,6.966470516
57.32670517,6.966344803
57.34637274,6.96621927
57.36604044,6.966093918
57.38570829,6.965968745
57.40537627,6.965843753
57.4250444,6.965718939
57.44471267,6.965594305
57.46438107,6.96546985
57.48404962,6.965345573
57.5037183,6.965221475
57.52338713,6.965097555
57.54305609,6.964973813
57.5627252,6.964850249
57.58239444,6.964726862
57.60206382,6.964603652
57.62173334,6.964480619
57.64140299,6.964357763
57.66107279,6.964235083
57.68074272,6.96411258
57.70041279,6.963990252
57.720083,6.9638681
57.73975334,6.963746124
57.75942382,6.963624322
57.77909444,6.963502696
57.7987652,6.963381244
57.81843609,6.963259967
57.83810712,6.963138864
57.85777828,6.963017935
57.87744958,6.96289718
57.89712101,6.962776598
57.91679258,6.96265619
57.93646429,6.962535956
57.95613613,6.962415894
57.97580811,6.962296005
57.99548022,6.962176288
58.01515246,6.962056744
58.03482484,6.961937373
58.05449735,6.961818173
58.07417,6.961699145
58.09384278,6.961580289
58.11351569,6.961461604
58.13318874,6.961343091
58.15286192,6.961224749
58.17253524,6.961106578
58.19220868,6.960988577
58.21188226,6.960870747
58.23155597,6.960753088
58.25122982,6.960635598
58.27090379,6.960518278
58.2905779,6.960401129
58.31025214,6.960284148
58.32992651,6.960167337
58.34960101,6.960050695
58.36927564,6.959934222
58.38895041,6.959817918
58.4086253,6.959701782
58.42830033,6.959585814
58.44797548,6.959470015
58.46765077,6.959354383
58.48732618,6.959238919
58.50700173,6.959123623
58.5266774,6.959008494
58.54635321,6.958893532
58.56602914,6.958778737
58.5857052,6.958664109
58.60538139,6.958549647
58.62505771,6.958435352
58.64473416,6.958321223
58.66441074,6.958207259
58.68408744,6.958093462
58.70376428,6.95797983
58.72344124,6.957866363
58.74311833,6.957753062
58.76279554,6.957639926
58.78247288,6.957526954
58.80215035,6.957414147
58.82182795,6.957301505
58.84150567,6.957189026
58.86118352,6.957076712
58.8808615,6.956964562
58.9005396,6.956852575
58.92021783,6.956740752
58.93989618,6.956629092
58.95957466,6.956517595
58.97925327,6.956406261
58.998932,6.956295091
59.01861085,6.956184083
59.03828983,6.956073237
59.05796894,6.955962554
59.07764816,6.955852033
59.09732752,6.955741675
59.117007,6.955631478
59.1366866,6.955521444
59.15636632,6.955411571
59.17604617,6.95530186
59.19572614,6.95519231
59.21540624,6.955082921
59.23508646,6.954973694
59.2547668,6.954864628
59.27444726,6.954755723
59.29412785,6.954646978
59.31380856,6.954538394
59.33348939,6.954429971
59.35317034,6.954321708
59.37285141,6.954213605
59.39253261,6.954105662
59.41221393,6.953997879
59.43189537,6.953890255
59.45157693,6.953782791
59.47125861,6.953675487
59.49094041,6.953568341
59.51062233,6.953461355
59.53030437,6.953354528
59.54998654,6.95324786
59.56966882,6.95314135
59.58935122,6.953035
59.60903375,6.952928807
59.62871639,6.952822773
59.64839915,6.952716897
59.66808203,6.952611179
59.68776503,6.952505619
59.70744815,6.952400217
59.72713138,6.952294973
59.74681474,6.952189886
59.76649821,6.952084957
59.7861818,6.951980185
59.80586551,6.95187557
59.82554934,6.951771112
59.84523329,6.951666811
59.86491735,6.951562667
59.88460153,6.95145868
59.90428582,6.951354849
59.92397024,6.951251175
59.94365477,6.951147657
59.96333941,6.951044295
59.98302418,6.950941089
60.00270906,6.950838039
60.02239405,6.950735145
60.04207916,6.950632407
60.06176439,6.950529824
60.08144973,6.950427397
60.10113519,6.950325125
60.12082076,6.950223008
60.14050645,6.950121046
60.16019225,6.95001924
60.17987817,6.949917589
60.1995642,6.949816092
60.21925035,6.949714751
60.23893661,6.949613564
60.25862298,6.949512532
60.27830947,6.949411655
60.29799607,6.949310932
60.31768279,6.949210364
60.33736961,6.94910995
60.35705655,6.949009691
60.37674361,6.948909586
60.39643078,6.948809635
60.41611805,6.948709838
60.43580545,6.948610195
60.45549295,6.948510707
60.47518057,6.948411372
60.49486829,6.948312191
60.51455613,6.948213164
60.53424409,6.94811429
60.55393215,6.94801557
60.57362032,6.947917003
60.59330861,6.94781859
60.612997,6.94772033
60.63268551,6.947622224
60.65237413,6.94752427
60.67206285,6.94742647
60.69175169,6.947328823
60.71144064,6.947231329
60.7311297,6.947133988
60.75081886,6.947036799
60.77050814,6.946939764
60.79019752,6.946842881
60.80988702,6.946746151
60.82957662,6.946649573
60.84926634,6.946553149
60.86895616,6.946456876
60.88864609,6.946360757
60.90833613,6.94626479
60.92802627,6.946168975
60.94771653,6.946073313
60.96740689,6.945977803
60.98709736,6.945882445
61.00678794,6.94578724
61.02647862,6.945692187
61.04616941,6.945597286
61.06586031,6.945502538
61.08555132,6.945407941
61.10524243,6.945313497
61.12493365,6.945219204
61.14462497,6.945125064
61.1643164,6.945031075
61.18400794,6.944937238
61.20369958,6.944843553
61.22339133,6.94475002
61.24308318,6.944656639
61.26277514,6.944563409
61.28246721,6.944470331
61.30215937,6.944377405
61.32185165,6.944284631
61.34154403,6.944192008
61.36123651,6.944099537
61.3809291,6.944007217
61.40062179,6.943915049
61.42031458,6.943823032
61.44000748,6.943731168
61.45970048,6.943639455
61.47939359,6.943547893
61.4990868,6.943456483
61.51878011,6.943365225
61.53847352,6.943274119
61.55816704,6.943183164
61.57786066,6.943092361
61.59755438,6.94300171
61.61724821,6.94291121
61.63694213,6.942820862
61.65663616,6.942730666
61.67633029,6.942640622
61.69602452,6.942550729
61.71571886,6.942460989
61.73541329,6.9423714
61.75510783,6.942281963
61.77480246,6.942192678
61.7944972,6.942103545
61.81419204,6.942014563
61.83388698,6.941925734
61.85358201,6.941837056
61.87327715,6.941748531
61.89297239,6.941660157
61.91266773,6.941571935
61.93236316,6.941483866
61.9520587,6.941395948
61.97175434,6.941308182
61.99145007,6.941220569
62.0111459,6.941133108
62.03084184,6.941045798
62.05053787,6.940958641
62.070234,6.940871637
62.08993022,6.940784785
62.10962655,6.940698085
62.12932297,6.940611537
62.14901949,6.940525142
62.16871611,6.9404389
62.18841282,6.94035281
62.20810964,6.940266873
62.22780655,6.940181089
62.24750355,6.940095457
62.26720065,6.940009978
62.28689785,6.939924653
62.30659515,6.93983948
62.32629254,6.93975446
62.34599003,6.939669594
62.36568761,6.939584881
62.38538529,6.939500321
62.40508306,6.939415914
62.42478093,6.939331661
62.4444789,6.939247562
62.46417696,6.939163616
62.48387511,6.939079824
62.50357336,6.938996185
62.5232717,6.9389127
62.54297014,6.93882937
62.56266867,6.938746193
62.5823673,6.93866317
62.60206602,6.938580301
62.62176483,6.938497587
62.64146373,6.938415027
62.66116273,6.938332621
62.68086183,6.93825037
62.70056101,6.938168273
62.72026029,6.938086331
62.73995966,6.938004544
62.75965912,6.937922912
62.77935867,6.937841435
62.79905832,6.937760113
62.81875806,6.937678947
62.83845789,6.937597936
62.85815781,6.93751708
62.87785782,6.937436381
62.89755793,6.937355837
62.91725812,6.937275449
62.93695841,6.937195217
62.95665878,6.937115141
62.97635925,6.937035222
62.99605981,6.93695546
63.01576045,6.936875854
63.03546119,6.936796405
63.05516201,6.936717113
63.07486293,6.936637979
63.09456394,6.936559001
63.11426503,6.936480181
63.13396621,6.936401519
63.15366748,6.936323014
63.17336885,6.936244668
63.19307029,6.936166479
63.21277183,6.936088449
63.23247346,6.936010577
63.25217517,6.935932863
63.27187697,6.935855309
63.29157886,6.935777913
63.31128084,6.935700676
63.3309829,6.935623599
63.35068505,6.93554668
63.37038729,6.935469922
63.39008961,6.935393323
63.40979202,6.935316884
63.42949452,6.935240606
63.4491971,6.935164487
63.46889977,6.935088529
63.48860253,6.935012732
63.50830537,6.934937096
63.52800829,6.934861621
63.54771131,6.934786307
63.5674144,6.934711155
63.58711758,6.934636164
63.60682085,6.934561336
63.6265242,6.93448667
63.64622763,6.934412166
63.66593115,6.934337825
63.68563476,6.934263646
63.70533844,6.934189631
63.72504221,6.934115779
63.74474607,6.93404209
63.76445,6.933968566
63.78415402,6.933895205
63.80385813,6.933822009
63.82356231,6.933748977
63.84326658,6.93367611
63.86297093,6.933603408
63.88267536,6.933530871
63.90237988,6.933458499
63.92208447,6.933386294
63.94178915,6.933314254
63.96149391,6.933242381
63.98119875,6.933170674
64.00090367,6.933099134
64.02060867,6.933027761
64.04031376,6.932956555
64.06001892,6.932885517
64.07972416,6.932814646
64.09942949,6.932743944
64.11913489,6.93267341
64.13884037,6.932603045
64.15854594,6.932532848
64.17825158,6.932462821
64.1979573,6.932392963
64.2176631,6.932323275
64.23736898,6.932253757
64.25707494,6.93218441
64.27678097,6.932115233
64.29648709,6.932046227
64.31619328,6.931977392
64.33589955,6.931908729
64.3556059,6.931840237
64.37531232,6.931771918
64.39501883,6.931703771
64.4147254,6.931635797
64.43443206,6.931567996
64.45413879,6.931500369
64.4738456,6.931432915
64.49355249,6.931365636
64.51325945,6.931298531
64.53296649,6.931231601
64.5526736,6.931164845
64.57238079,6.931098266
64.59208805,6.931031862
64.61179539,6.930965634
64.6315028,6.930899583
64.65121029,6.930833709
64.67091786,6.930768012
64.69062549,6.930702492
64.7103332,6.930637151
64.73004099,6.930571987
64.74974885,6.930507002
64.76945678,6.930442196
64.78916478,6.93037757
64.80887286,6.930313123
64.82858101,6.930248856
64.84828924,6.930184769
64.86799754,6.930120863
64.8877059,6.930057138
64.90741435,6.929993594
64.92712286,6.929930233
64.94683144,6.929867053
64.9665401,6.929804056
64.98624882,6.929741241
65.00595762,6.92967861
65.02566649,6.929616163
65.04537543,6.929553899
65.06508444,6.92949182
65.08479352,6.929429926
65.10450267,6.929368217
65.12421189,6.929306693
65.14392118,6.929245355
65.16363054,6.929184203
65.18333997,6.929123238
65.20304946,6.92906246
65.22275903,6.929001869
65.24246866,6.928941467
65.26217837,6.928881252
65.28188814,6.928821225
65.30159798,6.928761388
65.32130788,6.92870174
65.34101786,6.928642281
65.3607279,6.928583013
65.38043801,6.928523935
65.40014818,6.928465047
65.41985842,6.928406351
65.43956873,6.928347846
65.4592791,6.928289534
65.47898954,6.928231413
65.49870005,6.928173485
65.51841062,6.928115751
65.53812126,6.928058209
65.55783196,6.928000861
65.57754273,6.927943708
65.59725356,6.927886749
65.61696445,6.927829984
65.63667541,6.927773415
65.65638644,6.927717042
65.67609752,6.927660864
65.69580868,6.927604883
65.71551989,6.927549099
65.73523117,6.927493511
65.75494251,6.927438121
65.77465391,6.927382928
65.79436538,6.927327934
65.81407691,6.927273138
65.8337885,6.92721854
65.85350015,6.927164142
65.87321186,6.927109943
65.89292364,6.927055943
65.91263547,6.927002144
65.93234737,6.926948545
65.95205933,6.926895147
65.97177134,6.92684195
65.99148342,6.926788953
66.01119556,6.926736159
66.03090776,6.926683566
66.05062001,6.926631176
66.07033233,6.926578988
66.09004471,6.926527002
66.10975714,6.92647522
66.12946963,6.92642364
66.14918218,6.926372265
66.16889479,6.926321093
66.18860746,6.926270125
66.20832019,6.926219361
66.22803297,6.926168802
66.24774581,6.926118448
66.26745871,6.926068299
66.28717166,6.926018355
66.30688467,6.925968616
66.32659774,6.925919083
66.34631086,6.925869756
66.36602404,6.925820635
66.38573727,6.925771721
66.40545056,6.925723013
66.4251639,6.925674512
66.4448773,6.925626217
66.46459076,6.92557813
66.48430427,6.92553025
66.50401783,6.925482577
66.52373145,6.925435112
66.54344512,6.925387854
66.56315884,6.925340804
66.58287262,6.925293962
66.60258645,6.925247329
66.62230033,6.925200903
66.64201427,6.925154686
66.66172825,6.925108677
66.68144229,6.925062876
66.70115639,6.925017284
66.72087053,6.9249719
66.74058472,6.924926725
66.76029897,6.924881759
66.78001327,6.924837001
66.79972762,6.924792452
66.81944201,6.924748111
66.83915646,6.92470398
66.85887096,6.924660057
66.87858551,6.924616342
66.89830011,6.924572837
66.91801475,6.92452954
66.93772945,6.924486451
66.95744419,6.924443571
66.97715899,6.9244009
66.99687383,6.924358437
67.01658872,6.924316182
67.03630365,6.924274136
67.05601864,6.924232298
67.07573367,6.924190668
67.09544875,6.924149245
67.11516388,6.924108031
67.13487905,6.924067024
67.15459427,6.924026224
67.17430954,6.923985632
67.19402485,6.923945247
67.21374021,6.923905069
67.23345561,6.923865098
67.25317106,6.923825333
67.27288655,6.923785775
67.29260209,6.923746423
67.31231767,6.923707276
67.3320333,6.923668336
67.35174897,6.9236296
67.37146469,6.92359107
67.39118044,6.923552744
67.41089625,6.923514623
67.43061209,6.923476706
67.45032798,6.923438993
67.47004391,6.923401484
67.48975989,6.923364177
67.5094759,6.923327074
67.52919196,6.923290173
67.54890806,6.923253474
67.5686242,6.923216977
67.58834038,6.923180681
67.60805661,6.923144587
67.62777287,6.923108692
67.64748918,6.923072998
67.66720552,6.923037503
67.68692191,6.923002208
67.70663833,6.922967111
67.7263548,6.922932213
67.74607131,6.922897513
67.76578785,6.922863009
67.78550443,6.922828703
67.80522106,6.922794593
67.82493772,6.922760678
67.84465442,6.922726959
67.86437116,6.922693435
67.88408793,6.922660104
67.90380475,6.922626968
67.9235216,6.922594024
67.94323848,6.922561273
67.96295541,6.922528713
67.98267237,6.922496345
68.00238937,6.922464167
68.02210641,6.922432179
68.04182348,6.922400381
68.06154059,6.922368772
68.08125773,6.92233735
68.10097491,6.922306116
68.12069213,6.922275068
68.14040938,6.922244207
68.16012666,6.922213531
68.17984398,6.92218304
68.19956133,6.922152733
68.21927872,6.922122609
68.23899615,6.922092667
68.2587136,6.922062907
68.27843109,6.922033329
68.29814862,6.92200393
68.31786618,6.921974712
68.33758377,6.921945672
68.35730139,6.92191681
68.37701904,6.921888126
68.39673673,6.921859617
68.41645445,6.921831285
68.43617221,6.921803128
68.45588999,6.921775144
68.47560781,6.921747334
68.49532566,6.921719697
68.51504354,6.921692231
68.53476145,6.921664936
68.55447939,6.921637811
68.57419736,6.921610855
68.59391536,6.921584068
68.6136334,6.921557448
68.63335146,6.921530994
68.65306955,6.921504706
68.67278768,6.921478584
68.69250583,6.921452625
68.71222401,6.921426829
68.73194222,6.921401195
68.75166046,6.921375723
68.77137873,6.921350412
68.79109703,6.921325259
68.81081536,6.921300266
68.83053371,6.92127543
68.8502521,6.921250751
68.86997051,6.921226228
68.88968895,6.92120186
68.90940741,6.921177646
68.92912591,6.921153586
68.94884443,6.921129677
68.96856298,6.92110592
68.98828155,6.921082314
69.00800016,6.921058856
69.02771878,6.921035548
69.04743744,6.921012387
69.06715612,6.920989372
69.08687483,6.920966504
69.10659356,6.92094378
69.12631232,6.9209212
69.14603111,6.920898762
69.16574992,6.920876467
69.18546875,6.920854313
69.20518761,6.920832299
69.2249065,6.920810424
69.24462541,6.920788688
69.26434434,6.920767088
69.2840633,6.920745625
69.30378229,6.920724297
69.32350129,6.920703104
69.34322033,6.920682044
69.36293938,6.920661117
69.38265846,6.920640321
69.40237757,6.920619656
69.42209669,6.920599121
69.44181584,6.920578714
69.46153501,6.920558435
69.48125421,6.920538284
69.50097343,6.920518258
69.52069267,6.920498357
69.54041194,6.92047858
69.56013122,6.920458926
69.57985053,6.920439395
69.59956986,6.920419985
69.61928922,6.920400695
69.63900859,6.920381525
69.65872799,6.920362473
69.67844741,6.920343539
69.69816685,6.920324721
69.71788631,6.920306019
69.73760579,6.920287433
69.75732529,6.92026896
69.77704482,6.9202506
69.79676436,6.920232352
69.81648393,6.920214216
69.83620351,6.92019619
69.85592312,6.920178274
69.87564275,6.920160466
69.8953624,6.920142766
69.91508206,6.920125173
69.93480175,6.920107685
69.95452146,6.920090303
69.97424118,6.920073025
69.99396093,6.920055851
70.0136807,6.920038779
70.03340048,6.920021809
70.05312029,6.92000494
70.07284011,6.91998817
70.09255995,6.9199715
70.11227982,6.919954929
70.1319997,6.919938454
70.1517196,6.919922077
70.17143951,6.919905795
70.19115945,6.919889609
70.2108794,6.919873516
70.23059938,6.919857517
70.25031937,6.919841611
70.27003938,6.919825797
70.2897594,6.919810074
70.30947945,6.919794441
70.32919951,6.919778898
70.34891959,6.919763443
70.36863969,6.919748077
70.3883598,6.919732798
70.40807994,6.919717605
70.42780009,6.919702498
70.44752025,6.919687476
70.46724044,6.919672538
70.48696064,6.919657684
70.50668085,6.919642913
70.52640109,6.919628224
70.54612134,6.919613616
70.56584161,6.919599089
70.58556189,6.919584642
70.60528219,6.919570275
70.62500251,6.919555986
70.64472284,6.919541775
70.66444319,6.919527641
70.68416355,6.919513584
70.70388394,6.919499602
70.72360433,6.919485696
70.74332474,6.919471865
70.76304517,6.919458108
70.78276562,6.919444424
70.80248608,6.919430812
70.82220655,6.919417273
70.84192704,6.919403805
70.86164755,6.919390409
70.88136807,6.919377082
70.9010886,6.919363825
70.92080915,6.919350637
70.94052972,6.919337518
70.9602503,6.919324466
70.9799709,6.919311482
70.99969151,6.919298564
71.01941213,6.919285713
71.03913277,6.919272927
71.05885342,6.919260206
71.07857409,6.91924755
71.09829477,6.919234957
71.11801547,6.919222428
71.13773618,6.919209962
71.15745691,6.919197558
71.17717765,6.919185216
71.1968984,6.919172936
71.21661917,6.919160716
71.23633995,6.919148556
71.25606074,6.919136457
71.27578155,6.919124416
71.29550237,6.919112435
71.31522321,6.919100512
71.33494406,6.919088646
71.35466492,6.919076838
71.3743858,6.919065088
71.39410669,6.919053393
71.41382759,6.919041755
71.43354851,6.919030172
71.45326943,6.919018644
71.47299038,6.919007171
71.49271133,6.918995752
71.5124323,6.918984387
71.53215328,6.918973076
71.55187428,6.918961818
71.57159528,6.918950612
71.5913163,6.918939458
71.61103733,6.918928356
71.63075838,6.918917306
71.65047943,6.918906306
71.6702005,6.918895358
71.68992159,6.918884459
71.70964268,6.91887361
71.72936379,6.918862811
71.74908491,6.918852061
71.76880604,6.91884136
71.78852718,6.918830707
71.80824834,6.918820102
71.8279695,6.918809545
71.84769068,6.918799035
71.86741187,6.918788573
71.88713308,6.918778157
71.90685429,6.918767787
71.92657552,6.918757463
71.94629676,6.918747185
71.96601801,6.918736953
71.98573927,6.918726766
72.00546054,6.918716623
72.02518182,6.918706525
72.04490312,6.918696471
72.06462443,6.918686461
72.08434575,6.918676494
72.10406708,6.918666571
72.12378842,6.918656691
72.14350977,6.918646854
72.16323113,6.918637059
72.18295251,6.918627306
72.2026739,6.918617595
72.22239529,6.918607926
72.2421167,6.918598298
72.26183812,6.918588711
72.28155955,6.918579165
72.30128099,6.91856966
72.32100244,6.918560195
72.3407239,6.918550771
72.36044537,6.918541386
72.38016686,6.918532041
72.39988835,6.918522735
72.41960986,6.918513468
72.43933137,6.918504241
72.4590529,6.918495052
72.47877443,6.918485901
72.49849598,6.918476789
72.51821753,6.918467715
72.5379391,6.918458679
72.55766068,6.91844968
72.57738227,6.918440719
72.59710386,6.918431795
72.61682547,6.918422908
72.63654709,6.918414058
72.65626872,6.918405245
72.67599035,6.918396468
72.695712,6.918387727
72.71543366,6.918379022
72.73515533,6.918370353
72.754877,6.91836172
72.77459869,6.918353123
72.79432039,6.91834456
72.81404209,6.918336033
72.83376381,6.918327541
72.85348554,6.918319083
72.87320727,6.918310661
72.89292902,6.918302272
72.91265077,6.918293918
72.93237253,6.918285599
72.95209431,6.918277313
72.97181609,6.918269061
72.99153788,6.918260842
73.01125968,6.918252657
73.03098149,6.918244506
73.05070331,6.918236388
73.07042514,6.918228302
73.09014698,6.91822025
73.10986883,6.918212231
73.12959068,6.918204244
73.14931255,6.918196289
73.16903443,6.918188367
73.18875631,6.918180477
73.2084782,6.918172619
73.2282001,6.918164793
73.24792201,6.918156999
73.26764393,6.918149237
73.28736586,6.918141506
73.3070878,6.918133807
73.32680974,6.918126138
73.3465317,6.918118501
73.36625366,6.918110895
73.38597563,6.91810332
73.40569761,6.918095776
73.4254196,6.918088263
73.4451416,6.91808078
73.4648636,6.918073327
73.48458561,6.918065905
73.50430764,6.918058513
73.52402967,6.918051151
73.54375171,6.918043819
73.56347375,6.918036517
73.58319581,6.918029245
73.60291787,6.918022003
73.62263995,6.91801479
73.64236203,6.918007606
73.66208412,6.918000452
73.68180621,6.917993327
73.70152832,6.917986232
73.72125043,6.917979165
73.74097255,6.917972128
73.76069468,6.917965119
73.78041682,6.917958139
73.80013896,6.917951187
73.81986111,6.917944265
73.83958327,6.91793737
73.85930544,6.917930505
73.87902762,6.917923667
73.8987498,6.917916858
73.91847199,6.917910076
73.93819419,6.917903323
73.9579164,6.917896598
73.97763861,6.9178899
73.99736083,6.917883231
74.01708306,6.917876589
74.0368053,6.917869974
74.05652754,6.917863387
74.0762498,6.917856828
74.09597206,6.917850296
74.11569432,6.917843791
74.1354166,6.917837313
74.15513888,6.917830862
74.17486117,6.917824439
74.19458346,6.917818042
74.21430577,6.917811672
74.23402808,6.917805329
74.2537504,6.917799013
74.27347272,6.917792723
74.29319505,6.91778646
74.31291739,6.917780223
74.33263974,6.917774013
74.35236209,6.917767829
74.37208445,6.917761672
74.39180682,6.91775554
74.41152919,6.917749435
74.43125157,6.917743355
74.45097396,6.917737302
74.47069636,6.917731274
74.49041876,6.917725273
74.51014117,6.917719297
74.52986358,6.917713346
74.54958601,6.917707422
74.56930843,6.917701522
74.58903087,6.917695649
74.60875331,6.917689801
74.62847576,6.917683978
74.64819822,6.91767818
74.66792068,6.917672407
74.68764315,6.91766666
74.70736562,6.917660938
74.7270881,6.917655241
74.74681059,6.917649568
74.76653309,6.917643921
74.78625559,6.917638298
74.80597809,6.9176327
74.82570061,6.917627127
74.84542313,6.917621579
74.86514565,6.917616055
74.88486819,6.917610555
74.90459073,6.91760508
74.92431327,6.917599629
74.94403582,6.917594203
74.96375838,6.917588801
74.98348094,6.917583423
75.00320351,6.917578069
75.02292609,6.917572739
75.04264867,6.917567434
75.06237126,6.917562152
75.08209385,6.917556894
75.10181645,6.91755166
75.12153905,6.91754645
75.14126167,6.917541263
75.16098428,6.9175361
75.18070691,6.917530961
75.20042954,6.917525845
75.22015217,6.917520752
75.23987481,6.917515683
75.25959746,6.917510638
75.27932011,6.917505616
75.29904277,6.917500617
75.31876543,6.917495641
75.3384881,6.917490688
75.35821077,6.917485758
75.37793345,6.917480852
75.39765614,6.917475968
75.41737883,6.917471107
75.43710153,6.91746627
75.45682423,6.917461454
75.47654694,6.917456662
75.49626965,6.917451893
75.51599237,6.917447146
75.53571509,6.917442421
75.55543782,6.917437719
75.57516056,6.91743304
75.5948833,6.917428383
75.61460604,6.917423748
75.63432879,6.917419136
75.65405155,6.917414546
75.67377431,6.917409978
75.69349708,6.917405432
75.71321985,6.917400908
75.73294262,6.917396407
75.75266541,6.917391927
75.77238819,6.91738747
75.79211098,6.917383034
75.81183378,6.91737862
75.83155658,6.917374228
75.85127939,6.917369857
75.8710022,6.917365508
75.89072502,6.917361181
75.91044784,6.917356876
75.93017067,6.917352592
75.9498935,6.917348329
75.96961633,6.917344088
75.98933917,6.917339868
76.00906202,6.917335669
76.02878487,6.917331492
76.04850773,6.917327336
76.06823059,6.917323201
76.08795345,6.917319087
76.10767632,6.917314995
76.12739919,6.917310923
76.14712207,6.917306872
76.16684495,6.917302842
76.18656784,6.917298833
76.20629073,6.917294845
76.22601363,6.917290878
76.24573653,6.917286931
76.26545944,6.917283005
76.28518235,6.917279099
76.30490526,6.917275214
76.32462818,6.91727135
76.34435111,6.917267506
76.36407403,6.917263682
76.38379697,6.917259879
76.4035199,6.917256096
76.42324284,6.917252333
76.44296579,6.917248591
76.46268874,6.917244868
76.48241169,6.917241166
76.50213465,6.917237484
76.52185761,6.917233821
76.54158058,6.917230179
76.56130355,6.917226557
76.58102652,6.917222954
76.6007495,6.917219372
76.62047248,6.917215809
76.64019547,6.917212265
76.65991846,6.917208742
76.67964145,6.917205238
76.69936445,6.917201753
76.71908745,6.917198289
76.73881046,6.917194843
76.75853347,6.917191417
76.77825648,6.91718801
76.7979795,6.917184623
76.81770252,6.917181255
76.83742555,6.917177906
76.85714858,6.917174576
76.87687161,6.917171266
76.89659465,6.917167974
76.91631769,6.917164702
76.93604073,6.917161448
76.95576378,6.917158214
76.97548683,6.917154998
76.99520989,6.917151801
77.01493295,6.917148623
77.03465601,6.917145464
77.05437908,6.917142323
77.07410215,6.917139201
77.09382522,6.917136098
77.1135483,6.917133013
77.13327138,6.917129946
77.15299446,6.917126898
77.17271755,6.917123869
77.19244064,6.917120857
77.21216373,6.917117865
77.23188683,6.91711489
77.25160993,6.917111933
77.27133303,6.917108995
77.29105614,6.917106075
77.31077925,6.917103173
77.33050237,6.917100289
77.35022548,6.917097423
77.36994861,6.917094574
77.38967173,6.917091744
77.40939486,6.917088931
77.42911799,6.917086137
77.44884112,6.91708336
77.46856426,6.9170806
77.4882874,6.917077858
77.50801054,6.917075134
77.52773369,6.917072428
77.54745683,6.917069739
77.56717999,6.917067067
77.58690314,6.917064413
77.6066263,6.917061776
77.62634946,6.917059156
77.64607263,6.917056553
77.66579579,6.917053968
77.68551896,6.9170514
77.70524214,6.917048849
77.72496531,6.917046315
77.74468849,6.917043798
77.76441167,6.917041298
77.78413486,6.917038815
77.80385804,6.917036349
77.82358123,6.9170339
77.84330443,6.917031467
77.86302762,6.917029052
77.88275082,6.917026652
77.90247402,6.91702427
77.92219722,6.917021904
77.94192043,6.917019554
77.96164364,6.917017221
77.98136685,6.917014905
78.00109007,6.917012605
78.02081328,6.917010321
78.0405365,6.917008054
78.06025972,6.917005802
78.07998295,6.917003567
78.09970618,6.917001348
78.11942941,6.916999146
78.13915264,6.916996959
78.15887587,6.916994788
78.17859911,6.916992633
78.19832235,6.916990495
78.21804559,6.916988372
78.23776884,6.916986264
78.25749208,6.916984173
78.27721533,6.916982097
78.29693858,6.916980037
78.31666184,6.916977993
78.33638509,6.916975964
78.35610835,6.916973951
78.37583161,6.916971953
78.39555488,6.916969971
78.41527814,6.916968004
78.43500141,6.916966052
78.45472468,6.916964116
78.47444795,6.916962195
78.49417123,6.916960289
78.5138945,6.916958398
78.53361778,6.916956522
78.55334106,6.916954662
78.57306434,6.916952816
78.59278763,6.916950985
78.61251092,6.91694917
78.6322342,6.916947369
78.6519575,6.916945582
78.67168079,6.916943811
78.69140408,6.916942054
78.71112738,6.916940312
78.73085068,6.916938585
78.75057398,6.916936872
78.77029728,6.916935174
78.79002059,6.91693349
78.80974389,6.916931821
78.8294672,6.916930166
78.84919051,6.916928525
78.86891383,6.916926898
78.88863714,6.916925286
78.90836046,6.916923688
78.92808377,6.916922104
78.94780709,6.916920534
78.96753042,6.916918978
78.98725374,6.916917437
79.00697706,6.916915909
79.02670039,6.916914395
79.04642372,6.916912894
79.06614705,6.916911408
79.08587038,6.916909935
79.10559371,6.916908476
79.12531705,6.916907031
79.14504039,6.916905599
79.16476372,6.916904181
79.18448706,6.916902776
79.20421041,6.916901385
79.22393375,6.916900007
79.24365709,6.916898642
79.26338044,6.916897291
79.28310379,6.916895953
79.30282714,6.916894628
79.32255049,6.916893316
79.34227384,6.916892017
79.36199719,6.916890732
79.38172055,6.916889459
79.40144391,6.916888199
79.42116727,6.916886953
79.44089062,6.916885719
79.46061399,6.916884497
79.48033735,6.916883289
79.50006071,6.916882093
79.51978408,6.91688091
79.53950744,6.916879739
79.55923081,6.916878581
79.57895418,6.916877436
79.59867755,6.916876303
79.61840092,6.916875182
79.6381243,6.916874073
79.65784767,6.916872977
79.67757105,6.916871893
79.69729442,6.916870822
79.7170178,6.916869762
79.73674118,6.916868715
79.75646456,6.916867679
79.77618794,6.916866656
79.79591132,6.916865644
79.81563471,6.916864644
79.83535809,6.916863656
79.85508148,6.91686268
79.87480487,6.916861716
79.89452825,6.916860763
79.91425164,6.916859822
79.93397503,6.916858892
79.95369842,6.916857974
79.97342182,6.916857067
79.99314521,6.916856172
80.01286861,6.916855288
80.032592,6.916854416
80.0523154,6.916853554
80.07203879,6.916852704
80.09176219,6.916851865
80.11148559,6.916851037
80.13120899,6.91685022
80.15093239,6.916849414
80.1706558,6.916848619
80.1903792,6.916847835
80.2101026,6.916847062
80.22982601,6.916846299
80.24954941,6.916845547
80.26927282,6.916844806
80.28899623,6.916844076
80.30871964,6.916843356
80.32844305,6.916842646
80.34816646,6.916841947
80.36788987,6.916841258
80.38761328,6.91684058
80.40733669,6.916839912
80.4270601,6.916839254
80.44678352,6.916838606
80.46650693,6.916837969
80.48623035,6.916837341
80.50595376,6.916836724
80.52567718,6.916836116
80.5454006,6.916835519
80.56512402,6.916834931
80.58484743,6.916834353
80.60457085,6.916833785
80.62429427,6.916833226
80.64401769,6.916832677
80.66374112,6.916832138
80.68346454,6.916831608
80.70318796,6.916831088
80.72291138,6.916830577
80.74263481,6.916830075
80.76235823,6.916829583
80.78208166,6.9168291
80.80180508,6.916828626
80.82152851,6.916828162
80.84125193,6.916827706
80.86097536,6.916827259
80.88069879,6.916826822
80.90042222,6.916826393
80.92014564,6.916825973
80.93986907,6.916825562
80.9595925,6.91682516
80.97931593,6.916824766
80.99903936,6.916824381
81.01876279,6.916824004
81.03848622,6.916823636
81.05820966,6.916823277
81.07793309,6.916822926
81.09765652,6.916822583
81.11737995,6.916822249
81.13710339,6.916821923
81.15682682,6.916821605
81.17655025,6.916821295
81.19627369,6.916820993
81.21599712,6.916820699
81.23572056,6.916820413
81.25544399,6.916820135
81.27516743,6.916819865
81.29489086,6.916819603
81.3146143,6.916819348
81.33433774,6.916819102
81.35406117,6.916818862
81.37378461,6.916818631
81.39350805,6.916818406
81.41323148,6.91681819
81.43295492,6.91681798
81.45267836,6.916817778
81.4724018,6.916817583
81.49212524,6.916817396
81.51184868,6.916817216
81.53157211,6.916817042
81.55129555,6.916816876
81.57101899,6.916816717
81.59074243,6.916816565
81.61046587,6.916816419
81.63018931,6.916816281
81.64991275,6.916816149
81.66963619,6.916816024
81.68935963,6.916815905
81.70908307,6.916815794
81.72880651,6.916815688
81.74852995,6.91681559
81.76825339,6.916815497
81.78797684,6.916815411
81.80770028,6.916815332
81.82742372,6.916815258
81.84714716,6.916815191
81.8668706,6.91681513
81.88659404,6.916815076
81.90631748,6.916815027
81.92604092,6.916814984
81.94576437,6.916814947
81.96548781,6.916814916
81.98521125,6.916814891
82.00493469,6.916814871
82.02465813,6.916814858
82.04438157,6.91681485
82.06410501,6.916814847
82.08382846,6.91681485
82.1035519,6.916814859
82.12327534,6.916814873
82.14299878,6.916814892
82.16272222,6.916814917
82.18244566,6.916814947
82.20216911,6.916814983
82.22189255,6.916815023
82.24161599,6.916815069
82.26133943,6.916815119
82.28106287,6.916815175
82.30078631,6.916815236
82.32050975,6.916815301
82.3402332,6.916815371
82.35995664,6.916815447
82.37968008,6.916815527
82.39940352,6.916815611
82.41912696,6.9168157
82.4388504,6.916815794
82.45857384,6.916815893
82.47829728,6.916815996
82.49802072,6.916816103
82.51774416,6.916816215
82.5374676,6.916816331
82.55719104,6.916816451
82.57691448,6.916816576
82.59663792,6.916816704
82.61636136,6.916816837
82.6360848,6.916816974
82.65580824,6.916817115
82.67553168,6.91681726
82.69525512,6.916817409
82.71497856,6.916817562
82.73470199,6.916817719
82.75442543,6.916817879
82.77414887,6.916818043
82.79387231,6.916818211
82.81359575,6.916818383
82.83331918,6.916818558
82.85304262,6.916818736
82.87276606,6.916818919
82.8924895,6.916819104
82.91221293,6.916819293
82.93193637,6.916819486
82.95165981,6.916819681
82.97138324,6.91681988
82.99110668,6.916820082
83.01083011,6.916820288
83.03055355,6.916820496
83.05027698,6.916820708
83.07000042,6.916820922
83.08972385,6.91682114
83.10944729,6.916821361
83.12917072,6.916821584
83.14889416,6.91682181
83.16861759,6.916822039
83.18834102,6.916822271
83.20806446,6.916822506
83.22778789,6.916822743
83.24751132,6.916822983
83.26723476,6.916823226
83.28695819,6.916823471
83.30668162,6.916823719
83.32640505,6.916823969
83.34612848,6.916824222
83.36585191,6.916824477
83.38557535,6.916824734
83.40529878,6.916824994
83.42502221,6.916825256
83.44474564,6.91682552
83.46446907,6.916825787
83.48419249,6.916826055
83.50391592,6.916826326
83.52363935,6.916826599
83.54336278,6.916826874
83.56308621,6.916827151
83.58280964,6.916827429
83.60253306,6.91682771
83.62225649,6.916827993
83.64197992,6.916828278
83.66170334,6.916828564
83.68142677,6.916828852
83.7011502,6.916829142
83.72087362,6.916829434
83.74059705,6.916829727
83.76032047,6.916830022
83.7800439,6.916830319
83.79976732,6.916830617
83.81949074,6.916830917
83.83921417,6.916831219
83.85893759,6.916831521
83.87866101,6.916831826
83.89838444,6.916832131
83.91810786,6.916832439
83.93783128,6.916832747
83.9575547,6.916833057
83.97727812,6.916833368
83.99700154,6.91683368
84.01672496,6.916833994
84.03644838,6.916834309
84.0561718,6.916834625
84.07589522,6.916834942
84.09561864,6.91683526
84.11534206,6.91683558
84.13506548,6.9168359
84.1547889,6.916836222
84.17451231,6.916836544
84.19423573,6.916836868
84.21395915,6.916837192
84.23368256,6.916837517
84.25340598,6.916837844
84.2731294,6.916838171
84.29285281,6.916838499
84.31257623,6.916838828
84.33229964,6.916839157
84.35202306,6.916839488
84.37174647,6.916839819
84.39146988,6.916840151
84.4111933,6.916840483
84.43091671,6.916840816
84.45064012,6.91684115
84.47036353,6.916841485
84.49008694,6.91684182
84.50981036,6.916842156
84.52953377,6.916842492
84.54925718,6.916842829
84.56898059,6.916843166
84.588704,6.916843504
84.60842741,6.916843842
84.62815081,6.916844181
84.64787422,6.91684452
84.66759763,6.91684486
84.68732104,6.916845199
84.70704445,6.91684554
84.72676785,6.916845881
84.74649126,6.916846222
84.76621467,6.916846563
84.78593807,6.916846905
84.80566148,6.916847247
84.82538488,6.916847589
84.84510829,6.916847931
84.86483169,6.916848274
84.88455509,6.916848617
84.9042785,6.91684896
84.9240019,6.916849303
84.9437253,6.916849646
84.96344871,6.91684999
84.98317211,6.916850333
85.00289551,6.916850677
85.02261891,6.916851021
85.04234231,6.916851365
85.06206571,6.916851709
85.08178911,6.916852053
85.10151251,6.916852397
85.12123591,6.916852741
85.14095931,6.916853085
85.16068271,6.916853429
85.18040611,6.916853773
85.2001295,6.916854117
85.2198529,6.916854461
85.2395763,6.916854805
85.25929969,6.916855148
85.27902309,6.916855492
85.29874649,6.916855836
85.31846988,6.916856179
85.33819328,6.916856522
85.35791667,6.916856866
85.37764006,6.916857209
85.39736346,6.916857551
85.41708685,6.916857894
85.43681024,6.916858237
85.45653364,6.916858579
85.47625703,6.916858921
85.49598042,6.916859263
85.51570381,6.916859604
85.5354272,6.916859946
85.55515059,6.916860287
85.57487398,6.916860628
85.59459737,6.916860968
85.61432076,6.916861309
85.63404415,6.916861649
85.65376754,6.916861988
85.67349093,6.916862328
85.69321432,6.916862667
85.71293771,6.916863006
85.73266109,6.916863344
85.75238448,6.916863682
85.77210787,6.91686402
85.79183125,6.916864357
85.81155464,6.916864694
85.83127802,6.916865031
85.85100141,6.916865367
85.87072479,6.916865703
85.89044818,6.916866038
85.91017156,6.916866373
85.92989494,6.916866708
85.94961833,6.916867042
85.96934171,6.916867376
85.98906509,6.91686771
86.00878847,6.916868042
86.02851185,6.916868375
86.04823523,6.916868707
86.06795862,6.916869039
86.087682,6.91686937
86.10740538,6.9168697
86.12712876,6.916870031
86.14685213,6.91687036
86.16657551,6.91687069
86.18629889,6.916871018
86.20602227,6.916871347
86.22574565,6.916871674
86.24546903,6.916872002
86.2651924,6.916872328
86.28491578,6.916872655
86.30463915,6.91687298
86.32436253,6.916873306
86.34408591,6.91687363
86.36380928,6.916873954
86.38353266,6.916874278
86.40325603,6.916874601
86.4229794,6.916874924
86.44270278,6.916875246
86.46242615,6.916875567
86.48214952,6.916875888
86.5018729,6.916876208
86.52159627,6.916876528
86.54131964,6.916876847
86.56104301,6.916877166
86.58076638,6.916877484
86.60048975,6.916877801
86.62021312,6.916878118
86.63993649,6.916878435
86.65965986,6.91687875
86.67938323,6.916879066
86.6991066,6.91687938
86.71882997,6.916879694
86.73855334,6.916880008
86.75827671,6.91688032
86.77800007,6.916880633
86.79772344,6.916880944
86.81744681,6.916881255
86.83717018,6.916881566
86.85689354,6.916881875
86.87661691,6.916882185
86.89634027,6.916882493
86.91606364,6.916882801
86.935787,6.916883108
86.95551037,6.916883415
86.97523373,6.916883721
86.99495709,6.916884027
87.01468046,6.916884332
87.03440382,6.916884636
87.05412718,6.91688494
87.07385055,6.916885243
87.09357391,6.916885545
87.11329727,6.916885847
87.13302063,6.916886148
87.15274399,6.916886449
87.17246735,6.916886748
87.19219071,6.916887048
87.21191407,6.916887346
87.23163743,6.916887644
87.25136079,6.916887942
87.27108415,6.916888238
87.29080751,6.916888535
87.31053087,6.91688883
87.33025422,6.916889125
87.34997758,6.916889419
87.36970094,6.916889713
87.3894243,6.916890005
87.40914765,6.916890298
87.42887101,6.916890589
87.44859437,6.91689088
87.46831772,6.916891171
87.48804108,6.91689146
87.50776443,6.916891749
87.52748779,6.916892038
87.54721114,6.916892326
87.56693449,6.916892613
87.58665785,6.916892899
87.6063812,6.916893185
87.62610455,6.91689347
87.64582791,6.916893755
87.66555126,6.916894039
87.68527461,6.916894322
87.70499796,6.916894605
87.72472131,6.916894887
87.74444466,6.916895168
87.76416802,6.916895449
87.78389137,6.916895729
87.80361472,6.916896008
87.82333807,6.916896287
87.84306141,6.916896565
87.86278476,6.916896842
87.88250811,6.916897119
87.90223146,6.916897395
87.92195481,6.916897671
87.94167816,6.916897946
87.9614015,6.91689822
87.98112485,6.916898494
88.0008482,6.916898767
88.02057155,6.916899039
88.04029489,6.916899311
88.06001824,6.916899582
88.07974158,6.916899852
88.09946493,6.916900122
88.11918827,6.916900391
88.13891162,6.91690066
88.15863496,6.916900928
88.17835831,6.916901195
88.19808165,6.916901461
88.217805,6.916901727
88.23752834,6.916901993
88.25725168,6.916902257
88.27697502,6.916902521
88.29669837,6.916902785
88.31642171,6.916903048
88.33614505,6.91690331
88.35586839,6.916903571
88.37559173,6.916903832
88.39531507,6.916904093
88.41503841,6.916904352
88.43476175,6.916904611
88.45448509,6.91690487
88.47420843,6.916905127
88.49393177,6.916905384
88.51365511,6.916905641
88.53337845,6.916905897
88.55310179,6.916906152
88.57282513,6.916906407
88.59254847,6.916906661
88.6122718,6.916906914
88.63199514,6.916907167
88.65171848,6.916907419
88.67144182,6.91690767
88.69116515,6.916907921
88.71088849,6.916908171
88.73061182,6.916908421
88.75033516,6.91690867
88.7700585,6.916908919
88.78978183,6.916909166
88.80950517,6.916909414
88.8292285,6.91690966
88.84895183,6.916909906
88.86867517,6.916910151
88.8883985,6.916910396
88.90812184,6.91691064
88.92784517,6.916910884
88.9475685,6.916911127
88.96729183,6.916911369
88.98701517,6.916911611
89.0067385,6.916911852
89.02646183,6.916912092
89.04618516,6.916912332
89.06590849,6.916912571
89.08563182,6.91691281
89.10535515,6.916913048
89.12507849,6.916913286
89.14480182,6.916913523
89.16452515,6.916913759
89.18424847,6.916913995
89.2039718,6.91691423
89.22369513,6.916914464
89.24341846,6.916914698
89.26314179,6.916914931
89.28286512,6.916915164
89.30258845,6.916915396
89.32231177,6.916915628
89.3420351,6.916915859
89.36175843,6.916916089
89.38148176,6.916916319
89.40120508,6.916916548
89.42092841,6.916916777
89.44065174,6.916917005
89.46037506,6.916917232
89.48009839,6.916917459
89.49982171,6.916917685
89.51954504,6.916917911
89.53926836,6.916918136
89.55899169,6.916918361
89.57871501,6.916918585
89.59843834,6.916918808
89.61816166,6.916919031
89.63788498,6.916919253
89.65760831,6.916919475
89.67733163,6.916919696
89.69705495,6.916919916
89.71677828,6.916920136
89.7365016,6.916920356
89.75622492,6.916920575
89.77594824,6.916920793
89.79567156,6.91692101
89.81539489,6.916921228
89.83511821,6.916921444
89.85484153,6.91692166
89.87456485,6.916921876
89.89428817,6.916922091
89.91401149,6.916922305
89.93373481,6.916922519
89.95345813,6.916922732
89.97318145,6.916922945
89.99290477,6.916923157
90.01262809,6.916923368
90.03235141,6.916923579
90.05207472,6.91692379
90.07179804,6.916924
90.09152136,6.916924209
90.11124468,6.916924418
90.130968,6.916924626
90.15069131,6.916924834
90.17041463,6.916925041
90.19013795,6.916925248
90.20986126,6.916925454
90.22958458,6.916925659
90.2493079,6.916925864
90.26903121,6.916926069
90.28875453,6.916926273
90.30847784,6.916926476
90.32820116,6.916926679
90.34792447,6.916926881
90.36764779,6.916927083
90.3873711,6.916927284
90.40709442,6.916927485
90.42681773,6.916927685
90.44654104,6.916927885
90.46626436,6.916928084
90.48598767,6.916928283
90.50571098,6.916928481
90.5254343,6.916928678
90.54515761,6.916928875
90.56488092,6.916929072
90.58460424,6.916929268
90.60432755,6.916929463
90.62405086,6.916929658
90.64377417,6.916929852
90.66349748,6.916930046
90.68322079,6.91693024
90.7029441,6.916930433
90.72266741,6.916930625
90.74239073,6.916930817
90.76211404,6.916931008
90.78183735,6.916931199
90.80156066,6.916931389
90.82128397,6.916931579
90.84100727,6.916931768
90.86073058,6.916931957
90.88045389,6.916932145
90.9001772,6.916932333
90.91990051,6.91693252
90.93962382,6.916932707
90.95934713,6.916932893
90.97907043,6.916933079
90.99879374,6.916933265
91.01851705,6.916933449
91.03824036,6.916933634
91.05796366,6.916933817
91.07768697,6.916934001
91.09741028,6.916934183
91.11713358,6.916934366
91.13685689,6.916934547
91.1565802,6.916934729
91.1763035,6.916934909
91.19602681,6.91693509
91.21575011,6.91693527
91.23547342,6.916935449
91.25519672,6.916935628
91.27492003,6.916935806
91.29464333,6.916935984
91.31436664,6.916936161
91.33408994,6.916936338
91.35381325,6.916936515
91.37353655,6.916936691
91.39325985,6.916936866
91.41298316,6.916937041
91.43270646,6.916937216
91.45242976,6.91693739
91.47215307,6.916937563
91.49187637,6.916937736
91.51159967,6.916937909
91.53132297,6.916938081
91.55104628,6.916938253
91.57076958,6.916938424
91.59049288,6.916938595
91.61021618,6.916938765
91.62993948,6.916938935
91.64966278,6.916939104
91.66938608,6.916939273
91.68910938,6.916939441
91.70883269,6.916939609
91.72855599,6.916939776
91.74827929,6.916939943
91.76800259,6.91694011
91.78772589,6.916940276
91.80744918,6.916940442
91.82717248,6.916940607
91.84689578,6.916940771
91.86661908,6.916940936
91.88634238,6.916941099
91.90606568,6.916941263
91.92578898,6.916941426
91.94551228,6.916941588
91.96523557,6.91694175
91.98495887,6.916941912
92.00468217,6.916942073
92.02440547,6.916942233
92.04412877,6.916942393
92.06385206,6.916942553
92.08357536,6.916942712
92.10329866,6.916942871
92.12302195,6.91694303
92.14274525,6.916943188
92.16246855,6.916943345
92.18219184,6.916943502
92.20191514,6.916943659
92.22163843,6.916943815
92.24136173,6.916943971
92.26108502,6.916944126
92.28080832,6.916944281
92.30053161,6.916944435
92.32025491,6.916944589
92.3399782,6.916944743
92.3597015,6.916944896
92.37942479,6.916945049
92.39914809,6.916945201
92.41887138,6.916945353
92.43859467,6.916945504
92.45831797,6.916945655
92.47804126,6.916945806
92.49776456,6.916945956
92.51748785,6.916946105
92.53721114,6.916946255
92.55693443,6.916946404
92.57665773,6.916946552
92.59638102,6.9169467
92.61610431,6.916946848
92.6358276,6.916946995
92.6555509,6.916947141
92.67527419,6.916947288
92.69499748,6.916947434
92.71472077,6.916947579
92.73444406,6.916947724
92.75416735,6.916947869
92.77389064,6.916948013
92.79361393,6.916948157
92.81333723,6.9169483
92.83306052,6.916948443
92.85278381,6.916948586
92.8725071,6.916948728
92.89223039,6.91694887
92.91195368,6.916949011
92.93167697,6.916949152
92.95140026,6.916949293
92.97112354,6.916949433
92.99084683,6.916949573
93.01057012,6.916949712
93.03029341,6.916949851
93.0500167,6.91694999
93.06973999,6.916950128
93.08946328,6.916950265
93.10918657,6.916950403
93.12890985,6.91695054
93.14863314,6.916950676
93.16835643,6.916950812
93.18807972,6.916950948
93.207803,6.916951083
93.22752629,6.916951218
93.24724958,6.916951353
93.26697287,6.916951487
93.28669615,6.916951621
93.30641944,6.916951754
93.32614273,6.916951887
93.34586601,6.91695202
93.3655893,6.916952152
93.38531258,6.916952284
93.40503587,6.916952416
93.42475916,6.916952547
93.44448244,6.916952677
93.46420573,6.916952808
93.48392901,6.916952937
93.5036523,6.916953067
93.52337558,6.916953196
93.54309887,6.916953325
93.56282215,6.916953453
93.58254544,6.916953581
93.60226872,6.916953709
93.62199201,6.916953836
93.64171529,6.916953963
93.66143857,6.91695409
93.68116186,6.916954216
93.70088514,6.916954342
93.72060843,6.916954467
93.74033171,6.916954592
93.76005499,6.916954717
93.77977828,6.916954841
93.79950156,6.916954965
93.81922484,6.916955088
93.83894812,6.916955211
93.85867141,6.916955334
93.87839469,6.916955457
93.89811797,6.916955579
93.91784125,6.9169557
93.93756454,6.916955822
93.95728782,6.916955943
93.9770111,6.916956063
93.99673438,6.916956184
94.01645766,6.916956303
94.03618095,6.916956423
94.05590423,6.916956542
94.07562751,6.916956661
94.09535079,6.916956779
94.11507407,6.916956898
94.13479735,6.916957015
94.15452063,6.916957133
94.17424391,6.91695725
94.19396719,6.916957366
94.21369047,6.916957483
94.23341375,6.916957599
94.25313703,6.916957714
94.27286031,6.916957829
94.29258359,6.916957944
94.31230687,6.916958059
94.33203015,6.916958173
94.35175343,6.916958287
94.37147671,6.916958401
94.39119999,6.916958514
94.41092327,6.916958627
94.43064655,6.916958739
94.45036982,6.916958851
94.4700931,6.916958963
94.48981638,6.916959074
94.50953966,6.916959186
94.52926294,6.916959296
94.54898622,6.916959407
94.56870949,6.916959517
94.58843277,6.916959627
94.60815605,6.916959736
94.62787933,6.916959845
94.6476026,6.916959954
94.66732588,6.916960062
94.68704916,6.91696017
94.70677243,6.916960278
94.72649571,6.916960385
94.74621899,6.916960493
94.76594226,6.916960599
94.78566554,6.916960706
94.80538882,6.916960812
94.82511209,6.916960917
94.84483537,6.916961023
94.86455865,6.916961128
94.88428192,6.916961233
94.9040052,6.916961337
94.92372847,6.916961441
94.94345175,6.916961545
94.96317502,6.916961649
94.9828983,6.916961752
95.00262158,6.916961854
95.02234485,6.916961957
95.04206813,6.916962059
95.0617914,6.916962161
95.08151468,6.916962263
95.10123795,6.916962364
95.12096122,6.916962465
95.1406845,6.916962565
95.16040777,6.916962665
95.18013105,6.916962765
95.19985432,6.916962865
95.2195776,6.916962964
95.23930087,6.916963063
95.25902414,6.916963162
95.27874742,6.91696326
95.29847069,6.916963358
95.31819396,6.916963456
95.33791724,6.916963554
95.35764051,6.916963651
95.37736378,6.916963747
95.39708706,6.916963844
95.41681033,6.91696394
95.4365336,6.916964036
95.45625687,6.916964132
95.47598015,6.916964227
95.49570342,6.916964322
95.51542669,6.916964417
95.53514996,6.916964511
95.55487324,6.916964605
95.57459651,6.916964699
95.59431978,6.916964792
95.61404305,6.916964885
95.63376632,6.916964978
95.65348959,6.916965071
95.67321287,6.916965163
95.69293614,6.916965255
95.71265941,6.916965346
95.73238268,6.916965438
95.75210595,6.916965529
95.77182922,6.91696562
95.79155249,6.91696571
95.81127576,6.9169658
95.83099903,6.91696589
95.8507223,6.91696598
95.87044557,6.916966069
95.89016885,6.916966158
95.90989212,6.916966247
95.92961539,6.916966335
95.94933866,6.916966423
95.96906193,6.916966511
95.9887852,6.916966599
96.00850847,6.916966686
96.02823173,6.916966773
96.047955,6.91696686
96.06767827,6.916966946
96.08740154,6.916967032
96.10712481,6.916967118
96.12684808,6.916967203
96.14657135,6.916967289
96.16629462,6.916967374
96.18601789,6.916967458
96.20574116,6.916967543
96.22546443,6.916967627
96.24518769,6.916967711
96.26491096,6.916967794
96.28463423,6.916967878
96.3043575,6.916967961
96.32408077,6.916968043
96.34380404,6.916968126
96.3635273,6.916968208
96.38325057,6.91696829
96.40297384,6.916968372
96.42269711,6.916968453
96.44242037,6.916968534
96.46214364,6.916968615
96.48186691,6.916968696
96.50159018,6.916968776
96.52131344,6.916968856
96.54103671,6.916968936
96.56075998,6.916969015
96.58048325,6.916969094
96.60020651,6.916969173
96.61992978,6.916969252
96.63965305,6.91696933
96.65937631,6.916969408
96.67909958,6.916969486
96.69882285,6.916969564
96.71854611,6.916969641
96.73826938,6.916969718
96.75799264,6.916969795
96.77771591,6.916969871
96.79743918,6.916969948
96.81716244,6.916970024
96.83688571,6.9169701
96.85660897,6.916970175
96.87633224,6.91697025
96.89605551,6.916970325
96.91577877,6.9169704
96.93550204,6.916970474
96.9552253,6.916970549
96.97494857,6.916970623
96.99467183,6.916970696
97.0143951,6.91697077
97.03411836,6.916970843
97.05384163,6.916970916
97.07356489,6.916970988
97.09328816,6.916971061
97.11301142,6.916971133
97.13273469,6.916971205
97.15245795,6.916971277
97.17218121,6.916971348
97.19190448,6.916971419
97.21162774,6.91697149
97.23135101,6.916971561
97.25107427,6.916971631
97.27079754,6.916971701
97.2905208,6.916971771
97.31024406,6.916971841
97.32996733,6.91697191
97.34969059,6.916971979
97.36941385,6.916972048
97.38913712,6.916972117
97.40886038,6.916972186
97.42858364,6.916972254
97.44830691,6.916972322
97.46803017,6.916972389
97.48775343,6.916972457
97.5074767,6.916972524
97.52719996,6.916972591
97.54692322,6.916972658
97.56664649,6.916972724
97.58636975,6.916972791
97.60609301,6.916972857
97.62581627,6.916972923
97.64553954,6.916972988
97.6652628,6.916973053
97.68498606,6.916973119
97.70470932,6.916973183
97.72443259,6.916973248
97.74415585,6.916973312
97.76387911,6.916973377
97.78360237,6.916973441
97.80332563,6.916973504
97.8230489,6.916973568
97.84277216,6.916973631
97.86249542,6.916973694
97.88221868,6.916973757
97.90194194,6.916973819
97.92166521,6.916973882
97.94138847,6.916973944
97.96111173,6.916974006
97.98083499,6.916974067
98.00055825,6.916974129
98.02028151,6.91697419
98.04000477,6.916974251
98.05972803,6.916974311
98.0794513,6.916974372
98.09917456,6.916974432
98.11889782,6.916974492
98.13862108,6.916974552
98.15834434,6.916974612
98.1780676,6.916974671
98.19779086,6.91697473
98.21751412,6.916974789
98.23723738,6.916974848
98.25696064,6.916974907
98.2766839,6.916974965
98.29640716,6.916975023
98.31613042,6.916975081
98.33585368,6.916975138
98.35557694,6.916975196
98.3753002,6.916975253
98.39502346,6.91697531
98.41474672,6.916975367
98.43446998,6.916975423
98.45419324,6.91697548
98.4739165,6.916975536
98.49363976,6.916975592
98.51336302,6.916975648
98.53308628,6.916975703
98.55280954,6.916975758
98.5725328,6.916975814
98.59225606,6.916975868
98.61197932,6.916975923
98.63170258,6.916975978
98.65142583,6.916976032
98.67114909,6.916976086
98.69087235,6.91697614
98.71059561,6.916976193
98.73031887,6.916976247
98.75004213,6.9169763
98.76976539,6.916976353
98.78948865,6.916976406
98.80921191,6.916976458
98.82893516,6.916976511
98.84865842,6.916976563
98.86838168,6.916976615
98.88810494,6.916976667
98.9078282,6.916976718
98.92755146,6.91697677
98.94727471,6.916976821
98.96699797,6.916976872
98.98672123,6.916976923
99.00644449,6.916976973
99.02616775,6.916977024
99.045891,6.916977074
99.06561426,6.916977124
99.08533752,6.916977174
99.10506078,6.916977223
99.12478404,6.916977273
99.14450729,6.916977322
99.16423055,6.916977371
99.18395381,6.91697742
99.20367707,6.916977469
99.22340032,6.916977517
99.24312358,6.916977565
99.26284684,6.916977613
99.28257009,6.916977661
99.30229335,6.916977709
99.32201661,6.916977756
99.34173987,6.916977804
99.36146312,6.916977851
99.38118638,6.916977898
99.40090964,6.916977944
99.42063289,6.916977991
99.44035615,6.916978037
99.46007941,6.916978084
99.47980266,6.916978129
99.49952592,6.916978175
99.51924918,6.916978221
99.53897243,6.916978266
99.55869569,6.916978312
99.57841895,6.916978357
99.5981422,6.916978402
99.61786546,6.916978446
99.63758872,6.916978491
99.65731197,6.916978535
99.67703523,6.916978579
99.69675848,6.916978623
99.71648174,6.916978667
99.736205,6.916978711
99.75592825,6.916978754
99.77565151,6.916978797
99.79537476,6.91697884
99.81509802,6.916978883
99.83482128,6.916978926
99.85454453,6.916978969
99.87426779,6.916979011
99.89399104,6.916979053
99.9137143,6.916979095
99.93343755,6.916979137
99.95316081,6.916979179
99.97288407,6.91697922
99.99260732,6.916979261
100.0123306,6.916979303
100.0320538,6.916979344
100.0517771,6.916979384
100.0715003,6.916979425
100.0912236,6.916979465
100.1109469,6.916979506
100.1306701,6.916979546
100.1503934,6.916979586
100.1701166,6.916979626
100.1898399,6.916979665
100.2095631,6.916979705
100.2292864,6.916979744
100.2490096,6.916979783
100.2687329,6.916979822
100.2884561,6.916979861
100.3081794,6.916979899
100.3279027,6.916979938
100.3476259,6.916979976
100.3673492,6.916980014
100.3870724,6.916980052
100.4067957,6.91698009
100.4265189,6.916980128
100.4462422,6.916980165
100.4659654,6.916980202
100.4856887,6.91698024
100.5054119,6.916980277
100.5251352,6.916980313
100.5448585,6.91698035
100.5645817,6.916980387
100.584305,6.916980423
100.6040282,6.916980459
100.6237515,6.916980495
100.6434747,6.916980531
100.663198,6.916980567
100.6829212,6.916980602
100.7026445,6.916980638
100.7223677,6.916980673
100.742091,6.916980708
100.7618142,6.916980743
100.7815375,6.916980778
100.8012608,6.916980812
100.820984,6.916980847
100.8407073,6.916980881
100.8604305,6.916980915
100.8801538,6.916980949
100.899877,6.916980983
100.9196003,6.916981017
100.9393235,6.916981051
100.9590468,6.916981084
100.97877,6.916981117
100.9984933,6.91698115
101.0182165,6.916981183
101.0379398,6.916981216
101.057663,6.916981249
101.0773863,6.916981281
101.0971096,6.916981314
101.1168328,6.916981346
101.1365561,6.916981378
101.1562793,6.91698141
101.1760026,6.916981442
101.1957258,6.916981473
101.2154491,6.916981505
101.2351723,6.916981536
101.2548956,6.916981568
101.2746188,6.916981599
101.2943421,6.91698163
101.3140653,6.91698166
101.3337886,6.916981691
101.3535118,6.916981722
101.3732351,6.916981752
101.3929583,6.916981782
101.4126816,6.916981812
101.4324049,6.916981842
101.4521281,6.916981872
101.4718514,6.916981902
101.4915746,6.916981931
101.5112979,6.916981961
101.5310211,6.91698199
101.5507444,6.916982019
101.5704676,6.916982048
101.5901909,6.916982077
101.6099141,6.916982106
101.6296374,6.916982134
101.6493606,6.916982163
101.6690839,6.916982191
101.6888071,6.916982219
101.7085304,6.916982247
101.7282536,6.916982275
101.7479769,6.916982303
101.7677001,6.916982331
101.7874234,6.916982358
101.8071466,6.916982386
101.8268699,6.916982413
101.8465931,6.91698244
101.8663164,6.916982467
101.8860396,6.916982494
101.9057629,6.916982521
101.9254862,6.916982547
101.9452094,6.916982574
101.9649327,6.9169826
101.9846559,6.916982627
102.0043792,6.916982653
102.0241024,6.916982679
102.0438257,6.916982705
102.0635489,6.91698273
102.0832722,6.916982756
102.1029954,6.916982781
102.1227187,6.916982807
102.1424419,6.916982832
102.1621652,6.916982857
102.1818884,6.916982882
102.2016117,6.916982907
102.2213349,6.916982932
102.2410582,6.916982956
102.2607814,6.916982981
102.2805047,6.916983005
102.3002279,6.91698303
102.3199512,6.916983054
102.3396744,6.916983078
102.3593977,6.916983102
102.3791209,6.916983126
102.3988442,6.916983149
102.4185674,6.916983173
102.4382907,6.916983196
102.4580139,6.91698322
102.4777372,6.916983243
102.4974604,6.916983266
102.5171837,6.916983289
102.5369069,6.916983312
102.5566302,6.916983335
102.5763534,6.916983357
102.5960767,6.91698338
102.6157999,6.916983402
102.6355232,6.916983425
102.6552464,6.916983447
102.6749697,6.916983469
102.6946929,6.916983491
102.7144162,6.916983513
102.7341394,6.916983534
102.7538627,6.916983556
102.7735859,6.916983578
102.7933092,6.916983599
102.8130324,6.91698362
102.8327557,6.916983642
102.8524789,6.916983663
102.8722022,6.916983684
102.8919255,6.916983705
102.9116487,6.916983725
102.931372,6.916983746
102.9510952,6.916983767
102.9708185,6.916983787
102.9905417,6.916983807
103.010265,6.916983828
103.0299882,6.916983848
103.0497115,6.916983868
103.0694347,6.916983888
103.089158,6.916983908
103.1088812,6.916983927
103.1286045,6.916983947
103.1483277,6.916983967
103.168051,6.916983986
103.1877742,6.916984005
103.2074975,6.916984025
103.2272207,6.916984044
103.246944,6.916984063
103.2666672,6.916984082
103.2863905,6.9169841
103.3061137,6.916984119
103.325837,6.916984138
103.3455602,6.916984156
103.3652835,6.916984175
103.3850067,6.916984193
103.40473,6.916984211
103.4244532,6.916984229
103.4441765,6.916984248
103.4638997,6.916984266
103.483623,6.916984283
103.5033462,6.916984301
103.5230694,6.916984319
103.5427927,6.916984336
103.5625159,6.916984354
103.5822392,6.916984371
103.6019624,6.916984389
103.6216857,6.916984406
103.6414089,6.916984423
103.6611322,6.91698444
103.6808554,6.916984457
103.7005787,6.916984474
103.7203019,6.91698449
103.7400252,6.916984507
103.7597484,6.916984524
103.7794717,6.91698454
103.7991949,6.916984556
103.8189182,6.916984573
103.8386414,6.916984589
103.8583647,6.916984605
103.8780879,6.916984621
103.8978112,6.916984637
103.9175344,6.916984653
103.9372577,6.916984669
103.9569809,6.916984684
103.9767042,6.9169847
103.9964274,6.916984715
104.0161507,6.916984731
104.0358739,6.916984746
104.0555972,6.916984762
104.0753204,6.916984777
104.0950437,6.916984792
104.1147669,6.916984807
104.1344902,6.916984822
104.1542134,6.916984837
104.1739367,6.916984851
104.1936599,6.916984866
104.2133832,6.916984881
104.2331064,6.916984895
104.2528297,6.91698491
104.2725529,6.916984924
104.2922762,6.916984938
104.3119994,6.916984952
104.3317227,6.916984967
104.3514459,6.916984981
104.3711692,6.916984995
104.3908924,6.916985008
104.4106157,6.916985022
104.4303389,6.916985036
104.4500622,6.91698505
104.4697854,6.916985063
104.4895087,6.916985077
104.5092319,6.91698509
104.5289552,6.916985103
104.5486784,6.916985117
104.5684017,6.91698513
104.5881249,6.916985143
104.6078482,6.916985156
104.6275714,6.916985169
104.6472946,6.916985182
104.6670179,6.916985195
104.6867411,6.916985208
104.7064644,6.91698522
104.7261876,6.916985233
104.7459109,6.916985245
104.7656341,6.916985258
104.7853574,6.91698527
104.8050806,6.916985283
104.8248039,6.916985295
104.8445271,6.916985307
104.8642504,6.916985319
104.8839736,6.916985331
104.9036969,6.916985343
104.9234201,6.916985355
104.9431434,6.916985367
104.9628666,6.916985379
104.9825899,6.91698539
105.0023131,6.916985402
105.0220364,6.916985413
105.0417596,6.916985425
105.0614829,6.916985436
105.0812061,6.916985448
105.1009294,6.916985459
105.1206526,6.91698547
105.1403759,6.916985481
105.1600991,6.916985493
105.1798224,6.916985504
105.1995456,6.916985515
105.2192689,6.916985525
105.2389921,6.916985536
105.2587154,6.916985547
105.2784386,6.916985558
105.2981618,6.916985568
105.3178851,6.916985579
105.3376083,6.91698559
105.3573316,6.9169856
105.3770548,6.91698561
105.3967781,6.916985621
105.4165013,6.916985631
105.4362246,6.916985641
105.4559478,6.916985651
105.4756711,6.916985662
105.4953943,6.916985672
105.5151176,6.916985682
105.5348408,6.916985691
105.5545641,6.916985701
105.5742873,6.916985711
105.5940106,6.916985721
105.6137338,6.916985731
105.6334571,6.91698574
105.6531803,6.91698575
105.6729036,6.916985759
105.6926268,6.916985769
105.7123501,6.916985778
105.7320733,6.916985787
105.7517966,6.916985797
105.7715198,6.916985806
105.7912431,6.916985815
105.8109663,6.916985824
105.8306895,6.916985833
105.8504128,6.916985842
105.870136,6.916985851
105.8898593,6.91698586
105.9095825,6.916985869
105.9293058,6.916985878
105.949029,6.916985887
105.9687523,6.916985895
105.9884755,6.916985904
106.0081988,6.916985913
106.027922,6.916985921
106.0476453,6.91698593
106.0673685,6.916985938
106.0870918,6.916985946
106.106815,6.916985955
106.1265383,6.916985963
106.1462615,6.916985971
106.1659848,6.916985979
106.185708,6.916985987
106.2054313,6.916985996
106.2251545,6.916986004
106.2448778,6.916986012
106.264601,6.916986019
106.2843242,6.916986027
106.3040475,6.916986035
106.3237707,6.916986043
106.343494,6.916986051
106.3632172,6.916986058
106.3829405,6.916986066
106.4026637,6.916986074
106.422387,6.916986081
106.4421102,6.916986089
106.4618335,6.916986096
106.4815567,6.916986104
106.50128,6.916986111
106.5210032,6.916986118
106.5407265,6.916986125
106.5604497,6.916986133
106.580173,6.91698614
106.5998962,6.916986147
106.6196195,6.916986154
106.6393427,6.916986161
106.659066,6.916986168
106.6787892,6.916986175
106.6985124,6.916986182
106.7182357,6.916986189
106.7379589,6.916986196
106.7576822,6.916986202
106.7774054,6.916986209
106.7971287,6.916986216
106.8168519,6.916986223
106.8365752,6.916986229
106.8562984,6.916986236
106.8760217,6.916986242
106.8957449,6.916986249
106.9154682,6.916986255
106.9351914,6.916986262
106.9549147,6.916986268
106.9746379,6.916986274
106.9943612,6.916986281
107.0140844,6.916986287
107.0338077,6.916986293
107.0535309,6.916986299
107.0732541,6.916986305
107.0929774,6.916986311
107.1127006,6.916986318
107.1324239,6.916986324
107.1521471,6.91698633
107.1718704,6.916986335
107.1915936,6.916986341
107.2113169,6.916986347
107.2310401,6.916986353
107.2507634,6.916986359
107.2704866,6.916986365
107.2902099,6.91698637
107.3099331,6.916986376
107.3296564,6.916986382
107.3493796,6.916986387
107.3691029,6.916986393
107.3888261,6.916986398
107.4085494,6.916986404
107.4282726,6.916986409
107.4479958,6.916986415
107.4677191,6.91698642
107.4874423,6.916986425
107.5071656,6.916986431
107.5268888,6.916986436
107.5466121,6.916986441
107.5663353,6.916986447
107.5860586,6.916986452
107.6057818,6.916986457
107.6255051,6.916986462
107.6452283,6.916986467
107.6649516,6.916986472
107.6846748,6.916986477
107.7043981,6.916986482
107.7241213,6.916986487
107.7438446,6.916986492
107.7635678,6.916986497
107.783291,6.916986502
107.8030143,6.916986507
107.8227375,6.916986511
107.8424608,6.916986516
107.862184,6.916986521
107.8819073,6.916986526
107.9016305,6.91698653
107.9213538,6.916986535
107.941077,6.916986539
107.9608003,6.916986544
107.9805235,6.916986549
108.0002468,6.916986553
108.01997,6.916986558
108.0396933,6.916986562
108.0594165,6.916986566
108.0791398,6.916986571
108.098863,6.916986575
108.1185862,6.916986579
108.1383095,6.916986584
108.1580327,6.916986588
108.177756,6.916986592
108.1974792,6.916986597
108.2172025,6.916986601
108.2369257,6.916986605
108.256649,6.916986609
108.2763722,6.916986613
108.2960955,6.916986617
108.3158187,6.916986621
108.335542,6.916986625
108.3552652,6.916986629
108.3749885,6.916986633
108.3947117,6.916986637
108.414435,6.916986641
108.4341582,6.916986645
108.4538814,6.916986649
108.4736047,6.916986653
108.4933279,6.916986657
108.5130512,6.91698666
108.5327744,6.916986664
108.5524977,6.916986668
108.5722209,6.916986672
108.5919442,6.916986675
108.6116674,6.916986679
108.6313907,6.916986682
108.6511139,6.916986686
108.6708372,6.91698669
108.6905604,6.916986693
108.7102837,6.916986697
108.7300069,6.9169867
108.7497302,6.916986704
108.7694534,6.916986707
108.7891766,6.916986711
108.8088999,6.916986714
108.8286231,6.916986717
108.8483464,6.916986721
108.8680696,6.916986724
108.8877929,6.916986727
108.9075161,6.916986731
108.9272394,6.916986734
108.9469626,6.916986737
108.9666859,6.91698674
108.9864091,6.916986744
109.0061324,6.916986747
109.0258556,6.91698675
109.0455789,6.916986753
109.0653021,6.916986756
109.0850254,6.916986759
109.1047486,6.916986762
109.1244718,6.916986765
109.1441951,6.916986768
109.1639183,6.916986771
109.1836416,6.916986774
109.2033648,6.916986777
109.2230881,6.91698678
109.2428113,6.916986783
109.2625346,6.916986786
109.2822578,6.916986789
109.3019811,6.916986792
109.3217043,6.916986795
109.3414276,6.916986798
109.3611508,6.9169868
109.3808741,6.916986803
109.4005973,6.916986806
109.4203205,6.916986809
109.4400438,6.916986811
109.459767,6.916986814
109.4794903,6.916986817
109.4992135,6.916986819
109.5189368,6.916986822
109.53866,6.916986825
109.5583833,6.916986827
109.5781065,6.91698683
109.5978298,6.916986832
109.617553,6.916986835
109.6372763,6.916986837
109.6569995,6.91698684
109.6767228,6.916986842
109.696446,6.916986845
109.7161692,6.916986847
109.7358925,6.91698685
109.7556157,6.916986852
109.775339,6.916986854
109.7950622,6.916986857
109.8147855,6.916986859
109.8345087,6.916986861
109.854232,6.916986864
109.8739552,6.916986866
109.8936785,6.916986868
109.9134017,6.916986871
109.933125,6.916986873
109.9528482,6.916986875
109.9725715,6.916986877
109.9922947,6.916986879
110.0120179,6.916986882
110.0317412,6.916986884
110.0514644,6.916986886
110.0711877,6.916986888
110.0909109,6.91698689
110.1106342,6.916986892
110.1303574,6.916986894
110.1500807,6.916986896
110.1698039,6.916986898
110.1895272,6.9169869
110.2092504,6.916986902
110.2289737,6.916986904
110.2486969,6.916986906
110.2684202,6.916986908
110.2881434,6.91698691
110.3078667,6.916986912
110.3275899,6.916986914
110.3473131,6.916986916
110.3670364,6.916986918
110.3867596,6.91698692
110.4064829,6.916986922
110.4262061,6.916986923
110.4459294,6.916986925
110.4656526,6.916986927
110.4853759,6.916986929
110.5050991,6.916986931
110.5248224,6.916986932
110.5445456,6.916986934
110.5642689,6.916986936
110.5839921,6.916986938
110.6037154,6.916986939
110.6234386,6.916986941
110.6431618,6.916986943
110.6628851,6.916986944
110.6826083,6.916986946
110.7023316,6.916986948
110.7220548,6.916986949
110.7417781,6.916986951
110.7615013,6.916986952
110.7812246,6.916986954
110.8009478,6.916986956
110.8206711,6.916986957
110.8403943,6.916986959
110.8601176,6.91698696
110.8798408,6.916986962
110.8995641,6.916986963
110.9192873,6.916986965
110.9390105,6.916986966
110.9587338,6.916986968
110.978457,6.916986969
110.9981803,6.91698697
111.0179035,6.916986972
111.0376268,6.916986973
111.05735,6.916986975
111.0770733,6.916986976
111.0967965,6.916986977
111.1165198,6.916986979
111.136243,6.91698698
111.1559663,6.916986981
111.1756895,6.916986983
111.1954127,6.916986984
111.215136,6.916986985
111.2348592,6.916986987
111.2545825,6.916986988
111.2743057,6.916986989
111.294029,6.91698699
111.3137522,6.916986992
111.3334755,6.916986993
111.3531987,6.916986994
111.372922,6.916986995
111.3926452,6.916986996
111.4123685,6.916986998
111.4320917,6.916986999
111.451815,6.916987
111.4715382,6.916987001
111.4912614,6.916987002
111.5109847,6.916987003
111.5307079,6.916987004
111.5504312,6.916987005
111.5701544,6.916987006
111.5898777,6.916987008
111.6096009,6.916987009
111.6293242,6.91698701
111.6490474,6.916987011
111.6687707,6.916987012
111.6884939,6.916987013
111.7082172,6.916987014
111.7279404,6.916987015
111.7476637,6.916987016
111.7673869,6.916987017
111.7871101,6.916987018
111.8068334,6.916987019
111.8265566,6.91698702
111.8462799,6.91698702
111.8660031,6.916987021
111.8857264,6.916987022
111.9054496,6.916987023
111.9251729,6.916987024
111.9448961,6.916987025
111.9646194,6.916987026
111.9843426,6.916987027
112.0040659,6.916987028
112.0237891,6.916987028
112.0435124,6.916987029
112.0632356,6.91698703
112.0829588,6.916987031
112.1026821,6.916987032
112.1224053,6.916987032
112.1421286,6.916987033
112.1618518,6.916987034
112.1815751,6.916987035
112.2012983,6.916987036
112.2210216,6.916987036
112.2407448,6.916987037
112.2604681,6.916987038
112.2801913,6.916987039
112.2999146,6.916987039
112.3196378,6.91698704
112.3393611,6.916987041
112.3590843,6.916987041
112.3788075,6.916987042
112.3985308,6.916987043
112.418254,6.916987043
112.4379773,6.916987044
112.4577005,6.916987045
112.4774238,6.916987045
112.497147,6.916987046
112.5168703,6.916987046
112.5365935,6.916987047
112.5563168,6.916987048
112.57604,6.916987048
112.5957633,6.916987049
112.6154865,6.916987049
112.6352097,6.91698705
112.654933,6.916987051
112.6746562,6.916987051
112.6943795,6.916987052
112.7141027,6.916987052
112.733826,6.916987053
112.7535492,6.916987053
112.7732725,6.916987054
112.7929957,6.916987054
112.812719,6.916987055
112.8324422,6.916987055
112.8521655,6.916987056
112.8718887,6.916987056
112.891612,6.916987057
112.9113352,6.916987057
112.9310584,6.916987058
112.9507817,6.916987058
112.9705049,6.916987058
112.9902282,6.916987059
113.0099514,6.916987059
113.0296747,6.91698706
113.0493979,6.91698706
113.0691212,6.91698706
113.0888444,6.916987061
113.1085677,6.916987061
113.1282909,6.916987062
113.1480142,6.916987062
113.1677374,6.916987062
113.1874607,6.916987063
113.2071839,6.916987063
113.2269071,6.916987063
113.2466304,6.916987064
113.2663536,6.916987064
113.2860769,6.916987064
113.3058001,6.916987065
113.3255234,6.916987065
113.3452466,6.916987065
113.3649699,6.916987066
113.3846931,6.916987066
113.4044164,6.916987066
113.4241396,6.916987066
113.4438629,6.916987067
113.4635861,6.916987067
113.4833093,6.916987067
113.5030326,6.916987067
113.5227558,6.916987068
113.5424791,6.916987068
113.5622023,6.916987068
113.5819256,6.916987068
113.6016488,6.916987069
113.6213721,6.916987069
113.6410953,6.916987069
113.6608186,6.916987069
113.6805418,6.916987069
113.7002651,6.91698707
113.7199883,6.91698707
113.7397116,6.91698707
113.7594348,6.91698707
113.779158,6.91698707
113.7988813,6.916987071
113.8186045,6.916987071
113.8383278,6.916987071
113.858051,6.916987071
113.8777743,6.916987071
113.8974975,6.916987071
113.9172208,6.916987071
113.936944,6.916987072
113.9566673,6.916987072
113.9763905,6.916987072
113.9961138,6.916987072
114.015837,6.916987072
114.0355603,6.916987072
114.0552835,6.916987072
114.0750067,6.916987072
114.09473,6.916987072
114.1144532,6.916987072
114.1341765,6.916987072
114.1538997,6.916987073
114.173623,6.916987073
114.1933462,6.916987073
114.2130695,6.916987073
114.2327927,6.916987073
114.252516,6.916987073
114.2722392,6.916987073
114.2919625,6.916987073
114.3116857,6.916987073
114.3314089,6.916987073
114.3511322,6.916987073
114.3708554,6.916987073
114.3905787,6.916987073
114.4103019,6.916987073
114.4300252,6.916987073
114.4497484,6.916987073
114.4694717,6.916987073
114.4891949,6.916987073
114.5089182,6.916987073
114.5286414,6.916987073
114.5483647,6.916987073
114.5680879,6.916987073
114.5878112,6.916987073
114.6075344,6.916987073
114.6272576,6.916987073
114.6469809,6.916987073
114.6667041,6.916987073
114.6864274,6.916987073
114.7061506,6.916987073
114.7258739,6.916987072
114.7455971,6.916987072
114.7653204,6.916987072
114.7850436,6.916987072
114.8047669,6.916987072
114.8244901,6.916987072
114.8442134,6.916987072
114.8639366,6.916987072
114.8836599,6.916987072
114.9033831,6.916987072
114.9231063,6.916987072
114.9428296,6.916987072
114.9625528,6.916987071
114.9822761,6.916987071
115.0019993,6.916987071
115.0217226,6.916987071
115.0414458,6.916987071
115.0611691,6.916987071
115.0808923,6.916987071
115.1006156,6.916987071
115.1203388,6.91698707
115.1400621,6.91698707
115.1597853,6.91698707
115.1795085,6.91698707
115.1992318,6.91698707
115.218955,6.91698707
115.2386783,6.91698707
115.2584015,6.916987069
115.2781248,6.916987069
115.297848,6.916987069
115.3175713,6.916987069
115.3372945,6.916987069
115.3570178,6.916987069
115.376741,6.916987068
115.3964643,6.916987068
115.4161875,6.916987068
115.4359108,6.916987068
115.455634,6.916987068
115.4753572,6.916987067
115.4950805,6.916987067
115.5148037,6.916987067
115.534527,6.916987067
115.5542502,6.916987067
115.5739735,6.916987066
115.5936967,6.916987066
115.61342,6.916987066
115.6331432,6.916987066
115.6528665,6.916987066
115.6725897,6.916987065
115.692313,6.916987065
115.7120362,6.916987065
115.7317595,6.916987065
115.7514827,6.916987064
115.7712059,6.916987064
115.7909292,6.916987064
115.8106524,6.916987064
115.8303757,6.916987063
115.8500989,6.916987063
115.8698222,6.916987063
115.8895454,6.916987063
115.9092687,6.916987062
115.9289919,6.916987062
115.9487152,6.916987062
115.9684384,6.916987062
115.9881617,6.916987061
116.0078849,6.916987061
116.0276081,6.916987061
116.0473314,6.916987061
116.0670546,6.91698706
116.0867779,6.91698706
116.1065011,6.91698706
116.1262244,6.916987059
116.1459476,6.916987059
116.1656709,6.916987059
116.1853941,6.916987059
116.2051174,6.916987058
116.2248406,6.916987058
116.2445639,6.916987058
116.2642871,6.916987057
116.2840104,6.916987057
116.3037336,6.916987057
116.3234568,6.916987057
116.3431801,6.916987056
116.3629033,6.916987056
116.3826266,6.916987056
116.4023498,6.916987055
116.4220731,6.916987055
116.4417963,6.916987055
116.4615196,6.916987054
116.4812428,6.916987054
116.5009661,6.916987054
116.5206893,6.916987053
116.5404126,6.916987053
116.5601358,6.916987053
116.5798591,6.916987052
116.5995823,6.916987052
116.6193055,6.916987052
116.6390288,6.916987052
116.658752,6.916987051
116.6784753,6.916987051
116.6981985,6.916987051
116.7179218,6.91698705
116.737645,6.91698705
116.7573683,6.91698705
116.7770915,6.916987049
116.7968148,6.916987049
116.816538,6.916987048
116.8362613,6.916987048
116.8559845,6.916987048
116.8757077,6.916987047
116.895431,6.916987047
116.9151542,6.916987047
116.9348775,6.916987046
116.9546007,6.916987046
116.974324,6.916987046
116.9940472,6.916987045
117.0137705,6.916987045
117.0334937,6.916987045
117.053217,6.916987044
117.0729402,6.916987044
117.0926635,6.916987044
117.1123867,6.916987043
117.13211,6.916987043
117.1518332,6.916987042
117.1715564,6.916987042
117.1912797,6.916987042
117.2110029,6.916987041
117.2307262,6.916987041
117.2504494,6.916987041
117.2701727,6.91698704
117.2898959,6.91698704
117.3096192,6.91698704
117.3293424,6.916987039
117.3490657,6.916987039
117.3687889,6.916987038
117.3885122,6.916987038
117.4082354,6.916987038
117.4279587,6.916987037
117.4476819,6.916987037
117.4674051,6.916987037
117.4871284,6.916987036
117.5068516,6.916987036
117.5265749,6.916987035
117.5462981,6.916987035
117.5660214,6.916987035
117.5857446,6.916987034
117.6054679,6.916987034
117.6251911,6.916987033
117.6449144,6.916987033
117.6646376,6.916987033
117.6843609,6.916987032
117.7040841,6.916987032
117.7238074,6.916987032
117.7435306,6.916987031
117.7632538,6.916987031
117.7829771,6.91698703
117.8027003,6.91698703
117.8224236,6.91698703
117.8421468,6.916987029
117.8618701,6.916987029
117.8815933,6.916987028
117.9013166,6.916987028
117.9210398,6.916987028
117.9407631,6.916987027
117.9604863,6.916987027
117.9802096,6.916987026
117.9999328,6.916987026
118.019656,6.916987026
118.0393793,6.916987025
118.0591025,6.916987025
118.0788258,6.916987024
118.098549,6.916987024
118.1182723,6.916987024
118.1379955,6.916987023
118.1577188,6.916987023
118.177442,6.916987022
118.1971653,6.916987022
118.2168885,6.916987022
118.2366118,6.916987021
118.256335,6.916987021
118.2760583,6.91698702
118.2957815,6.91698702
118.3155047,6.91698702
118.335228,6.916987019
118.3549512,6.916987019
118.3746745,6.916987018
118.3943977,6.916987018
118.414121,6.916987018
118.4338442,6.916987017
118.4535675,6.916987017
118.4732907,6.916987016
118.493014,6.916987016
118.5127372,6.916987016
118.5324605,6.916987015
118.5521837,6.916987015
118.571907,6.916987014
118.5916302,6.916987014
118.6113534,6.916987014
118.6310767,6.916987013
118.6507999,6.916987013
118.6705232,6.916987012
118.6902464,6.916987012
118.7099697,6.916987012
118.7296929,6.916987011
118.7494162,6.916987011
118.7691394,6.91698701
118.7888627,6.91698701
118.8085859,6.91698701
118.8283092,6.916987009
118.8480324,6.916987009
118.8677557,6.916987008
118.8874789,6.916987008
118.9072021,6.916987007
118.9269254,6.916987007
118.9466486,6.916987007
118.9663719,6.916987006
118.9860951,6.916987006
119.0058184,6.916987005
119.0255416,6.916987005
119.0452649,6.916987005
119.0649881,6.916987004
119.0847114,6.916987004
119.1044346,6.916987003
119.1241579,6.916987003
119.1438811,6.916987003
119.1636044,6.916987002
119.1833276,6.916987002
119.2030508,6.916987001
119.2227741,6.916987001
119.2424973,6.916987001
119.2622206,6.916987
119.2819438,6.916987
119.3016671,6.916986999
119.3213903,6.916986999
119.3411136,6.916986999
119.3608368,6.916986998
119.3805601,6.916986998
119.4002833,6.916986997
119.4200066,6.916986997
119.4397298,6.916986997
119.459453,6.916986996
119.4791763,6.916986996
119.4988995,6.916986995
119.5186228,6.916986995
119.538346,6.916986995
119.5580693,6.916986994
119.5777925,6.916986994
119.5975158,6.916986993
119.617239,6.916986993
119.6369623,6.916986993
119.6566855,6.916986992
119.6764088,6.916986992
119.696132,6.916986991
119.7158553,6.916986991
119.7355785,6.916986991
119.7553017,6.91698699
119.775025,6.91698699
119.7947482,6.916986989
119.8144715,6.916986989
119.8341947,6.916986989
119.853918,6.916986988
119.8736412,6.916986988
119.8933645,6.916986987
119.9130877,6.916986987
119.932811,6.916986987
119.9525342,6.916986986
119.9722575,6.916986986
119.9919807,6.916986986
120.011704,6.916986985
120.0314272,6.916986985
120.0511504,6.916986984
120.0708737,6.916986984
120.0905969,6.916986984
120.1103202,6.916986983
120.1300434,6.916986983
120.1497667,6.916986982
120.1694899,6.916986982
120.1892132,6.916986982
120.2089364,6.916986981
120.2286597,6.916986981
120.2483829,6.916986981
120.2681062,6.91698698
120.2878294,6.91698698
120.3075527,6.916986979
120.3272759,6.916986979
120.3469991,6.916986979
120.3667224,6.916986978
120.3864456,6.916986978
120.4061689,6.916986977
120.4258921,6.916986977
120.4456154,6.916986977
120.4653386,6.916986976
120.4850619,6.916986976
120.5047851,6.916986976
120.5245084,6.916986975
120.5442316,6.916986975
120.5639549,6.916986974
120.5836781,6.916986974
120.6034014,6.916986974
120.6231246,6.916986973
120.6428478,6.916986973
120.6625711,6.916986973
120.6822943,6.916986972
120.7020176,6.916986972
120.7217408,6.916986971
120.7414641,6.916986971
120.7611873,6.916986971
120.7809106,6.91698697
120.8006338,6.91698697
120.8203571,6.91698697
120.8400803,6.916986969
120.8598036,6.916986969
120.8795268,6.916986969
120.8992501,6.916986968
120.9189733,6.916986968
120.9386965,6.916986967
120.9584198,6.916986967
120.978143,6.916986967
120.9978663,6.916986966
121.0175895,6.916986966
121.0373128,6.916986966
121.057036,6.916986965
121.0767593,6.916986965
121.0964825,6.916986965
121.1162058,6.916986964
121.135929,6.916986964
121.1556523,6.916986964
121.1753755,6.916986963
121.1950988,6.916986963
121.214822,6.916986963
121.2345452,6.916986962
121.2542685,6.916986962
121.2739917,6.916986961
121.293715,6.916986961
121.3134382,6.916986961
121.3331615,6.91698696
121.3528847,6.91698696
121.372608,6.91698696
121.3923312,6.916986959
121.4120545,6.916986959
121.4317777,6.916986959
121.451501,6.916986958
121.4712242,6.916986958
121.4909475,6.916986958
121.5106707,6.916986957
121.5303939,6.916986957
121.5501172,6.916986957
121.5698404,6.916986956
121.5895637,6.916986956
121.6092869,6.916986956
121.6290102,6.916986955
121.6487334,6.916986955
121.6684567,6.916986955
121.6881799,6.916986954
121.7079032,6.916986954
121.7276264,6.916986954
121.7473497,6.916986953
121.7670729,6.916986953
121.7867962,6.916986953
121.8065194,6.916986952
121.8262426,6.916986952
121.8459659,6.916986952
121.8656891,6.916986951
121.8854124,6.916986951
121.9051356,6.916986951
121.9248589,6.91698695
121.9445821,6.91698695
121.9643054,6.91698695
121.9840286,6.916986949
122.0037519,6.916986949
122.0234751,6.916986949
122.0431984,6.916986948
122.0629216,6.916986948
122.0826449,6.916986948
122.1023681,6.916986947
122.1220913,6.916986947
122.1418146,6.916986947
122.1615378,6.916986947
122.1812611,6.916986946
122.2009843,6.916986946
122.2207076,6.916986946
122.2404308,6.916986945
122.2601541,6.916986945
122.2798773,6.916986945
122.2996006,6.916986944
122.3193238,6.916986944
122.3390471,6.916986944
122.3587703,6.916986943
122.3784936,6.916986943
122.3982168,6.916986943
122.41794,6.916986942
122.4376633,6.916986942
122.4573865,6.916986942
122.4771098,6.916986942
122.496833,6.916986941
122.5165563,6.916986941
122.5362795,6.916986941
122.5560028,6.91698694
122.575726,6.91698694
122.5954493,6.91698694
122.6151725,6.916986939
122.6348958,6.916986939
122.654619,6.916986939
122.6743423,6.916986939
122.6940655,6.916986938
122.7137887,6.916986938
122.733512,6.916986938
122.7532352,6.916986937
122.7729585,6.916986937
122.7926817,6.916986937
122.812405,6.916986937
122.8321282,6.916986936
122.8518515,6.916986936
122.8715747,6.916986936
122.891298,6.916986935
122.9110212,6.916986935
122.9307445,6.916986935
122.9504677,6.916986935
122.970191,6.916986934
122.9899142,6.916986934
123.0096374,6.916986934
123.0293607,6.916986933
123.0490839,6.916986933
123.0688072,6.916986933
123.0885304,6.916986933
123.1082537,6.916986932
123.1279769,6.916986932
123.1477002,6.916986932
123.1674234,6.916986932
123.1871467,6.916986931
123.2068699,6.916986931
123.2265932,6.916986931
123.2463164,6.91698693
123.2660397,6.91698693
123.2857629,6.91698693
123.3054861,6.91698693
123.3252094,6.916986929
123.3449326,6.916986929
123.3646559,6.916986929
123.3843791,6.916986929
123.4041024,6.916986928
123.4238256,6.916986928
123.4435489,6.916986928
123.4632721,6.916986927
123.4829954,6.916986927
123.5027186,6.916986927
123.5224419,6.916986927
123.5421651,6.916986926
123.5618884,6.916986926
123.5816116,6.916986926
123.6013348,6.916986926
123.6210581,6.916986925
123.6407813,6.916986925
123.6605046,6.916986925
123.6802278,6.916986925
123.6999511,6.916986924
123.7196743,6.916986924
123.7393976,6.916986924
123.7591208,6.916986924
123.7788441,6.916986923
123.7985673,6.916986923
123.8182906,6.916986923
123.8380138,6.916986923
123.8577371,6.916986922
123.8774603,6.916986922
123.8971835,6.916986922
123.9169068,6.916986922
123.93663,6.916986921
123.9563533,6.916986921
123.9760765,6.916986921
123.9957998,6.916986921
124.015523,6.91698692
124.0352463,6.91698692
124.0549695,6.91698692
124.0746928,6.91698692
124.094416,6.916986919
124.1141393,6.916986919
124.1338625,6.916986919
124.1535858,6.916986919
124.173309,6.916986919
124.1930322,6.916986918
124.2127555,6.916986918
124.2324787,6.916986918
124.252202,6.916986918
124.2719252,6.916986917
124.2916485,6.916986917
124.3113717,6.916986917
124.331095,6.916986917
124.3508182,6.916986916
124.3705415,6.916986916
124.3902647,6.916986916
124.409988,6.916986916
124.4297112,6.916986916
124.4494345,6.916986915
124.4691577,6.916986915
124.4888809,6.916986915
124.5086042,6.916986915
124.5283274,6.916986914
124.5480507,6.916986914
124.5677739,6.916986914
124.5874972,6.916986914
124.6072204,6.916986914
124.6269437,6.916986913
124.6466669,6.916986913
124.6663902,6.916986913
124.6861134,6.916986913
124.7058367,6.916986912
124.7255599,6.916986912
124.7452832,6.916986912
124.7650064,6.916986912
124.7847296,6.916986912
124.8044529,6.916986911
124.8241761,6.916986911
124.8438994,6.916986911
124.8636226,6.916986911
124.8833459,6.916986911
124.9030691,6.91698691
124.9227924,6.91698691
124.9425156,6.91698691
124.9622389,6.91698691
124.9819621,6.916986909
125.0016854,6.916986909
125.0214086,6.916986909
125.0411319,6.916986909
125.0608551,6.916986909
125.0805783,6.916986908
125.1003016,6.916986908
125.1200248,6.91698692
125.1397481,6.916987191
125.1594713,6.916987279
125.1791946,6.916977721
125.1989178,6.916922119
125.2186412,6.916741093
125.2383648,6.916312941
125.2580889,6.915493987
125.2778141,6.914148467
125.2975408,6.912174353
125.3172699,6.909516807
125.337002,6.906168474
125.3567379,6.90216063
125.3764782,6.897550514
125.3962238,6.892408945
125.4159751,6.886810488
125.4357327,6.880826807
125.4554969,6.874522877
125.4752682,6.867955341
125.4950469,6.861172272
125.5148332,6.854213724
125.5346274,6.847112667
125.5544295,6.839896023
125.5742399,6.832585674
125.5940585,6.825199358
125.6138856,6.817751441
125.6337212,6.810253564
125.6535654,6.802715166
125.6734182,6.795143914
125.6932798,6.787546052
125.7131501,6.779926675
125.7330293,6.772289953
125.7529173,6.764639311
125.7728142,6.75697757
125.79272,6.749307062
125.8126348,6.741629723
125.8325585,6.733947164
125.8524912,6.726260735
125.872433,6.718571568
125.8923838,6.710880617
125.9123437,6.703188689
125.9323126,6.695496471
125.9522906,6.687804549
125.9722778,6.680113424
125.9922741,6.672423526
126.0122795,6.664735226
126.032294,6.657048846
126.0523178,6.649364664
126.0723507,6.641682921
126.0923928,6.63400383
126.1124441,6.626327574
126.1325046,6.618654315
126.1525743,6.610984195
126.1726533,6.603317338
126.1927415,6.595653855
126.212839,6.587993841
126.2329458,6.580337383
126.2530618,6.572684555
126.2731871,6.565035425
126.2933218,6.557390052
126.3134657,6.549748487
126.333619,6.542110779
126.3537816,6.534476967
126.3739535,6.526847089
126.3941348,6.519221178
126.4143255,6.511599262
126.4345255,6.503981367
126.4547349,6.496367516
126.4749537,6.48875773
126.4951819,6.481152027
126.5154196,6.473550423
126.5356666,6.465952933
126.5559231,6.458359571
126.576189,6.450770347
126.5964644,6.443185273
126.6167493,6.435604357
126.6370436,6.428027608
126.6573474,6.420455034
126.6776607,6.412886642
126.6979835,6.405322438
126.7183158,6.397762427
126.7386577,6.390206614
126.7590091,6.382655004
126.77937,6.375107602
126.7997405,6.367564411
126.8201205,6.360025434
126.8405102,6.352490675
126.8609094,6.344960136
126.8813182,6.337433821
126.9017366,6.329911732
126.9221646,6.322393871
126.9426023,6.31488024
126.9630495,6.307370842
126.9835065,6.299865678
127.0039731,6.29236475
127.0244493,6.28486806
127.0449353,6.277375609
127.0654309,6.269887399
127.0859362,6.262403432
127.1064512,6.254923708
127.126976,6.247448229
127.1475105,6.239976996
127.1680547,6.232510011
127.1886087,6.225047274
127.2091724,6.217588788
127.2297459,6.210134552
127.2503292,6.202684568
127.2709222,6.195238838
127.2915251,6.187797362
127.3121378,6.180360141
127.3327603,6.172927176
127.3533926,6.165498468
127.3740348,6.158074018
127.3946869,6.150653828
127.4153488,6.143237897
127.4360205,6.135826228
127.4567022,6.128418821
127.4773938,6.121015676
127.4980952,6.113616795
127.5188066,6.106222178
127.5395279,6.098831827
127.5602592,6.091445743
127.5810004,6.084063926
127.6017516,6.076686376
127.6225127,6.069313096
127.6432838,6.061944085
127.6640649,6.054579346
127.6848561,6.047218877
127.7056572,6.039862681
127.7264683,6.032510758
127.7472895,6.025163109
127.7681208,6.017819734
127.7889621,6.010480636
127.8098134,6.003145813
127.8306749,5.995815268
127.8515464,5.988489001
127.872428,5.981167012
127.8933198,5.973849303
127.9142217,5.966535874
127.9351337,5.959226727
127.9560558,5.951921861
127.9769881,5.944621278
127.9979306,5.937324978
128.0188832,5.930032962
128.0398461,5.922745232
128.0608191,5.915461787
128.0818024,5.908182628
128.1027958,5.900907756
128.1237996,5.893637173
128.1448135,5.886370877
128.1658377,5.879108872
128.1868722,5.871851156
128.207917,5.864597731
128.228972,5.857348597
128.2500373,5.850103756
128.271113,5.842863207
128.292199,5.835626952
128.3132953,5.828394992
128.334402,5.821167326
128.355519,5.813943956
128.3766464,5.806724882
128.3977841,5.799510105
128.4189323,5.792299626
128.4400909,5.785093445
128.4612598,5.777891563
128.4824392,5.770693981
128.5036291,5.763500698
128.5248294,5.756311717
128.5460401,5.749127038
128.5672613,5.74194666
128.588493,5.734770586
128.6097352,5.727598814
128.6309879,5.720431347
128.6522512,5.713268185
128.6735249,5.706109327
128.6948092,5.698954776
128.7161041,5.691804531
128.7374095,5.684658593
128.7587255,5.677516963
128.780052,5.670379641
128.8013892,5.663246627
128.822737,5.656117923
128.8440954,5.648993529
128.8654644,5.641873446
128.8868441,5.634757673
128.9082345,5.627646212
128.9296355,5.620539063
128.9510472,5.613436227
128.9724696,5.606337704
128.9939027,5.599243494
129.0153465,5.592153599
129.0368011,5.585068018
129.0582664,5.577986753
129.0797424,5.570909803
129.1012292,5.56383717
129.1227268,5.556768853
129.1442352,5.549704853
129.1657544,5.542645171
129.1872844,5.535589807
129.2088252,5.528538762
129.2303769,5.521492036
129.2519394,5.514449629
129.2735128,5.507411542
129.295097,5.500377775
129.3166921,5.493348329
129.3382982,5.486323205
129.3599151,5.479302401
129.381543,5.47228592
129.4031818,5.465273762
129.4248315,5.458265926
129.4464923,5.451262413
129.468164,5.444263224
129.4898466,5.437268358
129.5115403,5.430277817
129.533245,5.4232916
129.5549607,5.416309708
129.5766874,5.409332141
129.5984252,5.402358899
129.6201741,5.395389982
129.641934,5.388425389
129.663705,5.381465122
129.6854871,5.374509179
129.7072803,5.367557559
129.7290846,5.360610261
129.7509001,5.353667283
129.7727267,5.346728623
129.7945645,5.339794279
129.8164135,5.332864247
129.8382736,5.325938526
129.8601449,5.319017119
129.8820275,5.312100044
129.9039213,5.305187359
129.9258263,5.298279228
129.9477425,5.291376107
129.9696701,5.284479058
129.9916089,5.277589488
130.0135589,5.270708795
130.0355203,5.263838325
130.0574929,5.256979374
130.0794769,5.250133189
130.1014721,5.243300966
130.1234786,5.236483848
130.1454963,5.229682927
130.1675254,5.222899243
130.1895657,5.216133786
130.2116172,5.209387493
130.23368,5.202661252
130.2557541,5.195955901
130.2778393,5.189272228
130.2999357,5.182610971
130.3220433,5.17597282
130.344162,5.169358415
130.3662919,5.162768344
130.3884329,5.156203141
130.4105849,5.149663285
130.432748,5.143149193
130.4549222,5.136661216
130.4771074,5.130199629
130.4993035,5.123764628
130.5215107,5.117356315
130.5437287,5.110974691
130.5659576,5.104619642
130.5881975,5.098290929
130.6104481,5.091988173
130.6327096,5.085710848
130.6549819,5.079458268
130.677265,5.073229578
130.6995588,5.067023752
130.7218633,5.060839589
130.7441785,5.054675715
130.7665044,5.048530591
130.788841,5.042402522
130.8111883,5.036289679
130.8335462,5.030190117
130.8559147,5.024101804
130.8782939,5.018022654
130.9006837,5.011950564
130.9230842,5.005883451
130.9454953,4.999819294
130.9679171,4.993756177
130.9903495,4.987692331
131.0127927,4.981626169
131.0352466,4.975556325
131.0577112,4.969481679
131.0801866,4.963401385
131.1026728,4.957314888
131.1251698,4.951221926
131.1476776,4.945122536
131.1701963,4.939017042
131.192726,4.932906039
131.2152666,4.92679037
131.2378181,4.920671091
131.2603806,4.914549441
131.2829541,4.908426793
131.3055386,4.902304621
131.3281342,4.896184446
131.3507408,4.8900678
131.3733585,4.88395618
131.3959873,4.877851013
131.4186272,4.87175362
131.4412781,4.865665191
131.4639401,4.85958676
131.4866132,4.853519191
131.5092974,4.84746317
131.5319927,4.8414192
131.554699,4.835387609
131.5774164,4.829368552
131.6001449,4.823362031
131.6228845,4.817367908
131.6456351,4.811385926
131.6683968,4.80541573
131.6911695,4.799456889
131.7139532,4.79350892
131.7367481,4.787571308
131.7595539,4.781643524
131.7823708,4.775725046
131.8051988,4.769815372
131.8280378,4.763914032
131.8508878,4.758020602
131.8737489,4.752134705
131.8966211,4.746256019
131.9195043,4.740384277
131.9423985,4.734519269
131.9653039,4.728660838
131.9882203,4.722808876
132.0111478,4.716963319
132.0340864,4.711124145
132.0570361,4.705291361
132.0799969,4.699465004
132.1029687,4.693645132
132.1259517,4.687831815
132.1489458,4.682025136
132.171951,4.67622518
132.1949674,4.670432037
132.2179948,4.66464579
132.2410335,4.65886652
132.2640832,4.6530943
132.2871441,4.647329193
132.3102161,4.641571257
132.3332993,4.635820536
132.3563936,4.630077066
132.3794991,4.624340876
132.4026157,4.618611984
132.4257436,4.612890402
132.4488825,4.607176135
132.4720327,4.601469181
132.495194,4.595769536
132.5183666,4.590077189
132.5415503,4.584392129
132.5647451,4.578714343
132.5879512,4.573043813
132.6111685,4.567380524
132.634397,4.56172446
132.6576366,4.556075602
132.6808875,4.550433937
132.7041496,4.544799447
132.7274229,4.539172118
132.7507074,4.533551936
132.7740031,4.527938888
132.7973101,4.522332961
132.8206283,4.516734144
132.8439577,4.511142425
132.8672984,4.505557796
132.8906503,4.499980247
132.9140134,4.494409767
132.9373878,4.488846349
132.9607734,4.483289985
132.9841703,4.477740666
133.0075785,4.472198385
133.0309979,4.466663134
133.0544286,4.461134905
133.0778705,4.45561369
133.1013238,4.450099483
133.1247883,4.444592276
133.148264,4.43909206
133.1717511,4.433598829
133.1952495,4.428112575
133.2187591,4.422633289
133.2422801,4.417160965
133.2658123,4.411695593
133.2893559,4.406237167
133.3129107,4.400785678
133.3364769,4.395341119
133.3600544,4.38990348
133.3836432,4.384472754
133.4072433,4.379048933
133.4308547,4.373632008
133.4544775,4.368221971
133.4781116,4.362818814
133.5017571,4.357422529
133.5254139,4.352033106
133.549082,4.346650538
133.5727615,4.341274816
133.5964523,4.335905931
133.6201545,4.330543876
133.643868,4.325188642
133.667593,4.31984022
133.6913292,4.314498601
133.7150769,4.309163778
133.7388359,4.303835741
133.7626063,4.298514482
133.7863881,4.293199993
133.8101813,4.287892265
133.8339858,4.282591289
133.8578018,4.277297056
133.8816291,4.272009559
133.9054679,4.266728788
133.929318,4.261454735
133.9531796,4.256187391
133.9770525,4.250926748
134.0009369,4.245672796
134.0248327,4.240425527
134.04874,4.235184932
134.0726586,4.229951004
134.0965887,4.224723732
134.1205302,4.219503108
134.1444832,4.214289124
134.1684476,4.20908177
134.1924234,4.203881038
134.2164107,4.19868692
134.2404094,4.193499406
134.2644196,4.188318487
134.2884413,4.183144155
134.3124744,4.177976401
134.336519,4.172815216
134.360575,4.167660592
134.3846425,4.162512519
134.4087216,4.157370989
134.432812,4.152235992
134.456914,4.147107521
134.4810275,4.141985566
134.5051524,4.136870117
134.5292889,4.131761168
134.5534368,4.126658708
134.5775963,4.121562728
134.6017673,4.116473221
134.6259497,4.111390176
134.6501437,4.106313585
134.6743492,4.10124344
134.6985663,4.09617973
134.7227948,4.091122448
134.7470349,4.086071585
134.7712865,4.08102713
134.7955497,4.075989077
134.8198244,4.070957415
134.8441107,4.065932136
134.8684084,4.060913231
134.8927178,4.055900691
134.9170387,4.050894507
134.9413712,4.04589467
134.9657152,4.040901172
134.9900708,4.035914002
135.014438,4.030933153
135.0388167,4.025958616
135.063207,4.020990381
135.0876089,4.016028439
135.1120224,4.011072783
135.1364475,4.006123402
135.1608842,4.001180287
135.1853324,3.996243431
135.2097923,3.991312824
135.2342638,3.986388457
135.2587469,3.981470321
135.2832415,3.976558407
135.3077479,3.971652706
135.3322658,3.96675321
135.3567954,3.96185991
135.3813365,3.956972796
135.4058894,3.952091859
135.4304538,3.947217092
135.4550299,3.942348484
135.4796176,3.937486027
135.504217,3.932629713
135.528828,3.927779531
135.5534507,3.922935474
135.5780851,3.918097532
135.6027311,3.913265697
135.6273887,3.908439959
135.6520581,3.90362031
135.6767391,3.898806741
135.7014318,3.893999243
135.7261361,3.889197807
135.7508522,3.884402425
135.7755799,3.879613087
135.8003194,3.874829784
135.8250705,3.870052509
135.8498333,3.865281251
135.8746078,3.860516002
135.8993941,3.855756754
135.924192,3.851003497
135.9490017,3.846256222
135.9738231,3.841514922
135.9986562,3.836779586
136.023501,3.832050207
136.0483576,3.827326775
136.0732259,3.822609282
136.0981059,3.817897718
136.1229977,3.813192076
136.1479012,3.808492346
136.1728165,3.803798519
136.1977435,3.799110588
136.2226823,3.794428542
136.2476329,3.789752374
136.2725952,3.785082075
136.2975693,3.780417635
136.3225551,3.775759046
136.3475528,3.7711063
136.3725622,3.766459388
136.3975834,3.761818301
136.4226164,3.75718303
136.4476612,3.752553567
136.4727177,3.747929903
136.4977861,3.74331203
136.5228663,3.738699938
136.5479583,3.734093619
136.5730621,3.729493065
136.5981777,3.724898267
136.6233052,3.720309216
136.6484444,3.715725904
136.6735955,3.711148322
136.6987585,3.706576461
136.7239332,3.702010313
136.7491198,3.69744987
136.7743183,3.692895122
136.7995286,3.688346062
136.8247507,3.68380268
136.8499847,3.679264969
136.8752306,3.674732919
136.9004883,3.670206522
136.9257579,3.665685771
136.9510394,3.661170655
136.9763327,3.656661167
137.0016379,3.652157298
137.026955,3.64765904
137.052284,3.643166385
137.0776249,3.638679323
137.1029777,3.634197847
137.1283424,3.629721948
137.153719,3.625251618
137.1791075,3.620786848
137.2045079,3.61632763
137.2299202,3.611873955
137.2553444,3.607425816
137.2807806,3.602983203
137.3062287,3.598546109
137.3316887,3.594114526
137.3571607,3.589688444
137.3826446,3.585267855
137.4081405,3.580852752
137.4336483,3.576443126
137.459168,3.572038969
137.4846997,3.567640273
137.5102434,3.563247028
137.535799,3.558859228
137.5613666,3.554476863
137.5869462,3.550099926
137.6125378,3.545728409
137.6381413,3.541362303
137.6637568,3.537001599
137.6893843,3.532646291
137.7150238,3.52829637
137.7406753,3.523951827
137.7663389,3.519612654
137.7920144,3.515278844
137.8177019,3.510950389
137.8434014,3.506627279
137.869113,3.502309508
137.8948366,3.497997067
137.9205722,3.493689948
137.9463198,3.489388143
137.9720795,3.485091644
137.9978512,3.480800442
138.023635,3.476514531
138.0494308,3.472233902
138.0752386,3.467958547
138.1010586,3.463688458
138.1268905,3.459423628
138.1527346,3.455164047
138.1785907,3.450909709
138.2044589,3.446660605
138.2303391,3.442416728
138.2562315,3.438178069
138.2821359,3.433944621
138.3080524,3.429716376
138.3339811,3.425493326
138.3599218,3.421275463
138.3858746,3.41706278
138.4118395,3.412855268
138.4378166,3.408652921
138.4638057,3.404455729
138.489807,3.400263686
138.5158204,3.396076783
138.5418459,3.391895013
138.5678836,3.387718368
138.5939334,3.383546841
138.6199954,3.379380423
138.6460695,3.375219107
138.6721557,3.371062886
138.6982541,3.366911752
138.7243647,3.362765696
138.7504874,3.358624712
138.7766223,3.354488792
138.8027693,3.350357929
138.8289286,3.346232114
138.8551,3.34211134
138.8812836,3.337995599
138.9074794,3.333884885
138.9336874,3.329779189
138.9599076,3.325678504
138.98614,3.321582823
139.0123846,3.317492138
139.0386414,3.313406441
139.0649104,3.309325725
139.0911917,3.305249983
139.1174851,3.301179207
139.1437908,3.29711339
139.1701088,3.293052524
139.196439,3.288996602
139.2227814,3.284945617
139.2491361,3.280899561
139.275503,3.276858426
139.3018822,3.272822207
139.3282736,3.268790895
139.3546773,3.264764482
139.3810933,3.260742962
139.4075215,3.256726328
139.433962,3.252714572
139.4604149,3.248707686
139.48688,3.244705664
139.5133574,3.240708499
139.539847,3.236716182
139.566349,3.232728708
139.5928633,3.228746069
139.6193899,3.224768257
139.6459289,3.220795265
139.6724801,3.216827087
139.6990437,3.212863715
139.7256196,3.208905143
139.7522078,3.204951362
139.7788084,3.201002366
139.8054213,3.197058148
139.8320465,3.193118701
139.8586841,3.189184017
139.8853341,3.185254091
139.9119964,3.181328914
139.9386711,3.177408479
139.9653582,3.173492781
139.9920576,3.169581811
140.0187694,3.165675563
140.0454936,3.16177403
140.0722302,3.157877204
140.0989792,3.15398508
140.1257406,3.15009765
140.1525144,3.146214907
140.1793006,3.142336845
140.2060992,3.138463455
140.2329102,3.134594733
140.2597336,3.13073067
140.2865695,3.126871261
140.3134178,3.123016497
140.3402785,3.119166373
140.3671517,3.115320881
140.3940373,3.111480016
140.4209354,3.107643769
140.4478459,3.103812135
140.4747689,3.099985106
140.5017043,3.096162676
140.5286522,3.092344839
140.5556126,3.088531587
140.5825855,3.084722914
140.6095708,3.080918813
140.6365687,3.077119278
140.663579,3.073324301
140.6906018,3.069533877
140.7176371,3.065747999
140.744685,3.06196666
140.7717453,3.058189854
140.7988182,3.054417573
140.8259036,3.050649812
140.8530015,3.046886564
140.8801119,3.043127823
140.9072349,3.039373581
140.9343704,3.035623833
140.9615185,3.031878572
140.9886791,3.028137791
141.0158522,3.024401484
141.043038,3.020669645
141.0702363,3.016942267
141.0974471,3.013219344
141.1246705,3.00950087
141.1519066,3.005786837
141.1791552,3.00207724
141.2064163,2.998372073
141.2336901,2.994671328
141.2609765,2.990975
141.2882755,2.987283082
141.3155871,2.983595568
141.3429113,2.979912452
141.3702481,2.976233727
141.3975976,2.972559388
141.4249596,2.968889428
141.4523343,2.96522384
141.4797217,2.961562618
141.5071217,2.957905757
141.5345343,2.95425325
141.5619596,2.950605091
141.5893976,2.946961274
141.6168482,2.943321792
141.6443115,2.93968664
141.6717874,2.93605581
141.6992761,2.932429299
141.7267774,2.928807098
141.7542914,2.925189202
141.7818181,2.921575605
141.8093575,2.917966301
141.8369096,2.914361283
141.8644744,2.910760547
141.8920519,2.907164085
141.9196422,2.903571892
141.9472451,2.899983961
141.9748608,2.896400288
142.0024892,2.892820865
142.0301304,2.889245687
142.0577843,2.885674747
142.085451,2.882108041
142.1131304,2.878545561
142.1408226,2.874987303
142.1685275,2.87143326
142.1962452,2.867883426
142.2239757,2.864337795
142.251719,2.860796363
142.279475,2.857259121
142.3072438,2.853726066
142.3350255,2.850197191
142.3628199,2.84667249
142.3906271,2.843151957
142.4184472,2.839635587
142.4462801,2.836123374
142.4741257,2.832615312
142.5019843,2.829111396
142.5298556,2.825611619
142.5577398,2.822115976
142.5856368,2.818624461
142.6135467,2.815137069
142.6414694,2.811653794
142.669405,2.80817463
142.6973534,2.804699571
142.7253147,2.801228612
142.7532889,2.797761748
142.7812759,2.794298972
142.8092759,2.790840279
142.8372887,2.787385663
142.8653145,2.783935119
142.8933531,2.780488642
142.9214046,2.777046225
142.9494691,2.773607863
142.9775464,2.770173551
143.0056367,2.766743283
143.0337399,2.763317053
143.061856,2.759894856
143.0899851,2.756476687
143.1181271,2.75306254
143.1462821,2.74965241
143.17445,2.74624629
143.2026308,2.742844177
143.2308247,2.739446063
143.2590315,2.736051945
143.2872513,2.732661815
143.315484,2.72927567
143.3437297,2.725893504
143.3719885,2.72251531
143.4002602,2.719141085
143.4285449,2.715770822
143.4568427,2.712404516
143.4851534,2.709042163
143.5134772,2.705683756
143.5418139,2.70232929
143.5701638,2.69897876
143.5985266,2.69563216
143.6269025,2.692289486
143.6552914,2.688950733
143.6836934,2.685615894
143.7121084,2.682284965
143.7405365,2.67895794
143.7689777,2.675634814
143.7974319,2.672315583
143.8258992,2.66900024
143.8543796,2.665688781
143.8828731,2.662381201
143.9113796,2.659077494
143.9398993,2.655777655
143.9684321,2.652481679
143.996978,2.649189561
144.025537,2.645901295
144.0541091,2.642616878
144.0826943,2.639336303
144.1112927,2.636059565
144.1399042,2.63278666
144.1685289,2.629517583
144.1971667,2.626252328
144.2258177,2.62299089
144.2544818,2.619733264
144.2831591,2.616479446
144.3118495,2.61322943
144.3405532,2.609983211
144.36927,2.606740784
144.398,2.603502145
144.4267432,2.600267288
144.4554996,2.597036208
144.4842692,2.593808901
144.513052,2.590585362
144.541848,2.587365585
144.5706573,2.584149565
144.5994797,2.580937299
144.6283154,2.57772878
144.6571644,2.574524005
144.6860266,2.571322967
144.714902,2.568125663
144.7437907,2.564932088
144.7726927,2.561742235
144.8016079,2.558556102
144.8305364,2.555373683
144.8594782,2.552194973
144.8884332,2.549019967
144.9174016,2.545848661
144.9463832,2.542681049
144.9753781,2.539517128
145.0043864,2.536356892
145.0334079,2.533200336
145.0624428,2.530047456
145.091491,2.526898248
145.1205526,2.523752705
145.1496274,2.520610824
145.1787156,2.517472601
145.2078172,2.514338029
145.2369321,2.511207105
145.2660604,2.508079824
145.295202,2.504956182
145.324357,2.501836173
145.3535254,2.498719792
145.3827071,2.495607037
145.4119023,2.492497901
145.4411108,2.48939238
145.4703328,2.486290469
145.4995681,2.483192165
145.5288169,2.480097462
145.558079,2.477006356
145.5873546,2.473918842
145.6166436,2.470834915
145.6459461,2.467754572
145.675262,2.464677808
145.7045913,2.461604617
145.7339341,2.458534996
145.7632904,2.455468941
145.7926601,2.452406445
145.8220433,2.449347506
145.8514399,2.446292119
145.8808501,2.443240278
145.9102737,2.440191981
145.9397108,2.437147221
145.9691614,2.434105996
145.9986255,2.4310683
146.0281032,2.428034128
146.0575943,2.425003478
146.087099,2.421976343
146.1166172,2.41895272
146.1461489,2.415932605
146.1756942,2.412915993
146.205253,2.409902879
146.2348254,2.40689326
146.2644113,2.40388713
146.2940108,2.400884486
146.3236239,2.397885323
146.3532505,2.394889638
146.3828908,2.391897425
146.4125446,2.38890868
146.442212,2.385923399
146.471893,2.382941578
146.5015876,2.379963213
146.5312958,2.376988299
146.5610177,2.374016831
146.5907531,2.371048807
146.6205022,2.36808422
146.650265,2.365123068
146.6800413,2.362165346
146.7098314,2.35921105
146.7396351,2.356260176
146.7694524,2.353312718
146.7992834,2.350368674
146.8291281,2.347428039
146.8589865,2.344490809
146.8888585,2.341556979
146.9187442,2.338626546
146.9486437,2.335699505
146.9785568,2.332775853
147.0084837,2.329855584
147.0384242,2.326938696
147.0683785,2.324025183
147.0983465,2.321115042
147.1283283,2.318208269
147.1583238,2.315304859
147.188333,2.312404808
147.218356,2.309508113
147.2815699,2.248291801
147.3447839,2.212595967
147.4079978,2.19073549
147.4712118,2.17640143
147.5344257,2.166168915
147.5976397,2.158174935
147.6608537,2.151405539
147.7240676,2.145308967
147.7872816,2.139585123
147.8504955,2.134070891
147.9137095,2.128677673
147.9769234,2.123357373
148.0401374,2.118083896
148.1033513,2.112843079
148.1665653,2.107627236
148.2297792,2.102432181
148.2929932,2.097255629
148.3562071,2.092096317
148.4194211,2.086953539
148.4826351,2.081826885
148.545849,2.076716109
148.609063,2.071621051
148.6722769,2.066541597
148.7354909,2.061477661
148.7987048,2.056429169
148.8619188,2.051396053
148.9251327,2.046378253
148.9883467,2.041375709
149.0515606,2.036388361
149.1147746,2.031416153
149.1779885,2.026459028
149.2412025,2.02151693
149.3044165,2.016589802
149.3676304,2.011677589
149.4308444,2.006780235
149.4940583,2.001897686
149.5572723,1.997029887
149.6204862,1.992176783
149.6837002,1.987338321
149.7469141,1.982514445
149.8101281,1.977705103
149.873342,1.972910242
149.936556,1.968129807
149.99977,1.963363746
150.0629839,1.958612008
150.1261979,1.953874538
150.1894118,1.949151286
150.2526258,1.944442199
150.3158397,1.939747226
150.3790537,1.935066315
150.4422676,1.930399416
150.5054816,1.925746478
150.5686955,1.921107449
150.6319095,1.916482281
150.6951234,1.911870922
150.7583374,1.907273323
150.8215514,1.902689434
150.8847653,1.898119207
150.9479793,1.893562591
151.0111932,1.889019538
151.0744072,1.884489999
151.1376211,1.879973926
151.2008351,1.875471271
151.264049,1.870981986
151.327263,1.866506022
151.3904769,1.862043333
151.4536909,1.857593871
151.5169049,1.853157589
151.5801188,1.84873444
151.6433328,1.844324378
151.7065467,1.839927356
151.7697607,1.835543327
151.8329746,1.831172247
151.8961886,1.826814069
151.9594025,1.822468747
152.0226165,1.818136237
152.0858304,1.813816492
152.1490444,1.809509469
152.2122583,1.805215122
152.2754723,1.800933407
152.3386863,1.796664279
152.4019002,1.792407695
152.4651142,1.78816361
152.5283281,1.783931981
152.5915421,1.779712764
152.654756,1.775505915
152.71797,1.771311392
152.7811839,1.767129152
152.8443979,1.762959151
152.9076118,1.758801348
152.9708258,1.754655699
153.0340398,1.750522163
153.0972537,1.746400698
153.1604677,1.742291261
153.2236816,1.738193812
153.2868956,1.734108308
153.3501095,1.730034709
153.4133235,1.725972972
153.4765374,1.721923058
153.5397514,1.717884925
153.6029653,1.713858534
153.6661793,1.709843843
153.7293932,1.705840812
153.7926072,1.701849401
153.8558212,1.697869571
153.9190351,1.693901281
153.9822491,1.689944492
154.045463,1.685999166
154.108677,1.682065261
154.1718909,1.67814274
154.2351049,1.674231564
154.2983188,1.670331693
154.3615328,1.66644309
154.4247467,1.662565716
154.4879607,1.658699532
154.5511747,1.654844501
154.6143886,1.651000585
154.6776026,1.647167745
154.7408165,1.643345946
154.8040305,1.639535148
154.8672444,1.635735314
154.9304584,1.631946409
154.9936723,1.628168394
155.0568863,1.624401233
155.1201002,1.620644889
155.1833142,1.616899325
155.2465281,1.613164506
155.3097421,1.609440395
155.3729561,1.605726956
155.43617,1.602024153
155.499384,1.59833195
155.5625979,1.594650312
155.6258119,1.590979204
155.6890258,1.587318589
155.7522398,1.583668433
155.8154537,1.580028701
155.8786677,1.576399357
155.9418816,1.572780368
156.0050956,1.569171698
156.0683095,1.565573313
156.1315235,1.561985178
156.1947375,1.55840726
156.2579514,1.554839524
156.3211654,1.551281937
156.3843793,1.547734464
156.4475933,1.544197073
156.5108072,1.540669728
156.5740212,1.537152398
156.6372351,1.533645049
156.7004491,1.530147647
156.763663,1.52666016
156.826877,1.523182554
156.890091,1.519714798
156.9533049,1.516256858
157.0165189,1.512808703
157.0797328,1.509370299
157.1429468,1.505941614
157.2061607,1.502522617
157.2693747,1.499113275
157.3325886,1.495713557
157.3958026,1.49232343
157.4590165,1.488942864
157.5222305,1.485571826
157.5854444,1.482210286
157.6486584,1.478858212
157.7118724,1.475515573
157.7750863,1.472182338
157.8383003,1.468858477
157.9015142,1.465543958
157.9647282,1.462238751
158.0279421,1.458942825
158.0911561,1.45565615
158.15437,1.452378696
158.217584,1.449110432
158.2807979,1.445851329
158.3440119,1.442601356
158.4072259,1.439360484
158.4704398,1.436128683
158.5336538,1.432905924
158.5968677,1.429692177
158.6600817,1.426487412
158.7232956,1.4232916
158.7865096,1.420104713
158.8497235,1.416926721
158.9129375,1.413757596
158.9761514,1.410597308
159.0393654,1.407445828
159.1025793,1.404303129
159.1657933,1.401169182
159.2290073,1.398043958
159.2922212,1.394927429
159.3554352,1.391819567
159.4186491,1.388720344
159.4818631,1.385629732
159.545077,1.382547703
159.608291,1.379474229
159.6715049,1.376409283
159.7347189,1.373352837
159.7979328,1.370304863
159.8611468,1.367265336
159.9243608,1.364234226
159.9875747,1.361211507
160.0507887,1.358197153
160.1140026,1.355191135
160.1772166,1.352193428
160.2404305,1.349204005
160.3036445,1.346222838
160.3668584,1.343249901
160.4300724,1.340285169
160.4932863,1.337328614
160.5565003,1.334380211
160.6197142,1.331439933
160.6829282,1.328507754
160.7461422,1.325583648
160.8093561,1.32266759
160.8725701,1.319759554
160.935784,1.316859513
160.998998,1.313967443
161.0622119,1.311083318
161.1254259,1.308207112
161.1886398,1.305338801
161.2518538,1.302478358
161.3150677,1.29962576
161.3782817,1.296780981
161.4414956,1.293943996
161.5047096,1.291114779
161.5679236,1.288293308
161.6311375,1.285479556
161.6943515,1.282673499
161.7575654,1.279875114
161.8207794,1.277084374
161.8839933,1.274301257
161.9472073,1.271525738
162.0104212,1.268757792
162.0736352,1.265997396
162.1368491,1.263244526
162.2000631,1.260499158
162.2632771,1.257761268
162.326491,1.255030832
162.389705,1.252307828
162.4529189,1.24959223
162.5161329,1.246884017
162.5793468,1.244183164
162.6425608,1.241489648
162.7057747,1.238803447
162.7689887,1.236124536
162.8322026,1.233452893
162.8954166,1.230788496
162.9586305,1.228131321
163.0218445,1.225481345
163.0850585,1.222838545
163.1482724,1.2202029
163.2114864,1.217574387
163.2747003,1.214952982
163.3379143,1.212338665
163.4011282,1.209731412
163.4643422,1.207131201
163.5275561,1.20453801
163.5907701,1.201951817
163.653984,1.199372601
163.717198,1.196800338
163.780412,1.194235008
163.8436259,1.191676589
163.9068399,1.189125058
163.9700538,1.186580395
164.0332678,1.184042578
164.0964817,1.181511585
164.1596957,1.178987395
164.2229096,1.176469987
164.2861236,1.17395934
164.3493375,1.171455432
164.4125515,1.168958242
164.4757654,1.16646775
164.5389794,1.163983934
164.6021934,1.161506773
164.6654073,1.159036248
164.7286213,1.156572337
164.7918352,1.154115019
164.8550492,1.151664274
164.9182631,1.149220081
164.9814771,1.146782421
165.044691,1.144351273
165.107905,1.141926615
165.1711189,1.13950843
165.2343329,1.137096695
165.2975469,1.134691391
165.3607608,1.132292499
165.4239748,1.129899997
165.4871887,1.127513867
165.5504027,1.125134089
165.6136166,1.122760642
165.6768306,1.120393508
165.7400445,1.118032666
165.8032585,1.115678098
165.8664724,1.113329783
165.9296864,1.110987703
165.9929003,1.108651837
166.0561143,1.106322167
166.1193283,1.103998674
166.1825422,1.101681339
166.2457562,1.099370142
166.3089701,1.097065064
166.3721841,1.094766087
166.435398,1.092473192
166.498612,1.09018636
166.5618259,1.087905572
166.6250399,1.08563081
166.6882538,1.083362055
166.7514678,1.081099289
166.8146818,1.078842492
166.8778957,1.076591648
166.9411097,1.074346736
167.0043236,1.07210774
167.0675376,1.069874641
167.1307515,1.067647421
167.1939655,1.065426061
167.2571794,1.063210544
167.3203934,1.061000852
167.3836073,1.058796966
167.4468213,1.05659887
167.5100352,1.054406545
167.5732492,1.052219973
167.6364632,1.050039137
167.6996771,1.04786402
167.7628911,1.045694603
167.826105,1.04353087
167.889319,1.041372803
167.9525329,1.039220384
168.0157469,1.037073597
168.0789608,1.034932423
168.1421748,1.032796847
168.2053887,1.03066685
168.2686027,1.028542416
168.3318166,1.026423528
168.3950306,1.024310169
168.4582446,1.022202321
168.5214585,1.020099969
168.5846725,1.018003095
168.6478864,1.015911683
168.7111004,1.013825715
168.7743143,1.011745176
168.8375283,1.009670049
168.9007422,1.007600317
168.9639562,1.005535964
169.0271701,1.003476974
169.0903841,1.00142333
169.1535981,0.999375016
169.216812,0.997332015
169.280026,0.995294313
169.3432399,0.993261892
169.4064539,0.991234736
169.4696678,0.98921283
169.5328818,0.987196158
169.5960957,0.985184703
169.6593097,0.98317845
169.7225236,0.981177383
169.7857376,0.979181487
169.8489515,0.977190745
169.9121655,0.975205143
169.9753795,0.973224664
170.0385934,0.971249293
170.1018074,0.969279014
170.1650213,0.967313813
170.2282353,0.965353674
170.2914492,0.963398581
170.3546632,0.96144852
170.4178771,0.959503475
170.4810911,0.95756343
170.544305,0.955628372
170.607519,0.953698284
170.670733,0.951773153
170.7339469,0.949852962
170.7971609,0.947937697
170.8603748,0.946027343
170.9235888,0.944121886
170.9868027,0.94222131
171.0500167,0.940325601
171.1132306,0.938434745
171.1764446,0.936548726
171.2396585,0.93466753
171.3028725,0.932791143
171.3660864,0.93091955
171.4293004,0.929052737
171.4925144,0.92719069
171.5557283,0.925333393
171.6189423,0.923480834
171.6821562,0.921632997
171.7453702,0.919789868
171.8085841,0.917951434
171.8717981,0.916117681
171.935012,0.914288593
171.998226,0.912464158
172.0614399,0.910644362
172.1246539,0.90882919
172.1878679,0.907018628
172.2510818,0.905212664
172.3142958,0.903411283
172.3775097,0.901614471
172.4407237,0.899822215
172.5039376,0.898034501
172.5671516,0.896251316
172.6303655,0.894472646
172.6935795,0.892698478
172.7567934,0.890928798
172.8200074,0.889163592
172.8832213,0.887402849
172.9464353,0.885646553
173.0096493,0.883894693
173.0728632,0.882147254
173.1360772,0.880404224
173.1992911,0.87866559
173.2625051,0.876931338
173.325719,0.875201455
173.388933,0.873475929
173.4521469,0.871754746
173.5153609,0.870037894
173.5785748,0.86832536
173.6417888,0.86661713
173.7050027,0.864913193
173.7682167,0.863213535
173.8314307,0.861518143
173.8946446,0.859827006
173.9578586,0.858140111
174.0210725,0.856457444
174.0842865,0.854778993
174.1475004,0.853104747
174.2107144,0.851434692
174.2739283,0.849768816
174.3371423,0.848107106
174.4003562,0.846449551
174.4635702,0.844796139
174.5267842,0.843146856
174.5899981,0.841501691
174.6532121,0.839860631
174.716426,0.838223665
174.77964,0.83659078
174.8428539,0.834961964
174.9060679,0.833337206
174.9692818,0.831716493
175.0324958,0.830099814
175.0957097,0.828487156
175.1589237,0.826878508
175.2221376,0.825273857
175.2853516,0.823673193
175.3485656,0.822076504
175.4117795,0.820483777
175.4749935,0.818895001
175.5382074,0.817310165
175.6014214,0.815729257
175.6646353,0.814152265
175.7278493,0.812579178
175.7910632,0.811009984
175.8542772,0.809444673
175.9174911,0.807883232
175.9807051,0.806325651
176.0439191,0.804771917
176.107133,0.803222021
176.170347,0.80167595
176.2335609,0.800133693
176.2967749,0.798595239
176.3599888,0.797060578
176.4232028,0.795529697
176.4864167,0.794002587
176.5496307,0.792479235
176.6128446,0.790959631
176.6760586,0.789443764
176.7392725,0.787931623
176.8024865,0.786423198
176.8657005,0.784918477
176.9289144,0.783417449
176.9921284,0.781920104
177.0553423,0.780426431
177.1185563,0.77893642
177.1817702,0.777450059
177.2449842,0.775967339
177.3081981,0.774488248
177.3714121,0.773012776
177.434626,0.771540912
177.49784,0.770072647
177.561054,0.768607968
177.6242679,0.767146867
177.6874819,0.765689333
177.7506958,0.764235355
177.8139098,0.762784923
177.8771237,0.761338027
177.9403377,0.759894656
178.0035516,0.758454801
178.0667656,0.75701845
178.1299795,0.755585595
178.1931935,0.754156224
178.2564074,0.752730328
178.3196214,0.751307897
178.3828354,0.749888921
178.4460493,0.748473389
178.5092633,0.747061292
178.5724772,0.74565262
178.6356912,0.744247363
178.6989051,0.74284551
178.7621191,0.741447053
178.825333,0.740051982
178.888547,0.738660286
178.9517609,0.737271956
179.0149749,0.735886983
179.0781889,0.734505356
179.1414028,0.733127065
179.2046168,0.731752103
179.2678307,0.730380458
179.3310447,0.729012121
179.3942586,0.727647083
179.4574726,0.726285334
179.5206865,0.724926865
179.5839005,0.723571666
179.6471144,0.722219729
179.7103284,0.720871043
179.7735423,0.719525599
179.8367563,0.718183388
179.8999703,0.716844401
179.9631842,0.715508628
180.0263982,0.714176061
180.0896121,0.71284669
180.1528261,0.711520505
180.21604,0.710197499
180.279254,0.708877661
180.3424679,0.707560983
180.4056819,0.706247455
180.4688958,0.704937069
180.5321098,0.703629816
180.5953237,0.702325686
180.6585377,0.701024671
180.7217517,0.699726762
180.7849656,0.698431951
180.8481796,0.697140227
180.9113935,0.695851582
180.9746075,0.694566009
181.0378214,0.693283497
181.1010354,0.692004038
181.1642493,0.690727624
181.2274633,0.689454245
181.2906772,0.688183894
181.3538912,0.686916561
181.4171052,0.685652239
181.4803191,0.684390917
181.5435331,0.683132589
181.606747,0.681877245
181.669961,0.680624876
181.7331749,0.679375476
181.7963889,0.678129034
181.8596028,0.676885543
181.9228168,0.675644994
181.9860307,0.67440738
182.0492447,0.673172691
182.1124586,0.671940919
182.1756726,0.670712056
182.2388866,0.669486095
182.3021005,0.668263026
182.3653145,0.667042841
182.4285284,0.665825533
182.4917424,0.664611093
182.5549563,0.663399514
182.6181703,0.662190786
182.6813842,0.660984902
182.7445982,0.659781854
182.8078121,0.658581635
182.8710261,0.657384235
182.9342401,0.656189647
182.997454,0.654997864
183.060668,0.653808877
183.1238819,0.652622678
183.1870959,0.651439259
183.2503098,0.650258614
183.3135238,0.649080733
183.3767377,0.64790561
183.4399517,0.646733236
183.5031656,0.645563603
183.5663796,0.644396705
183.6295935,0.643232532
183.6928075,0.642071079
183.7560215,0.640912336
183.8192354,0.639756297
183.8824494,0.638602954
183.9456633,0.637452299
184.0088773,0.636304325
184.0720912,0.635159025
184.1353052,0.63401639
184.1985191,0.632876413
184.2617331,0.631739087
184.324947,0.630604405
184.388161,0.629472359
184.451375,0.628342942
184.5145889,0.627216146
184.5778029,0.626091964
184.6410168,0.624970389
184.7042308,0.623851413
184.7674447,0.62273503
184.8306587,0.621621232
184.8938726,0.620510012
184.9570866,0.619401362
185.0203005,0.618295276
185.0835145,0.617191746
185.1467284,0.616090766
185.2099424,0.614992328
185.2731564,0.613896425
185.3363703,0.61280305
185.3995843,0.611712196
185.4627982,0.610623856
185.5260122,0.609538023
185.5892261,0.608454691
185.6524401,0.607373851
185.715654,0.606295498
185.778868,0.605219625
185.8420819,0.604146223
185.9052959,0.603075288
185.9685098,0.602006811
186.0317238,0.600940787
186.0949378,0.599877208
186.1581517,0.598816067
186.2213657,0.597757358
186.2845796,0.596701074
186.3477936,0.595647208
186.4110075,0.594595755
186.4742215,0.593546706
186.5374354,0.592500055
186.6006494,0.591455797
186.6638633,0.590413923
186.7270773,0.589374429
186.7902913,0.588337306
186.8535052,0.587302549
186.9167192,0.58627015
186.9799331,0.585240105
187.0431471,0.584212405
187.106361,0.583187045
187.169575,0.582164018
187.2327889,0.581143318
187.2960029,0.580124939
187.3592168,0.579108873
187.4224308,0.578095115
187.4856447,0.577083659
187.5488587,0.576074497
187.6120727,0.575067624
187.6752866,0.574063034
187.7385006,0.57306072
187.8017145,0.572060676
187.8649285,0.571062896
187.9281424,0.570067373
187.9913564,0.569074102
188.0545703,0.568083075
188.1177843,0.567094289
188.1809982,0.566107735
188.2442122,0.565123408
188.3074262,0.564141301
188.3706401,0.56316141
188.4338541,0.562183727
188.497068,0.561208247
188.560282,0.560234964
188.6234959,0.559263872
188.6867099,0.558294964
188.7499238,0.557328235
188.8131378,0.556363679
188.8763517,0.55540129
188.9395657,0.554441062
189.0027796,0.553482989
189.0659936,0.552527066
189.1292076,0.551573286
189.1924215,0.550621644
189.2556355,0.549672133
189.3188494,0.548724749
189.3820634,0.547779485
189.4452773,0.546836336
189.5084913,0.545895296
189.5717052,0.544956359
189.6349192,0.544019519
189.6981331,0.543084771
189.7613471,0.54215211
189.8245611,0.541221529
189.887775,0.540293022
189.950989,0.539366585
190.0142029,0.538442212
190.0774169,0.537519897
190.1406308,0.536599634
190.2038448,0.535681418
190.2670587,0.534765244
190.3302727,0.533851106
190.3934866,0.532938998
190.4567006,0.532028916
190.5199145,0.531120853
190.5831285,0.530214804
190.6463425,0.529310764
190.7095564,0.528408727
190.7727704,0.527508688
190.8359843,0.526610642
190.8991983,0.525714583
190.9624122,0.524820506
191.0256262,0.523928405
191.0888401,0.523038276
191.1520541,0.522150113
191.215268,0.52126391
191.278482,0.520379663
191.341696,0.519497366
191.4049099,0.518617014
191.4681239,0.517738602
191.5313378,0.516862125
191.5945518,0.515987577
191.6577657,0.515114953
191.7209797,0.514244248
191.7841936,0.513375458
191.8474076,0.512508576
191.9106215,0.511643598
191.9738355,0.510780519
192.0370494,0.509919333
192.1002634,0.509060036
192.1634774,0.508202623
192.2266913,0.507347088
192.2899053,0.506493427
192.3531192,0.505641634
192.4163332,0.504791705
192.4795471,0.503943634
192.5427611,0.503097417
192.605975,0.502253049
192.669189,0.501410525
192.7324029,0.50056984
192.7956169,0.499730989
192.8588308,0.498893967
192.9220448,0.498058769
192.9852588,0.497225391
193.0484727,0.496393828
193.1116867,0.495564074
193.1749006,0.494736126
193.2381146,0.493909978
193.3013285,0.493085625
193.3645425,0.492263064
193.4277564,0.491442288
193.4909704,0.490623294
193.5541843,0.489806076
193.6173983,0.48899063
193.6806123,0.488176952
193.7438262,0.487365036
193.8070402,0.486554878
193.8702541,0.485746474
193.9334681,0.484939818
193.996682,0.484134906
194.059896,0.483331734
194.1231099,0.482530297
194.1863239,0.48173059
194.2495378,0.480932609
194.3127518,0.480136349
194.3759657,0.479341806
194.4391797,0.478548975
194.5023937,0.477757852
194.5656076,0.476968432
194.6288216,0.476180711
194.6920355,0.475394684
194.7552495,0.474610348
194.8184634,0.473827696
194.8816774,0.473046726
194.9448913,0.472267432
195.0081053,0.471489811
195.0713192,0.470713857
195.1345332,0.469939567
195.1977472,0.469166936
195.2609611,0.46839596
195.3241751,0.467626635
195.387389,0.466858956
195.450603,0.466092918
195.5138169,0.465328519
195.5770309,0.464565752
195.6402448,0.463804615
195.7034588,0.463045102
195.7666727,0.46228721
195.8298867,0.461530935
195.8931006,0.460776271
195.9563146,0.460023216
196.0195286,0.459271765
196.0827425,0.458521913
196.1459565,0.457773656
196.2091704,0.457026991
196.2723844,0.456281913
196.3355983,0.455538418
196.3988123,0.454796502
196.4620262,0.454056161
196.5252402,0.453317391
196.5884541,0.452580188
196.6516681,0.451844547
196.7148821,0.451110465
196.778096,0.450377937
196.84131,0.44964696
196.9045239,0.44891753
196.9677379,0.448189642
197.0309518,0.447463292
197.0941658,0.446738477
197.1573797,0.446015193
197.2205937,0.445293436
197.2838076,0.444573201
197.3470216,0.443854485
197.4102355,0.443137284
197.4734495,0.442421594
197.5366635,0.441707411
197.5998774,0.440994731
197.6630914,0.440283551
197.7263053,0.439573866
197.7895193,0.438865673
197.8527332,0.438158967
197.9159472,0.437453746
197.9791611,0.436750005
198.0423751,0.43604774
198.105589,0.435346947
198.168803,0.434647624
198.2320169,0.433949765
198.2952309,0.433253368
198.3584449,0.432558429
198.4216588,0.431864943
198.4848728,0.431172907
198.5480867,0.430482318
198.6113007,0.429793171
198.6745146,0.429105463
198.7377286,0.428419191
198.8009425,0.42773435
198.8641565,0.427050938
198.9273704,0.426368949
198.9905844,0.425688382
199.0537984,0.425009231
199.1170123,0.424331494
199.1802263,0.423655167
199.2434402,0.422980246
199.3066542,0.422306727
199.3698681,0.421634608
199.4330821,0.420963884
199.496296,0.420294553
199.55951,0.41962661
199.6227239,0.418960051
199.6859379,0.418294875
199.7491518,0.417631076
199.8123658,0.416968651
199.8755798,0.416307598
199.9387937,0.415647912
200.0020077,0.41498959
200.0652216,0.414332628
200.1284356,0.413677024
200.1916495,0.413022773
200.2548635,0.412369872
200.3180774,0.411718319
200.3812914,0.411068108
200.4445053,0.410419238
200.5077193,0.409771704
200.5709333,0.409125504
200.6341472,0.408480633
200.6973612,0.407837089
200.7605751,0.407194868
200.8237891,0.406553967
200.887003,0.405914382
200.950217,0.405276111
201.0134309,0.404639149
201.0766449,0.404003494
201.1398588,0.403369143
201.2030728,0.402736091
201.2662867,0.402104336
201.3295007,0.401473875
201.3927147,0.400844704
201.4559286,0.400216819
201.5191426,0.399590219
201.5823565,0.398964899
201.6455705,0.398340857
201.7087844,0.397718088
201.7719984,0.397096591
201.8352123,0.396476361
201.8984263,0.395857396
201.9616402,0.395239692
202.0248542,0.394623247
202.0880682,0.394008057
202.1512821,0.393394118
202.2144961,0.392781429
202.27771,0.392169985
202.340924,0.391559784
202.4041379,0.390950822
202.4673519,0.390343097
202.5305658,0.389736605
202.5937798,0.389131343
202.6569937,0.388527309
202.7202077,0.387924498
202.7834216,0.387322909
202.8466356,0.386722538
202.9098496,0.386123382
202.9730635,0.385525437
203.0362775,0.384928702
203.0994914,0.384333173
203.1627054,0.383738847
203.2259193,0.38314572
203.2891333,0.382553791
203.3523472,0.381963056
203.4155612,0.381373512
203.4787751,0.380785156
203.5419891,0.380197985
203.6052031,0.379611997
203.668417,0.379027187
203.731631,0.378443555
203.7948449,0.377861095
203.8580589,0.377279807
203.9212728,0.376699686
203.9844868,0.37612073
204.0477007,0.375542935
204.1109147,0.3749663
204.1741286,0.374390821
204.2373426,0.373816496
204.3005565,0.373243321
204.3637705,0.372671294
204.4269845,0.372100411
204.4901984,0.371530671
204.5534124,0.370962069
204.6166263,0.370394605
204.6798403,0.369828274
204.7430542,0.369263073
204.8062682,0.368699001
204.8694821,0.368136054
204.9326961,0.36757423
204.99591,0.367013525
205.059124,0.366453937
205.1223379,0.365895464
205.1855519,0.365338102
205.2487659,0.36478185
205.3119798,0.364226703
205.3751938,0.363672659
205.4384077,0.363119717
205.5016217,0.362567872
205.5648356,0.362017123
205.6280496,0.361467466
205.6912635,0.360918899
205.7544775,0.36037142
205.8176914,0.359825025
205.8809054,0.359279713
205.9441194,0.358735479
206.0073333,0.358192323
206.0705473,0.357650241
206.1337612,0.35710923
206.1969752,0.356569288
206.2601891,0.356030412
206.3234031,0.3554926
206.386617,0.354955849
206.449831,0.354420157
206.5130449,0.353885521
206.5762589,0.353351938
206.6394728,0.352819406
206.7026868,0.352287922
206.7659008,0.351757484
206.8291147,0.351228089
206.8923287,0.350699735
206.9555426,0.350172419
207.0187566,0.349646139
207.0819705,0.349120891
207.1451845,0.348596675
207.2083984,0.348073487
207.2716124,0.347551324
207.3348263,0.347030184
207.3980403,0.346510065
207.4612543,0.345990965
207.5244682,0.34547288
207.5876822,0.344955809
207.6508961,0.344439748
207.7141101,0.343924696
207.777324,0.34341065
207.840538,0.342897608
207.9037519,0.342385566
207.9669659,0.341874524
208.0301798,0.341364478
208.0933938,0.340855426
208.1566077,0.340347365
208.2198217,0.339840294
208.2830357,0.339334209
208.3462496,0.338829109
208.4094636,0.338324991
208.4726775,0.337821853
208.5358915,0.337319692
208.5991054,0.336818506
208.6623194,0.336318293
208.7255333,0.335819051
208.7887473,0.335320776
208.8519612,0.334823467
208.9151752,0.334327122
208.9783892,0.333831737
209.0416031,0.333337312
209.1048171,0.332843843
209.168031,0.332351328
209.231245,0.331859765
209.2944589,0.331369152
209.3576729,0.330879487
209.4208868,0.330390766
209.4841008,0.329902989
209.5473147,0.329416152
209.6105287,0.328930254
209.6737426,0.328445292
209.7369566,0.327961264
209.8001706,0.327478167
209.8633845,0.326996
209.9265985,0.326514761
209.9898124,0.326034447
210.0530264,0.325555055
210.1162403,0.325076585
210.1794543,0.324599032
210.2426682,0.324122397
210.3058822,0.323646675
210.3690961,0.323171866
210.4323101,0.322697966
210.4955241,0.322224974
210.558738,0.321752888
210.621952,0.321281705
210.6851659,0.320811424
210.7483799,0.320342041
210.8115938,0.319873556
210.8748078,0.319405966
210.9380217,0.318939268
211.0012357,0.318473461
211.0644496,0.318008543
211.1276636,0.317544511
211.1908775,0.317081364
211.2540915,0.316619099
211.3173055,0.316157715
211.3805194,0.315697208
211.4437334,0.315237578
211.5069473,0.314778822
211.5701613,0.314320937
211.6333752,0.313863923
211.6965892,0.313407777
211.7598031,0.312952496
211.8230171,0.31249808
211.886231,0.312044525
211.949445,0.31159183
212.0126589,0.311139993
212.0758729,0.310689011
212.1390869,0.310238884
212.2023008,0.309789608
212.2655148,0.309341182
212.3287287,0.308893603
212.3919427,0.308446871
212.4551566,0.308000982
212.5183706,0.307555935
212.5815845,0.307111728
212.6447985,0.306668359
212.7080124,0.306225826
212.7712264,0.305784127
212.8344404,0.305343261
212.8976543,0.304903224
212.9608683,0.304464015
213.0240822,0.304025633
213.0872962,0.303588075
213.1505101,0.30315134
213.2137241,0.302715425
213.276938,0.302280329
213.340152,0.301846049
213.4033659,0.301412585
213.4665799,0.300979933
213.5297938,0.300548092
213.5930078,0.30011706
213.6562218,0.299686836
213.7194357,0.299257417
213.7826497,0.298828802
213.8458636,0.298400988
213.9090776,0.297973975
213.9722915,0.297547759
214.0355055,0.297122339
214.0987194,0.296697714
214.1619334,0.296273881
214.2251473,0.295850839
214.2883613,0.295428585
214.3515753,0.295007119
214.4147892,0.294586437
214.4780032,0.294166539
214.5412171,0.293747423
214.6044311,0.293329086
214.667645,0.292911527
214.730859,0.292494745
214.7940729,0.292078737
214.8572869,0.291663501
214.9205008,0.291249036
214.9837148,0.290835341
215.0469287,0.290422412
215.1101427,0.290010249
215.1733567,0.28959885
215.2365706,0.289188213
215.2997846,0.288778336
215.3629985,0.288369217
215.4262125,0.287960856
215.4894264,0.287553249
215.5526404,0.287146396
215.6158543,0.286740294
215.6790683,0.286334942
215.7422822,0.285930339
215.8054962,0.285526481
215.8687102,0.285123369
215.9319241,0.284720999
215.9951381,0.284319371
216.058352,0.283918483
216.121566,0.283518332
216.1847799,0.283118918
216.2479939,0.282720238
216.3112078,0.282322291
216.3744218,0.281925076
216.4376357,0.28152859
216.5008497,0.281132832
216.5640636,0.2807378
216.6272776,0.280343493
216.6904916,0.279949909
216.7537055,0.279557046
216.8169195,0.279164902
216.8801334,0.278773477
216.9433474,0.278382769
217.0065613,0.277992775
217.0697753,0.277603494
217.1329892,0.277214925
217.1962032,0.276827066
217.2594171,0.276439915
217.3226311,0.276053471
217.385845,0.275667732
217.449059,0.275282696
217.512273,0.274898363
217.5754869,0.274514729
217.6387009,0.274131795
217.7019148,0.273749558
217.7651288,0.273368016
217.8283427,0.272987169
217.8915567,0.272607014
217.9547706,0.27222755
218.0179846,0.271848775
218.0811985,0.271470688
218.1444125,0.271093288
218.2076265,0.270716572
218.2708404,0.270340539
218.3340544,0.269965188
218.3972683,0.269590517
218.4604823,0.269216525
218.5236962,0.268843209
218.5869102,0.26847057
218.6501241,0.268098604
218.7133381,0.267727311
218.776552,0.267356689
218.839766,0.266986736
218.9029799,0.266617451
218.9661939,0.266248833
219.0294079,0.26588088
219.0926218,0.26551359
219.1558358,0.265146963
219.2190497,0.264780996
219.2822637,0.264415688
219.3454776,0.264051037
219.4086916,0.263687043
219.4719055,0.263323704
219.5351195,0.262961017
219.5983334,0.262598983
219.6615474,0.262237599
219.7247614,0.261876863
219.7879753,0.261516775
219.8511893,0.261157333
219.9144032,0.260798536
219.9776172,0.260440382
220.0408311,0.260082869
220.1040451,0.259725996
220.167259,0.259369763
220.230473,0.259014167
220.2936869,0.258659206
220.3569009,0.258304881
220.4201148,0.257951188
220.4833288,0.257598127
220.5465428,0.257245697
220.6097567,0.256893895
220.6729707,0.256542722
220.7361846,0.256192174
220.7993986,0.255842251
220.8626125,0.255492951
220.9258265,0.255144274
220.9890404,0.254796217
221.0522544,0.254448779
221.1154683,0.25410196
221.1786823,0.253755757
221.2418963,0.253410169
221.3051102,0.253065195
221.3683242,0.252720833
221.4315381,0.252377083
221.4947521,0.252033942
221.557966,0.25169141
221.62118,0.251349485
221.6843939,0.251008165
221.7476079,0.25066745
221.8108218,0.250327338
221.8740358,0.249987828
221.9372497,0.249648919
222.0004637,0.249310608
222.0636777,0.248972896
222.1268916,0.248635779
222.1901056,0.248299258
222.2533195,0.247963331
222.3165335,0.247627997
222.3797474,0.247293254
222.4429614,0.246959101
222.5061753,0.246625536
222.5693893,0.246292559
222.6326032,0.245960168
222.6958172,0.245628362
222.7590312,0.245297139
222.8222451,0.244966499
222.8854591,0.24463644
222.948673,0.244306961
223.011887,0.24397806
223.0751009,0.243649736
223.1383149,0.243321988
223.2015288,0.242994815
223.2647428,0.242668216
223.3279567,0.242342188
223.3911707,0.242016732
223.4543846,0.241691845
223.5175986,0.241367527
223.5808126,0.241043776
223.6440265,0.240720591
223.7072405,0.240397971
223.7704544,0.240075915
223.8336684,0.239754421
223.8968823,0.239433488
223.9600963,0.239113114
224.0233102,0.2387933
224.0865242,0.238474043
224.1497381,0.238155342
224.2129521,0.237837197
224.276166,0.237519605
224.33938,0.237202566
224.402594,0.236886078
224.4658079,0.236570141
224.5290219,0.236254753
224.5922358,0.235939912
224.6554498,0.235625619
224.7186637,0.23531187
224.7818777,0.234998667
224.8450916,0.234686006
224.9083056,0.234373888
224.9715195,0.23406231
225.0347335,0.233751272
225.0979475,0.233440773
225.1611614,0.23313081
225.2243754,0.232821385
225.2875893,0.232512494
225.3508033,0.232204137
225.4140172,0.231896313
225.4772312,0.23158902
225.5404451,0.231282258
225.6036591,0.230976025
225.666873,0.230670321
225.730087,0.230365143
225.7933009,0.230060492
225.8565149,0.229756365
225.9197289,0.229452762
225.9829428,0.229149682
226.0461568,0.228847123
226.1093707,0.228545084
226.1725847,0.228243565
226.2357986,0.227942563
226.2990126,0.227642079
226.3622265,0.22734211
226.4254405,0.227042657
226.4886544,0.226743717
226.5518684,0.226445289
226.6150824,0.226147374
226.6782963,0.225849968
226.7415103,0.225553072
226.8047242,0.225256684
226.8679382,0.224960804
226.9311521,0.224665429
226.9943661,0.224370559
227.05758,0.224076194
227.120794,0.223782331
227.1840079,0.22348897
227.2472219,0.22319611
227.3104358,0.222903749
227.3736498,0.222611887
227.4368638,0.222320523
227.5000777,0.222029655
227.5632917,0.221739282
227.6265056,0.221449404
227.6897196,0.22116002
227.7529335,0.220871127
227.8161475,0.220582726
227.8793614,0.220294815
227.9425754,0.220007393
228.0057893,0.21972046
228.0690033,0.219434013
228.1322173,0.219148053
228.1954312,0.218862577
228.2586452,0.218577586
228.3218591,0.218293078
228.3850731,0.218009052
228.448287,0.217725506
228.511501,0.217442441
228.5747149,0.217159855
228.6379289,0.216877746
228.7011428,0.216596115
228.7643568,0.216314959
228.8275707,0.216034279
228.8907847,0.215754072
228.9539987,0.215474338
229.0172126,0.215195077
229.0804266,0.214916286
229.1436405,0.214637965
229.2068545,0.214360113
229.2700684,0.21408273
229.3332824,0.213805813
229.3964963,0.213529362
229.4597103,0.213253376
229.5229242,0.212977855
229.5861382,0.212702797
229.6493521,0.2124282
229.7125661,0.212154065
229.7757801,0.211880391
229.838994,0.211607175
229.902208,0.211334418
229.9654219,0.211062118
230.0286359,0.210790274
230.0918498,0.210518886
230.1550638,0.210247953
230.2182777,0.209977473
230.2814917,0.209707446
230.3447056,0.20943787
230.4079196,0.209168745
230.4711336,0.20890007
230.5343475,0.208631843
230.5975615,0.208364065
230.6607754,0.208096734
230.7239894,0.207829848
230.7872033,0.207563408
230.8504173,0.207297412
230.9136312,0.207031859
230.9768452,0.206766749
231.0400591,0.20650208
231.1032731,0.206237851
231.166487,0.205974063
231.229701,0.205710713
231.292915,0.2054478
231.3561289,0.205185325
231.4193429,0.204923286
231.4825568,0.204661681
231.5457708,0.204400511
231.6089847,0.204139774
231.6721987,0.20387947
231.7354126,0.203619597
231.7986266,0.203360155
231.8618405,0.203101142
231.9250545,0.202842559
231.9882685,0.202584403
232.0514824,0.202326674
232.1146964,0.202069372
232.1779103,0.201812495
232.2411243,0.201556042
232.3043382,0.201300013
232.3675522,0.201044406
232.4307661,0.200789222
232.4939801,0.200534458
232.557194,0.200280115
232.620408,0.200026191
232.6836219,0.199772685
232.7468359,0.199519596
232.8100499,0.199266925
232.8732638,0.199014669
232.9364778,0.198762828
232.9996917,0.198511401
233.0629057,0.198260387
233.1261196,0.198009786
233.1893336,0.197759597
233.2525475,0.197509818
233.3157615,0.197260449
233.3789754,0.197011489
233.4421894,0.196762937
233.5054034,0.196514793
233.5686173,0.196267055
233.6318313,0.196019723
233.6950452,0.195772796
233.7582592,0.195526273
233.8214731,0.195280153
233.8846871,0.195034436
233.947901,0.19478912
234.011115,0.194544205
234.0743289,0.19429969
234.1375429,0.194055575
234.2007568,0.193811857
234.2639708,0.193568537
234.3271848,0.193325614
234.3903987,0.193083087
234.4536127,0.192840955
234.5168266,0.192599217
234.5800406,0.192357872
234.6432545,0.192116921
234.7064685,0.191876361
234.7696824,0.191636193
234.8328964,0.191396415
234.8961103,0.191157026
234.9593243,0.190918026
235.0225383,0.190679414
235.0857522,0.19044119
235.1489662,0.190203351
235.2121801,0.189965899
235.2753941,0.189728831
235.338608,0.189492147
235.401822,0.189255847
235.4650359,0.189019929
235.5282499,0.188784393
235.5914638,0.188549238
235.6546778,0.188314463
235.7178917,0.188080068
235.7811057,0.187846051
235.8443197,0.187612412
235.9075336,0.187379151
235.9707476,0.187146265
236.0339615,0.186913756
236.0971755,0.186681621
236.1603894,0.186449861
236.2236034,0.186218474
236.2868173,0.185987459
236.3500313,0.185756817
236.4132452,0.185526545
236.4764592,0.185296644
236.5396731,0.185067113
236.6028871,0.184837951
236.6661011,0.184609156
236.729315,0.18438073
236.792529,0.18415267
236.8557429,0.183924976
236.9189569,0.183697647
236.9821708,0.183470683
237.0453848,0.183244082
237.1085987,0.183017845
237.1718127,0.18279197
237.2350266,0.182566456
237.2982406,0.182341304
237.3614546,0.182116511
237.4246685,0.181892078
237.4878825,0.181668004
237.5510964,0.181444288
237.6143104,0.181220929
237.6775243,0.180997927
237.7407383,0.180775281
237.8039522,0.18055299
237.8671662,0.180331053
237.9303801,0.180109471
237.9935941,0.179888241
238.056808,0.179667364
238.120022,0.179446838
238.183236,0.179226663
238.2464499,0.179006839
238.3096639,0.178787364
238.3728778,0.178568238
238.4360918,0.17834946
238.4993057,0.17813103
238.5625197,0.177912947
238.6257336,0.17769521
238.6889476,0.177477818
238.7521615,0.177260771
238.8153755,0.177044068
238.8785895,0.176827709
238.9418034,0.176611692
239.0050174,0.176396018
239.0682313,0.176180685
239.1314453,0.175965692
239.1946592,0.17575104
239.2578732,0.175536727
239.3210871,0.175322752
239.3843011,0.175109116
239.447515,0.174895817
239.510729,0.174682855
239.5739429,0.174470229
239.6371569,0.174257938
239.7003709,0.174045982
239.7635848,0.17383436
239.8267988,0.173623071
239.8900127,0.173412115
239.9532267,0.173201492
240.0164406,0.172991199
240.0796546,0.172781238
240.1428685,0.172571607
240.2060825,0.172362305
240.2692964,0.172153332
240.3325104,0.171944687
240.3957244,0.17173637
240.4589383,0.17152838
240.5221523,0.171320716
240.5853662,0.171113378
240.6485802,0.170906365
240.7117941,0.170699676
240.7750081,0.170493311
240.838222,0.170287269
240.901436,0.17008155
240.9646499,0.169876153
241.0278639,0.169671076
241.0910778,0.169466321
241.1542918,0.169261885
241.2175058,0.169057769
241.2807197,0.168853971
241.3439337,0.168650492
241.4071476,0.16844733
241.4703616,0.168244485
241.5335755,0.168041956
241.5967895,0.167839743
241.6600034,0.167637845
241.7232174,0.167436262
241.7864313,0.167234992
241.8496453,0.167034035
241.9128592,0.166833392
241.9760732,0.16663306
242.0392872,0.166433039
242.1025011,0.166233329
242.1657151,0.16603393
242.228929,0.16583484
242.292143,0.165636059
242.3553569,0.165437587
242.4185709,0.165239422
242.4817848,0.165041564
242.5449988,0.164844014
242.6082127,0.164646769
242.6714267,0.164449829
242.7346407,0.164253195
242.7978546,0.164056864
242.8610686,0.163860838
242.9242825,0.163665114
242.9874965,0.163469693
243.0507104,0.163274574
243.1139244,0.163079756
243.1771383,0.162885239
243.2403523,0.162691022
243.3035662,0.162497105
243.3667802,0.162303486
243.4299941,0.162110167
243.4932081,0.161917145
243.5564221,0.16172442
243.619636,0.161531992
243.68285,0.161339861
243.7460639,0.161148024
243.8092779,0.160956483
243.8724918,0.160765237
243.9357058,0.160574284
243.9989197,0.160383625
244.0621337,0.160193258
244.1253476,0.160003184
244.1885616,0.159813401
244.2517756,0.159623909
244.3149895,0.159434708
244.3782035,0.159245797
244.4414174,0.159057175
244.5046314,0.158868843
244.5678453,0.158680798
244.6310593,0.158493042
244.6942732,0.158305572
244.7574872,0.15811839
244.8207011,0.157931493
244.8839151,0.157744882
244.947129,0.157558556
245.010343,0.157372515
245.073557,0.157186757
245.1367709,0.157001283
245.1999849,0.156816092
245.2631988,0.156631183
245.3264128,0.156446556
245.3896267,0.156262211
245.4528407,0.156078146
245.5160546,0.155894361
245.5792686,0.155710856
245.6424825,0.15552763
245.7056965,0.155344683
245.7689105,0.155162014
245.8321244,0.154979622
245.8953384,0.154797507
245.9585523,0.154615669
246.0217663,0.154434107
246.0849802,0.154252821
246.1481942,0.154071809
246.2114081,0.153891072
246.2746221,0.153710609
246.337836,0.153530419
246.40105,0.153350502
246.4642639,0.153170857
246.5274779,0.152991485
246.5906919,0.152812383
246.6539058,0.152633553
246.7171198,0.152454992
246.7803337,0.152276702
246.8435477,0.152098681
246.9067616,0.151920929
246.9699756,0.151743445
247.0331895,0.151566228
247.0964035,0.151389279
247.1596174,0.151212597
247.2228314,0.151036181
247.2860454,0.150860031
247.3492593,0.150684146
247.4124733,0.150508526
247.4756872,0.15033317
247.5389012,0.150158078
247.6021151,0.14998325
247.6653291,0.149808684
247.728543,0.14963438
247.791757,0.149460338
247.8549709,0.149286558
247.9181849,0.149113038
247.9813988,0.148939779
248.0446128,0.14876678
248.1078268,0.14859404
248.1710407,0.148421559
248.2342547,0.148249336
248.2974686,0.148077371
248.3606826,0.147905664
248.4238965,0.147734214
248.4871105,0.14756302
248.5503244,0.147392082
248.6135384,0.1472214
248.6767523,0.147050973
248.7399663,0.1468808
248.8031802,0.146710882
248.8663942,0.146541217
248.9296082,0.146371805
248.9928221,0.146202646
249.0560361,0.146033739
249.11925,0.145865084
249.182464,0.145696681
249.2456779,0.145528528
249.3088919,0.145360625
249.3721058,0.145192973
249.4353198,0.145025569
249.4985337,0.144858415
249.5617477,0.144691509
249.6249617,0.144524852
249.6881756,0.144358442
249.7513896,0.144192279
249.8146035,0.144026362
249.8778175,0.143860692
249.9410314,0.143695268
250,0.146001674
